Norm Enforcement with a Soft Touch: Faster Emergence, Happier Agents

A multiagent system is a society of autonomous agents whose interactions can be regulated via social norms. In general, the norms of a society are not hardcoded but emerge from the agents' interactions. Specifically, how the agents in a society react to each other's behavior and respond to the reactions of others determines which norms emerge in the society. We think of these reactions by an agent to the satisfactory or unsatisfactory behaviors of another agent as communications from the first agent to the second agent. Understanding these communications is a kind of social intelligence: these communications provide natural drivers for norm emergence by pushing agents toward certain behaviors, which can become established as norms. Whereas it is well-known that sanctioning can lead to the emergence of norms, we posit that a broader kind of social intelligence can prove more effective in promoting cooperation in a multiagent system. Accordingly, we develop Nest, a framework that models social intelligence via a wider variety of communications and understanding of them than in previous work. To evaluate Nest, we develop a simulated pandemic environment and conduct simulation experiments to compare Nest with baselines considering a combination of three kinds of social communication: sanction, tell, and hint. We find that societies formed of Nest agents achieve norms faster. Moreover, Nest agents effectively avoid undesirable consequences, which are negative sanctions and deviation from goals, and yield higher satisfaction for themselves than baseline agents despite requiring only an equivalent amount of information.

==> data/Ness/feeling_prob.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
feeling_prob,0,30.0,70.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
feeling_prob,1,21.0,79.0,11.0,10.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,30.0,0.3,-0.144,0.12,0.3295,0.3,-0.245
feeling_prob,2,31.2,68.8,18.9,12.15,0.15,0.0,0.3,0.0,0.5576923076923077,0.44230769230769235,0.4423076923076923,67.55,0.6755,-0.244,0.1,0.3185,0.4515,-0.406
feeling_prob,3,27.65,72.35,10.4,17.1,0.15,0.0,2.4,0.0,0.2640144665461121,0.735985533453888,0.7359855334538878,54.75,0.5475,-0.18,0.124,0.306,0.519,-0.3185
feeling_prob,4,32.15,67.85,14.1,17.35,0.7,0.0,3.65,0.0,0.385692068429238,0.6143079315707621,0.614307931570762,55.85,0.5585,-0.169,0.161,0.331,0.6305,-0.1855
feeling_prob,5,31.7,68.05,11.7,19.5,0.5,0.25,4.5,0.05,0.31230283911671924,0.6876971608832808,0.6876971608832808,58.55,0.5864661654135338,-0.1585,0.144,0.313,0.721,-0.2515
feeling_prob,6,28.95,70.7,9.5,19.0,0.45,0.35,5.35,0.2,0.2383419689119171,0.7616580310880829,0.7616580310880829,59.85,0.5985950827897641,-0.186,0.174,0.304,0.784,-0.232
feeling_prob,7,25.8,73.8,7.4,18.0,0.4,0.4,6.35,0.2,0.20542635658914726,0.7945736434108527,0.7945736434108527,57.45,0.5747991967871486,-0.1655,0.1655,0.3225,0.8305,-0.188
feeling_prob,8,25.95,73.55,9.4,15.95,0.6,0.5,7.0,0.0,0.30057803468208094,0.699421965317919,0.6994219653179191,54.75,0.550251256281407,-0.1935,0.1465,0.3165,0.9035,-0.267
feeling_prob,9,25.3,74.15,9.7,15.0,0.6,0.55,7.6,0.0,0.33399209486166004,0.66600790513834,0.66600790513834,56.7,0.5701357466063348,-0.175,0.1265,0.3265,0.981,-0.2665
feeling_prob,10,24.65,74.8,9.15,14.65,0.85,0.55,8.25,0.1,0.2880324543610548,0.7119675456389453,0.7119675456389453,56.0,0.5620915032679739,-0.195,0.1415,0.324,1.0465,-0.2595
feeling_prob,11,25.7,73.6,10.75,14.3,0.65,0.7,8.85,0.0,0.3735408560311284,0.6264591439688717,0.6264591439688716,53.95,0.5433031218529708,-0.2165,0.1215,0.3155,1.1295,-0.341
feeling_prob,12,23.7,75.5,7.75,15.35,0.6,0.8,9.15,0.0,0.24472573839662448,0.7552742616033755,0.7552742616033755,58.3,0.5877016129032258,-0.177,0.13,0.3265,1.1825,-0.2595
feeling_prob,13,21.7,77.4,6.55,14.65,0.5,0.9,9.65,0.05,0.23963133640552997,0.7603686635944701,0.7603686635944701,54.5,0.5494450050454086,-0.1715,0.1265,0.3365,1.227,-0.241
feeling_prob,14,23.25,75.8,8.4,14.2,0.65,0.95,9.9,0.0,0.3032258064516129,0.6967741935483871,0.6967741935483871,53.75,0.5426552246340233,-0.187,0.124,0.33,1.291,-0.2735
feeling_prob,15,20.9,78.05,6.75,13.5,0.65,1.05,10.1,0.1,0.2272727272727273,0.7727272727272727,0.7727272727272727,55.2,0.5568468923698838,-0.201,0.1155,0.3245,1.3335,-0.317
feeling_prob,16,20.65,78.05,7.05,13.0,0.6,1.3,10.4,0.05,0.28329297820823246,0.7167070217917676,0.7167070217917676,56.3,0.5699088145896657,-0.192,0.1125,0.3325,1.385,-0.2975
feeling_prob,17,21.65,76.95,7.75,13.25,0.65,1.4,10.7,0.05,0.30023094688221713,0.6997690531177829,0.6997690531177829,52.95,0.5365111561866126,-0.191,0.114,0.3375,1.4445,-0.2775
feeling_prob,18,23.05,75.35,10.0,12.5,0.55,1.6,10.85,0.05,0.34273318872017355,0.6572668112798264,0.6572668112798264,54.05,0.5487804878048781,-0.201,0.117,0.3275,1.5155,-0.3025
feeling_prob,19,18.7,79.65,4.8,13.4,0.5,1.65,11.1,0.0,0.15775401069518719,0.8422459893048129,0.8422459893048129,55.7,0.5663446873411286,-0.182,0.119,0.3275,1.539,-0.275
feeling_prob,20,20.5,77.75,7.95,12.1,0.45,1.75,11.15,0.05,0.35365853658536583,0.6463414634146342,0.6463414634146342,51.55,0.5241730279898219,-0.2025,0.1085,0.3325,1.606,-0.3075
feeling_prob,21,16.25,82.0,4.3,11.4,0.55,1.75,11.3,0.15,0.14769230769230768,0.8523076923076923,0.8523076923076923,53.95,0.5475826972010178,-0.2055,0.101,0.3255,1.6275,-0.3375
feeling_prob,22,17.25,81.0,6.75,9.95,0.55,1.75,11.55,0.05,0.3420289855072464,0.6579710144927536,0.6579710144927536,51.05,0.5190839694656488,-0.2735,0.0915,0.302,1.682,-0.471
feeling_prob,23,14.45,83.8,3.65,10.2,0.6,1.75,11.65,0.1,0.18339100346020762,0.8166089965397925,0.8166089965397924,52.0,0.5282442748091603,-0.242,0.088,0.317,1.7065,-0.416
feeling_prob,24,12.8,85.3,2.85,9.65,0.3,1.9,12.1,0.05,0.18359375,0.8164062499999999,0.81640625,50.7,0.5163098878695209,-0.2215,0.0865,0.336,1.7265,-0.363
feeling_prob,25,11.15,86.9,2.55,8.4,0.2,1.95,12.15,0.0,0.18385650224215244,0.8161434977578474,0.8161434977578476,50.25,0.5124936257011729,-0.2645,0.0735,0.3155,1.7455,-0.4685
feeling_prob,26,8.6,89.4,0.7,7.7,0.2,2.0,12.2,0.0,0.0,1.0,1.0,50.55,0.5158163265306123,-0.249,0.074,0.332,1.7455,-0.4185
feeling_prob,27,8.35,89.55,2.55,5.7,0.1,2.1,12.3,0.0,0.31137724550898205,0.688622754491018,0.688622754491018,46.1,0.4708886618998979,-0.268,0.049,0.3285,1.7695,-0.495
feeling_prob,28,6.8,91.1,1.1,5.5,0.2,2.1,12.35,0.0,0.10294117647058823,0.8970588235294117,0.8970588235294118,46.45,0.4744637385086824,-0.261,0.0455,0.3305,1.776,-0.4875
feeling_prob,29,7.05,90.7,2.5,4.4,0.15,2.25,12.5,0.0,0.326241134751773,0.6737588652482269,0.6737588652482269,46.65,0.47723785166240407,-0.279,0.042,0.328,1.7975,-0.5215
feeling_prob,30,5.4,92.3,0.95,4.35,0.1,2.3,12.55,0.05,0.009259259259259259,0.9907407407407406,0.9907407407407407,46.3,0.4733879222108495,-0.297,0.042,0.317,1.7975,-0.558
feeling_prob,31,6.8,90.9,2.9,3.7,0.2,2.3,12.55,0.0,0.4632352941176471,0.5367647058823529,0.5367647058823529,45.75,0.4682702149437052,-0.349,0.029,0.298,1.8255,-0.6725
feeling_prob,32,4.1,93.5,0.6,3.4,0.1,2.4,12.6,0.0,0.0,1.0,1.0,47.4,0.48565573770491804,-0.277,0.0315,0.3255,1.8255,-0.543
feeling_prob,33,4.65,92.95,1.65,2.9,0.1,2.4,12.6,0.05,0.3548387096774193,0.6451612903225806,0.6451612903225806,43.8,0.44825819672131145,-0.3215,0.0245,0.315,1.841,-0.62
feeling_prob,34,3.25,94.3,0.4,2.85,0.0,2.45,12.6,0.05,0.0,1.0,1.0,46.75,0.47872885699641216,-0.3185,0.024,0.315,1.841,-0.6185
feeling_prob,35,3.7,93.85,1.3,2.4,0.0,2.45,12.75,0.05,0.33783783783783783,0.6621621621621622,0.6621621621621622,44.65,0.45720143516145567,-0.305,0.0215,0.3255,1.852,-0.587
feeling_prob,36,3.55,94.0,1.0,2.5,0.05,2.45,12.85,0.0,0.16901408450704225,0.8309859154929579,0.8309859154929577,44.65,0.45771399282419273,-0.311,0.0235,0.321,1.8575,-0.5975
feeling_prob,37,4.15,93.4,1.75,2.35,0.05,2.45,12.85,0.0,0.37349397590361444,0.6265060240963856,0.6265060240963856,45.5,0.46642747309072263,-0.2805,0.023,0.3365,1.8715,-0.537
feeling_prob,38,3.9,93.65,1.4,2.45,0.05,2.45,12.85,0.0,0.2948717948717949,0.7051282051282052,0.7051282051282052,44.15,0.45258841619682205,-0.3075,0.019,0.3215,1.8825,-0.602
feeling_prob,39,2.45,95.1,0.4,2.0,0.05,2.45,12.9,0.0,0.0,1.0,1.0,44.55,0.4566888774987186,-0.3135,0.02,0.3175,1.8825,-0.614
feeling_prob,40,1.8,95.75,0.1,1.65,0.05,2.45,12.95,0.0,0.02777777777777778,0.9722222222222222,0.9722222222222222,43.2,0.4428498206048181,-0.313,0.015,0.3235,1.8825,-0.6115
feeling_prob,41,1.45,96.1,0.1,1.3,0.05,2.45,13.0,0.0,0.034482758620689655,0.9655172413793103,0.9655172413793104,44.45,0.45566376217324456,-0.301,0.0115,0.331,1.8825,-0.5915
feeling_prob,42,1.1,96.45,0.05,0.95,0.1,2.45,13.05,0.0,0.0,1.0,1.0,43.55,0.44643772424397743,-0.3045,0.01,0.33,1.8825,-0.6
feeling_prob,43,1.5,96.05,0.7,0.7,0.1,2.45,13.15,0.0,0.5333333333333333,0.4666666666666666,0.4666666666666667,42.05,0.4310609943618657,-0.3225,0.006,0.324,1.8895,-0.6385
feeling_prob,44,0.95,96.6,0.2,0.65,0.1,2.45,13.15,0.05,0.0,1.0,1.0,44.7,0.45771399282419273,-0.325,0.0065,0.3205,1.8895,-0.647
feeling_prob,45,2.55,94.95,1.9,0.65,0.0,2.5,13.15,0.0,0.7647058823529412,0.23529411764705882,0.23529411764705882,42.7,0.437948717948718,-0.3275,0.005,0.323,1.9075,-0.649
feeling_prob,46,1.9,95.6,0.7,1.2,0.0,2.5,13.15,0.05,0.0,1.0,1.0,42.2,0.4323076923076923,-0.336,0.013,0.313,1.9075,-0.6595
feeling_prob,47,2.35,95.15,1.45,0.9,0.0,2.5,13.15,0.0,0.574468085106383,0.425531914893617,0.425531914893617,46.25,0.47435897435897434,-0.327,0.0085,0.3195,1.9195,-0.6465
feeling_prob,48,1.8,95.7,0.5,1.3,0.0,2.5,13.15,0.0,0.0,1.0,1.0,43.8,0.4492307692307692,-0.312,0.012,0.323,1.9195,-0.6175
feeling_prob,49,1.6,95.9,0.5,1.1,0.0,2.5,13.2,0.0,0.3125,0.6875,0.6875,43.7,0.44820512820512826,-0.33,0.009,0.318,1.9235,-0.6515
feeling_prob,50,1.3,96.2,0.15,1.15,0.0,2.5,13.2,0.0,0.0,1.0,1.0,43.35,0.44461538461538463,-0.2995,0.01,0.332,1.9235,-0.5905
feeling_prob,51,1.55,95.95,0.7,0.85,0.0,2.5,13.25,0.0,0.4516129032258064,0.5483870967741935,0.5483870967741935,44.65,0.45794871794871794,-0.298,0.006,0.3345,1.9295,-0.5915
feeling_prob,52,1.1,96.4,0.35,0.7,0.05,2.5,13.25,0.0,0.0,1.0,1.0,44.65,0.45794871794871794,-0.2955,0.0085,0.335,1.9295,-0.5835
feeling_prob,53,1.4,96.1,0.6,0.7,0.1,2.5,13.25,0.0,0.5,0.5,0.5,43.6,0.4471794871794872,-0.3225,0.0055,0.3235,1.9345,-0.6395
feeling_prob,54,1.65,95.85,0.85,0.7,0.1,2.5,13.25,0.0,0.4848484848484849,0.5151515151515151,0.5151515151515151,42.3,0.4338461538461538,-0.3325,0.006,0.317,1.942,-0.6615
feeling_prob,55,1.5,96.0,0.95,0.45,0.1,2.5,13.25,0.0,0.5333333333333333,0.4666666666666666,0.4666666666666667,45.55,0.46717948717948715,-0.3025,0.006,0.331,1.9495,-0.6035
feeling_prob,56,1.85,95.6,0.8,0.95,0.1,2.55,13.25,0.0,0.35135135135135137,0.6486486486486486,0.6486486486486487,42.15,0.4325295023088764,-0.3125,0.006,0.3275,1.9555,-0.6215
feeling_prob,57,2.4,95.05,1.25,1.05,0.1,2.55,13.3,0.0,0.5,0.5,0.5,45.75,0.4694715238583889,-0.3315,0.009,0.315,1.966,-0.658
feeling_prob,58,2.65,94.8,1.1,1.45,0.1,2.55,13.3,0.0,0.39622641509433965,0.6037735849056605,0.6037735849056604,43.35,0.4448435094920472,-0.293,0.0105,0.3335,1.975,-0.58
feeling_prob,59,2.0,95.4,0.45,1.5,0.05,2.6,13.3,0.0,0.0,1.0,1.0,46.0,0.4722792607802874,-0.291,0.017,0.332,1.975,-0.569
feeling_prob,60,1.85,95.5,0.5,1.35,0.0,2.65,13.3,0.0,0.24324324324324323,0.7567567567567567,0.7567567567567568,43.95,0.4514637904468414,-0.2715,0.0105,0.3445,1.978,-0.5365
feeling_prob,61,1.55,95.8,0.45,1.1,0.0,2.65,13.3,0.0,0.2258064516129032,0.7741935483870968,0.7741935483870968,42.8,0.4396507447354905,-0.3155,0.011,0.323,1.981,-0.621
feeling_prob,62,1.1,96.25,0.2,0.85,0.05,2.65,13.35,0.0,0.045454545454545456,0.9545454545454545,0.9545454545454546,43.85,0.4504365690806369,-0.3065,0.008,0.3285,1.981,-0.607
feeling_prob,63,1.95,95.4,1.15,0.75,0.05,2.65,13.35,0.0,0.5641025641025642,0.4358974358974359,0.4358974358974359,45.1,0.46327683615819204,-0.313,0.007,0.3265,1.9915,-0.619
feeling_prob,64,1.7,95.65,0.75,0.9,0.05,2.65,13.35,0.0,0.29411764705882354,0.7058823529411765,0.7058823529411765,42.4,0.4355418592706728,-0.3565,0.0085,0.3015,1.996,-0.71
feeling_prob,65,1.8,95.55,0.9,0.85,0.05,2.65,13.35,0.0,0.4444444444444445,0.5555555555555556,0.5555555555555556,46.3,0.4756034925526451,-0.3475,0.007,0.307,2.0035,-0.693
feeling_prob,66,2.65,94.7,1.85,0.7,0.1,2.65,13.35,0.0,0.5849056603773585,0.4150943396226416,0.41509433962264153,43.4,0.44581407293271696,-0.31,0.009,0.326,2.018,-0.6135
feeling_prob,67,1.7,95.6,0.55,1.1,0.05,2.7,13.35,0.0,0.0,1.0,1.0,44.8,0.46043165467625896,-0.3155,0.011,0.321,2.018,-0.626
feeling_prob,68,2.1,95.15,1.0,1.1,0.0,2.75,13.35,0.0,0.42857142857142855,0.5714285714285714,0.5714285714285714,43.75,0.4498714652956298,-0.3255,0.01,0.3195,2.025,-0.6405
feeling_prob,69,1.45,95.8,0.25,1.2,0.0,2.75,13.35,0.0,0.0,1.0,1.0,45.3,0.4658097686375321,-0.3085,0.012,0.3255,2.025,-0.606
feeling_prob,70,1.65,95.6,0.5,1.15,0.0,2.75,13.35,0.0,0.33333333333333337,0.6666666666666667,0.6666666666666666,42.65,0.43856041131105394,-0.305,0.0095,0.3295,2.0295,-0.5995
feeling_prob,71,1.25,96.0,0.1,1.15,0.0,2.75,13.35,0.0,0.0,1.0,1.0,43.5,0.4473007712082262,-0.2705,0.01,0.346,2.0295,-0.531
feeling_prob,72,0.95,96.3,0.05,0.85,0.05,2.75,13.35,0.0,0.0,1.0,1.0,44.1,0.4534704370179949,-0.309,0.0075,0.3285,2.0295,-0.6095
feeling_prob,73,1.0,96.25,0.35,0.55,0.1,2.75,13.35,0.0,0.4,0.6,0.6,44.9,0.46169665809768634,-0.3415,0.005,0.313,2.033,-0.678
feeling_prob,74,1.75,95.5,1.0,0.65,0.1,2.75,13.35,0.0,0.5714285714285714,0.42857142857142855,0.42857142857142855,42.95,0.4416452442159383,-0.3015,0.005,0.3325,2.0425,-0.599
feeling_prob,75,1.4,95.85,0.6,0.7,0.1,2.75,13.35,0.0,0.4285714285714286,0.5714285714285715,0.5714285714285714,44.3,0.4555269922879177,-0.3205,0.005,0.3205,2.0475,-0.6425
feeling_prob,76,1.05,96.2,0.1,0.85,0.1,2.75,13.4,0.0,0.047619047619047616,0.9523809523809523,0.9523809523809523,43.9,0.45141388174807195,-0.3385,0.007,0.3125,2.0475,-0.6725
feeling_prob,77,1.45,95.8,0.75,0.65,0.05,2.75,13.4,0.0,0.5517241379310345,0.4482758620689655,0.4482758620689655,44.75,0.4601542416452442,-0.3245,0.006,0.322,2.055,-0.6415
feeling_prob,78,0.9,96.3,0.15,0.75,0.0,2.8,13.4,0.05,0.0,1.0,1.0,44.05,0.45267489711934156,-0.33,0.006,0.317,2.055,-0.658
feeling_prob,79,1.25,95.95,0.65,0.6,0.0,2.8,13.4,0.05,0.44000000000000006,0.5599999999999999,0.56,44.15,0.4537037037037037,-0.348,0.0065,0.3085,2.06,-0.6905
feeling_prob,80,1.75,95.45,1.15,0.55,0.05,2.8,13.4,0.0,0.5714285714285714,0.42857142857142855,0.42857142857142855,43.6,0.448559670781893,-0.323,0.0045,0.3205,2.0695,-0.645
feeling_prob,81,1.5,95.7,0.85,0.6,0.05,2.8,13.4,0.0,0.3666666666666667,0.6333333333333333,0.6333333333333333,42.7,0.43930041152263377,-0.3315,0.007,0.3155,2.0745,-0.6585
feeling_prob,82,0.95,96.25,0.1,0.8,0.05,2.8,13.45,0.0,0.052631578947368425,0.9473684210526316,0.9473684210526315,44.65,0.4593621399176954,-0.337,0.0055,0.3125,2.0745,-0.673
feeling_prob,83,2.1,95.1,1.35,0.7,0.05,2.8,13.45,0.0,0.6190476190476191,0.38095238095238093,0.38095238095238093,42.75,0.4398148148148149,-0.2925,0.007,0.337,2.087,-0.5765
feeling_prob,84,1.35,95.85,0.3,1.0,0.05,2.8,13.45,0.0,0.0,1.0,1.0,44.0,0.4526748971193416,-0.2745,0.011,0.3415,2.087,-0.5415
feeling_prob,85,1.7,95.5,0.75,0.85,0.1,2.8,13.45,0.0,0.4705882352941177,0.5294117647058824,0.5294117647058824,43.8,0.45061728395061723,-0.3035,0.0065,0.3305,2.0945,-0.6015
feeling_prob,86,1.35,95.85,0.2,1.05,0.1,2.8,13.45,0.0,0.0,1.0,1.0,42.9,0.44135802469135804,-0.311,0.011,0.323,2.0945,-0.615
feeling_prob,87,2.3,94.85,1.5,0.75,0.05,2.85,13.45,0.0,0.673913043478261,0.32608695652173914,0.32608695652173914,44.65,0.45959855892949053,-0.3125,0.0075,0.3265,2.108,-0.618
feeling_prob,88,1.7,95.45,0.6,1.05,0.05,2.85,13.45,0.05,0.0,1.0,1.0,43.25,0.44467318579516213,-0.2945,0.0115,0.332,2.108,-0.5795
feeling_prob,89,2.45,94.7,1.3,1.1,0.05,2.85,13.45,0.0,0.5306122448979592,0.4693877551020407,0.46938775510204084,43.9,0.45187853834276887,-0.296,0.009,0.333,2.1195,-0.584
feeling_prob,90,2.1,95.05,0.6,1.45,0.05,2.85,13.45,0.05,0.19047619047619047,0.8095238095238094,0.8095238095238095,42.45,0.4364384971693258,-0.3235,0.011,0.316,2.1225,-0.6415
feeling_prob,91,2.45,94.7,1.1,1.2,0.15,2.85,13.45,0.05,0.38775510204081626,0.6122448979591836,0.6122448979591837,45.15,0.4642305712815234,-0.309,0.011,0.325,2.131,-0.609
feeling_prob,92,2.3,94.8,0.9,1.3,0.1,2.9,13.5,0.0,0.30434782608695654,0.6956521739130436,0.6956521739130435,43.2,0.4449021627188466,-0.3215,0.011,0.316,2.1365,-0.6405
feeling_prob,93,2.55,94.5,1.15,1.35,0.05,2.95,13.5,0.0,0.411764705882353,0.5882352941176471,0.5882352941176471,44.3,0.4564657393096342,-0.2935,0.0125,0.332,2.145,-0.577
feeling_prob,94,2.5,94.55,0.95,1.5,0.05,2.95,13.6,0.0,0.18,0.82,0.82,44.3,0.4564657393096342,-0.3215,0.016,0.316,2.148,-0.6285
feeling_prob,95,2.05,95.0,0.35,1.6,0.1,2.95,13.6,0.0,0.19512195121951223,0.8048780487804879,0.8048780487804879,42.9,0.4420401854714065,-0.296,0.01,0.3305,2.151,-0.586
feeling_prob,96,1.8,95.25,0.45,1.25,0.1,2.95,13.6,0.0,0.22222222222222224,0.7777777777777777,0.7777777777777778,42.7,0.43997939206594544,-0.3565,0.0115,0.2995,2.1545,-0.7055
feeling_prob,97,1.9,95.1,0.7,1.15,0.05,3.0,13.6,0.0,0.2631578947368421,0.7368421052631579,0.7368421052631579,46.65,0.4809278350515464,-0.3,0.013,0.33,2.159,-0.586
feeling_prob,98,1.85,95.15,0.4,1.35,0.1,3.0,13.6,0.0,0.18918918918918917,0.8108108108108107,0.8108108108108109,40.75,0.42010309278350516,-0.3095,0.0105,0.325,2.162,-0.6085
feeling_prob,99,1.35,95.6,0.15,1.15,0.05,3.05,13.6,0.0,0.0,1.0,1.0,44.7,0.46106240330067055,-0.298,0.011,0.33,2.162,-0.587
feeling_prob,100,0.95,96.0,0.05,0.85,0.05,3.05,13.6,0.0,0.0,1.0,1.0,44.5,0.4589994842702424,-0.3155,0.007,0.3225,2.162,-0.626
feeling_prob,101,0.85,96.1,0.05,0.75,0.05,3.05,13.6,0.0,0.0,1.0,1.0,45.0,0.4641567818463126,-0.3735,0.0075,0.295,2.162,-0.738
feeling_prob,102,0.6,96.35,0.0,0.55,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.55,0.44920061887570917,-0.3035,0.005,0.3295,2.162,-0.604
feeling_prob,103,0.45,96.5,0.0,0.4,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.3,0.446621970087674,-0.3065,0.004,0.329,2.162,-0.61
feeling_prob,104,0.3,96.65,0.0,0.25,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.0,0.443527591542032,-0.2995,0.003,0.333,2.162,-0.597
feeling_prob,105,0.25,96.7,0.0,0.2,0.05,3.05,13.6,0.0,0.0,1.0,1.0,44.1,0.4548736462093863,-0.354,0.002,0.3065,2.162,-0.7065
feeling_prob,106,0.2,96.75,0.0,0.15,0.05,3.05,13.6,0.0,0.0,1.0,1.0,41.55,0.42857142857142855,-0.3275,0.002,0.3205,2.162,-0.652
feeling_prob,107,0.15,96.8,0.0,0.1,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.2,0.4455905105724601,-0.3355,0.0015,0.3165,2.162,-0.669
feeling_prob,108,0.1,96.85,0.0,0.05,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.35,0.4471376998452811,-0.3035,0.001,0.3325,2.162,-0.606
feeling_prob,109,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.15,0.44507478081485297,-0.3165,0.0005,0.3265,2.162,-0.632
feeling_prob,110,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.45,0.43785456420835484,-0.332,0.0005,0.3185,2.162,-0.6635
feeling_prob,111,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.75,0.45126353790613716,-0.3075,0.0005,0.331,2.162,-0.614
feeling_prob,112,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.25,0.43579164517792673,-0.328,0.0005,0.3205,2.162,-0.6555
feeling_prob,113,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.45,0.4481691593604951,-0.326,0.0005,0.3215,2.162,-0.6515
feeling_prob,114,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.2,0.4455905105724601,-0.313,0.0005,0.328,2.162,-0.6255
feeling_prob,115,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.7,0.45074780814853016,-0.327,0.0005,0.321,2.162,-0.6535
feeling_prob,116,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.6,0.44971634863331617,-0.3225,0.0005,0.3235,2.162,-0.644
feeling_prob,117,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.05,0.4337287261474987,-0.341,0.0005,0.314,2.162,-0.6815
feeling_prob,118,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.85,0.4522949974213512,-0.3205,0.0005,0.3245,2.162,-0.64
feeling_prob,119,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.95,0.443011861784425,-0.33,0.0005,0.3195,2.162,-0.6595
feeling_prob,120,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.45,0.4481691593604951,-0.3305,0.0005,0.3195,2.162,-0.66
feeling_prob,121,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,41.9,0.43218153687467764,-0.355,0.0005,0.307,2.162,-0.7095
feeling_prob,122,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,45.0,0.46415678184631254,-0.337,0.0005,0.316,2.162,-0.6735
feeling_prob,123,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.65,0.4399174832387828,-0.303,0.0005,0.333,2.162,-0.6055
feeling_prob,124,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.35,0.44713769984528107,-0.308,0.0005,0.3305,2.162,-0.6155
feeling_prob,125,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.05,0.4337287261474987,-0.296,0.0005,0.3365,2.162,-0.5915
feeling_prob,126,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,42.15,0.4347601856627127,-0.3395,0.0005,0.315,2.162,-0.678
feeling_prob,127,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,44.05,0.4543579164517792,-0.3225,0.0005,0.3235,2.162,-0.644
feeling_prob,128,0.05,96.9,0.0,0.0,0.05,3.05,13.6,0.0,0.0,1.0,1.0,43.7,0.45074780814853016,-0.335,0.0005,0.317,2.162,-0.6695
feeling_prob,129,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.3295,0.0,0.32,2.162,-0.66
feeling_prob,130,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,131,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,132,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,133,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,134,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,135,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,136,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,137,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,138,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,139,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,140,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,141,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.2,0.4664602683178535,-0.387,0.0,0.291,2.162,-0.774
feeling_prob,142,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,143,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.05,0.41331269349845196,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,144,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,145,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,146,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,147,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,148,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,149,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,150,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,151,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,152,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,153,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,154,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,155,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,156,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,157,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,158,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,159,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,160,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,161,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,162,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,163,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,164,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,165,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,166,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,167,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,168,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,169,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.405,0.0,0.282,2.162,-0.81
feeling_prob,170,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,171,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,172,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,173,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.35,0.4267285861713106,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,174,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.365,0.0,0.302,2.162,-0.73
feeling_prob,175,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.272,0.0,0.3485,2.162,-0.544
feeling_prob,176,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.4,0.4169246646026831,-0.381,0.0,0.294,2.162,-0.762
feeling_prob,177,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,178,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,179,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,180,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,181,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,182,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.378,0.0,0.2955,2.162,-0.756
feeling_prob,183,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,184,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,185,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,186,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,187,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,188,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,189,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,190,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,191,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,192,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,193,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,194,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,195,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,196,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,197,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,198,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.261,0.0,0.354,2.162,-0.522
feeling_prob,199,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,200,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,201,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,202,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,203,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,204,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,205,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.374,0.0,0.2975,2.162,-0.748
feeling_prob,206,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,207,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,208,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,209,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,210,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,211,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,212,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,213,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.365,0.0,0.302,2.162,-0.73
feeling_prob,214,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,215,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,216,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,217,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,218,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,219,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,220,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,221,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,222,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,223,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,224,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,225,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,226,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,227,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,228,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,229,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,230,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,231,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,232,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,233,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,234,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,235,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,236,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.371,0.0,0.299,2.162,-0.742
feeling_prob,237,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,46.15,0.4762641898864809,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,238,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,239,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,240,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,241,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.394,0.0,0.2875,2.162,-0.788
feeling_prob,242,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,243,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,244,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,245,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,246,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,247,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,248,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,249,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,250,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,251,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,252,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,253,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,254,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,255,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,256,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,257,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.3,0.42621259029927755,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,258,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,259,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,260,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,261,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,262,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,263,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,264,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,265,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.377,0.0,0.296,2.162,-0.754
feeling_prob,266,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,267,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,268,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,269,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,270,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,271,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,272,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,273,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,274,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,275,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,276,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,277,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,278,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,279,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,280,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,281,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,282,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,283,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,284,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,285,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,286,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,287,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,288,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,289,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,290,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,291,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,292,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,293,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,294,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,295,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,296,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,297,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,298,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,299,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,300,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,301,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,302,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.2,0.42518059855521156,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,303,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,304,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,305,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,306,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,307,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.284,0.0,0.3425,2.162,-0.568
feeling_prob,308,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.7,0.4200206398348813,-0.273,0.0,0.348,2.162,-0.546
feeling_prob,309,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,310,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.289,0.0,0.34,2.162,-0.578
feeling_prob,311,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,312,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,313,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,314,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,315,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,316,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,317,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,318,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,319,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,320,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.8,0.4210526315789473,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,321,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,322,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,323,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,324,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.15,0.414344685242518,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,325,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,326,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,327,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,328,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,329,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,330,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,331,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,332,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,333,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,334,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,335,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,336,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,337,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,338,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,339,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,340,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,341,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,342,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.05,0.41331269349845196,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,343,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,344,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,345,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,346,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,347,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,348,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,349,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,350,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,351,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,352,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,353,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,354,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,355,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,356,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,357,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,358,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,359,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,360,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,361,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,362,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,363,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,364,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,365,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,366,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,367,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,368,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,369,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,370,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,371,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.373,0.0,0.298,2.162,-0.746
feeling_prob,372,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,373,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,374,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,375,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,376,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,377,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,378,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,379,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,380,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,381,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,382,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,383,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,384,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.95,0.46388028895768835,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,385,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,386,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,387,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,388,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,389,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,390,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,391,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,392,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,393,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,394,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,395,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,396,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.3,0.4158926728586171,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,397,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.2,0.4664602683178535,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,398,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,399,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,400,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,401,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,402,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,403,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,404,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,405,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,406,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,407,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,408,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,409,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,410,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.259,0.0,0.355,2.162,-0.518
feeling_prob,411,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,412,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,413,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.05,0.46491228070175433,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,414,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,415,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.95,0.46388028895768835,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,416,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,417,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,418,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,419,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,420,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,421,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,422,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,423,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,424,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,425,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,426,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,427,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,428,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,429,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.95,0.46388028895768835,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,430,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,431,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,432,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,433,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,434,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,435,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,436,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,437,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,438,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,439,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,46.15,0.4762641898864809,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,440,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,441,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,442,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,443,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,444,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,445,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,446,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,447,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,448,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,449,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,450,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,451,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,452,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,453,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.284,0.0,0.3425,2.162,-0.568
feeling_prob,454,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,455,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,456,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,457,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,458,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,459,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,460,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,461,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,462,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,463,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,464,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,465,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,466,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.35,0.41640866873065013,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,467,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,468,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,469,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,470,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,471,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,472,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,473,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,474,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,475,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,476,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,477,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,478,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,479,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.405,0.0,0.282,2.162,-0.81
feeling_prob,480,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,481,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,482,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,483,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,484,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,485,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,486,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,487,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,488,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,489,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,490,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,491,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,492,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,493,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,494,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.363,0.0,0.303,2.162,-0.726
feeling_prob,495,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,496,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,497,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.275,0.0,0.347,2.162,-0.55
feeling_prob,498,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,499,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,500,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,501,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.35,0.4680082559339525,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,502,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,503,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,504,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.8,0.4210526315789473,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,505,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,506,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,507,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,508,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,509,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,510,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.15,0.4246646026831785,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,511,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.75,0.4721362229102167,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,512,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,513,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,514,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,515,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,516,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,517,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,518,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,519,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,520,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.85,0.4215686274509804,-0.285,0.0,0.342,2.162,-0.57
feeling_prob,521,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,522,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,523,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,524,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,525,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,526,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,527,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,528,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,529,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,530,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,531,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,532,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.05,0.4236326109391124,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,533,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,534,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.37,0.0,0.2995,2.162,-0.74
feeling_prob,535,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,536,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.278,0.0,0.3455,2.162,-0.556
feeling_prob,537,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,538,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,539,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,540,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,541,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,542,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,543,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,544,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,545,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,546,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,547,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,548,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,549,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,550,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,551,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,552,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,553,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.284,0.0,0.3425,2.162,-0.568
feeling_prob,554,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,39.9,0.4117647058823529,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,555,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,556,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,557,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,558,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,559,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.15,0.4659442724458204,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,560,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,561,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,562,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.287,0.0,0.341,2.162,-0.574
feeling_prob,563,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,564,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,565,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,566,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,567,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,568,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,569,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,570,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.05,0.4236326109391124,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,571,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,572,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,573,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,574,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,575,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,576,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,577,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,578,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.364,0.0,0.3025,2.162,-0.728
feeling_prob,579,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,580,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,581,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,582,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,583,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,584,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,585,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,586,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.9,0.4220846233230134,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,587,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,588,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.285,0.0,0.342,2.162,-0.57
feeling_prob,589,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,590,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,591,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,592,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,593,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,594,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,595,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,596,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,597,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,598,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,599,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,600,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.364,0.0,0.3025,2.162,-0.728
feeling_prob,601,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,602,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.291,0.0,0.339,2.162,-0.582
feeling_prob,603,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.27,0.0,0.3495,2.162,-0.54
feeling_prob,604,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,605,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,606,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,607,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,608,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,609,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,610,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,611,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,612,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,613,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,614,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,615,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,616,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.55,0.4184726522187822,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,617,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.363,0.0,0.303,2.162,-0.726
feeling_prob,618,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,619,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,620,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,621,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.05,0.4236326109391124,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,622,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.284,0.0,0.3425,2.162,-0.568
feeling_prob,623,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,624,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,625,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,626,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,627,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,628,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,629,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.55,0.4700722394220846,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,630,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,631,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,632,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,633,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,634,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.3,0.46749226006191946,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,635,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,636,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,637,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,638,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,639,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,640,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,641,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,642,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,643,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,644,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,645,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,646,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,647,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,648,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.371,0.0,0.299,2.162,-0.742
feeling_prob,649,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,650,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,651,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.05,0.4236326109391124,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,652,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,653,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,654,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,655,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,656,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,657,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,658,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,659,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,660,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,661,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,662,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,663,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,664,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,665,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,666,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,667,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,668,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,669,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,670,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,671,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,672,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,673,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,674,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,675,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,676,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,677,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,678,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,679,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,680,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.382,0.0,0.2935,2.162,-0.764
feeling_prob,681,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,682,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,683,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.1,0.4654282765737874,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,684,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,685,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.1,0.4241486068111455,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,686,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.1,0.4241486068111455,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,687,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,688,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.273,0.0,0.348,2.162,-0.546
feeling_prob,689,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,690,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,691,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,692,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,693,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,694,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,695,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,696,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,697,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,698,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,699,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,700,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,701,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,702,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.28,0.0,0.3445,2.162,-0.56
feeling_prob,703,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,704,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,705,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.291,0.0,0.339,2.162,-0.582
feeling_prob,706,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.369,0.0,0.3,2.162,-0.738
feeling_prob,707,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.376,0.0,0.2965,2.162,-0.752
feeling_prob,708,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,709,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,710,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,711,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,712,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,713,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,714,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,715,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,716,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,717,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,718,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,719,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,720,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,721,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,722,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,723,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,724,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,725,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,726,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,727,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,728,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,729,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,46.25,0.47729618163054693,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,730,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,731,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,732,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,733,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,734,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,735,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.286,0.0,0.3415,2.162,-0.572
feeling_prob,736,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,737,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,738,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,739,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,740,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,741,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,742,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.269,0.0,0.35,2.162,-0.538
feeling_prob,743,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,744,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,745,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,746,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,747,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,748,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.365,0.0,0.302,2.162,-0.73
feeling_prob,749,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,750,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,751,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.37,0.0,0.2995,2.162,-0.74
feeling_prob,752,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,753,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,754,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,755,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,756,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,757,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,758,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,759,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,760,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,761,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,762,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,763,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,764,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,765,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,766,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,767,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,768,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,769,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,770,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,771,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,772,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,773,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,774,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,775,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,776,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,777,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,778,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,779,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,780,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,781,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,782,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,783,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,784,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,785,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,786,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.291,0.0,0.339,2.162,-0.582
feeling_prob,787,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,788,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,789,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,790,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.7,0.4200206398348813,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,791,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.291,0.0,0.339,2.162,-0.582
feeling_prob,792,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,793,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,794,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,795,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,796,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,797,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,798,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,799,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,800,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,801,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,802,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.271,0.0,0.349,2.162,-0.542
feeling_prob,803,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,804,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,805,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.4,0.4685242518059855,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,806,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,807,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,808,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,809,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,810,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,811,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,812,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,813,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,814,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,815,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,816,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,817,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,818,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,819,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,820,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,821,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,822,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,823,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,824,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,825,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,826,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,827,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,828,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,829,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,830,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,831,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,832,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,833,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,834,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,835,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.376,0.0,0.2965,2.162,-0.752
feeling_prob,836,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,837,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,838,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.28,0.0,0.3445,2.162,-0.56
feeling_prob,839,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,840,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,841,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,842,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,843,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,844,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,845,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,846,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,847,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,848,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,849,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,850,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,851,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,852,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,853,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,854,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,855,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,856,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,857,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,858,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,859,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,860,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,861,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,862,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,863,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.362,0.0,0.3035,2.162,-0.724
feeling_prob,864,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,865,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,866,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,867,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,868,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,869,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,870,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,871,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,872,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,873,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.363,0.0,0.303,2.162,-0.726
feeling_prob,874,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,875,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,876,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.362,0.0,0.3035,2.162,-0.724
feeling_prob,877,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,878,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,879,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,880,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,881,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,882,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.55,0.4184726522187822,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,883,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,884,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,885,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,886,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,887,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,888,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.8,0.4210526315789473,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,889,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,890,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.275,0.0,0.347,2.162,-0.55
feeling_prob,891,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,892,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.371,0.0,0.299,2.162,-0.742
feeling_prob,893,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.5,0.4695562435500516,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,894,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,895,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,896,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.75,0.4205366357069143,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,897,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,898,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,899,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,900,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,901,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.372,0.0,0.2985,2.162,-0.744
feeling_prob,902,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,903,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,904,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,905,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,906,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,907,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,908,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,909,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,910,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,911,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,912,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,913,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,914,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,915,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,916,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,917,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,918,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,919,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,920,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,921,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,922,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,923,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,924,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,925,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,926,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,927,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.291,0.0,0.339,2.162,-0.582
feeling_prob,928,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,929,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,930,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,931,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,932,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,933,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,934,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,935,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,936,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,937,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,938,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.35,0.41640866873065013,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,939,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.95,0.46388028895768835,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,940,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,941,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,942,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,943,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,944,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,945,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.95,0.46388028895768835,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,946,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,947,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,948,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,949,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,950,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,951,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,952,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,953,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,954,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,955,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.379,0.0,0.295,2.162,-0.758
feeling_prob,956,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,957,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.05,0.46491228070175433,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,958,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,959,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.362,0.0,0.3035,2.162,-0.724
feeling_prob,960,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,961,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,962,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,963,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,964,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,965,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,966,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,967,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,968,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,969,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.37,0.0,0.2995,2.162,-0.74
feeling_prob,970,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,971,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.37,0.0,0.2995,2.162,-0.74
feeling_prob,972,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,973,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,974,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,975,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,976,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,977,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,978,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,979,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,980,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,981,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,982,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,983,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,984,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,985,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,986,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,987,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,988,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,989,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,990,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.3,0.46749226006191946,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,991,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,992,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,993,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,994,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.364,0.0,0.3025,2.162,-0.728
feeling_prob,995,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,996,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,997,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,998,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,999,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1000,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1001,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1002,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.05,0.4236326109391124,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1003,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1004,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1005,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1006,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1007,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1008,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1009,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,1010,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1011,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1012,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1013,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1014,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1015,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1016,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,1017,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1018,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,1019,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1020,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1021,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1022,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1023,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1024,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,1025,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1026,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1027,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1028,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1029,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.2,0.4664602683178535,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1030,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.289,0.0,0.34,2.162,-0.578
feeling_prob,1031,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.1,0.4241486068111455,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,1032,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,1033,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1034,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1035,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1036,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1037,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1038,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1039,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1040,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1041,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1042,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1043,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1044,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1045,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1046,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1047,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.378,0.0,0.2955,2.162,-0.756
feeling_prob,1048,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1049,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1050,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1051,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1052,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1053,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1054,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1055,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1056,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.35,0.4680082559339525,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1057,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1058,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1059,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1060,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,1061,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1062,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.05,0.46491228070175433,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1063,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1064,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1065,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1066,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1067,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1068,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1069,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1070,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1071,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1072,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1073,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1074,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.35,0.4267285861713106,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1075,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,1076,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1077,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.364,0.0,0.3025,2.162,-0.728
feeling_prob,1078,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1079,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1080,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1081,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,1082,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1083,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1084,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1085,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1086,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1087,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1088,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1089,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1090,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1091,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1092,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1093,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1094,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1095,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1096,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1097,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1098,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1099,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1100,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1101,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.277,0.0,0.346,2.162,-0.554
feeling_prob,1102,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1103,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1104,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1105,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1106,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1107,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.364,0.0,0.3025,2.162,-0.728
feeling_prob,1108,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1109,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1110,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1111,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1112,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1113,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1114,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.85,0.4215686274509804,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1115,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1116,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1117,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,1118,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1119,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1120,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.65,0.41950464396284826,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1121,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1122,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1123,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1124,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1125,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1126,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1127,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1128,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1129,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1130,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1131,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1132,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1133,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.28,0.0,0.3445,2.162,-0.56
feeling_prob,1134,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1135,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1136,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.7,0.4200206398348813,-0.377,0.0,0.296,2.162,-0.754
feeling_prob,1137,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.15,0.4659442724458204,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1138,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.1,0.4241486068111455,-0.368,0.0,0.3005,2.162,-0.736
feeling_prob,1139,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.289,0.0,0.34,2.162,-0.578
feeling_prob,1140,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,1141,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1142,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,1143,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1144,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1145,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1146,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.3,0.42621259029927755,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1147,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1148,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1149,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.6,0.41898864809081526,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1150,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1151,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1152,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1153,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1154,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1155,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1156,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1157,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1158,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1159,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1160,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1161,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1162,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1163,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.368,0.0,0.3005,2.162,-0.736
feeling_prob,1164,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1165,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.278,0.0,0.3455,2.162,-0.556
feeling_prob,1166,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,1167,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1168,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1169,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.282,0.0,0.3435,2.162,-0.564
feeling_prob,1170,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.3,0.42621259029927755,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1171,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,1172,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.2,0.42518059855521156,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1173,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1174,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1175,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1176,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1177,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1178,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.9,0.47368421052631576,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1179,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1180,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1181,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1182,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1183,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1184,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1185,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.45,0.46904024767801855,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1186,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1187,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.7,0.4200206398348813,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1188,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1189,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1190,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1191,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1192,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1193,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1194,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.55,0.4184726522187822,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1195,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1196,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.7,0.4200206398348813,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1197,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1198,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.365,0.0,0.302,2.162,-0.73
feeling_prob,1199,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.376,0.0,0.2965,2.162,-0.752
feeling_prob,1200,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1201,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,1202,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,1203,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1204,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1205,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.95,0.4742002063983488,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1206,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1207,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1208,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1209,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1210,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1211,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1212,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,1213,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1214,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.372,0.0,0.2985,2.162,-0.744
feeling_prob,1215,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1216,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1217,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1218,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1219,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1220,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,1221,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1222,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1223,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1224,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1225,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,1226,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1227,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.287,0.0,0.341,2.162,-0.574
feeling_prob,1228,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1229,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1230,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1231,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1232,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1233,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1234,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.65,0.47110423116615063,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1235,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1236,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1237,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1238,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1239,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1240,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1241,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.284,0.0,0.3425,2.162,-0.568
feeling_prob,1242,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1243,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1244,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1245,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1246,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.15,0.4246646026831785,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1247,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.37,0.0,0.2995,2.162,-0.74
feeling_prob,1248,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,1249,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1250,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1251,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.35,0.4680082559339525,-0.282,0.0,0.3435,2.162,-0.564
feeling_prob,1252,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1253,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,1254,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1255,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1256,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1257,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1258,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,1259,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1260,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1261,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1262,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1263,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1264,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1265,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1266,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1267,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,1268,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.282,0.0,0.3435,2.162,-0.564
feeling_prob,1269,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,1270,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1271,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1272,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1273,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1274,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1275,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1276,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1277,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1278,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1279,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1280,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1281,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1282,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1283,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1284,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.15,0.4246646026831785,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1285,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1286,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,1287,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1288,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1289,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1290,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1291,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1292,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1293,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1294,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1295,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.374,0.0,0.2975,2.162,-0.748
feeling_prob,1296,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1297,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1298,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1299,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1300,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.9,0.4633642930856553,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1301,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1302,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1303,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1304,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.4,0.4169246646026831,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1305,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.8,0.47265221878224967,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1306,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1307,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1308,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1309,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1310,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.2,0.42518059855521156,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1311,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1312,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1313,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1314,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1315,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1316,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.3,0.46749226006191946,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1317,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1318,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1319,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1320,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1321,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1322,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1323,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1324,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1325,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1326,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1327,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1328,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1329,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1330,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,1331,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1332,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1333,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.363,0.0,0.303,2.162,-0.726
feeling_prob,1334,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1335,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1336,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1337,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,1338,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1339,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1340,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1341,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1342,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1343,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,1344,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1345,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1346,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1347,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1348,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,1349,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1350,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1351,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1352,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.0,0.41279669762641896,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1353,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.15,0.4659442724458204,-0.273,0.0,0.348,2.162,-0.546
feeling_prob,1354,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1355,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1356,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1357,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1358,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,46.2,0.47678018575851394,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1359,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1360,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1361,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1362,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1363,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.381,0.0,0.294,2.162,-0.762
feeling_prob,1364,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.1,0.4654282765737874,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1365,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1366,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1367,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1368,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1369,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1370,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1371,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.65,0.47110423116615063,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1372,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1373,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1374,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.4,0.4169246646026831,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1375,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.1,0.4654282765737874,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1376,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1377,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1378,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.2,0.42518059855521156,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,1379,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1380,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1381,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1382,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1383,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1384,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1385,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1386,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.283,0.0,0.343,2.162,-0.566
feeling_prob,1387,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1388,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1389,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1390,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1391,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1392,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1393,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1394,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1395,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1396,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1397,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1398,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.95,0.4742002063983488,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1399,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.3,0.4158926728586171,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1400,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1401,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1402,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1403,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1404,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1405,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1406,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1407,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1408,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1409,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1410,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1411,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,1412,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1413,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1414,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1415,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1416,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1417,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1418,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1419,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1420,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.8,0.4210526315789473,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1421,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1422,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1423,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1424,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1425,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1426,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1427,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.85,0.4215686274509804,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1428,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1429,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.65,0.47110423116615063,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1430,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1431,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1432,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1433,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1434,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1435,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1436,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1437,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1438,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1439,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1440,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,1441,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,1442,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.369,0.0,0.3,2.162,-0.738
feeling_prob,1443,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1444,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1445,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.35,0.4267285861713106,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1446,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1447,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1448,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,1449,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1450,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.2,0.42518059855521156,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1451,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.7,0.4613003095975232,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1452,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1453,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1454,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1455,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1456,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1457,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1458,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1459,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1460,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1461,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1462,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1463,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,1464,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1465,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1466,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.55,0.4287925696594427,-0.363,0.0,0.303,2.162,-0.726
feeling_prob,1467,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1468,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1469,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.45,0.41744066047471623,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1470,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1471,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1472,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.8,0.4210526315789473,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1473,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1474,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1475,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1476,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1477,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1478,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1479,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1480,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1481,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1482,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1483,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,46.25,0.47729618163054693,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1484,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1485,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1486,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,39.75,0.41021671826625383,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1487,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1488,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1489,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1490,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1491,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1492,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.45,0.4277605779153767,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1493,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1494,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1495,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1496,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1497,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1498,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1499,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.2,0.4664602683178535,-0.397,0.0,0.286,2.162,-0.794
feeling_prob,1500,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1501,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1502,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1503,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1504,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1505,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1506,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1507,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1508,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1509,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,1510,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,1511,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1512,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1513,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,1514,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1515,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1516,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.279,0.0,0.345,2.162,-0.558
feeling_prob,1517,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1518,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1519,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1520,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1521,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1522,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.292,0.0,0.3385,2.162,-0.584
feeling_prob,1523,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.37,0.0,0.2995,2.162,-0.74
feeling_prob,1524,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.365,0.0,0.302,2.162,-0.73
feeling_prob,1525,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1526,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1527,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1528,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1529,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1530,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.9,0.4220846233230134,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1531,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1532,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1533,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1534,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1535,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1536,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1537,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1538,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1539,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.35,0.4267285861713106,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1540,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1541,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1542,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1543,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1544,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1545,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1546,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1547,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1548,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1549,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.362,0.0,0.3035,2.162,-0.724
feeling_prob,1550,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1551,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,1552,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1553,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1554,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.284,0.0,0.3425,2.162,-0.568
feeling_prob,1555,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1556,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1557,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1558,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1559,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1560,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.3,0.42621259029927755,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1561,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1562,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1563,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1564,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1565,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1566,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1567,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1568,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.35,0.4680082559339525,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1569,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.286,0.0,0.3415,2.162,-0.572
feeling_prob,1570,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1571,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1572,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1573,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1574,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1575,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1576,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1577,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1578,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,1579,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1580,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1581,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1582,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1583,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1584,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1585,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1586,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.15,0.4659442724458204,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1587,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1588,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1589,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1590,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1591,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1592,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1593,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.4,0.4685242518059855,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1594,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1595,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1596,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.15,0.4246646026831785,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,1597,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1598,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1599,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1600,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1601,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1602,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1603,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1604,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1605,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,1606,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1607,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1608,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1609,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.1,0.4654282765737874,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1610,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.05,0.4339525283797729,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1611,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1612,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1613,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1614,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1615,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,1616,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1617,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1618,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1619,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1620,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1621,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1622,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1623,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1624,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,1625,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1626,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1627,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1628,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1629,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,1630,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1631,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1632,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1633,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1634,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1635,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1636,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1637,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1638,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1639,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1640,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1641,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1642,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1643,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,1644,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.5,0.4179566563467492,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1645,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1646,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1647,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1648,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1649,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1650,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1651,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1652,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,1653,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1654,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,1655,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,1656,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1657,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1658,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1659,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1660,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1661,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.274,0.0,0.3475,2.162,-0.548
feeling_prob,1662,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1663,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1664,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1665,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1666,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1667,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1668,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1669,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1670,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1671,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1672,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1673,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1674,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1675,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.85,0.4215686274509804,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1676,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1677,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.275,0.0,0.347,2.162,-0.55
feeling_prob,1678,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1679,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1680,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1681,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1682,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1683,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1684,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1685,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,1686,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1687,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1688,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1689,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1690,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.5,0.4695562435500516,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1691,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1692,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.28,0.0,0.3445,2.162,-0.56
feeling_prob,1693,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1694,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1695,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.0,0.46439628482972134,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,1696,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1697,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1698,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1699,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.2,0.42518059855521156,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1700,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.35,0.4267285861713106,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1701,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1702,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1703,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.362,0.0,0.3035,2.162,-0.724
feeling_prob,1704,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1705,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1706,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1707,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1708,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1709,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1710,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.368,0.0,0.3005,2.162,-0.736
feeling_prob,1711,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1712,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1713,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1714,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1715,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,46.3,0.4778121775025799,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1716,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1717,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.9,0.4530443756449948,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1718,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1719,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1720,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1721,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1722,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1723,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.6,0.4602683178534572,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1724,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1725,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1726,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1727,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1728,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1729,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1730,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,1731,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1732,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.0,0.4231166150670794,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,1733,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1734,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.361,0.0,0.304,2.162,-0.722
feeling_prob,1735,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.65,0.46078431372549017,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1736,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1737,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1738,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.45,0.46904024767801855,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1739,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1740,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,1741,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1742,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.1,0.4241486068111455,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1743,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1744,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1745,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.349,0.0,0.31,2.162,-0.698
feeling_prob,1746,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1747,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.05,0.4236326109391124,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1748,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1749,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.45,0.46904024767801855,-0.391,0.0,0.289,2.162,-0.782
feeling_prob,1750,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1751,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.371,0.0,0.299,2.162,-0.742
feeling_prob,1752,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1753,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1754,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1755,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.35,0.4680082559339525,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1756,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1757,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1758,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1759,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.358,0.0,0.3055,2.162,-0.716
feeling_prob,1760,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1761,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1762,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1763,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,1764,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1765,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.2,0.4664602683178535,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1766,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1767,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1768,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1769,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.275,0.0,0.347,2.162,-0.55
feeling_prob,1770,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.65,0.4298245614035087,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,1771,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1772,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1773,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1774,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.4,0.4272445820433436,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1775,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.289,0.0,0.34,2.162,-0.578
feeling_prob,1776,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1777,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1778,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1779,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1780,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.347,0.0,0.311,2.162,-0.694
feeling_prob,1781,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1782,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1783,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1784,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1785,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1786,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1787,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1788,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1789,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.05,0.45459236326109387,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1790,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,1791,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,1792,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.378,0.0,0.2955,2.162,-0.756
feeling_prob,1793,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1794,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1795,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,1796,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1797,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.85,0.4628482972136223,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1798,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1799,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1800,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1801,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1802,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.351,0.0,0.309,2.162,-0.702
feeling_prob,1803,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1804,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1805,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1806,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1807,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1808,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.5,0.4592363261093911,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1809,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1810,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.3,0.0,0.3345,2.162,-0.6
feeling_prob,1811,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1812,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1813,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.3,0.457172342621259,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1814,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1815,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1816,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1817,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1818,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1819,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1820,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.95,0.42260061919504643,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1821,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.95,0.4742002063983488,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1822,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1823,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1824,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.367,0.0,0.301,2.162,-0.734
feeling_prob,1825,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1826,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1827,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1828,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1829,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1830,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1831,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1832,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.3,0.42621259029927755,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1833,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.31,0.0,0.3295,2.162,-0.62
feeling_prob,1834,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.298,0.0,0.3355,2.162,-0.596
feeling_prob,1835,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.304,0.0,0.3325,2.162,-0.608
feeling_prob,1836,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.85,0.43188854489164086,-0.291,0.0,0.339,2.162,-0.582
feeling_prob,1837,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.25,0.456656346749226,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1838,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.288,0.0,0.3405,2.162,-0.576
feeling_prob,1839,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.346,0.0,0.3115,2.162,-0.692
feeling_prob,1840,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1841,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1842,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1843,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.85,0.4525283797729618,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1844,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.352,0.0,0.3085,2.162,-0.704
feeling_prob,1845,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.316,0.0,0.3265,2.162,-0.632
feeling_prob,1846,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.1,0.434468524251806,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1847,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1848,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.5,0.4282765737874097,-0.285,0.0,0.342,2.162,-0.57
feeling_prob,1849,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.371,0.0,0.299,2.162,-0.742
feeling_prob,1850,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1851,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1852,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1853,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.357,0.0,0.306,2.162,-0.714
feeling_prob,1854,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.3,0.436532507739938,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1855,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1856,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1857,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1858,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.75,0.45149638802889575,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1859,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1860,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1861,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1862,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.359,0.0,0.305,2.162,-0.718
feeling_prob,1863,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.271,0.0,0.349,2.162,-0.542
feeling_prob,1864,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1865,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1866,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.356,0.0,0.3065,2.162,-0.712
feeling_prob,1867,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1868,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1869,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1870,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1871,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1872,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1873,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1874,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.35,0.4267285861713106,-0.369,0.0,0.3,2.162,-0.738
feeling_prob,1875,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.25,0.46697626418988647,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1876,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.45,0.41744066047471623,-0.303,0.0,0.333,2.162,-0.606
feeling_prob,1877,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.9,0.4427244582043343,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1878,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.35,0.0,0.3095,2.162,-0.7
feeling_prob,1879,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.281,0.0,0.344,2.162,-0.562
feeling_prob,1880,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1881,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1882,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.25,0.42569659442724456,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1883,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1884,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.345,0.0,0.312,2.162,-0.69
feeling_prob,1885,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1886,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1887,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1888,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.3,0.46749226006191946,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1889,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.35,0.41640866873065013,-0.339,0.0,0.315,2.162,-0.678
feeling_prob,1890,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1891,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1892,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.75,0.4308565531475748,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1893,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1894,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.95,0.4432404540763674,-0.344,0.0,0.3125,2.162,-0.688
feeling_prob,1895,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.15,0.4659442724458204,-0.321,0.0,0.324,2.162,-0.642
feeling_prob,1896,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.95,0.4329205366357069,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1897,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1898,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.05,0.46491228070175433,-0.362,0.0,0.3035,2.162,-0.724
feeling_prob,1899,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.05,0.46491228070175433,-0.354,0.0,0.3075,2.162,-0.708
feeling_prob,1900,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1901,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.75,0.4618163054695562,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1902,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1903,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.285,0.0,0.342,2.162,-0.57
feeling_prob,1904,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1905,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.333,0.0,0.318,2.162,-0.666
feeling_prob,1906,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1907,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.1,0.4654282765737874,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1908,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1909,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.2,0.4458204334365325,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1910,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.6,0.4293085655314757,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1911,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.293,0.0,0.338,2.162,-0.586
feeling_prob,1912,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1913,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.95,0.4535603715170279,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1914,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.287,0.0,0.341,2.162,-0.574
feeling_prob,1915,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1916,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1917,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.331,0.0,0.319,2.162,-0.662
feeling_prob,1918,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.309,0.0,0.33,2.162,-0.618
feeling_prob,1919,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.317,0.0,0.326,2.162,-0.634
feeling_prob,1920,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1921,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1922,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.4,0.45820433436532504,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1923,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.3,0.4468524251805985,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1924,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.322,0.0,0.3235,2.162,-0.644
feeling_prob,1925,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1926,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.355,0.0,0.307,2.162,-0.71
feeling_prob,1927,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,1928,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1929,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1930,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.35,0.4473684210526316,-0.278,0.0,0.3455,2.162,-0.556
feeling_prob,1931,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.0,0.4437564499484004,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1932,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1933,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,45.4,0.4685242518059855,-0.34,0.0,0.3145,2.162,-0.68
feeling_prob,1934,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1935,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1936,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1937,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,40.85,0.4215686274509804,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1938,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1939,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.36,0.0,0.3045,2.162,-0.72
feeling_prob,1940,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.301,0.0,0.334,2.162,-0.602
feeling_prob,1941,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.9,0.43240454076367385,-0.348,0.0,0.3105,2.162,-0.696
feeling_prob,1942,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1943,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1944,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1945,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.45,0.43808049535603716,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1946,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.375,0.0,0.297,2.162,-0.75
feeling_prob,1947,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.329,0.0,0.32,2.162,-0.658
feeling_prob,1948,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1949,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1950,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.33,0.0,0.3195,2.162,-0.66
feeling_prob,1951,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1952,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.65,0.4504643962848297,-0.332,0.0,0.3185,2.162,-0.664
feeling_prob,1953,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.45,0.4484004127966976,-0.294,0.0,0.3375,2.162,-0.588
feeling_prob,1954,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.65,0.4401444788441692,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1955,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,1956,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1957,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.4,0.4478844169246646,-0.307,0.0,0.331,2.162,-0.614
feeling_prob,1958,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.6,0.4396284829721362,-0.319,0.0,0.325,2.162,-0.638
feeling_prob,1959,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.45,0.4587203302373581,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1960,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.2,0.43550051599587203,-0.334,0.0,0.3175,2.162,-0.668
feeling_prob,1961,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.5,0.4489164086687306,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1962,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.326,0.0,0.3215,2.162,-0.652
feeling_prob,1963,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1964,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,1965,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.25,0.436016511867905,-0.296,0.0,0.3365,2.162,-0.592
feeling_prob,1966,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.8,0.4623323013415892,-0.299,0.0,0.335,2.162,-0.598
feeling_prob,1967,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.311,0.0,0.329,2.162,-0.622
feeling_prob,1968,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1969,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.5,0.43859649122807015,-0.32,0.0,0.3245,2.162,-0.64
feeling_prob,1970,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.336,0.0,0.3165,2.162,-0.672
feeling_prob,1971,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.55,0.4597523219814241,-0.313,0.0,0.328,2.162,-0.626
feeling_prob,1972,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.324,0.0,0.3225,2.162,-0.648
feeling_prob,1973,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.85,0.4422084623323013,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1974,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.15,0.434984520123839,-0.315,0.0,0.327,2.162,-0.63
feeling_prob,1975,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.35,0.45768833849329205,-0.353,0.0,0.308,2.162,-0.706
feeling_prob,1976,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.7,0.45098039215686275,-0.341,0.0,0.314,2.162,-0.682
feeling_prob,1977,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.6,0.4499484004127967,-0.312,0.0,0.3285,2.162,-0.624
feeling_prob,1978,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.29,0.0,0.3395,2.162,-0.58
feeling_prob,1979,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.0,0.4540763673890609,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1980,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.55,0.43911248710010314,-0.342,0.0,0.3135,2.162,-0.684
feeling_prob,1981,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.297,0.0,0.336,2.162,-0.594
feeling_prob,1982,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.8,0.4313725490196078,-0.314,0.0,0.3275,2.162,-0.628
feeling_prob,1983,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.1,0.44478844169246645,-0.285,0.0,0.342,2.162,-0.57
feeling_prob,1984,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.8,0.4416924664602683,-0.366,0.0,0.3015,2.162,-0.732
feeling_prob,1985,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.2,0.456140350877193,-0.343,0.0,0.313,2.162,-0.686
feeling_prob,1986,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.295,0.0,0.337,2.162,-0.59
feeling_prob,1987,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.337,0.0,0.316,2.162,-0.674
feeling_prob,1988,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.05,0.4442724458204334,-0.308,0.0,0.3305,2.162,-0.616
feeling_prob,1989,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.7,0.4406604747162023,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,1990,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.25,0.4463364293085655,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1991,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.35,0.4370485036119711,-0.338,0.0,0.3155,2.162,-0.676
feeling_prob,1992,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.15,0.44530443756449944,-0.323,0.0,0.323,2.162,-0.646
feeling_prob,1993,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.0,0.4334365325077399,-0.325,0.0,0.322,2.162,-0.65
feeling_prob,1994,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.4,0.4375644994840041,-0.305,0.0,0.332,2.162,-0.61
feeling_prob,1995,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.1,0.4551083591331269,-0.335,0.0,0.317,2.162,-0.67
feeling_prob,1996,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.55,0.4494324045407636,-0.302,0.0,0.3335,2.162,-0.604
feeling_prob,1997,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,43.8,0.45201238390092874,-0.318,0.0,0.3255,2.162,-0.636
feeling_prob,1998,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,41.7,0.4303405572755418,-0.328,0.0,0.3205,2.162,-0.656
feeling_prob,1999,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,44.15,0.4556243550051599,-0.306,0.0,0.3315,2.162,-0.612
feeling_prob,2000,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0,1,1,42.75,0.4411764705882353,-0.374,0.0,0.2975,2.162,-0.748


==> data/Ness/feeling_probE0.5.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
feeling_prob,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
feeling_prob,1,18.0,82.0,7.0,11.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,30.0,0.3,-0.1725,0.04,0.3275,0.3,-0.3975
feeling_prob,2,51.2,48.8,39.7,11.45,0.05,0.0,1.25,0.0,0.7792968749999999,0.220703125,0.220703125,18.45,0.1845,-0.173,0.0485,0.327,0.667,-0.3725
feeling_prob,3,51.25,48.75,26.85,24.3,0.1,0.0,1.45,0.0,0.3590243902439024,0.6409756097560976,0.6409756097560976,53.3,0.5329999999999999,-0.1645,0.09225,0.3355,0.8415,-0.21625
feeling_prob,4,63.55,36.45,35.9,27.05,0.6,0.0,2.4,0.0,0.4917387883556255,0.5082612116443744,0.5082612116443745,52.9,0.529,-0.1845,0.125,0.3155,1.105,-0.179
feeling_prob,5,58.7,41.0,25.3,32.95,0.45,0.3,2.95,0.1,0.3321976149914821,0.6678023850085179,0.6678023850085179,69.1,0.6920762286860581,-0.1615,0.1415,0.3395,1.2605,-0.066
feeling_prob,6,60.05,39.6,24.85,34.8,0.4,0.35,4.0,0.1,0.37385512073272276,0.6261448792672774,0.6261448792672772,66.3,0.6643251379829402,-0.1615,0.14325,0.338,1.432,-0.05725
feeling_prob,7,59.45,40.15,20.5,37.95,1.0,0.4,4.6,0.35,0.30782169890664424,0.6921783010933557,0.6921783010933558,71.05,0.7098393574297189,-0.18175,0.1475,0.32,1.5785,-0.10625
feeling_prob,8,59.0,40.5,20.0,38.1,0.9,0.5,5.3,0.3,0.326271186440678,0.673728813559322,0.673728813559322,70.35,0.7040201005025125,-0.1915,0.14975,0.31,1.7365,-0.13275
feeling_prob,9,54.25,45.1,16.0,36.95,1.3,0.65,6.15,0.35,0.24608294930875577,0.7539170506912443,0.7539170506912443,72.85,0.7297433316557626,-0.1755,0.16075,0.3265,1.845,-0.05075
feeling_prob,10,55.8,43.3,20.3,34.45,1.05,0.9,6.8,0.3,0.3422939068100359,0.6577060931899642,0.6577060931899642,66.6,0.669021190716448,-0.15175,0.14075,0.3485,2.001,-0.0445
feeling_prob,11,54.85,44.1,19.4,34.6,0.85,1.05,7.5,0.25,0.309024612579763,0.690975387420237,0.690975387420237,69.9,0.7038908539666499,-0.1745,0.141,0.324,2.143,-0.1075
feeling_prob,12,54.3,44.35,19.7,34.0,0.6,1.35,8.1,0.35,0.32044198895027626,0.6795580110497238,0.6795580110497238,68.0,0.6857577293461734,-0.17125,0.1445,0.328,2.2865,-0.08625
feeling_prob,13,55.25,43.3,19.5,34.65,1.1,1.45,9.0,0.4,0.3104072398190045,0.6895927601809955,0.6895927601809955,69.0,0.6960933536276002,-0.17225,0.14,0.325,2.4265,-0.09875
feeling_prob,14,56.45,41.85,21.55,33.8,1.1,1.7,9.35,0.2,0.35429583702391493,0.645704162976085,0.645704162976085,68.35,0.6932858596134283,-0.18725,0.12925,0.3095,2.592,-0.1765
feeling_prob,15,54.65,43.55,18.85,33.6,2.2,1.8,9.9,0.3,0.28636779505946935,0.7136322049405307,0.7136322049405307,71.35,0.7235234215885947,-0.1675,0.1465,0.3275,2.718,-0.0685
feeling_prob,16,58.5,39.4,21.3,35.05,2.15,2.1,10.7,0.35,0.34957264957264955,0.6504273504273503,0.6504273504273504,67.4,0.6848825331971399,-0.1825,0.141,0.312,2.8815,-0.1335
feeling_prob,17,55.2,42.35,17.25,36.05,1.9,2.45,11.15,0.25,0.2563405797101449,0.743659420289855,0.7436594202898551,72.6,0.7416709379805226,-0.173,0.155,0.3195,2.993,-0.067
feeling_prob,18,57.2,40.1,20.35,35.1,1.75,2.7,11.85,0.35,0.34615384615384615,0.6538461538461537,0.6538461538461539,68.55,0.7009249743062692,-0.16875,0.14425,0.323,3.151,-0.0815
feeling_prob,19,53.6,43.45,16.65,35.25,1.7,2.95,12.15,0.4,0.22761194029850745,0.7723880597014925,0.7723880597014925,73.5,0.7532199896960329,-0.1535,0.15975,0.3385,3.2475,0.01375
feeling_prob,20,55.45,41.4,20.6,33.45,1.4,3.15,12.65,0.3,0.363390441839495,0.6366095581605049,0.6366095581605049,67.85,0.6974703149199794,-0.16975,0.143,0.319,3.408,-0.08875
feeling_prob,21,53.55,43.0,18.1,34.35,1.1,3.45,13.1,0.3,0.2950513538748833,0.7049486461251168,0.7049486461251168,70.9,0.7312273433454168,-0.17725,0.14225,0.3105,3.537,-0.113
feeling_prob,22,53.7,42.7,18.9,33.65,1.15,3.6,13.45,0.45,0.3091247672253259,0.6908752327746741,0.6908752327746741,69.4,0.7152489626556017,-0.17875,0.14375,0.3095,3.674,-0.107
feeling_prob,23,51.95,44.25,17.5,33.45,1.0,3.8,13.7,0.4,0.3099133782483157,0.6900866217516843,0.6900866217516843,69.95,0.7229729729729729,-0.1795,0.14075,0.308,3.803,-0.12275
feeling_prob,24,51.5,44.65,17.2,32.9,1.4,3.85,14.05,0.4,0.30194174757281556,0.6980582524271846,0.6980582524271844,69.25,0.7160686427457097,-0.166,0.1345,0.32,3.937,-0.0985
feeling_prob,25,51.4,44.55,19.2,30.85,1.35,4.05,14.35,0.5,0.3414396887159533,0.6585603112840467,0.6585603112840467,68.6,0.709744658676394,-0.16025,0.12875,0.327,4.0825,-0.0975
feeling_prob,26,49.65,46.05,17.4,31.05,1.2,4.3,14.55,0.5,0.30010070493454183,0.6998992950654582,0.6998992950654582,68.4,0.7095088819226751,-0.15725,0.12975,0.3275,4.205,-0.091
feeling_prob,27,51.6,43.75,19.1,31.45,1.05,4.65,14.75,0.55,0.33527131782945735,0.6647286821705426,0.6647286821705426,66.95,0.6963817514420557,-0.1655,0.13075,0.3205,4.3475,-0.10775
feeling_prob,28,50.55,44.4,18.55,31.15,0.85,5.05,15.05,0.45,0.3194856577645895,0.6805143422354105,0.6805143422354105,66.85,0.6993154291732492,-0.16475,0.13,0.317,4.481,-0.11175
feeling_prob,29,48.85,45.85,17.75,30.1,1.0,5.3,15.35,0.15,0.323439099283521,0.6765609007164789,0.676560900716479,67.15,0.7074973600844773,-0.15675,0.1215,0.32,4.615,-0.11575
feeling_prob,30,49.85,44.6,17.55,31.35,0.95,5.55,15.65,0.2,0.30892678034102306,0.691073219658977,0.691073219658977,66.25,0.6993118051879301,-0.1625,0.129,0.3135,4.745,-0.1065
feeling_prob,31,51.05,43.3,18.75,31.45,0.85,5.65,15.9,0.15,0.3486777668952008,0.6513222331047992,0.6513222331047992,67.45,0.7133015368309487,-0.15625,0.12275,0.3175,4.892,-0.1055
feeling_prob,32,43.55,50.6,12.35,30.5,0.7,5.85,16.2,0.2,0.2101033295063146,0.7898966704936854,0.7898966704936854,69.45,0.7355284121083377,-0.15475,0.13575,0.3195,4.9675,-0.0645
feeling_prob,33,48.15,45.9,18.1,29.3,0.75,5.95,16.4,0.1,0.3551401869158879,0.6448598130841122,0.6448598130841121,62.7,0.6656034024455078,-0.16275,0.122,0.311,5.1125,-0.12375
feeling_prob,34,46.95,47.05,17.35,28.85,0.75,6.0,16.7,0.3,0.31629392971246006,0.6837060702875399,0.6837060702875399,65.25,0.6909574468085107,-0.16025,0.1255,0.314,5.242,-0.10325
feeling_prob,35,46.6,47.35,16.4,29.05,1.15,6.05,16.95,0.3,0.31759656652360513,0.6824034334763949,0.6824034334763949,65.75,0.6966471527408196,-0.1625,0.11475,0.311,5.369,-0.14825
feeling_prob,36,45.1,48.75,15.65,28.35,1.1,6.15,17.15,0.35,0.31042128603104213,0.6895787139689579,0.6895787139689579,64.75,0.6862013851891317,-0.15625,0.1175,0.3185,5.485,-0.11825
feeling_prob,37,46.15,47.5,17.5,27.5,1.15,6.35,17.5,0.25,0.314192849404117,0.6858071505958829,0.685807150595883,63.75,0.6780565936999465,-0.15775,0.121,0.314,5.605,-0.11725
feeling_prob,38,49.75,43.85,20.3,28.25,1.2,6.4,17.7,0.35,0.3557788944723618,0.6442211055276381,0.6442211055276382,62.95,0.6688034188034189,-0.15825,0.12325,0.314,5.757,-0.1075
feeling_prob,39,46.85,46.6,15.6,30.05,1.2,6.55,17.7,0.35,0.2700106723585913,0.7299893276414088,0.7299893276414088,66.85,0.7116104868913857,-0.1425,0.1295,0.3295,5.862,-0.0425
feeling_prob,40,51.05,42.2,19.5,30.2,1.35,6.75,18.0,0.2,0.3604309500489716,0.6395690499510284,0.6395690499510284,63.6,0.6798927613941018,-0.16075,0.12325,0.3105,6.0155,-0.1145
feeling_prob,41,47.5,45.6,15.45,30.6,1.45,6.9,18.4,0.2,0.2715789473684211,0.728421052631579,0.728421052631579,67.3,0.7207303974221267,-0.14675,0.12975,0.3225,6.122,-0.0555
feeling_prob,42,47.95,44.7,17.05,29.65,1.25,7.35,18.5,0.3,0.3180396246089677,0.6819603753910324,0.6819603753910324,65.05,0.6988667026443605,-0.151,0.12325,0.3185,6.2515,-0.09125
feeling_prob,43,49.3,43.25,18.25,29.55,1.5,7.45,18.8,0.3,0.32454361054766734,0.6754563894523327,0.6754563894523327,64.65,0.6952998379254457,-0.13625,0.1205,0.33,6.3855,-0.04825
feeling_prob,44,48.2,44.1,18.0,28.65,1.55,7.7,19.1,0.2,0.3184647302904564,0.6815352697095436,0.6815352697095436,64.9,0.7009750812567713,-0.16625,0.12475,0.299,6.5085,-0.131
feeling_prob,45,48.25,43.85,18.2,28.15,1.9,7.9,19.45,0.1,0.33264248704663213,0.667357512953368,0.6673575129533679,62.7,0.6796959826275788,-0.143,0.12275,0.3205,6.637,-0.06775
feeling_prob,46,46.5,45.4,16.95,27.55,2.0,8.1,19.8,0.25,0.3064516129032258,0.6935483870967742,0.6935483870967742,64.15,0.6953210010881392,-0.165,0.1235,0.299,6.7495,-0.1285
feeling_prob,47,47.85,43.7,18.1,28.0,1.75,8.45,19.95,0.45,0.3500522466039707,0.6499477533960293,0.6499477533960293,62.95,0.6826870562534133,-0.1795,0.11675,0.2845,6.883,-0.19475
feeling_prob,48,44.45,46.75,15.35,27.65,1.45,8.8,20.25,0.3,0.29021372328458944,0.7097862767154105,0.7097862767154106,65.15,0.7110745614035087,-0.16775,0.11925,0.2935,6.985,-0.1555
feeling_prob,49,43.75,47.15,16.0,26.6,1.15,9.1,20.4,0.3,0.3211428571428572,0.6788571428571428,0.6788571428571428,62.55,0.6848184818481847,-0.1605,0.10725,0.2985,7.097,-0.16875
feeling_prob,50,47.05,43.75,17.75,28.15,1.15,9.2,20.55,0.2,0.3379383634431456,0.6620616365568545,0.6620616365568545,62.8,0.6894273127753304,-0.1545,0.115,0.3035,7.2285,-0.119
feeling_prob,51,44.9,45.85,14.65,29.15,1.1,9.25,20.7,0.1,0.2717149220489978,0.7282850779510023,0.7282850779510023,65.0,0.7151515151515152,-0.16,0.1285,0.296,7.326,-0.097
feeling_prob,52,43.65,46.8,14.1,28.7,0.85,9.55,20.8,0.15,0.286368843069874,0.713631156930126,0.713631156930126,63.5,0.7003869541182975,-0.15725,0.12425,0.2985,7.4255,-0.106
feeling_prob,53,44.75,45.65,15.55,28.3,0.9,9.6,20.95,0.2,0.30614525139664805,0.693854748603352,0.693854748603352,63.35,0.6985619469026548,-0.17075,0.1235,0.2835,7.5405,-0.14375
feeling_prob,54,42.25,48.0,13.4,27.9,0.95,9.75,21.0,0.15,0.2603550295857988,0.7396449704142012,0.7396449704142012,63.6,0.7030470914127425,-0.149,0.12,0.3055,7.6295,-0.0885
feeling_prob,55,44.85,45.25,17.05,26.3,1.5,9.9,21.0,0.3,0.3366778149386845,0.6633221850613155,0.6633221850613155,60.75,0.6709211986681466,-0.16425,0.115,0.2905,7.757,-0.14825
feeling_prob,56,44.9,44.95,17.35,25.85,1.7,10.15,21.15,0.15,0.36525612472160357,0.6347438752783965,0.6347438752783965,61.2,0.6794657762938231,-0.17,0.103,0.282,7.894,-0.2085
feeling_prob,57,41.05,48.35,14.05,25.75,1.25,10.6,21.3,0.15,0.27405602923264316,0.725943970767357,0.7259439707673568,63.8,0.7119686800894854,-0.15375,0.11575,0.2975,7.987,-0.1245
feeling_prob,58,42.85,46.4,17.0,24.6,1.25,10.75,21.6,0.15,0.36406067677946324,0.6359393232205367,0.6359393232205367,60.15,0.6722689075630253,-0.1475,0.105,0.301,8.12,-0.132
feeling_prob,59,42.25,46.65,16.35,25.0,0.9,11.1,21.7,0.1,0.3159763313609467,0.6840236686390532,0.6840236686390533,61.3,0.688413948256468,-0.14525,0.113,0.302,8.234,-0.10775
feeling_prob,60,44.2,44.6,17.85,25.45,0.9,11.2,21.85,0.2,0.3552036199095022,0.6447963800904977,0.6447963800904978,61.2,0.6869369369369368,-0.1495,0.1055,0.297,8.3695,-0.136
feeling_prob,61,43.25,45.45,16.3,26.1,0.85,11.3,22.05,0.15,0.30982658959537573,0.6901734104046243,0.6901734104046243,63.5,0.7142051860202931,-0.149,0.11475,0.297,8.4815,-0.10775
feeling_prob,62,43.8,44.8,16.85,26.1,0.85,11.4,22.2,0.35,0.33789954337899547,0.6621004566210046,0.6621004566210046,60.65,0.6805869074492099,-0.1585,0.11725,0.29,8.6005,-0.12175
feeling_prob,63,43.55,44.8,15.6,27.3,0.65,11.65,22.25,0.1,0.28587830080367393,0.7141216991963262,0.7141216991963261,63.0,0.711941143180532,-0.1325,0.12175,0.312,8.7035,-0.03975
feeling_prob,64,40.4,47.8,12.55,27.05,0.8,11.8,22.35,0.15,0.2537128712871287,0.7462871287128713,0.7462871287128713,62.4,0.7057823129251701,-0.14525,0.11175,0.299,8.788,-0.1035
feeling_prob,65,43.45,44.6,17.0,25.55,0.9,11.95,22.6,0.0,0.35327963176064436,0.6467203682393555,0.6467203682393556,59.65,0.6774559909142531,-0.146,0.106,0.295,8.9175,-0.1275
feeling_prob,66,38.85,49.0,12.6,25.15,1.1,12.15,22.7,0.15,0.2483912483912484,0.7516087516087515,0.7516087516087516,61.45,0.6977803073420603,-0.13725,0.10575,0.3045,8.997,-0.1
feeling_prob,67,42.6,45.05,17.65,23.95,1.0,12.35,22.75,0.3,0.36384976525821594,0.636150234741784,0.636150234741784,57.1,0.6480319452367369,-0.15175,0.10875,0.2905,9.13,-0.1335
feeling_prob,68,41.7,45.7,14.75,26.05,0.9,12.6,22.9,0.15,0.29976019184652275,0.7002398081534772,0.7002398081534772,59.95,0.6842105263157894,-0.15025,0.103,0.291,9.234,-0.14425
feeling_prob,69,42.7,44.55,16.2,25.65,0.85,12.75,23.2,0.35,0.3501170960187353,0.6498829039812646,0.6498829039812647,59.6,0.6790830945558739,-0.161,0.1065,0.2795,9.362,-0.1675
feeling_prob,70,36.65,50.45,10.65,25.3,0.7,12.9,23.25,0.2,0.22646657571623469,0.7735334242837654,0.7735334242837654,62.2,0.711825487944891,-0.14025,0.10625,0.298,9.429,-0.107
feeling_prob,71,40.85,46.2,16.0,24.0,0.85,12.95,23.4,0.15,0.36474908200734396,0.635250917992656,0.6352509179926561,55.5,0.6358414704192992,-0.149,0.09825,0.2895,9.5555,-0.15125
feeling_prob,72,37.2,49.7,12.6,23.95,0.65,13.1,23.5,0.2,0.2661290322580645,0.7338709677419355,0.7338709677419355,59.75,0.6852704257767548,-0.13675,0.10425,0.3015,9.635,-0.094
feeling_prob,73,39.45,47.25,15.35,23.35,0.75,13.3,23.6,0.1,0.3624841571609632,0.6375158428390367,0.6375158428390367,55.7,0.6412918108419838,-0.134,0.096,0.302,9.7555,-0.116
feeling_prob,74,38.45,48.15,14.4,23.05,1.0,13.4,23.7,0.1,0.293888166449935,0.7061118335500649,0.706111833550065,58.6,0.6755196304849885,-0.1565,0.10025,0.2785,9.8505,-0.16875
feeling_prob,75,40.05,46.5,16.05,22.95,1.05,13.45,23.8,0.05,0.3445692883895132,0.6554307116104869,0.6554307116104869,57.2,0.6603119584055459,-0.1385,0.103,0.295,9.9665,-0.1095
feeling_prob,76,40.3,46.2,15.35,23.7,1.25,13.5,23.8,0.25,0.30521091811414397,0.6947890818858561,0.6947890818858561,58.8,0.676878612716763,-0.15525,0.109,0.28,10.068,-0.14075
feeling_prob,77,41.9,44.4,16.55,24.2,1.15,13.7,23.9,0.1,0.33890214797136037,0.6610978520286396,0.6610978520286396,58.6,0.6778679026651216,-0.1655,0.1055,0.268,10.187,-0.1895
feeling_prob,78,39.55,46.55,13.65,25.0,0.9,13.9,24.1,0.2,0.26295828065739574,0.7370417193426043,0.7370417193426043,60.8,0.7038327526132405,-0.146,0.11525,0.2885,10.274,-0.09575
feeling_prob,79,43.35,42.7,17.2,25.2,0.95,13.95,24.1,0.2,0.3460207612456747,0.6539792387543253,0.6539792387543253,59.2,0.6856478791400348,-0.142,0.11225,0.292,10.402,-0.08975
feeling_prob,80,41.75,44.2,15.15,25.8,0.8,14.05,24.25,0.2,0.29221556886227545,0.7077844311377246,0.7077844311377246,61.35,0.7114601512507271,-0.12925,0.1125,0.303,10.5045,-0.05325
feeling_prob,81,41.95,44.0,14.65,26.65,0.65,14.05,24.3,0.15,0.30154946364719903,0.698450536352801,0.698450536352801,61.15,0.7097149505526469,-0.13425,0.11025,0.297,10.6085,-0.073
feeling_prob,82,42.3,43.6,14.55,27.05,0.7,14.1,24.3,0.15,0.29905437352245867,0.7009456264775414,0.7009456264775413,59.75,0.6938300349243306,-0.14275,0.11,0.2885,10.712,-0.09925
feeling_prob,83,40.0,45.7,12.6,26.4,1.0,14.3,24.3,0.05,0.24625,0.7537499999999999,0.75375,61.25,0.7141190198366395,-0.153,0.11525,0.277,10.7945,-0.11975
feeling_prob,84,40.1,45.5,13.65,25.4,1.05,14.4,24.45,0.1,0.3229426433915212,0.6770573566084788,0.6770573566084788,58.5,0.6822429906542057,-0.1195,0.10675,0.3105,10.897,-0.04075
feeling_prob,85,39.95,45.45,14.05,24.95,0.95,14.6,24.65,0.0,0.29286608260325403,0.7071339173967459,0.7071339173967459,59.05,0.6914519906323184,-0.153,0.11475,0.2755,10.9975,-0.12275
feeling_prob,86,42.5,42.75,17.85,23.65,1.0,14.75,24.8,0.1,0.3729411764705882,0.6270588235294118,0.6270588235294118,58.65,0.6868035190615835,-0.135,0.10875,0.294,11.1305,-0.08125
feeling_prob,87,40.4,44.6,14.15,25.3,0.95,15.0,24.95,0.15,0.275990099009901,0.724009900990099,0.724009900990099,60.9,0.7147058823529412,-0.15325,0.10925,0.2745,11.2205,-0.1395
feeling_prob,88,39.75,45.15,13.3,25.35,1.1,15.1,25.0,0.25,0.27044025157232704,0.7295597484276729,0.7295597484276729,60.0,0.7037691401648999,-0.1425,0.116,0.285,11.307,-0.0815
feeling_prob,89,40.6,44.2,14.35,25.1,1.15,15.2,25.1,0.15,0.29926108374384236,0.7007389162561576,0.7007389162561576,59.3,0.6975235849056602,-0.158,0.10925,0.2685,11.405,-0.14825
feeling_prob,90,39.8,44.9,12.8,25.6,1.4,15.3,25.2,0.2,0.27889447236180903,0.721105527638191,0.7211055276381909,59.05,0.6948051948051949,-0.1315,0.11,0.2945,11.493,-0.0705
feeling_prob,91,38.2,46.4,12.2,24.45,1.55,15.4,25.4,0.35,0.27748691099476436,0.7225130890052356,0.7225130890052356,59.4,0.6979905437352246,-0.1435,0.11025,0.284,11.58,-0.10225
feeling_prob,92,42.0,42.5,17.1,23.3,1.6,15.5,25.55,0.2,0.35833333333333334,0.6416666666666666,0.6416666666666667,57.6,0.6792899408284023,-0.151,0.10675,0.274,11.708,-0.13625
feeling_prob,93,37.7,46.45,12.25,24.1,1.35,15.85,25.65,0.3,0.2586206896551724,0.7413793103448275,0.7413793103448276,61.4,0.7260843731431966,-0.1475,0.10525,0.2785,11.7875,-0.13475
feeling_prob,94,40.05,44.0,15.05,23.6,1.4,15.95,25.75,0.35,0.34831460674157305,0.651685393258427,0.651685393258427,57.35,0.678167757287329,-0.13975,0.102,0.2845,11.903,-0.11825
feeling_prob,95,37.0,46.8,11.7,23.95,1.35,16.2,26.0,0.35,0.2689189189189189,0.731081081081081,0.731081081081081,60.3,0.7153937947494033,-0.13625,0.10025,0.2885,11.985,-0.113
feeling_prob,96,36.9,46.7,13.1,22.4,1.4,16.4,26.05,0.25,0.3170731707317073,0.6829268292682927,0.6829268292682927,57.45,0.6842105263157896,-0.1415,0.0915,0.2805,12.084,-0.156
feeling_prob,97,36.9,46.7,12.75,22.55,1.6,16.4,26.1,0.15,0.2981029810298103,0.7018970189701897,0.7018970189701897,56.95,0.6794258373205742,-0.166,0.09325,0.2545,12.176,-0.22125
feeling_prob,98,38.95,44.4,15.25,22.1,1.6,16.65,26.2,0.25,0.35301668806161746,0.6469833119383824,0.6469833119383825,56.55,0.6754649070185963,-0.121,0.09775,0.2995,12.2925,-0.07825
feeling_prob,99,37.85,45.3,13.55,22.7,1.6,16.85,26.25,0.2,0.31704095112285335,0.6829590488771466,0.6829590488771466,58.6,0.7023451593505712,-0.14425,0.09425,0.275,12.393,-0.1565
feeling_prob,100,37.0,45.9,13.15,22.45,1.4,17.1,26.3,0.15,0.3202702702702703,0.6797297297297297,0.6797297297297298,56.8,0.6833534378769601,-0.12675,0.0935,0.2915,12.4905,-0.10575
feeling_prob,101,35.8,46.7,11.8,22.9,1.1,17.5,26.35,0.25,0.29469273743016766,0.7053072625698324,0.7053072625698324,56.95,0.6872727272727273,-0.1375,0.09525,0.2795,12.5795,-0.13725
feeling_prob,102,34.15,48.15,11.9,21.0,1.25,17.7,26.45,0.15,0.30307467057101023,0.6969253294289898,0.6969253294289898,56.25,0.6816524908869989,-0.14,0.0965,0.2745,12.6645,-0.136
feeling_prob,103,37.7,44.45,15.2,21.05,1.45,17.85,26.65,0.15,0.37135278514588854,0.6286472148541113,0.6286472148541115,53.6,0.6506390748630554,-0.1265,0.095,0.287,12.7775,-0.1
feeling_prob,104,33.4,48.35,9.75,22.2,1.45,18.25,26.8,0.15,0.23203592814371257,0.7679640718562875,0.7679640718562875,57.9,0.7064220183486238,-0.14475,0.09075,0.2685,12.8375,-0.1705
feeling_prob,105,36.7,44.55,15.0,20.5,1.2,18.75,26.95,0.2,0.3664850136239782,0.6335149863760218,0.6335149863760218,51.9,0.6363076923076924,-0.13175,0.09275,0.2795,12.9515,-0.1285
feeling_prob,106,32.6,48.5,11.0,20.5,1.1,18.9,27.05,0.2,0.25306748466257667,0.7469325153374233,0.7469325153374233,55.7,0.6843403205918619,-0.14275,0.09225,0.2665,13.0175,-0.1545
feeling_prob,107,32.3,48.5,11.3,20.1,0.9,19.2,27.25,0.2,0.3204334365325078,0.6795665634674923,0.6795665634674922,52.4,0.6460396039603961,-0.14,0.08525,0.268,13.1015,-0.16975
feeling_prob,108,32.1,48.65,10.8,20.3,1.0,19.25,27.25,0.15,0.2866043613707165,0.7133956386292835,0.7133956386292835,52.0,0.6421052631578947,-0.1485,0.089,0.259,13.1805,-0.177
feeling_prob,109,30.9,49.7,10.5,19.4,1.0,19.4,27.4,0.15,0.29126213592233013,0.7087378640776699,0.7087378640776699,51.8,0.6408188585607941,-0.14875,0.08875,0.257,13.2555,-0.185
feeling_prob,110,28.05,52.35,8.3,18.85,0.9,19.6,27.45,0.2,0.22994652406417113,0.770053475935829,0.7700534759358288,51.4,0.6368159203980099,-0.1645,0.085,0.2405,13.3115,-0.2425
feeling_prob,111,29.65,50.65,11.95,16.7,1.0,19.7,27.55,0.1,0.3608768971332209,0.6391231028667791,0.6391231028667791,49.0,0.6089663760896638,-0.144,0.07675,0.2595,13.4025,-0.20325
feeling_prob,112,30.65,49.45,13.05,16.65,0.95,19.9,27.6,0.15,0.34910277324632955,0.6508972267536705,0.6508972267536705,49.4,0.6148564294631711,-0.1355,0.074,0.2675,13.4975,-0.19
feeling_prob,113,30.8,49.25,11.65,18.2,0.95,19.95,27.65,0.15,0.3116883116883117,0.6883116883116883,0.6883116883116883,51.0,0.6352279825109307,-0.1335,0.0765,0.2685,13.578,-0.1735
feeling_prob,114,31.45,48.5,11.75,18.8,0.9,20.05,27.85,0.05,0.3243243243243243,0.6756756756756757,0.6756756756756757,50.85,0.6353971232020011,-0.13275,0.08075,0.269,13.6625,-0.1565
feeling_prob,115,32.15,47.7,12.45,18.8,0.9,20.15,27.95,0.4,0.32192846034214617,0.6780715396578538,0.6780715396578538,51.7,0.6424546023794615,-0.15225,0.0805,0.2515,13.7515,-0.21325
feeling_prob,116,33.15,46.45,13.15,19.15,0.85,20.4,27.95,0.1,0.33333333333333337,0.6666666666666667,0.6666666666666666,51.1,0.6407035175879398,-0.13925,0.08075,0.261,13.845,-0.1835
feeling_prob,117,32.05,47.5,10.9,20.35,0.8,20.45,28.05,0.1,0.26053042121684866,0.7394695787831513,0.7394695787831513,53.1,0.666247642991829,-0.1385,0.085,0.261,13.9135,-0.1635
feeling_prob,118,33.85,45.5,13.05,20.2,0.6,20.65,28.15,0.2,0.3353028064992614,0.6646971935007385,0.6646971935007385,50.25,0.6307498424700694,-0.14475,0.085,0.255,14.0095,-0.18425
feeling_prob,119,30.7,48.45,9.65,20.55,0.5,20.85,28.15,0.05,0.23941368078175895,0.7605863192182412,0.760586319218241,53.45,0.6746683512318382,-0.13575,0.0855,0.262,14.0695,-0.15875
feeling_prob,120,29.1,49.95,9.35,19.25,0.5,20.95,28.2,0.25,0.2903780068728522,0.7096219931271477,0.7096219931271478,50.2,0.6318785578747628,-0.14275,0.078,0.2555,14.1355,-0.19725
feeling_prob,121,27.85,51.2,9.05,18.1,0.7,20.95,28.25,0.2,0.2872531418312388,0.7127468581687613,0.7127468581687613,49.95,0.6293485135989879,-0.11625,0.0755,0.282,14.202,-0.12175
feeling_prob,122,28.8,50.1,10.2,17.9,0.7,21.1,28.4,0.2,0.32812499999999994,0.671875,0.671875,48.9,0.6172370088719898,-0.15125,0.07375,0.247,14.2815,-0.2375
feeling_prob,123,30.25,48.55,11.05,18.45,0.75,21.2,28.5,0.15,0.3173553719008264,0.6826446280991735,0.6826446280991736,48.5,0.6135786802030457,-0.1305,0.0765,0.2655,14.3605,-0.1665
feeling_prob,124,26.8,51.9,7.55,18.55,0.7,21.3,28.6,0.35,0.22014925373134328,0.7798507462686567,0.7798507462686567,50.35,0.6353240152477764,-0.1325,0.078,0.266,14.406,-0.164
feeling_prob,125,27.25,51.35,9.6,17.2,0.45,21.4,28.65,0.15,0.326605504587156,0.6733944954128441,0.673394495412844,45.75,0.5801526717557253,-0.1325,0.071,0.2625,14.479,-0.1905
feeling_prob,126,24.6,53.9,7.45,16.75,0.4,21.5,28.7,0.35,0.2032520325203252,0.7967479674796748,0.7967479674796748,48.85,0.6178343949044586,-0.1365,0.0755,0.2605,14.5235,-0.186
feeling_prob,127,25.05,53.35,9.15,15.4,0.5,21.6,28.7,0.1,0.33532934131736525,0.6646706586826346,0.6646706586826348,43.95,0.5593112244897959,-0.1315,0.06375,0.2635,14.5955,-0.20675
feeling_prob,128,23.35,54.95,7.85,14.95,0.55,21.7,28.75,0.25,0.26766595289079226,0.7323340471092077,0.7323340471092077,46.5,0.590676883780332,-0.1315,0.066,0.2635,14.6485,-0.1985
feeling_prob,129,24.95,53.25,10.4,14.15,0.4,21.8,28.8,0.2,0.35070140280561124,0.6492985971943888,0.6492985971943888,44.3,0.5639386189258312,-0.125,0.063,0.2685,14.7245,-0.1925
feeling_prob,130,24.75,53.4,9.8,14.5,0.45,21.85,28.8,0.3,0.32323232323232326,0.6767676767676768,0.6767676767676768,45.05,0.5726167626359564,-0.1385,0.06175,0.256,14.793,-0.23125
feeling_prob,131,24.6,53.45,9.2,14.9,0.5,21.95,28.8,0.15,0.31910569105691056,0.6808943089430894,0.6808943089430894,44.7,0.5707879564381806,-0.14075,0.0605,0.2525,14.858,-0.24425
feeling_prob,132,25.1,52.9,9.8,14.75,0.55,22.0,28.85,0.15,0.32270916334661354,0.6772908366533864,0.6772908366533864,46.05,0.5884615384615385,-0.12425,0.06375,0.2675,14.9255,-0.1855
feeling_prob,133,26.3,51.65,10.2,15.5,0.6,22.05,28.9,0.25,0.32699619771863114,0.6730038022813688,0.6730038022813688,45.4,0.5792174470814624,-0.1355,0.067,0.2575,15.001,-0.2075
feeling_prob,134,25.25,52.6,8.7,16.1,0.45,22.15,28.95,0.15,0.2871287128712871,0.7128712871287128,0.7128712871287128,47.65,0.6101477199743096,-0.13375,0.064,0.2585,15.059,-0.21025
feeling_prob,135,23.5,54.25,7.8,15.35,0.35,22.25,28.95,0.35,0.23829787234042552,0.7617021276595745,0.7617021276595745,46.25,0.5903536977491961,-0.13775,0.06875,0.255,15.107,-0.2065
feeling_prob,136,24.85,52.75,8.8,15.8,0.25,22.4,28.95,0.1,0.30985915492957744,0.6901408450704224,0.6901408450704225,44.5,0.5721649484536083,-0.12425,0.0675,0.266,15.1745,-0.17375
feeling_prob,137,24.55,53.05,9.15,15.0,0.4,22.4,29.05,0.1,0.3279022403258656,0.6720977596741344,0.6720977596741344,46.2,0.5940721649484537,-0.133,0.066,0.256,15.243,-0.2015
feeling_prob,138,23.7,53.85,8.15,15.2,0.35,22.45,29.05,0.1,0.2489451476793249,0.7510548523206751,0.7510548523206751,45.5,0.5854287556415216,-0.122,0.069,0.267,15.2955,-0.16
feeling_prob,139,24.25,53.25,8.85,14.95,0.45,22.5,29.15,0.05,0.32989690721649484,0.6701030927835051,0.6701030927835051,43.85,0.5651612903225806,-0.14075,0.0625,0.2475,15.3625,-0.23775
feeling_prob,140,25.25,52.2,9.1,15.7,0.45,22.55,29.2,0.0,0.3207920792079208,0.6792079207920791,0.6792079207920793,45.25,0.5842479018721756,-0.1475,0.0655,0.24,15.4325,-0.252
feeling_prob,141,23.65,53.7,8.05,15.2,0.4,22.65,29.25,0.2,0.2875264270613108,0.7124735729386893,0.7124735729386892,45.3,0.5830639948287007,-0.13775,0.06175,0.2515,15.488,-0.2315
feeling_prob,142,23.5,53.8,8.6,14.45,0.45,22.7,29.25,0.2,0.33191489361702126,0.6680851063829787,0.6680851063829787,44.25,0.5698576972833117,-0.13475,0.06225,0.2545,15.552,-0.219
feeling_prob,143,23.6,53.5,8.75,14.4,0.45,22.9,29.25,0.25,0.30932203389830504,0.6906779661016949,0.690677966101695,44.75,0.5771725032425422,-0.1285,0.062,0.2605,15.6155,-0.2035
feeling_prob,144,24.2,52.85,9.25,14.5,0.45,22.95,29.3,0.05,0.3367768595041323,0.6632231404958678,0.6632231404958677,43.6,0.5652173913043478,-0.121,0.0595,0.265,15.6845,-0.189
feeling_prob,145,24.2,52.7,9.0,14.65,0.55,23.1,29.3,0.2,0.32231404958677684,0.6776859504132231,0.6776859504132231,44.3,0.5734720416124838,-0.15225,0.0575,0.2355,15.75,-0.28725
feeling_prob,146,21.85,54.95,6.45,14.8,0.6,23.2,29.35,0.2,0.2242562929061785,0.7757437070938215,0.7757437070938215,44.65,0.5787760416666666,-0.1215,0.06275,0.2655,15.789,-0.17775
feeling_prob,147,23.3,53.45,8.6,13.95,0.75,23.25,29.4,0.1,0.3218884120171674,0.6781115879828327,0.6781115879828327,41.85,0.5439739413680782,-0.1285,0.06275,0.2575,15.8515,-0.19725
feeling_prob,148,24.05,52.7,9.15,13.9,1.0,23.25,29.4,0.1,0.35550935550935553,0.6444906444906445,0.6444906444906445,44.35,0.5765472312703583,-0.12425,0.05275,0.261,15.9265,-0.216
feeling_prob,149,23.55,52.9,8.55,14.0,1.0,23.55,29.5,0.1,0.3057324840764331,0.694267515923567,0.6942675159235668,44.55,0.5814257684761283,-0.14125,0.06275,0.2435,15.9865,-0.2435
feeling_prob,150,25.75,50.6,10.7,14.15,0.9,23.65,29.55,0.05,0.3572815533980582,0.6427184466019418,0.6427184466019418,44.15,0.5776031434184676,-0.14275,0.0655,0.24,16.0635,-0.23675
feeling_prob,151,23.45,52.85,8.1,14.45,0.9,23.7,29.65,0.05,0.2942430703624734,0.7057569296375267,0.7057569296375267,46.35,0.6068152031454783,-0.13225,0.063,0.251,16.1155,-0.20975
feeling_prob,152,23.3,52.9,8.7,13.6,1.0,23.8,29.75,0.1,0.315450643776824,0.6845493562231759,0.6845493562231759,43.95,0.5754593175853019,-0.1545,0.06,0.228,16.1785,-0.2885
feeling_prob,153,24.0,51.85,8.75,14.45,0.8,24.15,29.75,0.1,0.3416666666666666,0.6583333333333333,0.6583333333333333,43.0,0.5655899802241265,-0.1215,0.05375,0.2605,16.2455,-0.21225
feeling_prob,154,22.6,52.95,7.75,14.25,0.6,24.45,29.8,0.1,0.25884955752212385,0.7411504424778761,0.7411504424778761,44.45,0.587028457974851,-0.13625,0.06775,0.244,16.292,-0.212
feeling_prob,155,22.5,53.05,8.2,13.65,0.65,24.45,29.8,0.05,0.31333333333333335,0.6866666666666666,0.6866666666666666,43.4,0.5737921906022502,-0.11575,0.06375,0.2625,16.35,-0.1585
feeling_prob,156,22.1,53.45,8.25,13.2,0.65,24.45,29.8,0.05,0.30769230769230765,0.6923076923076923,0.6923076923076923,42.1,0.5565850430178688,-0.13675,0.05875,0.2415,16.4055,-0.236
feeling_prob,157,21.4,54.05,7.3,13.7,0.4,24.55,29.85,0.0,0.2873831775700935,0.7126168224299065,0.7126168224299065,43.15,0.5719019218025183,-0.12825,0.056,0.25,16.456,-0.22075
feeling_prob,158,20.5,54.85,6.8,13.3,0.4,24.65,29.9,0.15,0.2804878048780488,0.7195121951219512,0.7195121951219512,41.75,0.5520902455209025,-0.14275,0.05375,0.236,16.5025,-0.2685
feeling_prob,159,17.0,58.3,5.05,11.5,0.45,24.7,29.95,0.05,0.20882352941176469,0.7911764705882353,0.7911764705882353,41.35,0.548472775564409,-0.13275,0.054,0.2445,16.5325,-0.23875
feeling_prob,160,19.5,55.75,8.9,10.15,0.45,24.75,30.05,0.05,0.4282051282051282,0.5717948717948718,0.5717948717948718,38.65,0.5129568106312292,-0.113,0.04375,0.265,16.6065,-0.20775
feeling_prob,161,20.5,54.65,8.5,11.65,0.35,24.85,30.05,0.1,0.3170731707317073,0.6829268292682927,0.6829268292682927,40.25,0.5342648037258815,-0.11625,0.051,0.262,16.6645,-0.19525
feeling_prob,162,22.7,52.45,10.05,12.35,0.3,24.85,30.05,0.05,0.4008810572687225,0.5991189427312775,0.5991189427312775,40.15,0.5335994677312043,-0.12925,0.0515,0.247,16.7415,-0.23425
feeling_prob,163,21.1,54.05,7.5,13.2,0.4,24.85,30.05,0.1,0.23933649289099523,0.7606635071090048,0.7606635071090048,43.6,0.5788423153692615,-0.11475,0.0595,0.262,16.7855,-0.16525
feeling_prob,164,24.65,50.4,11.25,13.0,0.4,24.95,30.1,0.0,0.4320486815415822,0.5679513184584178,0.5679513184584178,41.6,0.5542971352431713,-0.11825,0.0545,0.2575,16.8765,-0.19725
feeling_prob,165,21.2,53.85,6.85,14.0,0.35,24.95,30.1,0.05,0.20047169811320756,0.7995283018867925,0.7995283018867925,44.75,0.5956029313790807,-0.12925,0.06775,0.2465,16.911,-0.187
feeling_prob,166,21.15,53.8,7.65,13.05,0.45,25.05,30.15,0.05,0.3286052009456265,0.6713947990543735,0.6713947990543735,42.05,0.560373582388259,-0.14875,0.0565,0.227,16.9665,-0.28025
feeling_prob,167,19.55,55.25,7.0,12.2,0.35,25.2,30.15,0.05,0.29411764705882354,0.7058823529411765,0.7058823529411765,41.9,0.5594919786096257,-0.11925,0.05475,0.256,17.0155,-0.1985
feeling_prob,168,19.5,55.2,7.05,12.05,0.4,25.3,30.2,0.2,0.2923076923076923,0.7076923076923077,0.7076923076923077,40.65,0.5414993306559572,-0.125,0.05225,0.251,17.064,-0.21925
feeling_prob,169,19.6,55.05,7.1,12.15,0.35,25.35,30.3,0.05,0.3086734693877551,0.6913265306122449,0.6913265306122449,39.75,0.5318151373074347,-0.146,0.0525,0.228,17.113,-0.2815
feeling_prob,170,19.15,55.45,6.75,12.15,0.25,25.4,30.4,0.15,0.2976501305483029,0.7023498694516972,0.7023498694516971,39.7,0.5301608579088471,-0.12425,0.0525,0.2505,17.1615,-0.21575
feeling_prob,171,18.1,56.45,6.6,11.25,0.25,25.45,30.4,0.1,0.25414364640883974,0.7458563535911602,0.7458563535911602,40.9,0.5472837022132796,-0.122,0.0545,0.2525,17.2015,-0.203
feeling_prob,172,18.2,56.3,7.65,10.2,0.35,25.5,30.4,0.05,0.3708791208791209,0.6291208791208791,0.6291208791208791,38.2,0.5120805369127517,-0.13125,0.04575,0.2425,17.258,-0.2565
feeling_prob,173,17.05,57.45,6.3,10.2,0.55,25.5,30.5,0.0,0.25219941348973607,0.7478005865102639,0.7478005865102639,40.1,0.538255033557047,-0.128,0.05125,0.2445,17.2935,-0.23075
feeling_prob,174,19.95,54.5,9.45,9.95,0.55,25.55,30.6,0.05,0.42355889724310775,0.5764411027568922,0.5764411027568922,38.6,0.5177971793149765,-0.143,0.0445,0.23,17.366,-0.2955
feeling_prob,175,17.7,56.65,6.75,10.4,0.55,25.65,30.6,0.0,0.2796610169491526,0.7203389830508475,0.7203389830508474,39.9,0.5366509751176867,-0.13275,0.04625,0.2395,17.4085,-0.262
feeling_prob,176,19.4,54.9,8.1,10.7,0.6,25.7,30.65,0.0,0.39432989690721654,0.6056701030927836,0.6056701030927835,37.5,0.5047106325706595,-0.13325,0.0425,0.2385,17.47,-0.27475
feeling_prob,177,18.55,55.5,7.45,10.7,0.4,25.95,30.65,0.15,0.33423180592991913,0.6657681940700808,0.6657681940700808,39.75,0.5347738014854828,-0.1215,0.045,0.2515,17.522,-0.2335
feeling_prob,178,17.7,56.35,7.05,10.0,0.65,25.95,30.8,0.0,0.3220338983050848,0.6779661016949153,0.6779661016949152,38.85,0.524645509790682,-0.11575,0.04475,0.2545,17.5695,-0.2155
feeling_prob,179,19.95,54.0,8.95,10.35,0.65,26.05,30.9,0.0,0.4085213032581454,0.5914786967418547,0.5914786967418546,38.85,0.5253549695740365,-0.11075,0.04275,0.2595,17.6375,-0.207
feeling_prob,180,20.55,53.3,8.35,11.55,0.65,26.15,31.1,0.1,0.31873479318734793,0.681265206812652,0.681265206812652,39.4,0.5321597833446174,-0.12675,0.0545,0.244,17.693,-0.22025
feeling_prob,181,19.7,54.1,7.15,11.8,0.75,26.2,31.15,0.1,0.3223350253807106,0.6776649746192893,0.6776649746192893,39.75,0.5372628726287263,-0.14375,0.04775,0.227,17.744,-0.2905
feeling_prob,182,20.85,52.85,8.15,12.1,0.6,26.3,31.2,0.15,0.34772182254196643,0.6522781774580335,0.6522781774580336,40.0,0.5407055630936228,-0.123,0.0535,0.2475,17.803,-0.214
feeling_prob,183,18.9,54.75,5.65,12.65,0.6,26.35,31.25,0.3,0.2142857142857143,0.7857142857142858,0.7857142857142857,41.05,0.5532926001357773,-0.133,0.05675,0.2385,17.835,-0.23075
feeling_prob,184,18.85,54.75,6.5,11.55,0.8,26.4,31.3,0.15,0.30503978779840846,0.6949602122015914,0.6949602122015915,39.55,0.5353260869565217,-0.13275,0.0525,0.237,17.88,-0.24525
feeling_prob,185,19.1,54.4,6.55,11.55,1.0,26.5,31.35,0.1,0.29057591623036644,0.7094240837696335,0.7094240837696335,39.6,0.5374149659863946,-0.1145,0.05125,0.2545,17.925,-0.19625
feeling_prob,186,18.6,54.75,6.45,11.05,1.1,26.65,31.5,0.15,0.2983870967741935,0.7016129032258064,0.7016129032258065,39.15,0.5316973415132925,-0.1155,0.051,0.254,17.9695,-0.199
feeling_prob,187,17.7,55.5,6.45,9.95,1.3,26.8,31.6,0.15,0.2966101694915254,0.7033898305084746,0.7033898305084746,39.45,0.5368852459016393,-0.12225,0.04625,0.247,18.01,-0.2315
feeling_prob,188,17.75,55.25,7.25,9.35,1.15,27.0,31.7,0.2,0.36619718309859156,0.6338028169014085,0.6338028169014085,37.6,0.5123287671232877,-0.119,0.045,0.2495,18.0625,-0.2265
feeling_prob,189,17.95,54.9,6.95,9.9,1.1,27.15,31.8,0.05,0.3314763231197772,0.6685236768802229,0.6685236768802229,38.5,0.5277968428277283,-0.128,0.04525,0.2375,18.1115,-0.25275
feeling_prob,190,19.25,53.5,7.6,10.7,0.95,27.25,31.95,0.15,0.36103896103896105,0.638961038961039,0.638961038961039,37.9,0.5189003436426117,-0.13425,0.04775,0.232,18.1675,-0.2595
feeling_prob,191,17.45,55.2,5.8,10.6,1.05,27.35,32.0,0.2,0.2550143266475645,0.7449856733524356,0.7449856733524355,40.7,0.5574673090158293,-0.11575,0.04975,0.2505,18.204,-0.198
feeling_prob,192,18.05,54.4,6.65,10.55,0.85,27.55,32.1,0.15,0.335180055401662,0.6648199445983379,0.6648199445983379,37.35,0.5134575569358178,-0.11575,0.0485,0.2495,18.252,-0.20375
feeling_prob,193,16.75,55.5,5.5,10.65,0.6,27.75,32.15,0.1,0.22985074626865673,0.7701492537313434,0.7701492537313432,38.55,0.5321799307958478,-0.12825,0.05025,0.235,18.284,-0.2395
feeling_prob,194,16.0,56.0,5.35,10.25,0.4,28.0,32.25,0.15,0.296875,0.703125,0.703125,37.05,0.5125,-0.12225,0.04375,0.2405,18.3225,-0.2405
feeling_prob,195,13.0,58.9,3.35,9.3,0.35,28.1,32.25,0.0,0.1846153846153846,0.8153846153846154,0.8153846153846154,37.95,0.527816411682893,-0.1,0.03975,0.26,18.3425,-0.18625
feeling_prob,196,15.7,56.2,6.55,8.75,0.4,28.1,32.3,0.2,0.43312101910828027,0.5668789808917198,0.5668789808917197,33.6,0.4645340751043115,-0.1275,0.03525,0.234,18.4,-0.27625
feeling_prob,197,13.55,58.3,4.05,9.15,0.35,28.15,32.3,0.1,0.18819188191881916,0.8118081180811808,0.8118081180811808,38.05,0.5281837160751567,-0.1095,0.0425,0.252,18.421,-0.201
feeling_prob,198,14.4,57.45,5.35,8.65,0.4,28.15,32.35,0.05,0.3645833333333333,0.6354166666666666,0.6354166666666666,34.4,0.47807933194154484,-0.10975,0.03625,0.2505,18.4625,-0.2195
feeling_prob,199,14.7,57.15,5.5,8.55,0.65,28.15,32.35,0.1,0.30952380952380953,0.6904761904761906,0.6904761904761905,34.95,0.48503827418232437,-0.11825,0.039,0.242,18.501,-0.23775
feeling_prob,200,13.95,57.7,4.55,8.9,0.5,28.35,32.35,0.05,0.26523297491039427,0.7347670250896058,0.7347670250896058,35.4,0.4933705512909979,-0.12875,0.03925,0.2315,18.53,-0.274
feeling_prob,201,14.05,57.55,5.15,8.35,0.55,28.4,32.4,0.1,0.33451957295373663,0.6654804270462633,0.6654804270462633,33.8,0.4706703910614526,-0.11275,0.035,0.2465,18.567,-0.23425
feeling_prob,202,11.6,59.85,2.55,8.65,0.4,28.55,32.45,0.05,0.12931034482758622,0.8706896551724138,0.8706896551724138,35.6,0.4975507347795661,-0.128,0.03675,0.231,18.579,-0.27625
feeling_prob,203,12.9,58.55,4.9,7.6,0.4,28.55,32.45,0.1,0.39922480620155043,0.6007751937984496,0.6007751937984496,31.4,0.43806857942617217,-0.13275,0.031,0.2255,18.6225,-0.30625
feeling_prob,204,10.05,61.4,2.4,7.25,0.4,28.55,32.5,0.05,0.15920398009950248,0.8407960199004973,0.8407960199004975,33.65,0.470258922323303,-0.11675,0.032,0.2415,18.635,-0.25525
feeling_prob,205,11.5,59.9,4.8,6.3,0.4,28.6,32.55,0.05,0.41304347826086957,0.5869565217391305,0.5869565217391305,31.75,0.44397759103641454,-0.12225,0.02725,0.2355,18.6765,-0.2855
feeling_prob,206,10.2,61.15,3.15,6.7,0.35,28.65,32.6,0.0,0.2107843137254902,0.7892156862745099,0.7892156862745098,31.8,0.4456902592852138,-0.1105,0.0295,0.2465,18.6945,-0.2445
feeling_prob,207,10.35,61.0,4.15,6.05,0.15,28.65,32.6,0.1,0.33333333333333337,0.6666666666666667,0.6666666666666666,31.5,0.44008409250175196,-0.11875,0.02925,0.239,18.7225,-0.267
feeling_prob,208,10.7,60.55,4.15,6.5,0.05,28.75,32.6,0.15,0.2850467289719626,0.7149532710280375,0.7149532710280374,31.7,0.44280701754385965,-0.10925,0.02825,0.2495,18.7495,-0.242
feeling_prob,209,10.2,61.05,3.9,6.1,0.2,28.75,32.65,0.05,0.29411764705882354,0.7058823529411765,0.7058823529411765,31.25,0.4378947368421052,-0.13275,0.02975,0.224,18.773,-0.3085
feeling_prob,210,11.0,60.25,5.0,5.75,0.25,28.75,32.65,0.05,0.43636363636363634,0.5636363636363636,0.5636363636363636,31.4,0.44,-0.12325,0.0225,0.2335,18.813,-0.30275
feeling_prob,211,10.55,60.7,3.35,6.65,0.55,28.75,32.65,0.05,0.2654028436018957,0.7345971563981042,0.7345971563981043,31.65,0.4435087719298246,-0.13125,0.02675,0.2255,18.8365,-0.314
feeling_prob,212,11.8,59.35,5.1,6.15,0.55,28.85,32.65,0.05,0.41101694915254233,0.5889830508474576,0.5889830508474576,32.05,0.4497540407589599,-0.10775,0.02675,0.2495,18.877,-0.2445
feeling_prob,213,12.55,58.5,5.1,6.95,0.5,28.95,32.65,0.0,0.3745019920318725,0.6254980079681274,0.6254980079681275,31.5,0.4433497536945813,-0.11925,0.02925,0.2365,18.9155,-0.273
feeling_prob,214,10.9,60.1,3.7,6.55,0.65,29.0,32.7,0.05,0.2798165137614679,0.720183486238532,0.7201834862385321,32.95,0.46338028169014084,-0.11675,0.028,0.239,18.94,-0.26825
feeling_prob,215,11.2,59.8,3.8,6.7,0.7,29.0,32.8,0.05,0.29464285714285715,0.7053571428571429,0.7053571428571429,31.95,0.4492957746478873,-0.12,0.031,0.236,18.966,-0.2665
feeling_prob,216,11.05,59.9,3.4,7.0,0.65,29.05,32.85,0.05,0.27149321266968324,0.7285067873303167,0.7285067873303167,32.05,0.45102184637068354,-0.132,0.03075,0.2235,18.9875,-0.30625
feeling_prob,217,10.9,60.05,3.55,6.8,0.55,29.05,32.9,0.05,0.3027522935779816,0.6972477064220183,0.6972477064220184,31.55,0.4439746300211416,-0.12075,0.03075,0.235,19.014,-0.269
feeling_prob,218,9.5,61.4,3.15,5.8,0.55,29.1,33.0,0.0,0.2631578947368421,0.7368421052631579,0.7368421052631579,32.95,0.46473906911142454,-0.12975,0.029,0.225,19.033,-0.30525
feeling_prob,219,10.1,60.75,3.95,5.6,0.55,29.15,33.1,0.0,0.38613861386138615,0.6138613861386139,0.6138613861386139,30.45,0.4297812279463656,-0.113,0.025,0.242,19.0645,-0.267
feeling_prob,220,9.0,61.8,2.7,5.85,0.45,29.2,33.1,0.0,0.18333333333333332,0.8166666666666667,0.8166666666666667,31.3,0.442090395480226,-0.13775,0.0295,0.217,19.078,-0.32775
feeling_prob,221,8.65,62.05,2.6,5.65,0.4,29.3,33.1,0.05,0.2890173410404624,0.7109826589595376,0.7109826589595376,30.2,0.4264497878359264,-0.124,0.02475,0.2305,19.0975,-0.30175
feeling_prob,222,7.5,63.15,1.6,5.55,0.35,29.35,33.2,0.15,0.16,0.84,0.84,30.5,0.4295824486907289,-0.1325,0.02375,0.2225,19.106,-0.32675
feeling_prob,223,8.5,62.1,3.05,5.1,0.35,29.4,33.2,0.1,0.3764705882352941,0.6235294117647059,0.6235294117647059,28.8,0.4065155807365439,-0.12475,0.0245,0.2295,19.133,-0.30125
feeling_prob,224,7.95,62.65,2.2,5.4,0.35,29.4,33.2,0.05,0.20125786163522014,0.7987421383647798,0.7987421383647799,30.65,0.4334277620396601,-0.126,0.02375,0.228,19.147,-0.30475
feeling_prob,225,8.5,62.1,3.5,4.6,0.4,29.4,33.2,0.05,0.33529411764705885,0.6647058823529413,0.6647058823529411,29.2,0.4128895184135977,-0.1215,0.02425,0.232,19.1715,-0.29175
feeling_prob,226,9.1,61.5,3.9,4.75,0.45,29.4,33.25,0.0,0.37362637362637363,0.6263736263736264,0.6263736263736264,30.0,0.42492917847025496,-0.127,0.02025,0.226,19.1995,-0.32175
feeling_prob,227,7.8,62.8,2.45,4.85,0.5,29.4,33.25,0.1,0.21153846153846154,0.7884615384615385,0.7884615384615384,30.95,0.43696883852691226,-0.105,0.0235,0.249,19.212,-0.2445
feeling_prob,228,7.95,62.6,2.6,4.9,0.45,29.45,33.25,0.0,0.2893081761006289,0.7106918238993711,0.710691823899371,29.1,0.41247342310418145,-0.129,0.02025,0.224,19.232,-0.33075
feeling_prob,229,7.45,63.05,2.15,4.85,0.45,29.5,33.25,0.25,0.21476510067114093,0.785234899328859,0.785234899328859,29.1,0.4092198581560284,-0.13575,0.0225,0.2195,19.246,-0.33925
feeling_prob,230,7.2,63.3,2.15,4.6,0.45,29.5,33.25,0.05,0.2638888888888889,0.736111111111111,0.7361111111111112,29.05,0.41134751773049644,-0.139,0.02075,0.214,19.261,-0.35675
feeling_prob,231,6.95,63.5,2.0,4.55,0.4,29.55,33.25,0.0,0.2158273381294964,0.7841726618705036,0.7841726618705036,27.75,0.39389638041163944,-0.108,0.02175,0.2455,19.274,-0.26025
feeling_prob,232,7.75,62.6,2.9,4.55,0.3,29.65,33.25,0.15,0.34838709677419355,0.6516129032258065,0.6516129032258065,28.35,0.40085287846481876,-0.11925,0.0195,0.2345,19.296,-0.30075
feeling_prob,233,7.45,62.85,2.5,4.6,0.35,29.7,33.25,0.1,0.2751677852348993,0.7248322147651007,0.7248322147651006,28.1,0.39829302987197723,-0.12275,0.02025,0.23,19.3125,-0.307
feeling_prob,234,6.8,63.4,2.6,3.9,0.3,29.8,33.25,0.0,0.3602941176470589,0.6397058823529411,0.6397058823529411,29.2,0.4159544159544159,-0.12,0.0175,0.2315,19.332,-0.311
feeling_prob,235,6.1,64.05,1.6,4.3,0.2,29.85,33.3,0.05,0.18032786885245905,0.819672131147541,0.819672131147541,29.45,0.4191019244476123,-0.1285,0.01925,0.223,19.341,-0.33025
feeling_prob,236,5.4,64.7,0.85,4.3,0.25,29.9,33.3,0.1,0.13888888888888887,0.8611111111111112,0.8611111111111112,28.3,0.4022824536376604,-0.11575,0.01625,0.2365,19.3465,-0.298
feeling_prob,237,5.1,65.0,0.95,3.85,0.3,29.9,33.35,0.0,0.19607843137254904,0.803921568627451,0.803921568627451,27.3,0.3894436519258203,-0.1245,0.0165,0.2265,19.3545,-0.3235
feeling_prob,238,6.55,63.55,2.95,3.3,0.3,29.9,33.4,0.05,0.4580152671755725,0.5419847328244275,0.5419847328244275,26.1,0.37161198288159775,-0.139,0.01375,0.212,19.381,-0.37525
feeling_prob,239,6.1,63.95,2.2,3.65,0.25,29.95,33.4,0.05,0.26229508196721313,0.7377049180327869,0.7377049180327869,28.0,0.39900071377587437,-0.1305,0.01725,0.2205,19.394,-0.34075
feeling_prob,240,5.35,64.7,1.7,3.4,0.25,29.95,33.4,0.0,0.20560747663551404,0.7943925233644861,0.794392523364486,27.7,0.39543183440399715,-0.12825,0.01625,0.222,19.403,-0.336
feeling_prob,241,6.45,63.6,2.95,3.25,0.25,29.95,33.45,0.0,0.4341085271317829,0.5658914728682171,0.5658914728682171,27.6,0.3940042826552463,-0.12225,0.0145,0.228,19.427,-0.32375
feeling_prob,242,4.8,65.1,1.2,3.5,0.1,30.1,33.45,0.0,0.13541666666666669,0.8645833333333335,0.8645833333333334,28.4,0.4062947067238913,-0.11125,0.0155,0.239,19.4325,-0.29125
feeling_prob,243,5.15,64.75,2.25,2.85,0.05,30.1,33.45,0.0,0.44660194174757273,0.5533980582524272,0.5533980582524272,25.75,0.36838340486409155,-0.107,0.01225,0.2425,19.451,-0.28375
feeling_prob,244,5.1,64.8,1.6,3.4,0.1,30.1,33.45,0.0,0.29411764705882354,0.7058823529411765,0.7058823529411765,27.9,0.39914163090128757,-0.1275,0.0135,0.222,19.463,-0.342
feeling_prob,245,4.95,64.9,1.85,3.05,0.05,30.15,33.5,0.0,0.32323232323232326,0.6767676767676768,0.6767676767676768,26.55,0.380100214745884,-0.125,0.01375,0.2245,19.476,-0.33475
feeling_prob,246,4.95,64.9,1.7,3.2,0.05,30.15,33.5,0.0,0.3333333333333333,0.6666666666666666,0.6666666666666666,26.55,0.380100214745884,-0.11175,0.013,0.2375,19.4895,-0.29675
feeling_prob,247,4.1,65.75,0.9,3.15,0.05,30.15,33.5,0.0,0.10975609756097562,0.8902439024390244,0.8902439024390244,26.55,0.38010021474588407,-0.11025,0.01525,0.239,19.493,-0.2855
feeling_prob,248,4.2,65.65,1.35,2.8,0.05,30.15,33.5,0.0,0.2738095238095238,0.7261904761904762,0.7261904761904762,26.25,0.37580529706513954,-0.12225,0.013,0.227,19.502,-0.32875
feeling_prob,249,3.95,65.9,0.95,2.95,0.05,30.15,33.5,0.05,0.16455696202531644,0.8354430379746834,0.8354430379746836,25.0,0.3571939871152469,-0.12075,0.013,0.229,19.5075,-0.32325
feeling_prob,250,3.85,66.0,1.05,2.75,0.05,30.15,33.5,0.0,0.28571428571428575,0.7142857142857143,0.7142857142857143,25.7,0.3679312813171081,-0.13175,0.0105,0.2175,19.517,-0.36475
feeling_prob,251,3.95,65.9,1.25,2.65,0.05,30.15,33.5,0.0,0.29113924050632906,0.7088607594936708,0.7088607594936709,25.7,0.36793128131710806,-0.12625,0.01125,0.223,19.527,-0.3455
feeling_prob,252,3.7,66.15,1.0,2.6,0.1,30.15,33.5,0.0,0.22972972972972971,0.7702702702702703,0.7702702702702703,25.65,0.3672154617036506,-0.11125,0.0105,0.238,19.5335,-0.30225
feeling_prob,253,4.55,65.3,1.85,2.6,0.1,30.15,33.55,0.0,0.4285714285714286,0.5714285714285715,0.5714285714285714,24.55,0.35146743020758775,-0.11975,0.01,0.23,19.5495,-0.32875
feeling_prob,254,4.55,65.3,1.8,2.7,0.05,30.15,33.55,0.05,0.31868131868131866,0.6813186813186813,0.6813186813186813,26.5,0.37866857551896926,-0.11825,0.00975,0.2315,19.562,-0.3245
feeling_prob,255,4.75,65.05,2.05,2.6,0.1,30.2,33.55,0.05,0.4105263157894737,0.5894736842105263,0.5894736842105263,25.3,0.36174785100286533,-0.13875,0.011,0.211,19.578,-0.38375
feeling_prob,256,3.8,66.0,1.3,2.35,0.15,30.2,33.55,0.05,0.18421052631578946,0.8157894736842106,0.8157894736842105,27.3,0.39040114613180515,-0.111,0.012,0.2385,19.5835,-0.297
feeling_prob,257,3.75,66.05,0.95,2.65,0.15,30.2,33.6,0.0,0.26666666666666666,0.7333333333333333,0.7333333333333333,24.6,0.3524355300859599,-0.0995,0.01,0.2495,19.5905,-0.2695
feeling_prob,258,3.8,65.95,1.55,2.15,0.1,30.25,33.6,0.0,0.3815789473684211,0.618421052631579,0.618421052631579,25.8,0.3698924731182796,-0.115,0.01,0.234,19.6035,-0.3175
feeling_prob,259,3.6,66.15,1.25,2.25,0.1,30.25,33.6,0.0,0.2777777777777778,0.7222222222222222,0.7222222222222222,26.0,0.3727598566308244,-0.12575,0.0095,0.223,19.612,-0.35025
feeling_prob,260,3.85,65.9,1.35,2.45,0.05,30.25,33.6,0.0,0.3116883116883117,0.6883116883116883,0.6883116883116883,25.45,0.3648745519713262,-0.12525,0.00975,0.2235,19.621,-0.349
feeling_prob,261,3.45,66.3,0.75,2.65,0.05,30.25,33.6,0.1,0.20289855072463767,0.7971014492753623,0.7971014492753623,24.85,0.3548387096774194,-0.11625,0.0105,0.2335,19.6255,-0.31775
feeling_prob,262,3.9,65.85,1.55,2.3,0.05,30.25,33.6,0.05,0.3461538461538462,0.6538461538461539,0.6538461538461539,25.65,0.36702508960573477,-0.10175,0.01025,0.2475,19.6375,-0.276
feeling_prob,263,3.35,66.4,0.95,2.4,0.0,30.25,33.6,0.05,0.23880597014925373,0.7611940298507462,0.7611940298507462,26.0,0.37204301075268814,-0.12075,0.0095,0.2285,19.6445,-0.33425
feeling_prob,264,3.0,66.75,0.8,2.2,0.0,30.25,33.6,0.05,0.2333333333333333,0.7666666666666666,0.7666666666666667,26.15,0.3741935483870968,-0.12675,0.01,0.2225,19.6505,-0.35075
feeling_prob,265,2.55,67.2,0.6,1.95,0.0,30.25,33.6,0.0,0.19607843137254904,0.803921568627451,0.803921568627451,24.75,0.3548387096774194,-0.12025,0.00725,0.2285,19.655,-0.339
feeling_prob,266,2.35,67.4,0.7,1.55,0.1,30.25,33.6,0.0,0.2765957446808511,0.7234042553191489,0.723404255319149,25.25,0.36200716845878134,-0.11975,0.00625,0.229,19.66,-0.34
feeling_prob,267,2.9,66.8,1.25,1.6,0.05,30.3,33.6,0.0,0.48275862068965514,0.5172413793103449,0.5172413793103449,23.7,0.3400286944045911,-0.12125,0.00575,0.2275,19.672,-0.3475
feeling_prob,268,2.65,67.05,0.75,1.85,0.05,30.3,33.6,0.0,0.24528301886792456,0.7547169811320755,0.7547169811320755,25.75,0.36944045911047346,-0.128,0.00875,0.2205,19.6775,-0.35775
feeling_prob,269,3.25,66.45,1.5,1.7,0.05,30.3,33.6,0.0,0.49230769230769234,0.5076923076923077,0.5076923076923077,24.9,0.3572453371592539,-0.115,0.00775,0.2335,19.6905,-0.32225
feeling_prob,270,2.5,67.2,0.55,1.9,0.05,30.3,33.6,0.05,0.16,0.8400000000000001,0.84,24.45,0.35007173601147773,-0.1345,0.007,0.2145,19.6935,-0.382
feeling_prob,271,3.45,66.25,1.75,1.6,0.1,30.3,33.65,0.0,0.5652173913043478,0.43478260869565216,0.43478260869565216,24.7,0.35437589670014347,-0.128,0.00625,0.2205,19.7095,-0.36575
feeling_prob,272,2.95,66.75,1.1,1.75,0.1,30.3,33.65,0.0,0.2711864406779661,0.7288135593220338,0.7288135593220338,25.2,0.3615494978479196,-0.112,0.007,0.2365,19.716,-0.3145
feeling_prob,273,3.65,66.05,1.75,1.8,0.1,30.3,33.65,0.0,0.4383561643835617,0.5616438356164383,0.5616438356164384,24.5,0.351506456241033,-0.1105,0.00775,0.238,19.73,-0.30875
feeling_prob,274,3.15,66.5,0.9,2.2,0.05,30.35,33.65,0.0,0.17460317460317462,0.8253968253968255,0.8253968253968254,25.55,0.36683417085427134,-0.126,0.01075,0.2225,19.7345,-0.34675
feeling_prob,275,2.75,66.9,0.7,1.95,0.1,30.35,33.65,0.0,0.23636363636363636,0.7636363636363637,0.7636363636363637,24.6,0.353194544149318,-0.12125,0.00875,0.227,19.7395,-0.338
feeling_prob,276,2.6,67.0,0.85,1.7,0.05,30.4,33.65,0.0,0.36538461538461536,0.6346153846153846,0.6346153846153846,24.5,0.3520114942528736,-0.12925,0.006,0.219,19.747,-0.37175
feeling_prob,277,1.95,67.65,0.45,1.5,0.0,30.4,33.65,0.0,0.12820512820512822,0.8717948717948718,0.8717948717948718,24.7,0.3548850574712643,-0.117,0.007,0.231,19.749,-0.331
feeling_prob,278,2.4,67.2,1.1,1.3,0.0,30.4,33.65,0.0,0.5,0.5,0.5,24.25,0.348419540229885,-0.118,0.0045,0.23,19.7595,-0.341
feeling_prob,279,1.45,68.15,0.25,1.2,0.0,30.4,33.65,0.0,0.0,1.0,1.0,24.95,0.3584770114942528,-0.1345,0.00575,0.2135,19.7595,-0.38725
feeling_prob,280,2.05,67.55,0.8,1.2,0.05,30.4,33.65,0.0,0.41463414634146345,0.5853658536585367,0.5853658536585366,23.5,0.33764367816091956,-0.1145,0.00425,0.2335,19.7675,-0.33075
feeling_prob,281,1.5,68.1,0.25,1.15,0.1,30.4,33.65,0.0,0.0,1.0,1.0,24.2,0.34770114942528735,-0.12,0.00625,0.2285,19.7675,-0.34025
feeling_prob,282,2.1,67.5,1.05,1.0,0.05,30.4,33.65,0.0,0.45238095238095233,0.5476190476190476,0.5476190476190477,23.35,0.33548850574712646,-0.1305,0.0055,0.2175,19.776,-0.375
feeling_prob,283,1.55,68.05,0.45,1.05,0.05,30.4,33.65,0.0,0.16129032258064516,0.8387096774193549,0.8387096774193549,24.3,0.3491379310344828,-0.13,0.0045,0.218,19.7775,-0.376
feeling_prob,284,1.5,68.1,0.55,0.9,0.05,30.4,33.65,0.0,0.3333333333333333,0.6666666666666666,0.6666666666666666,22.75,0.32686781609195403,-0.126,0.0045,0.222,19.782,-0.3645
feeling_prob,285,1.35,68.25,0.1,1.15,0.1,30.4,33.65,0.0,0.0,1.0,1.0,24.2,0.34770114942528735,-0.1165,0.0045,0.2315,19.782,-0.336
feeling_prob,286,1.35,68.2,0.45,0.9,0.0,30.45,33.7,0.0,0.37037037037037035,0.6296296296296295,0.6296296296296297,22.9,0.32925952552120774,-0.123,0.00325,0.225,19.7865,-0.36075
feeling_prob,287,1.55,68.0,0.55,1.0,0.0,30.45,33.7,0.0,0.2903225806451613,0.7096774193548387,0.7096774193548387,23.85,0.34291876347951117,-0.11275,0.00375,0.235,19.79,-0.327
feeling_prob,288,1.4,68.15,0.5,0.9,0.0,30.45,33.7,0.0,0.32142857142857145,0.6785714285714286,0.6785714285714286,23.75,0.3414809489575844,-0.11625,0.004,0.2315,19.794,-0.33725
feeling_prob,289,1.05,68.5,0.15,0.9,0.0,30.45,33.7,0.0,0.0,1.0,1.0,22.7,0.32638389647735444,-0.12525,0.004,0.2225,19.794,-0.36425
feeling_prob,290,1.35,68.2,0.55,0.8,0.0,30.45,33.7,0.0,0.37037037037037035,0.6296296296296295,0.6296296296296297,22.95,0.3299784327821711,-0.09975,0.004,0.248,19.7985,-0.28825
feeling_prob,291,1.1,68.45,0.25,0.85,0.0,30.45,33.7,0.0,0.0,1.0,1.0,23.15,0.33285406182602445,-0.09275,0.004,0.255,19.7985,-0.26675
feeling_prob,292,1.45,68.1,0.65,0.8,0.0,30.45,33.7,0.0,0.48275862068965514,0.5172413793103449,0.5172413793103449,22.75,0.3271028037383178,-0.12375,0.00325,0.224,19.8045,-0.362
feeling_prob,293,1.25,68.3,0.5,0.75,0.0,30.45,33.7,0.0,0.32,0.6799999999999999,0.68,23.0,0.33069734004313445,-0.11775,0.00275,0.23,19.808,-0.3455
feeling_prob,294,1.25,68.3,0.5,0.75,0.0,30.45,33.7,0.0,0.27999999999999997,0.72,0.72,23.25,0.33429187634795116,-0.10675,0.00325,0.241,19.8105,-0.311
feeling_prob,295,1.35,68.2,0.6,0.75,0.0,30.45,33.7,0.0,0.48148148148148145,0.5185185185185185,0.5185185185185185,23.3,0.33501078360891445,-0.11325,0.00225,0.235,19.8145,-0.3315
feeling_prob,296,1.15,68.4,0.45,0.7,0.0,30.45,33.7,0.0,0.30434782608695654,0.6956521739130436,0.6956521739130435,22.65,0.32566498921639103,-0.13125,0.0035,0.2165,19.8175,-0.38325
feeling_prob,297,1.3,68.25,0.45,0.85,0.0,30.45,33.7,0.0,0.3076923076923077,0.6923076923076923,0.6923076923076923,23.1,0.33213515456506115,-0.13575,0.00375,0.212,19.8205,-0.396
feeling_prob,298,1.1,68.45,0.3,0.75,0.05,30.45,33.7,0.0,0.22727272727272727,0.7727272727272726,0.7727272727272727,23.0,0.33069734004313445,-0.12525,0.00325,0.2225,19.8225,-0.366
feeling_prob,299,1.5,68.05,0.7,0.75,0.05,30.45,33.7,0.0,0.43333333333333335,0.5666666666666667,0.5666666666666667,22.7,0.32638389647735444,-0.10325,0.0035,0.2445,19.828,-0.29975
feeling_prob,300,1.35,68.2,0.45,0.85,0.05,30.45,33.7,0.05,0.2962962962962963,0.7037037037037036,0.7037037037037037,24.4,0.35010783608914453,-0.13675,0.003,0.2115,19.831,-0.40025
feeling_prob,301,1.25,68.3,0.55,0.65,0.05,30.45,33.7,0.0,0.24,0.76,0.76,22.3,0.3206326383896478,-0.12325,0.00375,0.2245,19.833,-0.359
feeling_prob,302,1.6,67.95,0.75,0.8,0.05,30.45,33.7,0.0,0.46875,0.53125,0.53125,23.7,0.34076204169662117,-0.12325,0.00375,0.2245,19.8385,-0.359
feeling_prob,303,1.35,68.2,0.4,0.9,0.05,30.45,33.7,0.0,0.25925925925925924,0.7407407407407407,0.7407407407407407,22.7,0.32638389647735444,-0.11475,0.00325,0.233,19.8415,-0.335
feeling_prob,304,1.5,68.0,0.45,1.05,0.0,30.5,33.7,0.05,0.3666666666666667,0.6333333333333333,0.6333333333333333,23.7,0.34028776978417263,-0.11725,0.00325,0.231,19.846,-0.3425
feeling_prob,305,1.1,68.4,0.15,0.95,0.0,30.5,33.7,0.0,0.0,1.0,1.0,23.0,0.33093525179856115,-0.1295,0.00475,0.218,19.846,-0.37425
feeling_prob,306,1.55,67.95,0.55,1.0,0.0,30.5,33.7,0.0,0.3870967741935484,0.6129032258064515,0.6129032258064516,22.9,0.3294964028776978,-0.126,0.0045,0.2215,19.851,-0.365
feeling_prob,307,1.6,67.9,0.4,1.2,0.0,30.5,33.7,0.0,0.18749999999999997,0.8125,0.8125,23.15,0.3330935251798561,-0.1175,0.00525,0.23,19.8535,-0.33725
feeling_prob,308,1.05,68.45,0.1,0.95,0.0,30.5,33.7,0.0,0.0,1.0,1.0,23.55,0.33884892086330937,-0.115,0.00425,0.2325,19.8535,-0.33275
feeling_prob,309,1.5,68.0,0.7,0.75,0.05,30.5,33.7,0.05,0.5,0.5,0.5,22.3,0.32014388489208634,-0.123,0.003,0.225,19.86,-0.3595
feeling_prob,310,1.05,68.45,0.4,0.6,0.05,30.5,33.7,0.05,0.14285714285714285,0.8571428571428571,0.8571428571428571,24.0,0.3446043165467626,-0.1235,0.004,0.2245,19.861,-0.358
feeling_prob,311,1.35,68.15,0.6,0.7,0.05,30.5,33.7,0.0,0.37037037037037035,0.6296296296296295,0.6296296296296297,22.25,0.32014388489208634,-0.099,0.00375,0.2485,19.865,-0.28575
feeling_prob,312,0.95,68.55,0.2,0.7,0.05,30.5,33.7,0.0,0.0,1.0,1.0,24.0,0.34532374100719426,-0.126,0.004,0.2215,19.865,-0.366
feeling_prob,313,1.4,68.1,0.65,0.7,0.05,30.5,33.7,0.0,0.5357142857142857,0.46428571428571436,0.4642857142857143,22.5,0.3237410071942446,-0.122,0.0025,0.2255,19.8705,-0.358
feeling_prob,314,0.95,68.55,0.1,0.8,0.05,30.5,33.7,0.0,0.0,1.0,1.0,24.2,0.34820143884892085,-0.1265,0.0035,0.221,19.8705,-0.369
feeling_prob,315,1.6,67.9,0.75,0.8,0.05,30.5,33.7,0.0,0.53125,0.46875,0.46875,23.0,0.33093525179856115,-0.0975,0.0035,0.25,19.8775,-0.2815
feeling_prob,316,1.25,68.25,0.4,0.8,0.05,30.5,33.7,0.0,0.2,0.8,0.8,22.85,0.3287769784172662,-0.1395,0.00425,0.208,19.879,-0.40675
feeling_prob,317,1.45,68.05,0.75,0.65,0.05,30.5,33.7,0.05,0.5517241379310345,0.4482758620689655,0.4482758620689655,22.35,0.320863309352518,-0.117,0.00225,0.231,19.8855,-0.34375
feeling_prob,318,1.1,68.35,0.25,0.8,0.05,30.55,33.7,0.05,0.0,1.0,1.0,23.8,0.34197264218862494,-0.1115,0.0035,0.2365,19.8855,-0.325
feeling_prob,319,1.2,68.25,0.45,0.7,0.05,30.55,33.7,0.0,0.375,0.625,0.625,22.85,0.32901367890568756,-0.11475,0.00275,0.2325,19.8885,-0.3365
feeling_prob,320,0.9,68.55,0.25,0.65,0.0,30.55,33.7,0.1,0.0,1.0,1.0,22.95,0.32901367890568756,-0.11125,0.0035,0.237,19.8885,-0.32225
feeling_prob,321,0.7,68.75,0.3,0.4,0.0,30.55,33.7,0.0,0.4285714285714286,0.5714285714285715,0.5714285714285714,23.55,0.3390928725701944,-0.12475,0.00175,0.2225,19.891,-0.369
feeling_prob,322,0.5,68.95,0.2,0.3,0.0,30.55,33.7,0.0,0.0,1.0,1.0,22.7,0.32685385169186465,-0.10275,0.0025,0.2445,19.891,-0.30075
feeling_prob,323,1.3,68.15,1.1,0.2,0.0,30.55,33.7,0.0,0.8461538461538461,0.15384615384615385,0.15384615384615385,22.75,0.32757379409647225,-0.12575,0.0005,0.2215,19.901,-0.37575
feeling_prob,324,0.95,68.5,0.3,0.65,0.0,30.55,33.7,0.0,0.0,1.0,1.0,22.95,0.3304535637149028,-0.10425,0.00325,0.243,19.901,-0.303
feeling_prob,325,1.3,68.15,0.7,0.6,0.0,30.55,33.7,0.0,0.5384615384615384,0.4615384615384615,0.46153846153846156,23.15,0.3333333333333333,-0.12575,0.002,0.2215,19.907,-0.37175
feeling_prob,326,1.3,68.15,0.65,0.65,0.0,30.55,33.7,0.0,0.3076923076923077,0.6923076923076923,0.6923076923076923,22.3,0.3210943124550036,-0.11775,0.0035,0.2295,19.9105,-0.34375
feeling_prob,327,1.0,68.45,0.35,0.65,0.0,30.55,33.7,0.0,0.25,0.75,0.75,23.65,0.34053275737940963,-0.13425,0.002,0.213,19.9125,-0.39725
feeling_prob,328,1.05,68.4,0.45,0.55,0.05,30.55,33.7,0.05,0.2857142857142857,0.7142857142857143,0.7142857142857143,22.7,0.326133909287257,-0.12175,0.00275,0.226,19.915,-0.3575
feeling_prob,329,1.35,68.1,0.65,0.65,0.05,30.55,33.7,0.0,0.48148148148148145,0.5185185185185185,0.5185185185185185,23.45,0.3376529877609792,-0.11175,0.00225,0.2355,19.9205,-0.3305
feeling_prob,330,1.2,68.25,0.55,0.65,0.0,30.55,33.7,0.05,0.25,0.75,0.75,22.2,0.3189344852411807,-0.12275,0.00375,0.2255,19.9225,-0.3565
feeling_prob,331,1.2,68.25,0.6,0.6,0.0,30.55,33.7,0.0,0.375,0.625,0.625,23.2,0.3340532757379409,-0.12425,0.003,0.2235,19.926,-0.36375
feeling_prob,332,1.1,68.35,0.55,0.55,0.0,30.55,33.7,0.05,0.22727272727272727,0.7727272727272726,0.7727272727272727,22.3,0.32037437005039604,-0.11275,0.00325,0.235,19.928,-0.3285
feeling_prob,333,0.85,68.6,0.35,0.5,0.0,30.55,33.7,0.0,0.35294117647058826,0.6470588235294118,0.6470588235294118,23.4,0.33693304535637153,-0.11525,0.002,0.2325,19.9305,-0.33925
feeling_prob,334,1.25,68.2,0.7,0.5,0.05,30.55,33.7,0.0,0.44000000000000006,0.5599999999999999,0.56,22.5,0.3239740820734341,-0.11925,0.0025,0.228,19.9355,-0.35025
feeling_prob,335,1.25,68.2,0.6,0.6,0.05,30.55,33.7,0.0,0.36,0.64,0.64,23.4,0.3369330453563715,-0.11575,0.00275,0.2315,19.9395,-0.339
feeling_prob,336,1.35,68.1,0.65,0.65,0.05,30.55,33.7,0.0,0.4444444444444444,0.5555555555555555,0.5555555555555556,22.9,0.3297336213102952,-0.11075,0.00275,0.2365,19.9445,-0.324
feeling_prob,337,1.05,68.35,0.45,0.6,0.0,30.6,33.7,0.0,0.19047619047619047,0.8095238095238094,0.8095238095238095,23.1,0.3328530259365995,-0.12225,0.003,0.225,19.946,-0.35875
feeling_prob,338,0.75,68.65,0.2,0.55,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.2,0.33429394812680113,-0.1115,0.0035,0.2355,19.946,-0.324
feeling_prob,339,1.25,68.15,0.8,0.45,0.0,30.6,33.7,0.0,0.5599999999999999,0.44000000000000006,0.44,23.4,0.3371757925072046,-0.1235,0.00225,0.2235,19.9525,-0.36425
feeling_prob,340,1.1,68.3,0.35,0.75,0.0,30.6,33.7,0.0,0.18181818181818182,0.8181818181818181,0.8181818181818182,23.25,0.33501440922190207,-0.124,0.00225,0.223,19.954,-0.36575
feeling_prob,341,0.9,68.5,0.25,0.65,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.35,0.33645533141210376,-0.115,0.004,0.232,19.954,-0.3335
feeling_prob,342,0.85,68.55,0.2,0.65,0.0,30.6,33.7,0.05,0.29411764705882354,0.7058823529411765,0.7058823529411765,21.65,0.31123919308357356,-0.131,0.00225,0.2165,19.956,-0.38575
feeling_prob,343,0.6,68.8,0.05,0.55,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.45,0.3378962536023055,-0.1215,0.00175,0.2255,19.956,-0.35975
feeling_prob,344,1.1,68.3,0.55,0.55,0.0,30.6,33.7,0.0,0.5909090909090908,0.40909090909090906,0.4090909090909091,21.45,0.30907780979827093,-0.1115,0.002,0.236,19.9615,-0.3275
feeling_prob,345,1.0,68.4,0.4,0.6,0.0,30.6,33.7,0.0,0.35,0.65,0.65,22.7,0.32708933717579247,-0.1185,0.0025,0.2285,19.9645,-0.348
feeling_prob,346,0.65,68.75,0.15,0.5,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.1,0.33285302593659943,-0.1245,0.00275,0.2225,19.9645,-0.36525
feeling_prob,347,1.25,68.15,0.8,0.45,0.0,30.6,33.7,0.0,0.6799999999999999,0.32,0.32,22.85,0.3292507204610951,-0.133,0.00125,0.214,19.972,-0.39525
feeling_prob,348,0.9,68.5,0.2,0.7,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.32132564841498557,-0.1175,0.00325,0.2295,19.972,-0.34275
feeling_prob,349,1.2,68.2,0.45,0.75,0.0,30.6,33.7,0.0,0.4166666666666667,0.5833333333333334,0.5833333333333334,22.8,0.3285302593659942,-0.11,0.00275,0.237,19.9765,-0.32175
feeling_prob,350,0.8,68.6,0.1,0.7,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.15,0.3335734870317003,-0.1085,0.00275,0.2385,19.9765,-0.31725
feeling_prob,351,0.55,68.85,0.0,0.55,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149856,-0.134,0.00225,0.213,19.9765,-0.39525
feeling_prob,352,0.45,68.95,0.0,0.45,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.116,0.002,0.231,19.9765,-0.342
feeling_prob,353,0.35,69.05,0.0,0.35,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.05,0.3321325648414986,-0.1115,0.00125,0.2355,19.9765,-0.33075
feeling_prob,354,0.2,69.2,0.0,0.2,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.129,0.0005,0.218,19.9765,-0.3855
feeling_prob,355,0.2,69.2,0.0,0.2,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.1205,0.00075,0.2265,19.9765,-0.35925
feeling_prob,356,0.2,69.2,0.0,0.2,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.30547550432276654,-0.1015,0.00075,0.2455,19.9765,-0.30225
feeling_prob,357,0.15,69.25,0.0,0.15,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.132,0.0005,0.215,19.9765,-0.3945
feeling_prob,358,0.15,69.25,0.0,0.15,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.1105,0.0005,0.2365,19.9765,-0.33
feeling_prob,359,0.05,69.35,0.0,0.05,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394813,-0.1135,0.00025,0.2335,19.9765,-0.33975
feeling_prob,360,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,361,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,362,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,363,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,364,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,365,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,366,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,367,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,368,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,369,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,370,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,371,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,372,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,373,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,374,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,375,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.1,0.33285302593659943,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,376,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,377,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,378,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,379,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,380,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,381,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,382,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,383,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,384,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,385,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,386,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,387,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,388,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,389,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,390,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,391,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,392,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,393,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,394,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,395,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,396,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,397,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.101,0.0,0.246,19.9765,-0.303
feeling_prob,398,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,399,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,400,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,401,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,402,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,403,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,404,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,405,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,406,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,407,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,408,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,409,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,410,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,411,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,412,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,413,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,414,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,415,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,416,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,417,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,418,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,419,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,420,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,421,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,422,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,423,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,424,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,425,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,426,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,427,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,428,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,429,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,430,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.102,0.0,0.245,19.9765,-0.306
feeling_prob,431,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,432,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,433,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,434,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,435,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,436,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,437,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,438,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,439,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,440,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,441,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,442,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,443,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,444,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,445,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,446,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,447,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,448,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,449,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.099,0.0,0.248,19.9765,-0.297
feeling_prob,450,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,451,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,452,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,453,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,454,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,455,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,456,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,457,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,458,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,459,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,460,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,461,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,462,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,463,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,464,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,465,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,466,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,467,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,468,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,469,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,470,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,471,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.05,0.33213256484149856,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,472,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.55,0.2961095100864553,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,473,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,474,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,475,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,476,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,477,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,478,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,479,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,480,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,481,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,482,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,483,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,484,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,485,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,486,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.65,0.297550432276657,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,487,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,488,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,489,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,490,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,491,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,492,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,493,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,494,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,495,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,496,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,497,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,498,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,499,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,500,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,501,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,502,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,503,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,504,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,505,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,506,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,507,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,508,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,509,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,510,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,511,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,512,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,513,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,514,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,515,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,516,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,517,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,518,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,519,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,520,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,521,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,522,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,523,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,524,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,525,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,526,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,527,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,528,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,529,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,530,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,531,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,532,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,533,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,534,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,535,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,536,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,537,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,538,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1,0.0,0.247,19.9765,-0.3
feeling_prob,539,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,540,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,541,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,542,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,543,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,544,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,545,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1,0.0,0.247,19.9765,-0.3
feeling_prob,546,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,547,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,548,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,549,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,550,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,551,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.138,0.0,0.209,19.9765,-0.414
feeling_prob,552,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,553,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,554,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,555,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,556,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,557,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,558,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,559,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,560,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,561,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,562,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,563,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,564,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,565,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,566,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1365,0.0,0.2105,19.9765,-0.4095
feeling_prob,567,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,568,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,569,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,570,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,571,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,572,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,573,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,574,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,575,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,576,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,577,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,578,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.099,0.0,0.248,19.9765,-0.297
feeling_prob,579,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,580,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,581,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,582,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,583,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,584,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,585,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,586,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,587,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,588,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,589,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,590,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,591,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,592,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.75,0.29899135446685876,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,593,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,594,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,595,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.35,0.33645533141210376,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,596,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,597,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,598,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,599,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,600,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,601,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,602,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,603,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,604,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,605,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,606,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,607,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,608,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,609,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.138,0.0,0.209,19.9765,-0.414
feeling_prob,610,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,611,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,612,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,613,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,614,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,615,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,616,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,617,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,618,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,619,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,620,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,621,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,622,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,623,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,624,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,625,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,626,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,627,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,628,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,629,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.139,0.0,0.208,19.9765,-0.417
feeling_prob,630,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,631,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,632,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,633,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1005,0.0,0.2465,19.9765,-0.3015
feeling_prob,634,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.0925,0.0,0.2545,19.9765,-0.2775
feeling_prob,635,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,636,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,637,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,638,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,639,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,640,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,641,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,642,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,643,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,644,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,645,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,646,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,647,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,648,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,649,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,650,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,651,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,652,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,653,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,654,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,655,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.141,0.0,0.206,19.9765,-0.423
feeling_prob,656,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,657,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,658,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,659,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,660,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,661,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,662,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,663,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,664,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,665,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,666,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,667,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,668,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.95,0.3018731988472622,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,669,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,670,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,671,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,672,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,673,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,674,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,675,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,676,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.0965,0.0,0.2505,19.9765,-0.2895
feeling_prob,677,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,678,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,679,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.9,0.3299711815561959,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,680,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,681,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,682,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,683,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.134,0.0,0.213,19.9765,-0.402
feeling_prob,684,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,685,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,686,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,687,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,688,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,689,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,690,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,691,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,692,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,693,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,694,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,695,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,696,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,697,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,698,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,699,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,700,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,701,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.094,0.0,0.253,19.9765,-0.282
feeling_prob,702,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,703,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,704,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,705,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,706,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,707,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,708,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,709,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.9,0.3299711815561959,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,710,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1395,0.0,0.2075,19.9765,-0.4185
feeling_prob,711,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,712,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,713,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,714,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,715,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,716,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,717,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.142,0.0,0.205,19.9765,-0.426
feeling_prob,718,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,719,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.0995,0.0,0.2475,19.9765,-0.2985
feeling_prob,720,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,721,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.3,0.3357348703170029,-0.1,0.0,0.247,19.9765,-0.3
feeling_prob,722,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,723,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,724,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,725,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,726,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,727,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,728,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,729,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,730,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1505,0.0,0.1965,19.9765,-0.4515
feeling_prob,731,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,732,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,733,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,734,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,735,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,736,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,737,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,738,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,739,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,740,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,741,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,742,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.75,0.29899135446685876,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,743,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,744,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.138,0.0,0.209,19.9765,-0.414
feeling_prob,745,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,746,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,747,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,748,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,749,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,750,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,751,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,752,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,753,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,754,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,755,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,756,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,757,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,758,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,759,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.102,0.0,0.245,19.9765,-0.306
feeling_prob,760,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,761,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,762,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,763,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,764,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,765,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,766,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,767,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,768,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,769,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,770,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,771,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,772,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,773,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,774,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,775,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,776,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,777,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,778,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,779,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,780,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,781,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,782,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,783,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,784,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,785,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,786,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,787,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,788,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,789,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,790,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,791,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,792,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,793,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,794,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.134,0.0,0.213,19.9765,-0.402
feeling_prob,795,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,796,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,797,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,798,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,799,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,800,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,801,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.9,0.3299711815561959,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,802,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,803,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,804,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,805,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,806,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,807,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,808,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,809,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,810,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,811,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.9,0.3299711815561959,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,812,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,813,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,814,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,815,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,816,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,817,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,818,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,819,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,820,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,821,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,822,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,823,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,824,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,825,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,826,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,827,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,828,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,829,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,830,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,831,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,832,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,833,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,834,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,835,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,836,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,837,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,838,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,839,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,840,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,841,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,842,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,843,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,844,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,845,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,846,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,847,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,848,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,849,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,850,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.095,0.0,0.252,19.9765,-0.285
feeling_prob,851,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,852,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,853,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.134,0.0,0.213,19.9765,-0.402
feeling_prob,854,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,855,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.088,0.0,0.259,19.9765,-0.264
feeling_prob,856,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,857,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,858,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,859,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,860,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,861,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,862,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,863,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,864,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,865,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,866,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,867,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,868,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,869,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,870,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,871,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,872,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,873,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,874,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,875,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,876,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,877,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,878,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,879,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,880,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,881,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,882,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,883,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,884,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,885,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,886,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,887,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,888,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,889,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,890,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,891,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,892,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,893,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,894,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.1,0.2896253602305475,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,895,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,896,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,897,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,898,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,899,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,900,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,901,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,902,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,903,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,904,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,905,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,906,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,907,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,908,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,909,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,910,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,911,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,912,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,913,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,914,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,915,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,916,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,917,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,918,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,919,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,920,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1005,0.0,0.2465,19.9765,-0.3015
feeling_prob,921,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,922,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,923,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,924,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,925,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,926,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,927,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,928,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,929,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.05,0.33213256484149856,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,930,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,931,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.141,0.0,0.206,19.9765,-0.423
feeling_prob,932,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,933,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,934,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,935,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,936,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,937,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,938,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,939,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,940,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,941,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,942,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,943,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,944,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,945,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,946,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,947,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,948,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,949,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,950,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,951,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,952,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.144,0.0,0.203,19.9765,-0.432
feeling_prob,953,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,954,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,955,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,956,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,957,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,958,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.9,0.3299711815561959,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,959,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,960,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,961,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,962,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,963,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,964,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,965,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,966,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,967,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,968,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,969,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,970,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,971,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,972,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,973,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,974,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,975,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,976,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,977,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,978,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,979,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,980,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,981,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,982,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1385,0.0,0.2085,19.9765,-0.4155
feeling_prob,983,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,984,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,985,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,986,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.8,0.29971181556195964,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,987,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,988,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,989,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,990,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,991,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,992,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,993,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,994,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1425,0.0,0.2045,19.9765,-0.4275
feeling_prob,995,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,996,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,997,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,998,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,999,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,1000,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1001,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1002,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1003,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1004,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1005,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1006,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1007,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1008,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1009,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1010,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1011,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1012,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,1013,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1014,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1015,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1016,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1017,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1018,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,1019,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.095,0.0,0.252,19.9765,-0.285
feeling_prob,1020,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1021,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1022,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1023,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1024,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1025,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1026,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1027,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1028,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1029,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1030,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1031,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1032,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1033,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1034,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1035,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1036,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1037,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1038,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1039,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,1040,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1041,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1042,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1043,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1044,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1045,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1046,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1047,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1048,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1049,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1050,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.5,0.29538904899135443,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1051,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1052,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1053,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1054,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1055,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1056,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1057,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1058,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1059,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1060,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1061,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1062,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1063,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1064,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1065,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1066,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1067,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.134,0.0,0.213,19.9765,-0.402
feeling_prob,1068,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1069,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1070,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1071,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1072,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1073,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1074,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1075,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1076,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.0995,0.0,0.2475,19.9765,-0.2985
feeling_prob,1077,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1078,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1079,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1080,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1081,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.1,0.33285302593659943,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1082,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1083,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1084,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1085,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1086,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1087,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1088,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1089,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1090,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,1091,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1092,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1093,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1094,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1095,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1096,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1097,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,1098,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1099,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1100,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1101,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1102,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1103,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1104,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1105,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.136,0.0,0.211,19.9765,-0.408
feeling_prob,1106,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1107,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1108,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1109,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,1110,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1111,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1112,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1113,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1114,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1115,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1116,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1117,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1118,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1119,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1120,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1121,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1122,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1123,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1124,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1125,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,1126,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1127,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1128,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.137,0.0,0.21,19.9765,-0.411
feeling_prob,1129,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1130,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1131,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1132,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1133,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1134,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1135,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1136,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1137,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1138,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1139,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1,0.0,0.247,19.9765,-0.3
feeling_prob,1140,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1141,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1142,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.139,0.0,0.208,19.9765,-0.417
feeling_prob,1143,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1144,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1145,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1146,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1147,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1148,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1149,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1150,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1151,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1152,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1153,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1154,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1155,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1156,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1157,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1158,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1159,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1160,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1161,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1162,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1163,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1164,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1165,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1166,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1167,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1168,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,1169,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1170,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1171,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1172,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1173,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1174,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1175,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1176,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1177,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1178,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1179,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1180,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1181,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1182,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1183,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1184,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1185,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1186,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1187,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1188,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1189,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1190,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1191,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1192,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1193,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1194,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1195,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.098,0.0,0.249,19.9765,-0.294
feeling_prob,1196,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1197,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1198,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1199,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1200,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1201,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1202,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1203,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1204,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1205,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1206,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1015,0.0,0.2455,19.9765,-0.3045
feeling_prob,1207,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1208,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1209,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1210,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1211,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1212,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1213,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1214,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1215,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1216,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1217,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1415,0.0,0.2055,19.9765,-0.4245
feeling_prob,1218,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1219,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.0975,0.0,0.2495,19.9765,-0.2925
feeling_prob,1220,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1221,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1222,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1223,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1224,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1225,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1226,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1227,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1228,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1229,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1230,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1231,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1232,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1233,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1234,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1235,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1236,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1237,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1238,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1239,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1240,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1241,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1242,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1243,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1244,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1245,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1246,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1247,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1248,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1249,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1250,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1251,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,1252,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1253,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1254,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1255,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1256,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1257,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1258,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1259,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1260,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1261,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1262,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1263,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.0945,0.0,0.2525,19.9765,-0.2835
feeling_prob,1264,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1265,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1266,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1267,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1268,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1269,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.102,0.0,0.245,19.9765,-0.306
feeling_prob,1270,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1271,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1272,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1273,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1274,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1275,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,1276,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1277,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1278,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1279,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1280,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1281,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1282,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1283,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1284,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1285,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1286,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,1287,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1288,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1289,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1290,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1291,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1292,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1293,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1294,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1295,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1296,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1297,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1298,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1299,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1300,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1301,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1302,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1303,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1304,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1305,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,1306,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1307,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1308,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.101,0.0,0.246,19.9765,-0.303
feeling_prob,1309,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1310,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1311,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1312,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1313,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1314,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1315,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1316,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1317,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1318,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1319,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1320,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1321,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1322,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,1323,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1324,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1325,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1326,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1327,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1328,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1329,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1330,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1331,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1332,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1333,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1334,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1335,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1336,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1337,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1338,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1339,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1340,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1341,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1342,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1343,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1344,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1345,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1346,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1347,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1348,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1349,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1350,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1351,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1352,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1353,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1354,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1355,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1356,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1357,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1358,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1359,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1360,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1361,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1362,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.0975,0.0,0.2495,19.9765,-0.2925
feeling_prob,1363,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1364,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1365,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1366,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1395,0.0,0.2075,19.9765,-0.4185
feeling_prob,1367,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,1368,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1369,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1370,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1371,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1372,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1373,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1374,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1375,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1376,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1377,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1378,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1379,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1380,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1381,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1382,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1383,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.2,0.33429394812680113,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1384,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.7,0.2982708933717579,-0.1365,0.0,0.2105,19.9765,-0.4095
feeling_prob,1385,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1386,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,1387,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1388,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.8,0.29971181556195964,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1389,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.3,0.3357348703170029,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1390,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1391,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1392,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1393,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1394,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1395,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1396,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1397,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1398,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1399,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1400,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1401,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1402,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1403,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1404,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1405,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1406,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1407,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1408,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1409,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1410,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1411,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1412,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1413,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1414,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1415,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1416,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1417,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1418,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1419,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1420,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1421,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1422,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1423,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.097,0.0,0.25,19.9765,-0.291
feeling_prob,1424,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1425,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1426,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1427,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1395,0.0,0.2075,19.9765,-0.4185
feeling_prob,1428,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1429,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1430,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1431,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1432,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1433,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1434,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1435,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1436,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1437,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1438,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1439,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1440,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1441,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,1442,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1443,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1444,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1445,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.85,0.3004322766570605,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1446,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1447,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1448,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1449,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1450,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1451,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1452,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1453,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1454,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1455,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1456,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1457,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1458,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1459,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1460,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1461,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1462,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1463,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1464,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1465,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1466,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1467,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1468,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1469,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1470,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1471,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1472,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1473,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1474,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1475,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1476,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.102,0.0,0.245,19.9765,-0.306
feeling_prob,1477,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1478,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1479,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.102,0.0,0.245,19.9765,-0.306
feeling_prob,1480,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1481,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1482,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1483,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1484,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1485,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1486,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1487,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1488,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1489,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1490,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1491,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1492,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1493,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1494,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1495,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1496,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1005,0.0,0.2465,19.9765,-0.3015
feeling_prob,1497,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1498,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1499,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1500,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1501,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1502,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1503,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1504,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.0925,0.0,0.2545,19.9765,-0.2775
feeling_prob,1505,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1506,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1507,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1508,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1509,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1510,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1511,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1512,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1513,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1514,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1515,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1516,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1517,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1518,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1519,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1520,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1521,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1522,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1523,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1524,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1525,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1526,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1527,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1528,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1529,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1530,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1531,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.113,0.0,0.234,19.9765,-0.339
feeling_prob,1532,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1533,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1534,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.95,0.3018731988472622,-0.1015,0.0,0.2455,19.9765,-0.3045
feeling_prob,1535,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1536,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1537,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1538,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1539,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1540,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1541,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1542,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1543,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1544,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1395,0.0,0.2075,19.9765,-0.4185
feeling_prob,1545,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1546,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1547,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1548,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1549,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1550,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1551,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1552,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1553,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1554,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1555,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1556,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,1557,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1558,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.8,0.29971181556195964,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1559,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1560,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1561,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1562,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.25,0.2917867435158501,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1563,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.0955,0.0,0.2515,19.9765,-0.2865
feeling_prob,1564,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1565,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1566,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1567,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1568,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1435,0.0,0.2035,19.9765,-0.4305
feeling_prob,1569,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1570,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.6,0.2968299711815562,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1571,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1572,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1573,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1574,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1575,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1576,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1577,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1578,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1579,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.8,0.29971181556195964,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1580,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1581,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1582,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1583,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.0975,0.0,0.2495,19.9765,-0.2925
feeling_prob,1584,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1585,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1586,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1587,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1588,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1589,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1590,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1591,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1592,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1593,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1594,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1595,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,1596,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1597,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1598,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1599,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1600,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1601,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1602,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1603,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1604,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1605,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1606,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1607,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1608,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1609,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1610,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1611,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1612,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1613,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1614,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1615,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1616,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1617,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1618,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1619,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1620,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1621,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1622,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1623,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1355,0.0,0.2115,19.9765,-0.4065
feeling_prob,1624,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1625,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1626,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1627,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,1628,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1629,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1630,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1631,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1632,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1633,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1634,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.65,0.297550432276657,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1635,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.05,0.33213256484149856,-0.141,0.0,0.206,19.9765,-0.423
feeling_prob,1636,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1637,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1638,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1639,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1640,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1641,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1642,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1643,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1644,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1645,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1646,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1647,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1648,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,1649,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1650,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1651,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1652,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1653,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1654,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1655,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1656,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1657,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1658,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,1659,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1660,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1661,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1662,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1663,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1664,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1665,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1666,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,1667,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1668,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1669,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1670,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1671,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1672,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.8,0.29971181556195964,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1673,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1674,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1675,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1676,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1677,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1678,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1679,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.099,0.0,0.248,19.9765,-0.297
feeling_prob,1680,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1681,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,1682,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1683,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1684,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1685,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1686,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1687,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1688,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1689,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1690,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.0955,0.0,0.2515,19.9765,-0.2865
feeling_prob,1691,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1692,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1693,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1694,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1695,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1696,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1697,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1698,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1699,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1700,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1701,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1702,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.8,0.29971181556195964,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,1703,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.05,0.33213256484149856,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1704,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.45,0.29466858789625355,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1705,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1706,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.103,0.0,0.244,19.9765,-0.309
feeling_prob,1707,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1708,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1709,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1710,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1711,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1712,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1713,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1714,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1715,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1716,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.25,0.3061959654178674,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1717,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.1,0.33285302593659943,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1718,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.95,0.3018731988472622,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1719,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.15,0.33357348703170026,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1720,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1721,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1722,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1723,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,1724,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1725,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1726,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1727,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1728,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1729,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1730,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1731,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1732,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1285,0.0,0.2185,19.9765,-0.3855
feeling_prob,1733,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1734,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1735,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1736,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1737,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1738,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1739,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.137,0.0,0.21,19.9765,-0.411
feeling_prob,1740,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1741,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1742,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.1,0.33285302593659943,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1743,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1744,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1745,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1746,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1747,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.104,0.0,0.243,19.9765,-0.312
feeling_prob,1748,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1749,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1750,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1751,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1,0.0,0.247,19.9765,-0.3
feeling_prob,1752,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1753,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1754,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1755,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.136,0.0,0.211,19.9765,-0.408
feeling_prob,1756,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1757,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1758,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1759,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1760,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1761,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1762,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1763,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1764,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1765,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.0,0.3314121037463977,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1766,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1767,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,1768,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1769,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1770,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1771,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1772,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1773,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.35,0.33645533141210376,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1774,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1775,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1776,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1777,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,1778,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1779,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1780,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1781,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1782,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1783,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1784,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1785,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1786,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.102,0.0,0.245,19.9765,-0.306
feeling_prob,1787,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1788,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1789,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1790,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1791,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1792,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,1793,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1794,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1795,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1796,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1797,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1798,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1799,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1800,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.118,0.0,0.229,19.9765,-0.354
feeling_prob,1801,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,1802,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1803,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1804,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1805,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1806,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1807,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1808,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1809,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1810,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1811,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.9,0.3299711815561959,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1812,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1813,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,1814,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1815,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1816,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1817,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1818,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1819,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1820,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1821,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1822,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1823,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,1824,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1825,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1826,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1827,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1828,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1829,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1830,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.141,0.0,0.206,19.9765,-0.423
feeling_prob,1831,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1832,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1833,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1085,0.0,0.2385,19.9765,-0.3255
feeling_prob,1834,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1835,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1836,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1837,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1838,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.135,0.0,0.212,19.9765,-0.405
feeling_prob,1839,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1405,0.0,0.2065,19.9765,-0.4215
feeling_prob,1840,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1841,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,1842,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1843,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1844,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.1005,0.0,0.2465,19.9765,-0.3015
feeling_prob,1845,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1846,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1847,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1848,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1849,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1850,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1851,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1852,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.111,0.0,0.236,19.9765,-0.333
feeling_prob,1853,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1854,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.106,0.0,0.241,19.9765,-0.318
feeling_prob,1855,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.138,0.0,0.209,19.9765,-0.414
feeling_prob,1856,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1857,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1858,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1859,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,1860,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1861,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1862,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1863,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1864,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.05,0.30331412103746397,-0.129,0.0,0.218,19.9765,-0.387
feeling_prob,1865,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1866,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1867,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.8,0.3285302593659942,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1868,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1869,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.75,0.32780979827089335,-0.1375,0.0,0.2095,19.9765,-0.4125
feeling_prob,1870,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1871,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1105,0.0,0.2365,19.9765,-0.3315
feeling_prob,1872,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1873,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1874,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.134,0.0,0.213,19.9765,-0.402
feeling_prob,1875,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1876,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,1877,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1878,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1879,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1880,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1881,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1275,0.0,0.2195,19.9765,-0.3825
feeling_prob,1882,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1883,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.115,0.0,0.232,19.9765,-0.345
feeling_prob,1884,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1885,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1886,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,1887,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1888,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1889,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.098,0.0,0.249,19.9765,-0.294
feeling_prob,1890,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.95,0.3018731988472622,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1891,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1365,0.0,0.2105,19.9765,-0.4095
feeling_prob,1892,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1893,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1095,0.0,0.2375,19.9765,-0.3285
feeling_prob,1894,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1895,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1896,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.107,0.0,0.24,19.9765,-0.321
feeling_prob,1897,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1898,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1899,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1900,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.5,0.29538904899135443,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1901,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1902,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1903,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1904,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1905,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.109,0.0,0.238,19.9765,-0.327
feeling_prob,1906,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.105,0.0,0.242,19.9765,-0.315
feeling_prob,1907,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.114,0.0,0.233,19.9765,-0.342
feeling_prob,1908,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.132,0.0,0.215,19.9765,-0.396
feeling_prob,1909,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.13,0.0,0.217,19.9765,-0.39
feeling_prob,1910,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1065,0.0,0.2405,19.9765,-0.3195
feeling_prob,1911,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.099,0.0,0.248,19.9765,-0.297
feeling_prob,1912,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.15,0.30475504322766567,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1913,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1115,0.0,0.2355,19.9765,-0.3345
feeling_prob,1914,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1335,0.0,0.2135,19.9765,-0.4005
feeling_prob,1915,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1916,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.1025,0.0,0.2445,19.9765,-0.3075
feeling_prob,1917,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1918,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.35,0.3076368876080692,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1919,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1035,0.0,0.2435,19.9765,-0.3105
feeling_prob,1920,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1921,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1922,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1923,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1924,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1295,0.0,0.2175,19.9765,-0.3885
feeling_prob,1925,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.6,0.3256484149855908,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1926,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.6,0.3112391930835735,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,1927,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1928,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.1075,0.0,0.2395,19.9765,-0.3225
feeling_prob,1929,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.65,0.3263688760806916,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1930,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1931,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.11,0.0,0.237,19.9765,-0.33
feeling_prob,1932,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.5,0.29538904899135443,-0.1325,0.0,0.2145,19.9765,-0.3975
feeling_prob,1933,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1315,0.0,0.2155,19.9765,-0.3945
feeling_prob,1934,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.9,0.30115273775216134,-0.108,0.0,0.239,19.9765,-0.324
feeling_prob,1935,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1936,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1937,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1938,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.127,0.0,0.22,19.9765,-0.381
feeling_prob,1939,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.1045,0.0,0.2425,19.9765,-0.3135
feeling_prob,1940,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1941,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.1175,0.0,0.2295,19.9765,-0.3525
feeling_prob,1942,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1943,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.119,0.0,0.228,19.9765,-0.357
feeling_prob,1944,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1945,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1946,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1947,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.133,0.0,0.214,19.9765,-0.399
feeling_prob,1948,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1949,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1215,0.0,0.2255,19.9765,-0.3645
feeling_prob,1950,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1951,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1952,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1953,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1954,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.15,0.31916426512968293,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1955,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1956,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1957,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.85,0.3292507204610951,-0.122,0.0,0.225,19.9765,-0.366
feeling_prob,1958,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1135,0.0,0.2335,19.9765,-0.3405
feeling_prob,1959,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.1345,0.0,0.2125,19.9765,-0.4035
feeling_prob,1960,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.0,0.3025936599423631,-0.1185,0.0,0.2285,19.9765,-0.3555
feeling_prob,1961,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.1015,0.0,0.2455,19.9765,-0.3045
feeling_prob,1962,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,20.45,0.29466858789625355,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1963,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.45,0.32348703170028814,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1964,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.2,0.30547550432276654,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1965,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.7,0.32708933717579247,-0.121,0.0,0.226,19.9765,-0.363
feeling_prob,1966,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1967,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.95,0.3162824207492795,-0.1195,0.0,0.2275,19.9765,-0.3585
feeling_prob,1968,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.1055,0.0,0.2415,19.9765,-0.3165
feeling_prob,1969,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1970,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.9,0.3155619596541786,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1971,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.0,0.31700288184438036,-0.1125,0.0,0.2345,19.9765,-0.3375
feeling_prob,1972,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.116,0.0,0.231,19.9765,-0.348
feeling_prob,1973,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.05,0.31772334293948123,-0.117,0.0,0.23,19.9765,-0.351
feeling_prob,1974,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1235,0.0,0.2235,19.9765,-0.3705
feeling_prob,1975,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.3,0.32132564841498557,-0.1305,0.0,0.2165,19.9765,-0.3915
feeling_prob,1976,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.4,0.30835734870317,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1977,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.25,0.3206051873198847,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1978,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.3,0.3069164265129683,-0.12,0.0,0.227,19.9765,-0.36
feeling_prob,1979,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1980,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,23.1,0.33285302593659943,-0.125,0.0,0.222,19.9765,-0.375
feeling_prob,1981,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.75,0.3134005763688761,-0.1265,0.0,0.2205,19.9765,-0.3795
feeling_prob,1982,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,1983,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1984,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.1145,0.0,0.2325,19.9765,-0.3435
feeling_prob,1985,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.35,0.32204610951008644,-0.126,0.0,0.221,19.9765,-0.378
feeling_prob,1986,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.55,0.31051873198847263,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1987,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.55,0.3249279538904899,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1988,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.1,0.30403458213256485,-0.131,0.0,0.216,19.9765,-0.393
feeling_prob,1989,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.95,0.3306916426512968,-0.1225,0.0,0.2245,19.9765,-0.3675
feeling_prob,1990,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.7,0.3126801152737752,-0.1245,0.0,0.2225,19.9765,-0.3735
feeling_prob,1991,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.2,0.3198847262247838,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1992,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.112,0.0,0.235,19.9765,-0.336
feeling_prob,1993,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.5,0.324207492795389,-0.1255,0.0,0.2215,19.9765,-0.3765
feeling_prob,1994,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.5,0.30979827089337175,-0.123,0.0,0.224,19.9765,-0.369
feeling_prob,1995,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.1,0.3184438040345821,-0.1155,0.0,0.2315,19.9765,-0.3465
feeling_prob,1996,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.65,0.31195965417867433,-0.1205,0.0,0.2265,19.9765,-0.3615
feeling_prob,1997,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,22.4,0.32276657060518726,-0.128,0.0,0.219,19.9765,-0.384
feeling_prob,1998,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.45,0.3090778097982709,-0.1165,0.0,0.2305,19.9765,-0.3495
feeling_prob,1999,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.85,0.3148414985590778,-0.124,0.0,0.223,19.9765,-0.372
feeling_prob,2000,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0,1,1,21.8,0.3141210374639769,-0.113,0.0,0.234,19.9765,-0.339


==> data/Ness/feeling_probE0.5_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
feeling_prob,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
feeling_prob,1,24.0,73.0,3.5,5.5,0.0,0.0,0.0,0.0,0.0,0.5,1.0,30.0,0.3,-0.08625,0.02,0.16375,0.15,-0.3975
feeling_prob,2,33.06666666666667,70.97777777777777,15.566666666666668,7.483333333333333,0.016666666666666666,0.0,0.4166666666666667,0.0,0.7792968749999999,0.4069010416666667,0.220703125,18.45,0.1845,-0.11516666666666665,0.0295,0.2181666666666667,0.32233333333333336,-0.3725
feeling_prob,3,37.6125,68.83020833333333,18.387500000000003,11.6875,0.037500000000000006,0.0,0.675,0.0,0.3590243902439024,0.4654196836890244,0.6409756097560976,53.3,0.5329999999999999,-0.1275,0.0451875,0.2475,0.452125,-0.21625
feeling_prob,4,42.8,66.50416666666668,21.89,14.76,0.15,0.0,1.02,0.0,0.4917387883556255,0.47398798928009445,0.5082612116443745,52.9,0.529,-0.1389,0.061149999999999996,0.2611,0.5827,-0.179
feeling_prob,5,45.449999999999996,64.50347222222223,22.458333333333332,17.791666666666668,0.19999999999999998,0.049999999999999996,1.3416666666666668,0.016666666666666666,0.3321976149914821,0.506290388568165,0.6678023850085179,69.1,0.6920762286860581,-0.14266666666666666,0.07454166666666666,0.27416666666666667,0.6956666666666665,-0.066
feeling_prob,6,47.535714285714285,62.77032312925171,22.8,20.22142857142857,0.2285714285714286,0.09285714285714285,1.7214285714285715,0.028571428571428574,0.3738551207327227,0.5234124586680382,0.6261448792672772,66.3,0.6643251379829402,-0.14535714285714288,0.08435714285714287,0.2832857142857143,0.8008571428571428,-0.05725
feeling_prob,7,49.025,61.27950148809524,22.5125,22.4375,0.325,0.13125,2.08125,0.06875,0.3078216989066442,0.5445081889712029,0.6921783010933558,71.05,0.7098393574297189,-0.14990625,0.09225,0.287875,0.8980625,-0.10625
feeling_prob,8,50.13333333333333,59.99227292768959,22.233333333333334,24.177777777777777,0.3888888888888889,0.17222222222222222,2.4388888888888887,0.09444444444444444,0.326271186440678,0.5588660361476605,0.673728813559322,70.35,0.7040201005025125,-0.15452777777777776,0.09863888888888889,0.29033333333333333,0.9912222222222221,-0.13275
feeling_prob,9,50.545,58.91654563492064,21.61,25.455000000000002,0.4800000000000001,0.22000000000000003,2.81,0.12,0.2460829493087557,0.578371137602019,0.7539170506912443,72.85,0.7297433316557626,-0.156625,0.10485,0.29395000000000004,1.0766,-0.05075
feeling_prob,10,51.02272727272727,57.987355535878265,21.490909090909092,26.272727272727273,0.5318181818181819,0.2818181818181818,3.1727272727272724,0.13636363636363635,0.3422939068100359,0.585583406291832,0.6577060931899642,66.6,0.669021190716448,-0.15618181818181817,0.10811363636363636,0.29890909090909096,1.1606363636363637,-0.0445
feeling_prob,11,51.34166666666667,57.18111757455508,21.316666666666666,26.96666666666667,0.5583333333333333,0.3458333333333334,3.533333333333333,0.14583333333333334,0.309024612579763,0.5943660713858658,0.690975387420237,69.9,0.7038908539666499,-0.15770833333333334,0.11085416666666666,0.301,1.2425,-0.1075
feeling_prob,12,51.56923076923077,56.4754694771041,21.192307692307693,27.50769230769231,0.5615384615384615,0.4230769230769231,3.8846153846153846,0.16153846153846155,0.3204419889502762,0.6009192975138549,0.6795580110497238,68.0,0.6857577293461734,-0.15874999999999997,0.11344230769230769,0.3030769230769231,1.3228076923076924,-0.08625
feeling_prob,13,51.832142857142856,55.84660941241299,21.071428571428573,28.017857142857142,0.6,0.49642857142857144,4.25,0.17857142857142858,0.3104072398190045,0.6072531162757936,0.6895927601809955,69.0,0.6960933536276002,-0.1597142857142857,0.11533928571428571,0.30464285714285716,1.401642857142857,-0.09875
feeling_prob,14,52.14,55.27572434047434,21.103333333333335,28.403333333333332,0.6333333333333333,0.5766666666666667,4.59,0.18000000000000002,0.3542958370239149,0.6098165193891464,0.645704162976085,68.35,0.6932858596134283,-0.16155,0.11626666666666667,0.3049666666666667,1.481,-0.1765
feeling_prob,15,52.296875,54.76161656919469,20.9625,28.728125,0.7312500000000001,0.653125,4.921875,0.1875,0.2863677950594693,0.6163049997361079,0.7136322049405307,71.35,0.7235234215885947,-0.161921875,0.11815624999999999,0.306375,1.5583125,-0.0685
feeling_prob,16,52.661764705882355,54.281521476889125,20.98235294117647,29.099999999999998,0.8147058823529413,0.7382352941176471,5.261764705882353,0.19705882352941176,0.3495726495726495,0.6183121968355927,0.6504273504273504,67.4,0.6848825331971399,-0.16313235294117648,0.1195,0.3067058823529412,1.6361470588235294,-0.1335
feeling_prob,17,52.80277777777778,53.841652999778006,20.775,29.48611111111111,0.875,0.8333333333333334,5.588888888888889,0.2,0.2563405797101449,0.6252759314719406,0.7436594202898551,72.6,0.7416709379805226,-0.16368055555555555,0.12147222222222223,0.30741666666666667,1.7115277777777775,-0.067
feeling_prob,18,53.03421052631579,53.430734974858936,20.75263157894737,29.781578947368423,0.9210526315789473,0.9315789473684211,5.9184210526315795,0.20789473684210524,0.3461538461538461,0.6267796273863728,0.6538461538461539,68.55,0.7009249743062692,-0.16394736842105262,0.12267105263157896,0.3082368421052632,1.7872894736842107,-0.0815
feeling_prob,19,53.0625,53.054448226115994,20.5475,30.055,0.96,1.0325,6.2299999999999995,0.21749999999999997,0.2276119402985074,0.6340600490021289,0.7723880597014925,73.5,0.7532199896960329,-0.163425,0.124525,0.30975,1.8602999999999998,0.01375
feeling_prob,20,53.17619047619048,52.703782891085524,20.55,30.216666666666665,0.980952380952381,1.1333333333333333,6.535714285714286,0.22142857142857145,0.363390441839495,0.6341814542001467,0.6366095581605049,67.85,0.6974703149199794,-0.16372619047619047,0.12540476190476188,0.3101904761904762,1.934,-0.08875
feeling_prob,21,53.19318181818182,52.379437387771716,20.438636363636366,30.404545454545453,0.9863636363636363,1.2386363636363635,6.834090909090909,0.225,0.2950513538748833,0.6373981447421908,0.7049486461251168,70.9,0.7312273433454168,-0.1643409090909091,0.12617045454545453,0.31020454545454546,2.006863636363636,-0.113
feeling_prob,22,53.21521739130435,52.07787394747162,20.371739130434783,30.54565217391304,0.9934782608695653,1.341304347826087,7.121739130434783,0.23478260869565218,0.3091247672253259,0.6397232355262118,0.6908752327746741,69.4,0.7152489626556017,-0.16496739130434782,0.12693478260869565,0.3101739130434783,2.0793478260869565,-0.107
feeling_prob,23,53.1625,51.79936878299364,20.252083333333335,30.666666666666668,0.99375,1.4437499999999999,7.395833333333333,0.24166666666666667,0.3099133782483157,0.6418217099522733,0.6900866217516843,69.95,0.7229729729729729,-0.16557291666666665,0.12751041666666665,0.3100833333333333,2.1511666666666667,-0.12275
feeling_prob,24,53.096000000000004,51.541954031673896,20.13,30.756,1.01,1.54,7.662000000000001,0.248,0.3019417475728155,0.6440711716512696,0.6980582524271844,69.25,0.7160686427457097,-0.16559000000000001,0.12779,0.31048000000000003,2.2226,-0.0985
feeling_prob,25,53.03076923076923,51.303136273059216,20.09423076923077,30.759615384615383,1.0230769230769232,1.6365384615384615,7.9192307692307695,0.2576923076923077,0.3414396887159533,0.6446284462525304,0.6585603112840467,68.6,0.709744658676394,-0.16538461538461538,0.12782692307692306,0.3111153846153846,2.2941346153846154,-0.0975
feeling_prob,26,52.90555555555556,51.08299267995552,19.994444444444444,30.77037037037037,1.0296296296296297,1.7351851851851852,8.164814814814815,0.26666666666666666,0.3001007049345418,0.6466755147270832,0.6998992950654582,68.4,0.7095088819226751,-0.16508333333333333,0.12789814814814815,0.31172222222222223,2.3649074074074075,-0.091
feeling_prob,27,52.85892857142857,50.87652100261017,19.962500000000002,30.794642857142858,1.030357142857143,1.8392857142857142,8.4,0.2767857142857143,0.3352713178294573,0.6473202707072068,0.6647286821705426,66.95,0.6963817514420557,-0.16509821428571428,0.128,0.3120357142857143,2.435714285714286,-0.10775
feeling_prob,28,52.779310344827586,50.68321647338818,19.913793103448278,30.806896551724137,1.0241379310344827,1.95,8.629310344827585,0.2827586206896551,0.3194856577645895,0.6484648938633517,0.6805143422354105,66.85,0.6993154291732492,-0.1650862068965517,0.12806896551724137,0.3122068965517241,2.5062413793103446,-0.11175
feeling_prob,29,52.64833333333333,50.5034425909419,19.841666666666665,30.783333333333335,1.0233333333333332,2.0616666666666665,8.853333333333333,0.2783333333333333,0.323439099283521,0.6494014274251226,0.676560900716479,67.15,0.7074973600844773,-0.16480833333333333,0.12785,0.31246666666666667,2.576533333333333,-0.11575
feeling_prob,30,52.55806451612903,50.334549021411,19.76774193548387,30.801612903225806,1.020967741935484,2.174193548387097,9.07258064516129,0.27580645161290324,0.308926780341023,0.650745678787505,0.691073219658977,66.25,0.6993118051879301,-0.16473387096774192,0.12788709677419355,0.3125,2.646483870967742,-0.1065
feeling_prob,31,52.5109375,50.174289676991904,19.7359375,30.821875,1.015625,2.2828125,9.2859375,0.271875,0.3486777668952008,0.6507636961099205,0.6513222331047992,67.45,0.7133015368309487,-0.16446875,0.1277265625,0.31265625,2.7166562499999998,-0.1055
feeling_prob,32,52.23939393939394,50.02869595858903,19.51212121212121,30.812121212121212,1.006060606060606,2.390909090909091,9.495454545454546,0.2696969696969697,0.2101033295063146,0.6549798468488225,0.7898966704936854,69.45,0.7355284121083377,-0.16417424242424242,0.12796969696969696,0.3128636363636364,2.784863636363636,-0.0645
feeling_prob,33,52.11911764705882,49.89212531620838,19.470588235294116,30.767647058823528,0.998529411764706,2.4955882352941177,9.698529411764707,0.2647058823529412,0.3551401869158879,0.6546821987969191,0.6448598130841121,62.7,0.6656034024455078,-0.16413235294117645,0.1277941176470588,0.31280882352941175,2.8533235294117647,-0.12375
feeling_prob,34,51.97142857142857,49.76471765411263,19.41,30.712857142857143,0.9914285714285715,2.5957142857142856,9.898571428571428,0.26571428571428574,0.31629392971246,0.6555114522680798,0.6837060702875399,65.25,0.6909574468085107,-0.16402142857142857,0.1277285714285714,0.31284285714285714,2.9215714285714283,-0.10325
feeling_prob,35,51.82222222222222,49.64586747236259,19.32638888888889,30.666666666666668,0.9958333333333333,2.691666666666667,10.094444444444443,0.26666666666666666,0.3175965665236051,0.6562584517460885,0.6824034334763949,65.75,0.6966471527408196,-0.16397916666666668,0.12736805555555555,0.3127916666666667,2.9895555555555555,-0.14825
feeling_prob,36,51.64054054054054,49.53582576565885,19.227027027027027,30.604054054054053,0.9986486486486488,2.785135135135135,10.285135135135135,0.2689189189189189,0.3104212860310421,0.6571589993737337,0.6895787139689579,64.75,0.6862013851891317,-0.16377027027027027,0.12710135135135134,0.31294594594594594,3.057,-0.11825
feeling_prob,37,51.49605263157895,49.43290929814151,19.181578947368422,30.52236842105263,1.0026315789473685,2.878947368421053,10.475,0.26842105263157895,0.314192849404117,0.657912898090106,0.685807150595883,63.75,0.6780565936999465,-0.16361184210526317,0.1269407894736842,0.31297368421052635,3.124052631578947,-0.11725
feeling_prob,38,51.45128205128205,49.3341036027914,19.210256410256413,30.46410256410256,1.0076923076923077,2.9692307692307693,10.66025641025641,0.27051282051282055,0.3557788944723618,0.6575618264859402,0.6442211055276382,62.95,0.6688034188034189,-0.16347435897435897,0.12684615384615386,0.313,3.1915641025641026,-0.1075
feeling_prob,39,51.33624999999999,49.240876012721614,19.119999999999997,30.453750000000003,1.0125,3.05875,10.83625,0.2725,0.2700106723585913,0.6593725140148269,0.7299893276414088,66.85,0.7116104868913857,-0.16294999999999998,0.1269125,0.3134125,3.258325,-0.0425
feeling_prob,40,51.329268292682926,49.15017052996041,19.129268292682926,30.447560975609754,1.0207317073170732,3.1487804878048777,11.010975609756096,0.2707317073170732,0.3604309500489716,0.6588895026961976,0.6395690499510284,63.6,0.6798927613941018,-0.16289634146341464,0.12682317073170732,0.31334146341463415,3.3255731707317073,-0.1145
feeling_prob,41,51.23809523809524,49.063828601242534,19.041666666666668,30.451190476190476,1.0309523809523808,3.238095238095238,11.186904761904762,0.2690476190476191,0.2715789473684211,0.6605450157898972,0.728421052631579,67.3,0.7207303974221267,-0.16251190476190475,0.12689285714285714,0.31355952380952384,3.3921547619047616,-0.0555
feeling_prob,42,51.16162790697674,48.98105703290644,18.995348837209303,30.43255813953488,1.036046511627907,3.333720930232558,11.356976744186047,0.2697674418604651,0.3180396246089677,0.6610430474085283,0.6819603753910324,65.05,0.6988667026443605,-0.1622441860465116,0.1268081395348837,0.3136744186046512,3.458651162790698,-0.09125
feeling_prob,43,51.11931818181818,48.90088321604287,18.97840909090909,30.4125,1.0465909090909091,3.4272727272727277,11.526136363636363,0.27045454545454545,0.3245436105476673,0.6613706233640693,0.6754563894523327,64.65,0.6952998379254457,-0.16165340909090908,0.12666477272727272,0.3140454545454545,3.5251704545454543,-0.04825
feeling_prob,44,51.05444444444444,48.823604329760435,18.956666666666667,30.37333333333333,1.0577777777777777,3.522222222222222,11.694444444444445,0.2688888888888889,0.3184647302904564,0.6618187266161909,0.6815352697095436,64.9,0.7009750812567713,-0.16175555555555554,0.12662222222222222,0.3137111111111111,3.5914666666666664,-0.131
feeling_prob,45,50.99347826086956,48.748941853782654,18.940217391304348,30.325,1.076086956521739,3.617391304347826,11.86304347826087,0.2652173913043478,0.3326424870466321,0.6619391350148252,0.6673575129533679,62.7,0.6796959826275788,-0.16134782608695653,0.12653804347826086,0.3138586956521739,3.657673913043478,-0.06775
feeling_prob,46,50.89787234042553,48.677461425024035,18.897872340425533,30.26595744680851,1.0957446808510638,3.7127659574468086,12.03191489361702,0.26489361702127656,0.3064516129032258,0.6626116722931645,0.6935483870967742,64.15,0.6953210010881392,-0.16142553191489362,0.12647340425531917,0.3135425531914893,3.7234574468085104,-0.1285
feeling_prob,47,50.834375,48.60822611755827,18.881249999999998,30.21875,1.109375,3.811458333333333,12.196875,0.26875,0.3500522466039707,0.6623478406494742,0.6499477533960293,62.95,0.6826870562534133,-0.16180208333333332,0.12627083333333333,0.31293750000000004,3.78928125,-0.19475
feeling_prob,48,50.704081632653065,48.542398096000426,18.809183673469388,30.166326530612245,1.116326530612245,3.913265306122449,12.36122448979592,0.2693877551020408,0.2902137232845894,0.6633159719977586,0.7097862767154106,65.15,0.7110745614035087,-0.1619234693877551,0.12612755102040815,0.31254081632653063,3.8545,-0.1555
feeling_prob,49,50.565,48.47991013408042,18.753,30.095,1.117,4.0169999999999995,12.522,0.27,0.3211428571428572,0.6636267954149463,0.6788571428571428,62.55,0.6848184818481847,-0.16189499999999998,0.12575,0.31226,3.91935,-0.16875
feeling_prob,50,50.906000000000006,47.97777013408042,19.108,30.658,1.14,4.2010000000000005,12.933,0.27399999999999997,0.3379383634431456,0.6768680281460834,0.6620616365568545,62.8,0.6894273127753304,-0.164985,0.12805,0.31833,4.0639199999999995,-0.119
feeling_prob,51,51.443999999999996,47.34117013408042,19.261,31.021,1.162,4.386,13.347000000000001,0.276,0.2717149220489978,0.6714337297051034,0.7282850779510023,65.0,0.7151515151515152,-0.16473500000000002,0.12982,0.3177,4.20444,-0.097
feeling_prob,52,51.293,46.88510346741376,18.749,31.366,1.1780000000000002,4.577,13.738,0.27899999999999997,0.286368843069874,0.681292290343706,0.713631156930126,63.5,0.7003869541182975,-0.16442,0.131335,0.31713,4.3396099999999995,-0.106
feeling_prob,53,51.163000000000004,46.518713467413754,18.523000000000003,31.445999999999998,1.194,4.769,14.128,0.28300000000000003,0.306145251396648,0.682349873120651,0.693854748603352,63.35,0.6985619469026548,-0.164545,0.13196,0.31609,4.47359,-0.14375
feeling_prob,54,50.736999999999995,46.260693467413745,18.073,31.463,1.2009999999999998,4.9639999999999995,14.5,0.28600000000000003,0.2603550295857988,0.6869775482960476,0.7396449704142012,63.6,0.7030470914127425,-0.163835,0.13186,0.31589,4.60408,-0.0885
feeling_prob,55,50.46,46.05837346741375,17.908,31.33,1.222,5.156000000000001,14.861,0.29,0.3366778149386845,0.6868879442971035,0.6633221850613155,60.75,0.6709211986681466,-0.16388999999999998,0.13133,0.31491,4.7340100000000005,-0.14825
feeling_prob,56,50.157,45.900764895985176,17.758,31.151,1.248,5.352,15.204,0.29100000000000004,0.3652561247216035,0.687059924217326,0.6347438752783965,61.2,0.6794657762938231,-0.16405999999999998,0.130525,0.31378999999999996,4.86325,-0.2085
feeling_prob,57,49.78900000000001,45.77698989598518,17.628999999999998,30.906999999999996,1.253,5.556,15.538,0.287,0.2740560292326431,0.687735237610806,0.7259439707673568,63.8,0.7119686800894854,-0.1635,0.12989,0.31334,4.991420000000001,-0.1245
feeling_prob,58,49.466,45.678561007096285,17.569,30.637000000000004,1.26,5.761,15.863999999999999,0.28400000000000003,0.3640606767794632,0.6869794478040303,0.6359393232205367,60.15,0.6722689075630253,-0.16262000000000001,0.128995,0.31316000000000005,5.11909,-0.132
feeling_prob,59,49.226000000000006,45.589941007096286,17.576,30.398000000000003,1.252,5.97,16.175,0.279,0.3159763313609467,0.6855815801629865,0.6840236686390533,61.3,0.688413948256468,-0.162015,0.12804000000000001,0.31267,5.24687,-0.10775
feeling_prob,60,48.994,45.5126319161872,17.527,30.218000000000004,1.2489999999999999,6.175999999999999,16.476000000000003,0.27699999999999997,0.3552036199095022,0.6853233859009972,0.6447963800904978,61.2,0.6869369369369368,-0.16197,0.127335,0.31164,5.3742399999999995,-0.136
feeling_prob,61,48.762,45.4435219161872,17.465,30.048000000000002,1.2489999999999999,6.381,16.767,0.275,0.3098265895953757,0.6853073463606849,0.6901734104046243,63.5,0.7142051860202931,-0.16146000000000002,0.12680999999999998,0.3111,5.50101,-0.10775
feeling_prob,62,48.552,45.38068807003336,17.408,29.89,1.254,6.582000000000001,17.049,0.275,0.3378995433789954,0.6849581952721104,0.6621004566210046,60.65,0.6805869074492099,-0.161205,0.126265,0.31034,5.62729,-0.12175
feeling_prob,63,48.318000000000005,45.32517949860478,17.33,29.743000000000002,1.245,6.7860000000000005,17.314,0.26899999999999996,0.2858783008036739,0.6854487740524171,0.7141216991963261,63.0,0.711941143180532,-0.16041,0.1259,0.31007999999999997,5.75283,-0.03975
feeling_prob,64,47.997,45.279812831938116,17.150000000000002,29.608,1.239,6.988,17.573999999999998,0.268,0.2537128712871287,0.6874604333671529,0.7462871287128713,62.4,0.7057823129251701,-0.15957,0.12555,0.30987,5.8767499999999995,-0.1035
feeling_prob,65,47.773,45.239532831938114,17.113000000000003,29.447,1.213,7.191,17.828,0.262,0.3532796317606443,0.6861221966331295,0.6467203682393556,59.65,0.6774559909142531,-0.15914,0.12473999999999999,0.30922,6.0007399999999995,-0.1275
feeling_prob,66,47.38,45.212092831938115,16.939,29.249000000000002,1.192,7.3919999999999995,18.067999999999998,0.258,0.2483912483912484,0.6881458246567574,0.7516087516087516,61.45,0.6977803073420603,-0.158235,0.12403499999999999,0.30907,6.123050000000001,-0.1
feeling_prob,67,47.128,45.19045505416034,16.947,29.006999999999998,1.1740000000000002,7.59,18.3,0.259,0.3638497652582159,0.6859956409457959,0.636150234741784,57.1,0.6480319452367369,-0.15781,0.12311,0.30849,6.24579,-0.1335
feeling_prob,68,46.818000000000005,45.17765084363402,16.835,28.826000000000004,1.157,7.788,18.521,0.255,0.2997601918465227,0.6869235140319424,0.7002398081534772,59.95,0.6842105263157894,-0.15744,0.122285,0.30785,6.36745,-0.14425
feeling_prob,69,46.6,45.16787084363403,16.826,28.634,1.14,7.984000000000001,18.742,0.254,0.3501170960187353,0.6844734109175379,0.6498829039812647,59.6,0.6790830945558739,-0.15759,0.12122,0.30667,6.48974,-0.1675
feeling_prob,70,46.224000000000004,45.1660013198245,16.627,28.471,1.126,8.179,18.954,0.252,0.2264665757162346,0.6872118882400029,0.7735334242837654,62.2,0.711825487944891,-0.157,0.12048500000000001,0.30625,6.61016,-0.107
feeling_prob,71,45.97,45.16785768346086,16.585,28.263999999999996,1.121,8.369,19.16,0.24900000000000003,0.3647490820073439,0.6858179336773538,0.6352509179926561,55.5,0.6358414704192992,-0.156435,0.11960500000000002,0.30583,6.73053,-0.15125
feeling_prob,72,45.64,45.17500811824347,16.459,28.07,1.111,8.559,19.361,0.244,0.2661290322580645,0.686677848376699,0.7338709677419355,59.75,0.6852704257767548,-0.155595,0.11881499999999999,0.30567,6.84975,-0.094
feeling_prob,73,45.39,45.18435311824347,16.416,27.868000000000002,1.1059999999999999,8.749,19.559,0.23799999999999996,0.3624841571609632,0.685626432798446,0.6375158428390367,55.7,0.6412918108419838,-0.15468500000000002,0.11792,0.30555,6.9688,-0.116
feeling_prob,74,45.129,45.19569311824348,16.36,27.671,1.0979999999999999,8.94,19.752,0.23200000000000004,0.293888166449935,0.6857875044209036,0.706111833550065,58.6,0.6755196304849885,-0.154495,0.11723499999999999,0.30472,7.08707,-0.16875
feeling_prob,75,44.902,45.20843927208963,16.296999999999997,27.513,1.092,9.128,19.941000000000003,0.223,0.3445692883895132,0.6857249124274325,0.6554307116104869,57.2,0.6603119584055459,-0.15406,0.11671999999999999,0.30407999999999996,7.204750000000001,-0.1095
feeling_prob,76,44.715,45.22071408690444,16.256,27.366,1.0930000000000002,9.312,20.125999999999998,0.218,0.3052109181141439,0.6856227081638404,0.6947890818858561,58.8,0.676878612716763,-0.15402,0.11630499999999999,0.30313,7.322010000000001,-0.14075
feeling_prob,77,44.520999999999994,45.23439837261873,16.205,27.221,1.095,9.493,20.308999999999997,0.209,0.3389021479713603,0.6855500915610024,0.6610978520286396,58.6,0.6778679026651216,-0.15402000000000002,0.1158,0.30207999999999996,7.4388,-0.1895
feeling_prob,78,44.301,45.24956457951528,16.107,27.098,1.0959999999999999,9.67,20.49,0.20400000000000001,0.2629582806573957,0.6866806391031461,0.7370417193426043,60.8,0.7038327526132405,-0.153645,0.11550500000000001,0.30151,7.55466,-0.09575
feeling_prob,79,44.191,45.26308457951528,16.096,27.0,1.095,9.843,20.665,0.205,0.3460207612456747,0.6862290058639031,0.6539792387543253,59.2,0.6856478791400348,-0.15335,0.11532,0.30095,7.6704,-0.08975
feeling_prob,80,44.028999999999996,45.27688974080561,16.048000000000002,26.889,1.092,10.013,20.837,0.205,0.2922155688622754,0.686563230093478,0.7077844311377246,61.35,0.7114601512507271,-0.152685,0.11498999999999998,0.30074,7.78559,-0.05325
feeling_prob,81,43.847,45.2922047408056,15.966000000000001,26.793000000000003,1.088,10.181000000000001,21.005,0.205,0.301549463647199,0.6875057961584382,0.698450536352801,61.15,0.7097149505526469,-0.15224500000000002,0.11474000000000001,0.30033,7.89992,-0.073
feeling_prob,82,43.821999999999996,45.301450801411654,16.01,26.724,1.088,10.346000000000002,21.167,0.204,0.2990543735224586,0.6857267752781152,0.7009456264775413,59.75,0.6938300349243306,-0.152005,0.114225,0.29971,8.01481,-0.09925
feeling_prob,83,43.659,45.310304919058716,15.9,26.666000000000004,1.093,10.513,21.325,0.203,0.24625,0.6879045790164331,0.75375,61.25,0.7141190198366395,-0.15181,0.11409000000000001,0.29902999999999996,8.12845,-0.11975
feeling_prob,84,43.522,45.31758777620157,15.825999999999999,26.596999999999998,1.099,10.681,21.48,0.19899999999999998,0.3229426433915212,0.6877716047428518,0.6770573566084788,58.5,0.6822429906542057,-0.150995,0.11371500000000001,0.29895999999999995,8.24155,-0.04075
feeling_prob,85,43.389,45.323045553979355,15.779000000000002,26.515,1.095,10.852,21.633999999999997,0.193,0.292866082603254,0.6882662144212588,0.7071339173967459,59.05,0.6914519906323184,-0.150805,0.113715,0.29825,8.35412,-0.12275
feeling_prob,86,43.33700000000001,45.324339067492865,15.823000000000002,26.421000000000003,1.093,11.024000000000001,21.787000000000003,0.188,0.3729411764705882,0.6870158166124679,0.6270588235294118,58.65,0.6868035190615835,-0.15038,0.11353999999999999,0.29776,8.46703,-0.08125
feeling_prob,87,43.222,45.32345906749287,15.756000000000002,26.377000000000002,1.089,11.197000000000001,21.936,0.18600000000000003,0.275990099009901,0.6877798716203521,0.724009900990099,60.9,0.7147058823529412,-0.15029,0.113305,0.29697,8.57934,-0.1395
feeling_prob,88,43.022,45.32400932390313,15.616,26.319000000000003,1.087,11.371000000000002,22.081999999999997,0.184,0.270440251572327,0.689486644478353,0.7295597484276729,60.0,0.7037691401648999,-0.149975,0.11315999999999998,0.29639,8.690339999999999,-0.0815
feeling_prob,89,42.897000000000006,45.323089323903126,15.591000000000001,26.22,1.0859999999999999,11.543999999999999,22.23,0.18,0.2992610837438423,0.6889016362506478,0.7007389162561576,59.3,0.6975235849056602,-0.150285,0.112755,0.29517,8.8012,-0.14825
feeling_prob,90,42.672,45.32491029951289,15.457,26.128,1.087,11.715,22.374000000000002,0.18,0.278894472361809,0.6905323658043911,0.7211055276381909,59.05,0.6948051948051949,-0.1497,0.11249,0.29485,8.91075,-0.0705
feeling_prob,91,42.486000000000004,45.32701410903669,15.392000000000001,26.005,1.089,11.885,22.514,0.18299999999999997,0.2774869109947643,0.6904142065318644,0.7225130890052356,59.4,0.6979905437352246,-0.149635,0.11209999999999999,0.29407999999999995,9.01991,-0.10225
feeling_prob,92,42.367000000000004,45.32862108578088,15.393000000000002,25.878,1.096,12.048,22.655,0.18100000000000002,0.3583333333333333,0.689608332357377,0.6416666666666667,57.6,0.6792899408284023,-0.149635,0.11177,0.29319,9.12904,-0.13625
feeling_prob,93,42.135,45.332532903962694,15.273000000000001,25.768999999999995,1.0930000000000002,12.216000000000001,22.791999999999998,0.18099999999999997,0.2586206896551724,0.6909267907752269,0.7413793103448276,61.4,0.7260843731431966,-0.14986,0.111465,0.29216000000000003,9.237079999999999,-0.13475
feeling_prob,94,41.97200000000001,45.33700623729603,15.214,25.668000000000003,1.09,12.380999999999998,22.925,0.18400000000000002,0.348314606741573,0.6903297932462046,0.651685393258427,57.35,0.678167757287329,-0.14933,0.11101000000000001,0.29186999999999996,9.34497,-0.11825
feeling_prob,95,41.74700000000001,45.34334362860038,15.084000000000001,25.584,1.079,12.547,23.055999999999997,0.18900000000000003,0.2689189189189189,0.6916042646087588,0.731081081081081,60.3,0.7153937947494033,-0.14919500000000002,0.11055999999999999,0.29123,9.451929999999999,-0.113
feeling_prob,96,41.555,45.35019639455783,15.007,25.480999999999998,1.067,12.713,23.180999999999997,0.18900000000000003,0.3170731707317073,0.6913918334521891,0.6829268292682927,57.45,0.6842105263157896,-0.148725,0.10991999999999999,0.29086,9.55862,-0.156
feeling_prob,97,41.336000000000006,45.35895306122448,14.900000000000002,25.372,1.064,12.871999999999998,23.304000000000002,0.183,0.2981029810298103,0.6924308187636724,0.7018970189701897,56.95,0.6794258373205742,-0.148455,0.10945,0.29026,9.66448,-0.22125
feeling_prob,98,41.226000000000006,45.366200000000006,14.898000000000001,25.261,1.067,13.029000000000002,23.423,0.18200000000000002,0.3530166880616174,0.6911747594681319,0.6469833119383825,56.55,0.6754649070185963,-0.14752,0.10901999999999999,0.29037999999999997,9.77063,-0.07825
feeling_prob,99,41.108000000000004,45.372,14.849,25.183000000000003,1.0759999999999998,13.184,23.54,0.18,0.3170409511228533,0.691256797588532,0.6829590488771466,58.6,0.7023451593505712,-0.147195,0.10876000000000001,0.28991,9.87655,-0.1565
feeling_prob,100,40.907000000000004,45.389160000000004,14.757,25.068999999999996,1.081,13.342,23.655,0.17900000000000002,0.3202702702702703,0.6916101594519894,0.6797297297297298,56.8,0.6833534378769601,-0.14664,0.10833,0.28967,9.98179,-0.10575
feeling_prob,101,40.725,45.42112,14.700000000000003,24.944000000000003,1.081,13.507,23.768,0.182,0.2946927374301676,0.691150603144366,0.7053072625698324,56.95,0.6872727272727273,-0.14619,0.10766500000000001,0.28934,10.08686,-0.13725
feeling_prob,102,40.535,45.45442,14.656,24.79,1.089,13.67,23.881,0.18200000000000002,0.3030746705710102,0.6908164865943434,0.6969253294289898,56.25,0.6816524908869989,-0.145845,0.10711,0.28886,10.19164,-0.136
feeling_prob,103,40.394,45.48848,14.649,24.645,1.1,13.835,23.995,0.18099999999999997,0.3713527851458885,0.6895123359193585,0.6286472148541115,53.6,0.6506390748630554,-0.14495999999999998,0.10654,0.28893,10.29638,-0.1
feeling_prob,104,40.217000000000006,45.518060000000006,14.575999999999999,24.531,1.11,14.005,24.111000000000004,0.18099999999999997,0.2320359281437125,0.6900787179482002,0.7679640718562875,57.9,0.7064220183486238,-0.14487499999999998,0.10595500000000001,0.28819,10.400540000000001,-0.1705
feeling_prob,105,40.054,45.54566,14.535,24.415,1.104,14.182,24.23,0.17900000000000002,0.3664850136239782,0.6894825739744942,0.6335149863760218,51.9,0.6363076923076924,-0.144225,0.10551,0.28797,10.50443,-0.1285
feeling_prob,106,39.808,45.57254,14.408,24.308000000000003,1.092,14.357000000000001,24.348000000000003,0.18,0.2530674846625766,0.6917263467756749,0.7469325153374233,55.7,0.6843403205918619,-0.14367999999999997,0.105295,0.28766,10.606899999999998,-0.1545
feeling_prob,107,39.632999999999996,45.596199999999996,14.353000000000002,24.195,1.085,14.528999999999998,24.467000000000002,0.18099999999999997,0.3204334365325078,0.6907987986296775,0.6795665634674922,52.4,0.6460396039603961,-0.143405,0.104685,0.28707,10.70919,-0.16975
feeling_prob,108,39.418,45.6184,14.229000000000001,24.109,1.08,14.698999999999998,24.58,0.18099999999999997,0.2866043613707165,0.6923479249378525,0.7133956386292835,52.0,0.6421052631578947,-0.143425,0.104365,0.28623,10.8104,-0.177
feeling_prob,109,39.191,45.6412,14.112,23.997,1.082,14.865,24.694000000000003,0.182,0.2912621359223301,0.6928422088466248,0.7087378640776699,51.8,0.6408188585607941,-0.143495,0.10388,0.28533,10.910829999999999,-0.185
feeling_prob,110,38.867999999999995,45.66658,13.921000000000001,23.865,1.082,15.033,24.805999999999997,0.182,0.2299465240641711,0.6953473507635315,0.7700534759358288,51.4,0.6368159203980099,-0.14379499999999998,0.10346999999999999,0.2842,11.009670000000002,-0.2425
feeling_prob,111,38.596,45.69349999999999,13.833999999999998,23.677,1.085,15.200999999999999,24.916,0.18100000000000002,0.3608768971332209,0.6943263446127745,0.6391231028667791,49.0,0.6089663760896638,-0.14369500000000002,0.10271000000000001,0.28345,11.108089999999999,-0.20325
feeling_prob,112,38.333,45.72209999999999,13.758000000000003,23.488000000000003,1.087,15.370999999999999,25.024,0.177,0.3491027732463295,0.694102280015428,0.6508972267536705,49.4,0.6148564294631711,-0.143235,0.101845,0.283,11.20603,-0.19
feeling_prob,113,38.078,45.75188,13.679,23.305999999999997,1.093,15.537,25.131999999999998,0.17800000000000002,0.3116883116883117,0.6935860797977351,0.6883116883116883,51.0,0.6352279825109307,-0.143255,0.10093999999999999,0.28213,11.303519999999999,-0.1735
feeling_prob,114,37.899,45.779560000000004,13.663,23.141,1.095,15.702,25.242000000000004,0.17600000000000002,0.3243243243243243,0.6921738507369912,0.6756756756756757,50.85,0.6353971232020011,-0.143005,0.10032,0.28153,11.40101,-0.1565
feeling_prob,115,37.672999999999995,45.808060000000005,13.572000000000001,23.006,1.095,15.866,25.348999999999997,0.18400000000000002,0.3219284603421461,0.6928008741653611,0.6780715396578538,51.7,0.6424546023794615,-0.14313,0.09981000000000001,0.28066,11.497689999999999,-0.21325
feeling_prob,116,37.559,45.8317,13.583000000000002,22.886,1.09,16.031000000000002,25.454,0.183,0.3333333333333333,0.6911020324665195,0.6666666666666666,51.1,0.6407035175879398,-0.14317,0.09931,0.27979,11.59465,-0.1835
feeling_prob,117,37.348,45.855239999999995,13.448,22.814,1.0859999999999999,16.192999999999998,25.56,0.179,0.2605304212168486,0.6931684193473469,0.7394695787831513,53.1,0.666247642991829,-0.142905,0.09883499999999999,0.2792,11.69032,-0.1635
feeling_prob,118,37.191,45.87646000000001,13.414000000000001,22.697,1.08,16.354,25.665,0.18,0.3353028064992614,0.6924575670542921,0.6646971935007385,50.25,0.6307498424700694,-0.142795,0.09847500000000001,0.27848,11.785829999999999,-0.18425
feeling_prob,119,36.951,45.8988,13.283,22.595,1.073,16.516,25.764,0.174,0.2394136807817589,0.6946716353590315,0.760586319218241,53.45,0.6746683512318382,-0.14229,0.098055,0.27813000000000004,11.87998,-0.15875
feeling_prob,120,36.8,45.91732,13.257,22.474,1.069,16.677,25.862999999999996,0.175,0.2903780068728522,0.6933934067358993,0.7096219931271478,50.2,0.6318785578747628,-0.14234,0.09749000000000001,0.27728,11.974110000000001,-0.19725
feeling_prob,121,36.54,45.93656,13.118000000000002,22.356000000000005,1.0659999999999998,16.837,25.96,0.176,0.2872531418312388,0.6949433255394213,0.7127468581687613,49.95,0.6293485135989879,-0.141685,0.097035,0.27713,12.067039999999999,-0.12175
feeling_prob,122,36.372,45.953160000000004,13.07,22.235,1.067,16.997,26.058000000000003,0.17600000000000002,0.3281249999999999,0.6937034061845826,0.671875,48.9,0.6172370088719898,-0.141975,0.096425,0.27604,12.159969999999998,-0.2375
feeling_prob,123,36.187999999999995,45.96907999999999,12.984000000000002,22.136999999999997,1.067,17.155,26.156,0.17700000000000002,0.3173553719008264,0.6946059818897854,0.6826446280991736,48.5,0.6135786802030457,-0.141905,0.09603500000000001,0.27531,12.252069999999998,-0.1665
feeling_prob,124,35.955,45.985099999999996,12.847000000000001,22.046999999999997,1.0610000000000002,17.313,26.253999999999998,0.182,0.2201492537313432,0.6960807601441572,0.7798507462686567,50.35,0.6353240152477764,-0.141425,0.09559000000000001,0.27506,12.34318,-0.164
feeling_prob,125,35.699,46.00228,12.718,21.932,1.049,17.471999999999998,26.351,0.18400000000000002,0.326605504587156,0.6964400358202043,0.673394495412844,45.75,0.5801526717557253,-0.141305,0.09495,0.27441000000000004,12.433429999999998,-0.1905
feeling_prob,126,35.385,46.02248,12.56,21.793000000000003,1.0319999999999998,17.631999999999998,26.449,0.18600000000000003,0.2032520325203252,0.6984792135320806,0.7967479674796748,48.85,0.6178343949044586,-0.14093,0.09428,0.27402,12.52254,-0.186
feeling_prob,127,35.048,46.04599999999999,12.412,21.617000000000004,1.019,17.79,26.545,0.18600000000000003,0.3353293413173652,0.6985506696651607,0.6646706586826348,43.95,0.5593112244897959,-0.14024999999999999,0.093445,0.27393,12.61071,-0.20675
feeling_prob,128,34.724,46.072019999999995,12.296,21.416,1.012,17.946,26.638,0.187,0.2676659528907922,0.6984565162204928,0.7323340471092077,46.5,0.590676883780332,-0.13995999999999997,0.09245999999999999,0.27343,12.6982,-0.1985
feeling_prob,129,34.356,46.103519999999996,12.16,21.195,1.001,18.102999999999998,26.732000000000003,0.187,0.3507014028056112,0.698362903389294,0.6492985971943888,44.3,0.5639386189258312,-0.13962,0.09147500000000001,0.27296,12.784650000000001,-0.1925
feeling_prob,130,34.016,46.138859999999994,12.052999999999999,20.969,0.9940000000000001,18.259,26.823,0.18899999999999997,0.3232323232323232,0.697742568301893,0.6767676767676768,45.05,0.5726167626359564,-0.139805,0.09046000000000001,0.27202,12.870420000000001,-0.23125
feeling_prob,131,33.669000000000004,46.1777,11.944,20.734,0.9910000000000001,18.417,26.912999999999997,0.18900000000000003,0.3191056910569105,0.6973914437536989,0.6808943089430894,44.7,0.5707879564381806,-0.139935,0.089465,0.27113,12.955409999999999,-0.24425
feeling_prob,132,33.325,46.223060000000004,11.849,20.488000000000003,0.988,18.575,27.004,0.18900000000000003,0.3227091633466135,0.6969183479572157,0.6772908366533864,46.05,0.5884615384615385,-0.139565,0.08854000000000001,0.27071,13.03968,-0.1855
feeling_prob,133,33.051,46.270880000000005,11.801000000000002,20.27,0.98,18.73,27.096,0.193,0.3269961977186311,0.695303424002843,0.6730038022813688,45.4,0.5792174470814624,-0.139215,0.087575,0.27032,13.12381,-0.2075
feeling_prob,134,32.754,46.322160000000004,11.702,20.084,0.968,18.885,27.186,0.19399999999999998,0.2871287128712871,0.6960197026132476,0.7128712871287128,47.65,0.6101477199743096,-0.1395,0.08672,0.26928,13.207049999999999,-0.21025
feeling_prob,135,32.425,46.37772,11.577,19.892,0.956,19.038,27.272000000000002,0.201,0.2382978723404255,0.6971110668185042,0.7617021276595745,46.25,0.5903536977491961,-0.13919499999999999,0.0858,0.26887,13.28924,-0.2065
feeling_prob,136,32.072,46.439679999999996,11.395999999999999,19.735,0.941,19.191,27.355,0.201,0.3098591549295774,0.6983727072493245,0.6901408450704225,44.5,0.5721649484536083,-0.13898,0.08497500000000001,0.26831,13.37012,-0.17375
feeling_prob,137,31.755,46.50617999999999,11.296,19.529,0.93,19.339000000000002,27.437,0.2,0.3279022403258656,0.6973344644230053,0.6720977596741344,46.2,0.5940721649484537,-0.138575,0.08410999999999999,0.26794,13.45057,-0.2015
feeling_prob,138,31.434,46.57563999999999,11.193,19.326,0.915,19.486,27.518,0.19699999999999998,0.2489451476793249,0.6977643665008653,0.7510548523206751,45.5,0.5854287556415216,-0.13816499999999998,0.08317000000000001,0.26758,13.53034,-0.16
feeling_prob,139,31.107000000000003,46.64968000000001,11.083,19.123,0.9010000000000001,19.632,27.599,0.195,0.3298969072164948,0.6971516500314122,0.6701030927835051,43.85,0.5651612903225806,-0.13782,0.082235,0.26716,13.609490000000001,-0.23775
feeling_prob,140,30.816000000000003,46.725559999999994,11.009,18.925,0.8819999999999999,19.776999999999997,27.678999999999995,0.191,0.3207920792079208,0.6963136978944899,0.6792079207920793,45.25,0.5842479018721756,-0.13814,0.08134499999999999,0.26607000000000003,13.688279999999999,-0.252
feeling_prob,141,30.525,46.80403999999999,10.925999999999998,18.74,0.8590000000000001,19.922,27.756,0.188,0.2875264270613108,0.6961129075731591,0.7124735729386892,45.3,0.5830639948287007,-0.138025,0.080375,0.26542,13.76644,-0.2315
feeling_prob,142,30.155,46.887919999999994,10.755999999999998,18.563,0.836,20.066,27.83,0.188,0.3319148936170212,0.6966412763674853,0.6680851063829787,44.25,0.5698576972833117,-0.13770000000000002,0.079485,0.26503000000000004,13.843319999999999,-0.219
feeling_prob,143,29.873,46.97334,10.686,18.369,0.818,20.206999999999997,27.901999999999997,0.18700000000000003,0.309322033898305,0.6956272494826227,0.690677966101695,44.75,0.5771725032425422,-0.13732,0.07862,0.26466999999999996,13.91988,-0.2035
feeling_prob,144,29.555999999999997,47.062340000000006,10.57,18.186999999999998,0.7989999999999999,20.347,27.973000000000003,0.18099999999999997,0.3367768595041323,0.6958580044273713,0.6632231404958677,43.6,0.5652173913043478,-0.13694499999999998,0.07777,0.26428,13.99551,-0.189
feeling_prob,145,29.3,47.15252,10.515999999999998,18.001,0.7829999999999999,20.485,28.039,0.17800000000000002,0.3223140495867768,0.6947901018140143,0.6776859504132231,44.3,0.5734720416124838,-0.137265,0.07691500000000001,0.26322,14.070810000000002,-0.28725
feeling_prob,146,28.999000000000002,47.24548,10.383,17.849,0.767,20.621,28.105,0.177,0.2242562929061785,0.6966464393705248,0.7757437070938215,44.65,0.5787760416666666,-0.13686500000000001,0.07634,0.26292,14.14491,-0.17775
feeling_prob,147,28.727000000000004,47.339940000000006,10.3,17.677,0.75,20.758000000000003,28.171,0.176,0.3218884120171674,0.6961707307507777,0.6781115879828327,41.85,0.5439739413680782,-0.13611499999999999,0.07572999999999999,0.26298,14.218420000000002,-0.19725
feeling_prob,148,28.429000000000002,47.438660000000006,10.178,17.512999999999998,0.7380000000000001,20.89,28.235,0.17299999999999996,0.3555093555093555,0.6961208774018229,0.6444906444906445,44.35,0.5765472312703583,-0.13618,0.07483,0.26221,14.291100000000002,-0.216
feeling_prob,149,28.142999999999997,47.54116,10.078,17.339000000000002,0.7260000000000001,21.024,28.3,0.171,0.3057324840764331,0.6963470467427514,0.6942675159235668,44.55,0.5814257684761283,-0.13612,0.0742,0.26158000000000003,14.36297,-0.2435
feeling_prob,150,27.917999999999996,47.64468,10.029000000000002,17.173,0.7160000000000001,21.155,28.365,0.16899999999999998,0.3572815533980582,0.6956068210801957,0.6427184466019418,44.15,0.5776031434184676,-0.13644,0.07364,0.26055,14.434429999999999,-0.23675
feeling_prob,151,27.671,47.75032,9.955,17.004,0.7120000000000001,21.278999999999996,28.430999999999997,0.165,0.2942430703624734,0.6956158144215494,0.7057569296375267,46.35,0.6068152031454783,-0.13633499999999998,0.072995,0.25998,14.505149999999999,-0.20975
feeling_prob,152,27.454,47.85732,9.890999999999998,16.855999999999998,0.7070000000000001,21.401000000000003,28.497,0.16399999999999998,0.315450643776824,0.6953682949574332,0.6845493562231759,43.95,0.5754593175853019,-0.13662500000000002,0.07226500000000001,0.25905,14.575429999999999,-0.2885
feeling_prob,153,27.18,47.96776,9.761999999999999,16.724,0.694,21.526999999999997,28.559,0.163,0.3416666666666666,0.6959620173270177,0.6583333333333333,43.0,0.5655899802241265,-0.136525,0.07144,0.25852,14.644789999999999,-0.21225
feeling_prob,154,26.964000000000002,48.079899999999995,9.722,16.565,0.677,21.651,28.618999999999996,0.162,0.2588495575221238,0.6954257447394494,0.7411504424778761,44.45,0.587028457974851,-0.136355,0.07098,0.25803,14.71388,-0.212
feeling_prob,155,26.68,48.19572,9.586,16.428,0.6659999999999999,21.765,28.676000000000002,0.159,0.3133333333333333,0.6964887783452623,0.6866666666666666,43.4,0.5737921906022502,-0.13603500000000002,0.0704,0.25769000000000003,14.781849999999999,-0.1585
feeling_prob,156,26.47,48.3121,9.531,16.282,0.657,21.876000000000005,28.730999999999998,0.156,0.3076923076923076,0.6953962818846676,0.6923076923076923,42.1,0.5565850430178688,-0.135915,0.06973,0.25719000000000003,14.84961,-0.236
feeling_prob,157,26.252000000000002,48.430640000000004,9.450999999999999,16.154,0.647,21.983,28.782999999999998,0.152,0.2873831775700935,0.696057287063916,0.7126168224299065,43.15,0.5719019218025183,-0.13568,0.069145,0.25683000000000006,14.9167,-0.22075
feeling_prob,158,26.02,48.55076,9.371,16.014,0.635,22.090999999999998,28.836,0.15200000000000002,0.2804878048780488,0.6961796181937693,0.7195121951219512,41.75,0.5520902455209025,-0.13556500000000002,0.06844,0.25637,14.98314,-0.2685
feeling_prob,159,25.742000000000004,48.673100000000005,9.262,15.856,0.624,22.197,28.887000000000004,0.15,0.2088235294117646,0.6978283903239806,0.7911764705882353,41.35,0.548472775564409,-0.135245,0.067745,0.25612,15.04868,-0.23875
feeling_prob,160,25.571000000000005,48.7937,9.274,15.682,0.615,22.3,28.939,0.147,0.4282051282051282,0.6938632182411615,0.5717948717948718,38.65,0.5129568106312292,-0.13421500000000003,0.06692000000000001,0.25661,15.11458,-0.20775
feeling_prob,161,25.388,48.91382000000001,9.205,15.581,0.602,22.403000000000002,28.989,0.14700000000000002,0.3170731707317073,0.6947392927691918,0.6829268292682927,40.25,0.5342648037258815,-0.13366,0.066405,0.25666,15.17982,-0.19525
feeling_prob,162,25.228999999999996,49.033280000000005,9.145,15.495,0.589,22.502,29.037999999999997,0.145,0.4008810572687225,0.6937037270887438,0.5991189427312775,40.15,0.5335994677312043,-0.13353500000000001,0.065955,0.25625000000000003,15.2447,-0.23425
feeling_prob,163,25.035,49.15288,9.062,15.395,0.578,22.6,29.086,0.14400000000000002,0.2393364928909952,0.6951507634646903,0.7606635071090048,43.6,0.5788423153692615,-0.13316,0.06561499999999999,0.25611999999999996,15.30885,-0.16525
feeling_prob,164,24.898999999999997,49.272960000000005,9.052,15.279000000000002,0.5680000000000001,22.697999999999997,29.131,0.143,0.4320486815415822,0.6929962763203451,0.5679513184584178,41.6,0.5542971352431713,-0.13287000000000002,0.06509,0.25589,15.373130000000002,-0.19725
feeling_prob,165,24.68,49.394259999999996,8.94,15.183000000000002,0.5569999999999999,22.794,29.174,0.136,0.2004716981132075,0.6954254115649239,0.7995283018867925,44.75,0.5956029313790807,-0.13241,0.064835,0.25579,15.43632,-0.187
feeling_prob,166,24.44,49.51952,8.83,15.061,0.5489999999999999,22.886999999999997,29.218000000000004,0.135,0.3286052009456265,0.695519974212678,0.6713947990543735,42.05,0.560373582388259,-0.13260000000000002,0.06434999999999999,0.25511,15.49875,-0.28025
feeling_prob,167,24.19,49.6469,8.751999999999999,14.898000000000001,0.54,22.982,29.26,0.134,0.2941176470588235,0.6948482296958385,0.7058823529411765,41.9,0.5594919786096257,-0.132215,0.063745,0.25501,15.560789999999999,-0.1985
feeling_prob,168,23.903000000000002,49.77824,8.632,14.735,0.5359999999999999,23.075,29.301,0.134,0.2923076923076923,0.69570813197967,0.7076923076923077,40.65,0.5414993306559572,-0.13182,0.06309000000000001,0.25493000000000005,15.62188,-0.21925
feeling_prob,169,23.681000000000004,49.91066,8.581,14.567,0.5329999999999999,23.165,29.343999999999998,0.134,0.3086734693877551,0.69432293620755,0.6913265306122449,39.75,0.5318151373074347,-0.132025,0.06242999999999999,0.25425000000000003,15.682749999999999,-0.2815
feeling_prob,170,23.482,50.045480000000005,8.529000000000002,14.425,0.528,23.254,29.388,0.132,0.2976501305483029,0.6941774937340409,0.7023498694516971,39.7,0.5301608579088471,-0.13165500000000002,0.06192,0.25415,15.74327,-0.21575
feeling_prob,171,23.287,50.180400000000006,8.48,14.288000000000002,0.519,23.344,29.431000000000004,0.13,0.2541436464088397,0.6948396836424889,0.7458563535911602,40.9,0.5472837022132796,-0.13177000000000003,0.061500000000000006,0.25356,15.80326,-0.203
feeling_prob,172,23.075,50.317640000000004,8.429,14.133999999999999,0.512,23.432,29.471,0.127,0.3708791208791209,0.6939846012249066,0.6291208791208791,38.2,0.5120805369127517,-0.13137000000000001,0.06094,0.25347000000000003,15.86279,-0.2565
feeling_prob,173,22.811000000000003,50.45792,8.334,13.969000000000001,0.508,23.518,29.511,0.124,0.252199413489736,0.6952877203931284,0.7478005865102639,40.1,0.538255033557047,-0.13132,0.060434999999999996,0.25305000000000005,15.92145,-0.23075
feeling_prob,174,22.674,50.59774,8.372,13.797,0.505,23.602999999999998,29.551000000000002,0.118,0.4235588972431077,0.6912195275228931,0.5764411027568922,38.6,0.5177971793149765,-0.13153,0.059765,0.25233,15.98065,-0.2955
feeling_prob,175,22.483,50.73774,8.315,13.661,0.507,23.688000000000002,29.59,0.115,0.2796610169491526,0.6921584172756532,0.7203389830508474,39.9,0.5366509751176867,-0.131535,0.059269999999999996,0.25187000000000004,16.039240000000003,-0.262
feeling_prob,176,22.379,50.87505999999999,8.328,13.54,0.511,23.772000000000002,29.629,0.10800000000000001,0.3943298969072165,0.6883368599879154,0.6056701030927835,37.5,0.5047106325706595,-0.13147,0.058609999999999995,0.25143,16.09817,-0.27475
feeling_prob,177,22.249000000000002,51.009660000000004,8.294,13.446000000000002,0.509,23.858999999999995,29.667999999999996,0.109,0.3342318059299191,0.6883588106956641,0.6657681940700808,39.75,0.5347738014854828,-0.13127,0.058234999999999995,0.25119,16.1567,-0.2335
feeling_prob,178,22.136000000000003,51.14146000000001,8.277999999999999,13.347000000000001,0.5109999999999999,23.944000000000003,29.708999999999996,0.10400000000000001,0.3220338983050848,0.6872714517873785,0.6779661016949152,38.85,0.524645509790682,-0.13095500000000002,0.05781,0.25101,16.21512,-0.2155
feeling_prob,179,22.035999999999998,51.26934,8.249,13.270999999999999,0.516,24.028999999999996,29.750999999999998,0.1,0.4085213032581454,0.6861150537783277,0.5914786967418546,38.85,0.5253549695740365,-0.13067,0.057405,0.25083,16.27338,-0.207
feeling_prob,180,21.952,51.3935,8.22,13.212,0.52,24.115,29.796999999999997,0.096,0.3187347931873479,0.6862050043792273,0.681265206812652,39.4,0.5321597833446174,-0.130435,0.05726,0.25059000000000003,16.33138,-0.22025
feeling_prob,181,21.853999999999996,51.51414,8.179,13.15,0.525,24.2,29.844,0.09500000000000001,0.3223350253807106,0.6861404176927511,0.6776649746192893,39.75,0.5372628726287263,-0.130495,0.057005,0.25008,16.3891,-0.2905
feeling_prob,182,21.769000000000002,51.631040000000006,8.146,13.097000000000001,0.526,24.285999999999998,29.891,0.095,0.3477218225419664,0.6856401645088441,0.6522781774580336,40.0,0.5407055630936228,-0.13047,0.056799999999999996,0.24968,16.446649999999998,-0.214
feeling_prob,183,21.621,51.7468,8.055,13.04,0.5259999999999999,24.372,29.938000000000002,0.096,0.2142857142857143,0.6878943741775025,0.7857142857142857,41.05,0.5532926001357773,-0.13042,0.056595000000000006,0.2493,16.503330000000002,-0.23075
feeling_prob,184,21.493000000000002,51.86058,8.011000000000001,12.949000000000002,0.5329999999999999,24.456999999999997,29.985,0.096,0.3050397877984084,0.6875361526789601,0.6949602122015915,39.55,0.5353260869565217,-0.1304,0.056365,0.24887,16.55975,-0.24525
feeling_prob,185,21.405,51.9709,7.986000000000001,12.873,0.546,24.541999999999998,30.032999999999998,0.091,0.2905759162303664,0.6864905918011612,0.7094240837696335,39.6,0.5374149659863946,-0.12993500000000002,0.056014999999999995,0.24886,16.616110000000003,-0.19625
feeling_prob,186,21.28,52.07802000000001,7.939,12.778000000000002,0.5630000000000001,24.627,30.083999999999996,0.09200000000000001,0.2983870967741935,0.686720032964269,0.7016129032258065,39.15,0.5316973415132925,-0.12976000000000001,0.055685000000000005,0.24862,16.67201,-0.199
feeling_prob,187,21.143,52.18274,7.885,12.677,0.581,24.715,30.135,0.09300000000000001,0.2966101694915254,0.6873458743809556,0.7033898305084746,39.45,0.5368852459016393,-0.12954500000000002,0.05529,0.24844000000000002,16.72735,-0.2315
feeling_prob,188,21.023999999999997,52.28454000000001,7.866999999999999,12.56,0.597,24.805999999999997,30.188000000000002,0.095,0.3661971830985915,0.6850008336725704,0.6338028169014085,37.6,0.5123287671232877,-0.12948500000000002,0.05481,0.24809,16.78269,-0.2265
feeling_prob,189,20.897999999999996,52.383379999999995,7.829000000000001,12.458999999999998,0.61,24.898999999999997,30.241,0.09500000000000001,0.3314763231197772,0.6849692453545048,0.6685236768802229,38.5,0.5277968428277283,-0.12923,0.05446499999999999,0.24789000000000003,16.83767,-0.25275
feeling_prob,190,20.778000000000002,52.47982000000001,7.7989999999999995,12.359000000000002,0.62,24.993,30.296000000000003,0.098,0.361038961038961,0.6841643077178838,0.638961038961039,37.9,0.5189003436426117,-0.128965,0.054110000000000005,0.24773,16.89237,-0.2595
feeling_prob,191,20.654,52.57394,7.754,12.266999999999998,0.633,25.087000000000003,30.351000000000003,0.098,0.2550143266475645,0.6848145497261587,0.7449856733524355,40.7,0.5574673090158293,-0.128525,0.053869999999999994,0.24771,16.94669,-0.198
feeling_prob,192,20.545,52.66378,7.715,12.189,0.6410000000000001,25.184,30.408,0.09700000000000002,0.335180055401662,0.684749246490466,0.6648199445983379,37.35,0.5134575569358178,-0.12814499999999998,0.053595,0.24761,17.000690000000002,-0.20375
feeling_prob,193,20.408,52.75160000000001,7.65,12.113999999999999,0.6439999999999999,25.281,30.466000000000005,0.094,0.2298507462686567,0.686338672243059,0.7701492537313432,38.55,0.5321799307958478,-0.12814,0.05335999999999999,0.24710000000000001,17.054060000000003,-0.2395
feeling_prob,194,20.244,52.83714,7.572,12.029000000000002,0.643,25.381999999999998,30.525,0.09600000000000002,0.296875,0.6871367094331418,0.703125,37.05,0.5125,-0.128165,0.053045,0.24661000000000002,17.10682,-0.2405
feeling_prob,195,20.02,52.922799999999995,7.4590000000000005,11.921999999999999,0.639,25.482,30.584,0.09200000000000001,0.1846153846153846,0.6898906827325695,0.8153846153846154,37.95,0.527816411682893,-0.12712,0.052689999999999994,0.24710000000000001,17.15867,-0.18625
feeling_prob,196,19.897000000000002,53.005660000000006,7.460999999999999,11.800999999999998,0.635,25.58,30.643,0.092,0.4331210191082802,0.6857133882085275,0.5668789808917197,33.6,0.4645340751043115,-0.12724,0.05213999999999999,0.24647000000000002,17.21089,-0.27625
feeling_prob,197,19.702,53.087759999999996,7.37,11.705,0.627,25.677999999999997,30.701,0.09200000000000001,0.1881918819188191,0.6883873188104944,0.8118081180811808,38.05,0.5281837160751567,-0.12686,0.051734999999999996,0.24636000000000002,17.26228,-0.201
feeling_prob,198,19.509,53.168440000000004,7.294,11.6,0.615,25.776,30.76,0.091,0.3645833333333333,0.6882058392540149,0.6354166666666666,34.4,0.4780793319415448,-0.12657,0.051405000000000006,0.24614999999999998,17.313,-0.2195
feeling_prob,199,19.331999999999997,53.247780000000006,7.2330000000000005,11.491,0.6080000000000001,25.868000000000002,30.817000000000004,0.091,0.3095238095238095,0.6881300127450674,0.6904761904761905,34.95,0.4850382741823243,-0.12611,0.05093,0.24612,17.36329,-0.23775
feeling_prob,200,19.096,53.32808,7.11,11.386000000000001,0.6,25.962,30.872999999999998,0.09100000000000001,0.2652329749103942,0.6899709843148206,0.7347670250896058,35.4,0.4933705512909979,-0.12583,0.050405,0.24595,17.41262,-0.274
feeling_prob,201,18.908,53.407799999999995,7.051,11.264,0.593,26.056000000000004,30.928,0.092,0.3345195729537366,0.6891654542629954,0.6654804270462633,33.8,0.4706703910614526,-0.12544,0.049845,0.24586000000000002,17.46165,-0.23425
feeling_prob,202,18.674,53.4884,6.928000000000001,11.165,0.581,26.151,30.982000000000003,0.091,0.1293103448275862,0.69288826024198,0.8706896551724138,35.6,0.4975507347795661,-0.12491,0.04938,0.24592000000000003,17.50966,-0.27625
feeling_prob,203,18.451999999999998,53.568720000000006,6.851,11.027999999999999,0.573,26.239,31.035999999999998,0.09100000000000001,0.3992248062015504,0.6917370974512825,0.6007751937984496,31.4,0.4380685794261721,-0.125135,0.048925,0.24522000000000002,17.5572,-0.30625
feeling_prob,204,18.201,53.65058,6.744000000000001,10.888,0.5690000000000001,26.320999999999998,31.09,0.09,0.1592039800995024,0.6937300089997349,0.8407960199004975,33.65,0.470258922323303,-0.12474500000000001,0.048209999999999996,0.24517000000000003,17.60406,-0.25525
feeling_prob,205,17.981,53.73178000000001,6.675999999999999,10.741000000000001,0.564,26.404,31.145,0.09,0.4130434782608695,0.6917358061011842,0.5869565217391305,31.75,0.4439775910364145,-0.12487499999999999,0.04748,0.24463000000000001,17.65059,-0.2855
feeling_prob,206,17.743,53.814080000000004,6.574,10.610999999999999,0.558,26.487999999999996,31.201,0.08900000000000001,0.2107843137254902,0.6936739659805206,0.7892156862745098,31.8,0.4456902592852138,-0.12434999999999999,0.046895,0.24473,17.69637,-0.2445
feeling_prob,207,17.522000000000002,53.896939999999994,6.511,10.458000000000002,0.5529999999999999,26.57,31.256,0.091,0.3333333333333333,0.6927549628652556,0.6666666666666666,31.5,0.4400840925017519,-0.12416,0.04636,0.24451,17.7417,-0.267
feeling_prob,208,17.326,53.97960000000001,6.458000000000001,10.322000000000001,0.546,26.652,31.31,0.091,0.2850467289719626,0.6926637843833774,0.7149532710280374,31.7,0.4428070175438596,-0.12349,0.04585,0.24478000000000003,17.78664,-0.242
feeling_prob,209,17.19,54.059920000000005,6.435,10.214,0.541,26.733,31.363999999999997,0.091,0.2941176470588235,0.6909579020304364,0.7058823529411765,31.25,0.4378947368421052,-0.12349,0.045365,0.24437,17.831450000000004,-0.3085
feeling_prob,210,17.02,54.14068,6.357,10.126,0.537,26.813000000000002,31.416,0.091,0.4363636363636363,0.6907947318672661,0.5636363636363636,31.4,0.44,-0.12369499999999999,0.04494,0.24373999999999998,17.87558,-0.30275
feeling_prob,211,16.821,54.22226,6.254000000000001,10.026,0.541,26.891,31.468000000000004,0.09,0.2654028436018957,0.6918281384098622,0.7345971563981043,31.65,0.4435087719298246,-0.123995,0.044455,0.24301000000000003,17.91902,-0.314
feeling_prob,212,16.602999999999998,54.3054,6.155,9.902000000000001,0.546,26.971,31.52,0.09,0.4110169491525423,0.691625420572186,0.5889830508474576,32.05,0.4497540407589599,-0.12356499999999998,0.04396,0.24305999999999997,17.96173,-0.2445
feeling_prob,213,16.432000000000002,54.388400000000004,6.107,9.777000000000001,0.548,27.053,31.572000000000003,0.08800000000000001,0.3745019920318725,0.6889221105893684,0.6254980079681275,31.5,0.4433497536945813,-0.12365499999999999,0.043355000000000005,0.24255000000000002,18.00433,-0.273
feeling_prob,214,16.157,54.474520000000005,5.956,9.648000000000001,0.5529999999999999,27.134,31.624000000000002,0.08900000000000001,0.2798165137614679,0.6919667539449706,0.7201834862385321,32.95,0.4633802816901408,-0.12362500000000001,0.04282500000000001,0.24218,18.0456,-0.26825
feeling_prob,215,15.956999999999999,54.56056,5.895,9.502,0.56,27.215,31.678,0.08900000000000001,0.2946428571428571,0.6900833307643777,0.7053571428571429,31.95,0.4492957746478873,-0.12344000000000001,0.042089999999999995,0.24197,18.0867,-0.2665
feeling_prob,216,15.755,54.6461,5.81,9.381,0.564,27.295,31.732,0.08899999999999998,0.2714932126696832,0.6912255705298965,0.7285067873303167,32.05,0.4510218463706835,-0.12310499999999999,0.04157500000000001,0.2419,18.12712,-0.30625
feeling_prob,217,15.582,54.73046,5.7410000000000005,9.273000000000001,0.5680000000000001,27.372,31.787000000000003,0.08900000000000001,0.3027522935779816,0.6910528775995134,0.6972477064220184,31.55,0.4439746300211416,-0.12313500000000001,0.041095,0.24148,18.16709,-0.269
feeling_prob,218,15.382,54.81342000000001,5.662999999999999,9.148000000000001,0.571,27.448,31.843000000000004,0.085,0.2631578947368421,0.6916358735509303,0.7368421052631579,32.95,0.4647390691114245,-0.12323,0.04063,0.24096,18.20647,-0.30525
feeling_prob,219,15.192,54.89602,5.6,9.017,0.575,27.523999999999997,31.899,0.084,0.3861386138613861,0.6900865706614577,0.6138613861386139,30.45,0.4297812279463656,-0.12257,0.04008,0.24123999999999998,18.245500000000003,-0.267
feeling_prob,220,14.989,54.97896,5.519,8.891,0.579,27.6,31.953000000000003,0.08100000000000002,0.1833333333333333,0.6923729066057571,0.8166666666666667,31.3,0.442090395480226,-0.12283999999999999,0.039619999999999995,0.24057000000000003,18.283830000000002,-0.32775
feeling_prob,221,14.8,55.062039999999996,5.439,8.779,0.5820000000000001,27.677,32.007,0.08,0.2890173410404624,0.6916754327131247,0.7109826589595376,30.2,0.4264497878359264,-0.12288,0.039025,0.24012999999999998,18.321749999999998,-0.30175
feeling_prob,222,14.585999999999999,55.145379999999996,5.318,8.686,0.582,27.754,32.063,0.08199999999999999,0.16,0.6958930151307071,0.84,30.5,0.4295824486907289,-0.122905,0.038585,0.23973,18.358710000000002,-0.32675
feeling_prob,223,14.415,55.22702,5.253000000000001,8.584000000000001,0.578,27.831999999999997,32.117000000000004,0.084,0.3764705882352941,0.6934075916357959,0.6235294117647059,28.8,0.4065155807365439,-0.12284,0.03805,0.23942999999999998,18.395500000000002,-0.30125
feeling_prob,224,14.175,55.310880000000004,5.1080000000000005,8.493,0.5740000000000001,27.909000000000002,32.169,0.084,0.2012578616352201,0.6978536123479537,0.7987421383647799,30.65,0.4334277620396601,-0.1225,0.037635,0.23939,18.43112,-0.30475
feeling_prob,225,13.991000000000001,55.3948,5.043,8.377,0.5710000000000001,27.983999999999995,32.221,0.085,0.3352941176470588,0.6967409503339955,0.6647058823529411,29.2,0.4128895184135977,-0.122275,0.037195,0.23924,18.46638,-0.29175
feeling_prob,226,13.785,55.48096,4.9590000000000005,8.258000000000001,0.568,28.057999999999996,32.272999999999996,0.085,0.3736263736263736,0.6971550207996124,0.6263736263736264,30.0,0.4249291784702549,-0.12215,0.036750000000000005,0.23899,18.500970000000002,-0.32175
feeling_prob,227,13.57,55.569179999999996,4.859,8.141,0.57,28.127000000000002,32.325,0.084,0.2115384615384615,0.6996088876874416,0.7884615384615384,30.95,0.4369688385269122,-0.12182,0.03632,0.23894,18.53477,-0.2445
feeling_prob,228,13.375,55.65933999999999,4.77,8.039000000000001,0.566,28.197,32.374,0.084,0.2893081761006289,0.7002634021315306,0.710691823899371,29.1,0.4124734231041814,-0.12208499999999999,0.03583,0.23833000000000001,18.56802,-0.33075
feeling_prob,229,13.125,55.75282,4.6339999999999995,7.928999999999999,0.562,28.266,32.421,0.08900000000000001,0.2147651006711409,0.7041385261832707,0.785234899328859,29.1,0.4092198581560284,-0.12258500000000001,0.035425,0.23753,18.60019,-0.33925
feeling_prob,230,12.858000000000002,55.850339999999996,4.51,7.79,0.558,28.333,32.464,0.08800000000000001,0.2638888888888889,0.7052354442692399,0.7361111111111112,29.05,0.4113475177304964,-0.12283,0.03475,0.23693,18.63155,-0.35675
feeling_prob,231,12.603,55.95136,4.407,7.645,0.551,28.4,32.506,0.086,0.2158273381294964,0.7073655980142642,0.7841726618705036,27.75,0.3938963804116394,-0.12211500000000002,0.034230000000000003,0.2373,18.66215,-0.26025
feeling_prob,232,12.341,56.0563,4.302,7.494,0.545,28.467,32.547,0.08600000000000002,0.3483870967741935,0.7073522925296197,0.6516129032258065,28.35,0.4008528784648187,-0.12204000000000001,0.033549999999999996,0.23704,18.69201,-0.30075
feeling_prob,233,12.112,56.163239999999995,4.239000000000001,7.332999999999999,0.54,28.534000000000002,32.586999999999996,0.08200000000000002,0.2751677852348993,0.706134651110636,0.7248322147651006,28.1,0.3982930298719772,-0.121835,0.03282,0.23687000000000002,18.72156,-0.307
feeling_prob,234,11.870999999999999,56.272780000000004,4.1610000000000005,7.18,0.53,28.601999999999997,32.626,0.079,0.3602941176470589,0.705029564513663,0.6397058823529411,29.2,0.4159544159544159,-0.12158000000000001,0.032119999999999996,0.23676000000000003,18.7506,-0.311
feeling_prob,235,11.610999999999999,56.38612,4.062,7.035,0.514,28.669,32.665,0.078,0.180327868852459,0.7072345254612212,0.819672131147541,29.45,0.4191019244476123,-0.12186,0.031479999999999994,0.23613,18.77892,-0.33025
feeling_prob,236,11.347000000000001,56.50264,3.95,6.9,0.49700000000000005,28.734,32.701,0.077,0.1388888888888888,0.7104244896189271,0.8611111111111112,28.3,0.4022824536376604,-0.121865,0.030785,0.23578,18.80646,-0.298
feeling_prob,237,11.095,56.62198,3.84,6.7780000000000005,0.477,28.796,32.736,0.07400000000000001,0.196078431372549,0.7124351243813067,0.803921568627451,27.3,0.3894436519258203,-0.12190999999999999,0.03019,0.23537,18.83335,-0.3235
feeling_prob,238,10.870999999999999,56.744080000000004,3.7539999999999996,6.656999999999999,0.46,28.853999999999996,32.77,0.071,0.4580152671755725,0.7105987626997673,0.5419847328244275,26.1,0.3716119828815977,-0.12231,0.029564999999999998,0.23462,18.85972,-0.37525
feeling_prob,239,10.633999999999999,56.869139999999994,3.6590000000000003,6.532,0.44299999999999995,28.91,32.802,0.07100000000000001,0.2622950819672131,0.7119823875228184,0.7377049180327869,28.0,0.3990007137758743,-0.12236000000000001,0.029004999999999996,0.23428000000000002,18.88537,-0.34075
feeling_prob,240,10.356,56.99816,3.5410000000000004,6.386,0.429,28.964000000000002,32.830999999999996,0.068,0.205607476635514,0.7150910172108874,0.794392523364486,27.7,0.3954318344039971,-0.12224,0.028374999999999997,0.23408,18.91008,-0.336
feeling_prob,241,10.136000000000001,57.129940000000005,3.484,6.239,0.413,29.016,32.86,0.064,0.4341085271317829,0.7115091332012029,0.5658914728682171,27.6,0.3940042826552463,-0.12237,0.02767,0.23363,18.934540000000002,-0.32375
feeling_prob,242,9.871,57.26576,3.375,6.098,0.398,29.066999999999997,32.887,0.061000000000000006,0.1354166666666666,0.715504400975903,0.8645833333333334,28.4,0.4062947067238913,-0.12228000000000001,0.02701,0.23342,18.95815,-0.29125
feeling_prob,243,9.639,57.40447999999999,3.31,5.942,0.387,29.114,32.913,0.059000000000000004,0.4466019417475727,0.7111693770663245,0.5533980582524272,25.75,0.3683834048640915,-0.121855,0.02625,0.23357,18.981489999999997,-0.28375
feeling_prob,244,9.421,57.545460000000006,3.235,5.805,0.381,29.156,32.937,0.05600000000000001,0.2941176470588235,0.711224524125148,0.7058823529411765,27.9,0.3991416309012875,-0.12196,0.025644999999999998,0.2332,19.0043,-0.342
feeling_prob,245,9.26,57.68635999999999,3.205,5.68,0.375,29.197000000000003,32.961999999999996,0.05600000000000001,0.3232323232323232,0.7084521853528094,0.6767676767676768,26.55,0.380100214745884,-0.12246,0.025124999999999998,0.23248999999999997,19.026970000000002,-0.33475
feeling_prob,246,9.045,57.830239999999996,3.108,5.569,0.36800000000000005,29.237999999999996,32.986,0.052000000000000005,0.3333333333333333,0.7104479390683083,0.6666666666666666,26.55,0.380100214745884,-0.12214499999999999,0.02468,0.23256,19.04876,-0.29675
feeling_prob,247,8.856,57.975159999999995,3.045,5.449000000000001,0.36200000000000004,29.278000000000002,33.01,0.05,0.1097560975609756,0.7120166547554652,0.8902439024390244,26.55,0.380100214745884,-0.12216,0.024135,0.2323,19.0702,-0.2855
feeling_prob,248,8.652,58.12146,2.9650000000000007,5.331999999999999,0.355,29.317999999999998,33.033,0.049,0.2738095238095238,0.7138321309459412,0.7261904761904762,26.25,0.3758052970651395,-0.12240999999999999,0.02367,0.23183,19.090989999999998,-0.32875
feeling_prob,249,8.437,58.26956,2.8740000000000006,5.22,0.34299999999999997,29.358,33.056,0.048,0.1645569620253164,0.7167314678959111,0.8354430379746836,25.0,0.3571939871152469,-0.12246,0.02315,0.23157,19.11112,-0.32325
feeling_prob,250,8.235,58.41814,2.8040000000000003,5.0969999999999995,0.33399999999999996,29.394000000000002,33.079,0.047,0.2857142857142857,0.7163218416798334,0.7142857142857143,25.7,0.3679312813171081,-0.12252,0.022574999999999998,0.23129000000000002,19.13086,-0.36475
feeling_prob,251,8.033,58.568180000000005,2.7260000000000004,4.9830000000000005,0.324,29.429000000000002,33.101,0.045,0.291139240506329,0.7171894483287815,0.7088607594936709,25.7,0.367931281317108,-0.12279,0.022099999999999998,0.23082,19.15006,-0.3455
feeling_prob,252,7.875,58.71795999999999,2.6950000000000007,4.862,0.318,29.461,33.122,0.044000000000000004,0.2297297297297297,0.7151810606307387,0.7702702702702703,25.65,0.3672154617036506,-0.122455,0.021574999999999997,0.23096,19.16915,-0.30225
feeling_prob,253,7.707999999999999,58.86776,2.6340000000000003,4.762,0.312,29.493,33.144,0.042,0.4285714285714286,0.714594128183341,0.5714285714285714,24.55,0.3514674302075877,-0.122195,0.021155,0.23105,19.18769,-0.32875
feeling_prob,254,7.598,59.015739999999994,2.622,4.671,0.305,29.525,33.165,0.042,0.3186813186813186,0.7114045814117048,0.6813186813186813,26.5,0.3786685755189692,-0.122225,0.020710000000000003,0.23084999999999997,19.20623,-0.3245
feeling_prob,255,7.462999999999999,59.163039999999995,2.5669999999999997,4.5969999999999995,0.29900000000000004,29.557,33.185,0.042,0.4105263157894737,0.7114549246611327,0.5894736842105263,25.3,0.3617478510028653,-0.12255500000000001,0.020385,0.23035999999999998,19.22426,-0.38375
feeling_prob,256,7.335,59.309200000000004,2.53,4.51,0.295,29.588,33.204,0.043,0.1842105263157894,0.7119864004093267,0.8157894736842105,27.3,0.3904011461318051,-0.12256500000000001,0.020035000000000004,0.2302,19.24204,-0.297
feeling_prob,257,7.203,59.4546,2.4659999999999997,4.442,0.295,29.618999999999996,33.224000000000004,0.040999999999999995,0.2666666666666666,0.71331973374266,0.7333333333333333,24.6,0.3524355300859599,-0.12218,0.01965,0.23040999999999998,19.2594,-0.2695
feeling_prob,258,7.065,59.59987999999999,2.414,4.355,0.29600000000000004,29.648999999999997,33.244,0.038000000000000006,0.3815789473684211,0.7113890893747309,0.618421052631579,25.8,0.3698924731182796,-0.122295,0.019285,0.23009999999999997,19.27648,-0.3175
feeling_prob,259,6.933,59.7461,2.3609999999999998,4.2780000000000005,0.29400000000000004,29.678999999999995,33.263000000000005,0.037000000000000005,0.2777777777777778,0.7117158867603517,0.7222222222222222,26.0,0.3727598566308244,-0.122155,0.018879999999999997,0.23007999999999998,19.293259999999997,-0.35025
feeling_prob,260,6.79,59.89278,2.288,4.212,0.29,29.708999999999996,33.282,0.036000000000000004,0.3116883116883117,0.7142093932538581,0.6883116883116883,25.45,0.3648745519713262,-0.122195,0.018625,0.22988,19.30942,-0.349
feeling_prob,261,6.648,60.03928,2.2359999999999998,4.132,0.28,29.738999999999997,33.301,0.037000000000000005,0.2028985507246376,0.7154594791114035,0.7971014492753623,24.85,0.3548387096774194,-0.121895,0.018299999999999997,0.23004000000000002,19.3252,-0.31775
feeling_prob,262,6.49,60.18562,2.165,4.055,0.27,29.767,33.32,0.037000000000000005,0.3461538461538462,0.7167567411713773,0.6538461538461539,25.65,0.3670250896057347,-0.12177500000000002,0.01797,0.23,19.34041,-0.276
feeling_prob,263,6.306,60.33334,2.082,3.964,0.26,29.792999999999996,33.339,0.038000000000000006,0.2388059701492537,0.7194706616090296,0.7611940298507462,26.0,0.3720430107526881,-0.121805,0.017575,0.22984,19.35499,-0.33425
feeling_prob,264,6.148,60.479839999999996,2.024,3.877,0.247,29.817999999999998,33.357,0.038000000000000006,0.2333333333333333,0.7204003252175925,0.7666666666666667,26.15,0.3741935483870968,-0.122005,0.017215,0.22951,19.3692,-0.35075
feeling_prob,265,5.975,60.62692,1.96,3.782,0.233,29.842999999999996,33.373,0.037000000000000005,0.196078431372549,0.7223716137329987,0.803921568627451,24.75,0.3548387096774194,-0.12201000000000001,0.016739999999999998,0.22936,19.38298,-0.339
feeling_prob,266,5.800999999999999,60.77456,1.906,3.673,0.222,29.866999999999997,33.388000000000005,0.036000000000000004,0.2765957446808511,0.7222695630927752,0.723404255319149,25.25,0.3620071684587813,-0.12176500000000001,0.01625,0.22946999999999998,19.39643,-0.34
feeling_prob,267,5.641,60.922979999999995,1.86,3.569,0.212,29.892000000000003,33.402,0.035,0.4827586206896551,0.7186694365505417,0.5172413793103449,23.7,0.3400286944045911,-0.12177500000000001,0.01575,0.22932000000000002,19.40959,-0.3475
feeling_prob,268,5.504,61.07118,1.8120000000000003,3.49,0.20199999999999999,29.916,33.414,0.035,0.2452830188679245,0.7190269340679201,0.7547169811320755,25.75,0.3694404591104734,-0.12174000000000001,0.015345,0.22923,19.42248,-0.35775
feeling_prob,269,5.366999999999999,61.21938,1.7630000000000001,3.4120000000000004,0.192,29.939,33.424,0.035,0.4923076923076923,0.716903552498994,0.5076923076923077,24.9,0.3572453371592539,-0.12178000000000001,0.015,0.22905999999999999,19.435,-0.32225
feeling_prob,270,5.236999999999999,61.367200000000004,1.72,3.3329999999999997,0.184,29.961,33.434,0.036000000000000004,0.16,0.7173702191656607,0.84,24.45,0.3500717360114777,-0.121715,0.014549999999999999,0.22901,19.44731,-0.382
feeling_prob,271,5.132999999999999,61.51446,1.703,3.2520000000000007,0.17799999999999996,29.980999999999998,33.445,0.035,0.5652173913043478,0.7118462181603831,0.4347826086956521,24.7,0.3543758967001434,-0.12179499999999999,0.014180000000000002,0.22881,19.45955,-0.36575
feeling_prob,272,5.042,61.66042,1.6929999999999998,3.176,0.17300000000000001,30.0,33.454,0.032,0.2711864406779661,0.7096224893468236,0.7288135593220338,25.2,0.3615494978479196,-0.121385,0.013845000000000001,0.22909,19.47175,-0.3145
feeling_prob,273,4.945,61.806099999999994,1.6669999999999998,3.11,0.168,30.018,33.462999999999994,0.03,0.4383561643835617,0.7083847778238582,0.5616438356164384,24.5,0.351506456241033,-0.1211,0.01351,0.22926000000000002,19.48369,-0.30875
feeling_prob,274,4.849,61.95005999999999,1.641,3.0460000000000003,0.162,30.037,33.472,0.029000000000000005,0.1746031746031746,0.708917871564499,0.8253968253968254,25.55,0.3668341708542713,-0.12110000000000001,0.01325,0.22915000000000002,19.495440000000002,-0.34675
feeling_prob,275,4.734,62.09376,1.585,2.9930000000000003,0.156,30.055999999999997,33.481,0.028000000000000004,0.2363636363636363,0.7108964811901676,0.7636363636363637,24.6,0.353194544149318,-0.12109500000000001,0.01294,0.22904999999999998,19.506800000000002,-0.338
feeling_prob,276,4.604,62.237019999999994,1.524,2.932,0.148,30.076,33.489000000000004,0.028000000000000004,0.3653846153846153,0.7110613163550028,0.6346153846153846,24.5,0.3520114942528736,-0.12114000000000001,0.012655000000000001,0.22891000000000003,19.51775,-0.37175
feeling_prob,277,4.487,62.3793,1.484,2.865,0.13799999999999998,30.096,33.497,0.026000000000000002,0.1282051282051282,0.7127279830216695,0.8717948717948718,24.7,0.3548850574712643,-0.12138,0.012325,0.22855,19.528489999999998,-0.331
feeling_prob,278,4.3759999999999994,62.520920000000004,1.4539999999999997,2.793,0.12899999999999998,30.115,33.505,0.026000000000000002,0.5,0.7085141465436819,0.5,24.25,0.348419540229885,-0.12116000000000002,0.01201,0.22867,19.53904,-0.341
feeling_prob,279,4.256,62.660959999999996,1.416,2.72,0.11999999999999998,30.133000000000003,33.513000000000005,0.021,0.0,0.7128094485571048,1.0,24.95,0.3584770114942528,-0.121135,0.011675000000000001,0.22855,19.549310000000002,-0.38725
feeling_prob,280,4.1530000000000005,62.7987,1.389,2.6519999999999997,0.11199999999999999,30.151000000000003,33.521,0.02,0.4146341463414634,0.7097945434080534,0.5853658536585366,23.5,0.3376436781609195,-0.120645,0.011345000000000001,0.22893999999999998,19.55944,-0.33075
feeling_prob,281,4.044,62.93451999999999,1.354,2.5840000000000005,0.106,30.167999999999996,33.529,0.02,0.0,0.7141110901706432,1.0,24.2,0.3477011494252873,-0.12088499999999999,0.011035,0.2286,19.56931,-0.34025
feeling_prob,282,3.9309999999999996,63.06839999999999,1.3170000000000002,2.513,0.10099999999999999,30.183000000000003,33.537000000000006,0.017,0.4523809523809523,0.7120312130585081,0.5476190476190477,23.35,0.3354885057471264,-0.12111,0.010754999999999999,0.22826000000000002,19.578909999999997,-0.375
feeling_prob,283,3.813,63.20112,1.276,2.4419999999999997,0.09499999999999999,30.197,33.545,0.015000000000000003,0.1612903225806451,0.7143087623115931,0.8387096774193549,24.3,0.3491379310344828,-0.121255,0.01044,0.22802,19.58821,-0.376
feeling_prob,284,3.707,63.33226,1.235,2.3819999999999997,0.09,30.209,33.553000000000004,0.015000000000000003,0.3333333333333333,0.7148479779978678,0.6666666666666666,22.75,0.326867816091954,-0.121375,0.01018,0.22783,19.59721,-0.3645
feeling_prob,285,3.612,63.461220000000004,1.205,2.319,0.088,30.22,33.56,0.014000000000000002,0.0,0.7184545353749169,1.0,24.2,0.3477011494252873,-0.121135,0.009885,0.228,19.606029999999997,-0.336
feeling_prob,286,3.5309999999999997,63.587599999999995,1.197,2.251,0.08299999999999999,30.230999999999998,33.568,0.012000000000000002,0.3703703703703703,0.7138249057452873,0.6296296296296297,22.9,0.3292595255212077,-0.12128,0.009625,0.22776999999999997,19.614829999999998,-0.36075
feeling_prob,287,3.46,63.71138,1.189,2.194,0.077,30.241999999999997,33.575,0.012000000000000002,0.2903225806451613,0.711940022759835,0.7096774193548387,23.85,0.3429187634795111,-0.12104500000000001,0.00937,0.22794,19.62354,-0.327
feeling_prob,288,3.3569999999999998,63.833679999999994,1.1400000000000001,2.146,0.071,30.253,33.580999999999996,0.011000000000000001,0.3214285714285714,0.714671756674775,0.6785714285714286,23.75,0.3414809489575844,-0.12059000000000002,0.009175,0.22832999999999998,19.631800000000002,-0.33725
feeling_prob,289,3.256,63.954179999999994,1.099,2.0909999999999997,0.066,30.263,33.587,0.010000000000000002,0.0,0.7199176583141194,1.0,22.7,0.3263838964773544,-0.12048500000000001,0.00891,0.22837,19.6398,-0.36425
feeling_prob,290,3.176,64.0716,1.0759999999999998,2.039,0.061,30.273000000000003,33.592999999999996,0.010000000000000002,0.3703703703703703,0.7166224004394222,0.6296296296296297,22.95,0.3299784327821711,-0.11991500000000001,0.008664999999999999,0.22888999999999998,19.64771,-0.28825
feeling_prob,291,3.0690000000000004,64.18759999999999,1.022,1.9909999999999999,0.055999999999999994,30.282999999999998,33.598,0.010000000000000002,0.0,0.7253045709820579,1.0,23.15,0.3328540618260244,-0.11932499999999999,0.008454999999999999,0.22942999999999997,19.65514,-0.26675
feeling_prob,292,3.002,64.30051999999999,1.011,1.9369999999999998,0.05399999999999999,30.29,33.603,0.010000000000000002,0.4827586206896551,0.718357731901598,0.5172413793103449,22.75,0.3271028037383178,-0.119575,0.00821,0.22913,19.662580000000002,-0.362
feeling_prob,293,2.924,64.41116,0.976,1.895,0.05299999999999999,30.296999999999997,33.608000000000004,0.010000000000000002,0.32,0.7208897707365495,0.68,23.0,0.3306973400431344,-0.11979000000000001,0.00802,0.22888000000000003,19.669719999999998,-0.3455
feeling_prob,294,2.847,64.51968,0.954,1.8419999999999999,0.05099999999999999,30.304000000000002,33.613,0.010000000000000002,0.2799999999999999,0.7211721236777261,0.72,23.25,0.3342918763479511,-0.119375,0.007814999999999999,0.22926,19.676669999999998,-0.311
feeling_prob,295,2.775,64.62712,0.9289999999999999,1.796,0.04999999999999999,30.31,33.617,0.010000000000000002,0.4814814814814814,0.7180071405127428,0.5185185185185185,23.3,0.3350107836089144,-0.11914,0.007585,0.22947000000000004,19.683439999999997,-0.3315
feeling_prob,296,2.699,64.73248000000001,0.904,1.746,0.048999999999999995,30.316,33.621,0.010000000000000002,0.3043478260869565,0.7185868506576704,0.6956521739130435,22.65,0.325664989216391,-0.11953000000000001,0.007395,0.22905,19.69,-0.38325
feeling_prob,297,2.6430000000000002,64.83586,0.895,1.7,0.04799999999999999,30.322,33.625,0.010000000000000002,0.3076923076923077,0.7146281264550437,0.6923076923076923,23.1,0.3321351545650611,-0.12004,0.007165,0.22851000000000002,19.69655,-0.396
feeling_prob,298,2.5809999999999995,64.93708,0.8740000000000001,1.6589999999999998,0.048,30.328000000000003,33.629,0.010000000000000002,0.2272727272727272,0.7155588623857797,0.7727272727272727,23.0,0.3306973400431344,-0.12010000000000001,0.00697,0.22842,19.70296,-0.366
feeling_prob,299,2.532,65.03566,0.8689999999999999,1.615,0.04799999999999999,30.334,33.633,0.009000000000000001,0.4333333333333333,0.7101833349596193,0.5666666666666667,22.7,0.3263838964773544,-0.11975,0.0067800000000000004,0.22873,19.70937,-0.29975
feeling_prob,300,2.4819999999999998,65.1318,0.857,1.5770000000000002,0.04799999999999999,30.34,33.637,0.01,0.2962962962962963,0.7099716947479792,0.7037037037037037,24.4,0.3501078360891445,-0.11985,0.0066300000000000005,0.22861,19.71565,-0.40025
feeling_prob,301,2.428,65.22556,0.843,1.537,0.048,30.346,33.641,0.01,0.24,0.7109944795581058,0.76,22.3,0.3206326383896478,-0.11979000000000001,0.006479999999999999,0.22863999999999998,19.72177,-0.359
feeling_prob,302,2.386,65.31752,0.838,1.5010000000000003,0.04699999999999999,30.351999999999997,33.645,0.01,0.46875,0.7062140741527003,0.53125,23.7,0.3407620416966211,-0.12003,0.006345000000000001,0.22837,19.72787,-0.359
feeling_prob,303,2.322,65.40794,0.809,1.4669999999999999,0.046,30.358,33.648,0.01,0.2592592592592592,0.7096003175389437,0.7407407407407407,22.7,0.3263838964773544,-0.11993000000000001,0.00621,0.22843,19.733710000000002,-0.335
feeling_prob,304,2.261,65.49788000000001,0.782,1.4339999999999997,0.045,30.365,33.651,0.01,0.3666666666666667,0.7086406105792367,0.6333333333333333,23.7,0.3402877697841726,-0.11991,0.0060799999999999995,0.22842,19.73939,-0.3425
feeling_prob,305,2.188,65.5871,0.7439999999999999,1.401,0.043,30.371,33.654,0.009000000000000001,0.0,0.7168511368950261,1.0,23.0,0.3309352517985611,-0.119725,0.005955,0.22856,19.74475,-0.37425
feeling_prob,306,2.1430000000000002,65.67515999999999,0.7290000000000001,1.374,0.039999999999999994,30.377,33.657,0.008,0.3870967741935484,0.7127934119374708,0.6129032258064516,22.9,0.3294964028776978,-0.12002499999999999,0.005805,0.22821999999999998,19.7501,-0.365
feeling_prob,307,2.1,65.76194000000001,0.718,1.345,0.03699999999999999,30.383000000000003,33.659,0.008,0.1874999999999999,0.7143767452708043,0.8125,23.15,0.3330935251798561,-0.120385,0.00571,0.22783,19.75536,-0.33725
feeling_prob,308,2.045,65.84756,0.6890000000000001,1.321,0.03499999999999999,30.388,33.661,0.008,0.0,0.7220083242181726,1.0,23.55,0.3388489208633093,-0.12038499999999999,0.005595,0.2278,19.760360000000002,-0.33275
feeling_prob,309,2.0029999999999997,65.93188,0.6779999999999999,1.291,0.033999999999999996,30.393,33.663000000000004,0.009000000000000001,0.5,0.7175638797737283,0.5,22.3,0.3201438848920863,-0.12032999999999999,0.005465,0.22784,19.765320000000003,-0.3595
feeling_prob,310,1.947,66.01496,0.659,1.254,0.033999999999999996,30.398000000000003,33.665000000000006,0.01,0.1428571428571428,0.7209405031503517,0.8571428571428571,24.0,0.3446043165467626,-0.12029499999999999,0.005350000000000001,0.22786,19.77012,-0.358
feeling_prob,311,1.905,66.09654,0.6559999999999999,1.215,0.033999999999999996,30.403000000000002,33.667,0.008,0.3703703703703703,0.717591066757437,0.6296296296296297,22.25,0.3201438848920863,-0.11994999999999999,0.005215,0.22816,19.77491,-0.28575
feeling_prob,312,1.8459999999999999,66.1766,0.629,1.183,0.03399999999999999,30.408,33.669000000000004,0.006999999999999999,0.0,0.7245141436805139,1.0,24.0,0.3453237410071942,-0.120435,0.00509,0.22764000000000004,19.77946,-0.366
feeling_prob,313,1.807,66.25417999999999,0.623,1.149,0.03499999999999999,30.413,33.671,0.006,0.5357142857142857,0.7185759773692133,0.4642857142857143,22.5,0.3237410071942446,-0.12046000000000001,0.0049499999999999995,0.22758,19.78398,-0.358
feeling_prob,314,1.766,66.32982,0.609,1.121,0.03599999999999999,30.418000000000003,33.673,0.005,0.0,0.7232426440358799,1.0,24.2,0.3482014388489208,-0.120455,0.00482,0.22755,19.78838,-0.369
feeling_prob,315,1.747,66.40278,0.612,1.0979999999999999,0.03699999999999999,30.423000000000002,33.675000000000004,0.005,0.53125,0.7165392126633309,0.46875,23.0,0.3309352517985611,-0.12,0.004745,0.22798,19.79283,-0.2815
feeling_prob,316,1.725,66.47308,0.606,1.083,0.036,30.428,33.677,0.005,0.2,0.718071127556948,0.8,22.85,0.3287769784172662,-0.120395,0.004705,0.22756,19.79721,-0.40675
feeling_prob,317,1.696,66.54118,0.596,1.0639999999999998,0.036,30.432,33.679,0.006000000000000001,0.5517241379310345,0.7166918172121204,0.4482758620689655,22.35,0.320863309352518,-0.12031,0.004635,0.22762999999999997,19.801479999999998,-0.34375
feeling_prob,318,1.665,66.60754,0.586,1.043,0.03599999999999999,30.436999999999998,33.681,0.007000000000000001,0.0,0.7215974775894789,1.0,23.8,0.3419726421886249,-0.11997999999999999,0.00453,0.22795,19.805639999999997,-0.325
feeling_prob,319,1.624,66.67234,0.565,1.023,0.03599999999999999,30.441999999999997,33.683,0.007000000000000001,0.375,0.7239436314356327,0.625,22.85,0.3290136789056875,-0.11997499999999998,0.00443,0.22793000000000002,19.8096,-0.3365
feeling_prob,320,1.5919999999999999,66.73552,0.559,0.9980000000000001,0.03499999999999999,30.447000000000003,33.685,0.008,0.0,0.7271436314356328,1.0,22.95,0.3290136789056875,-0.11951,0.00436,0.22838,19.813499999999998,-0.32225
feeling_prob,321,1.537,66.79802,0.53,0.9740000000000001,0.032999999999999995,30.452,33.68600000000001,0.008,0.4285714285714286,0.729876550690291,0.5714285714285714,23.55,0.3390928725701944,-0.11944500000000001,0.0042699999999999995,0.22842,19.81713,-0.369
feeling_prob,322,1.4880000000000002,66.85996,0.512,0.945,0.030999999999999993,30.456999999999997,33.687,0.008,0.0,0.7353002795038504,1.0,22.7,0.3268538516918646,-0.11926,0.00418,0.22858,19.82063,-0.30075
feeling_prob,323,1.4409999999999998,66.92116,0.499,0.9129999999999999,0.02899999999999999,30.462,33.688,0.008,0.8461538461538461,0.7271443258684448,0.1538461538461538,22.75,0.3275737940964722,-0.119565,0.0040349999999999995,0.22824999999999998,19.82405,-0.37575
feeling_prob,324,1.3969999999999998,66.98162,0.48700000000000004,0.882,0.027999999999999994,30.465999999999998,33.689,0.008,0.0,0.7306363893605083,1.0,22.95,0.3304535637149028,-0.11913,0.003885,0.22866,19.82738,-0.303
feeling_prob,325,1.3679999999999999,67.04066,0.48699999999999993,0.855,0.025999999999999992,30.47,33.690000000000005,0.008,0.5384615384615384,0.7245944313185503,0.4615384615384615,23.15,0.3333333333333333,-0.11922,0.00375,0.22855,19.83073,-0.37175
feeling_prob,326,1.3419999999999999,67.09796,0.48300000000000004,0.834,0.02499999999999999,30.473000000000003,33.691,0.008,0.3076923076923077,0.7257482774723963,0.6923076923076923,22.3,0.3210943124550036,-0.11899000000000001,0.0037,0.22876000000000002,19.834,-0.34375
feeling_prob,327,1.3229999999999997,67.15364,0.48100000000000004,0.8170000000000001,0.02499999999999999,30.476,33.692,0.008,0.25,0.723312380036499,0.75,23.65,0.3405327573794096,-0.11933500000000001,0.0036,0.2284,19.83727,-0.39725
feeling_prob,328,1.296,67.20796,0.46799999999999997,0.802,0.025999999999999992,30.479,33.693000000000005,0.009000000000000001,0.2857142857142857,0.7275980943222131,0.7142857142857143,22.7,0.326133909287257,-0.11940999999999999,0.003565,0.22831999999999997,19.84038,-0.3575
feeling_prob,329,1.294,67.26022,0.47600000000000003,0.791,0.026999999999999993,30.482,33.694,0.009000000000000001,0.4814814814814814,0.7179684646925836,0.5185185185185185,23.45,0.3376529877609792,-0.118955,0.003495,0.22875999999999996,19.8436,-0.3305
feeling_prob,330,1.2770000000000001,67.31106,0.47100000000000003,0.78,0.025999999999999992,30.485,33.69500000000001,0.01,0.25,0.7212611476194128,0.75,22.2,0.3189344852411807,-0.11912,0.0034850000000000003,0.2286,19.846700000000002,-0.3565
feeling_prob,331,1.271,67.36012000000001,0.478,0.769,0.023999999999999994,30.488000000000003,33.696000000000005,0.01,0.375,0.7137611476194128,0.625,23.2,0.3340532757379409,-0.119205,0.0034200000000000003,0.2285,19.84987,-0.36375
feeling_prob,332,1.2510000000000001,67.40756,0.46799999999999997,0.76,0.022999999999999993,30.491,33.697,0.011000000000000001,0.2272727272727272,0.7182633121215772,0.7727272727272727,22.3,0.320374370050396,-0.11885000000000001,0.0033750000000000004,0.22885000000000003,19.85291,-0.3285
feeling_prob,333,1.237,67.45313999999999,0.466,0.7489999999999999,0.021999999999999992,30.494,33.698,0.011000000000000001,0.3529411764705882,0.7144302950437784,0.6470588235294118,23.4,0.3369330453563715,-0.118555,0.003325,0.22914,19.85597,-0.33925
feeling_prob,334,1.232,67.49688,0.469,0.741,0.021999999999999992,30.497,33.699,0.011000000000000001,0.44,0.7122969617104451,0.56,22.5,0.3239740820734341,-0.11842000000000001,0.0032849999999999997,0.22926,19.85904,-0.35025
feeling_prob,335,1.23,67.53892,0.479,0.73,0.02099999999999999,30.5,33.7,0.011000000000000001,0.36,0.7050969617104451,0.64,23.4,0.3369330453563715,-0.11840500000000001,0.0032499999999999994,0.22926000000000002,19.862190000000002,-0.339
feeling_prob,336,1.2300000000000002,67.57952,0.48300000000000004,0.725,0.021999999999999992,30.502000000000002,33.7,0.011000000000000001,0.4444444444444444,0.7036154802289636,0.5555555555555556,22.9,0.3297336213102952,-0.11815999999999999,0.0032400000000000003,0.22949000000000003,19.86535,-0.324
feeling_prob,337,1.22,67.61906,0.48100000000000004,0.7170000000000001,0.021999999999999992,30.505,33.7,0.011000000000000001,0.1904761904761904,0.7056124080323429,0.8095238095238095,23.1,0.3328530259365995,-0.11835,0.003225,0.22929,19.86847,-0.35875
feeling_prob,338,1.207,67.65696,0.475,0.71,0.021999999999999992,30.508000000000003,33.7,0.011000000000000001,0.0,0.7120409794609144,1.0,23.2,0.3342939481268011,-0.118255,0.003215,0.22937000000000002,19.871509999999997,-0.324
feeling_prob,339,1.211,67.69290000000001,0.488,0.701,0.021999999999999992,30.511,33.7,0.011000000000000001,0.5599999999999999,0.7008409794609145,0.44,23.4,0.3371757925072046,-0.11822,0.00318,0.22939,19.874679999999998,-0.36425
feeling_prob,340,1.2060000000000002,67.72748,0.48400000000000004,0.7,0.021999999999999992,30.513999999999996,33.7,0.011000000000000001,0.1818181818181818,0.7046120232319582,0.8181818181818182,23.25,0.335014409221902,-0.118705,0.0031450000000000002,0.22888999999999998,19.87779,-0.36575
feeling_prob,341,1.202,67.76014,0.48400000000000004,0.696,0.021999999999999992,30.517000000000003,33.7,0.011000000000000001,0.0,0.7046120232319582,1.0,23.35,0.3364553314121037,-0.11915,0.0031450000000000002,0.22843,19.8809,-0.3335
feeling_prob,342,1.19,67.79178,0.475,0.6930000000000001,0.021999999999999992,30.52,33.7,0.012000000000000002,0.2941176470588235,0.708384842704575,0.7058823529411765,21.65,0.3112391930835735,-0.11929500000000001,0.003125,0.22827999999999998,19.88393,-0.38575
feeling_prob,343,1.177,67.82220000000001,0.466,0.6890000000000001,0.021999999999999992,30.523000000000003,33.7,0.012000000000000002,0.0,0.714784842704575,1.0,23.45,0.3378962536023055,-0.11936999999999999,0.003105,0.22819,19.88689,-0.35975
feeling_prob,344,1.174,67.85122,0.467,0.685,0.021999999999999992,30.526,33.7,0.012000000000000002,0.5909090909090908,0.708566660886393,0.4090909090909091,21.45,0.3090778097982709,-0.119465,0.0030800000000000007,0.22809000000000001,19.88991,-0.3275
feeling_prob,345,1.1669999999999998,67.87899999999999,0.463,0.682,0.021999999999999992,30.528999999999996,33.7,0.012000000000000002,0.35,0.7111962905160226,0.65,22.7,0.3270893371757924,-0.11957000000000001,0.003085,0.22796,19.89291,-0.348
feeling_prob,346,1.157,67.90552,0.45699999999999996,0.6779999999999999,0.021999999999999992,30.532000000000004,33.7,0.012000000000000002,0.0,0.7172832470377618,1.0,23.1,0.3328530259365994,-0.119435,0.00307,0.22808,19.89585,-0.36525
feeling_prob,347,1.1560000000000001,67.931,0.46399999999999997,0.67,0.021999999999999992,30.535,33.7,0.012000000000000002,0.6799999999999999,0.7098370931916079,0.32,22.85,0.3292507204610951,-0.11938,0.00302,0.22812,19.89888,-0.39525
feeling_prob,348,1.1520000000000001,67.95538,0.46199999999999997,0.6689999999999999,0.02099999999999999,30.538,33.7,0.012000000000000002,0.0,0.7143825477370624,1.0,22.3,0.3213256484149855,-0.119225,0.00302,0.22826000000000002,19.901870000000002,-0.34275
feeling_prob,349,1.146,67.97896,0.457,0.6689999999999999,0.01999999999999999,30.541,33.7,0.012000000000000002,0.4166666666666667,0.714715881070396,0.5833333333333334,22.8,0.3285302593659942,-0.11936000000000002,0.003005,0.22811,19.90484,-0.32175
feeling_prob,350,1.135,68.00182000000001,0.45,0.666,0.01899999999999999,30.543999999999997,33.7,0.011000000000000001,0.0,0.7206418069963217,1.0,23.15,0.3335734870317003,-0.118795,0.003,0.22865,19.90775,-0.31725
feeling_prob,351,1.121,68.02394,0.439,0.6639999999999999,0.01799999999999999,30.547000000000004,33.7,0.011000000000000001,0.0,0.7254418069963218,1.0,22.3,0.3213256484149856,-0.11901,0.00297,0.22842,19.91062,-0.39525
feeling_prob,352,1.0979999999999999,68.04574,0.424,0.657,0.01699999999999999,30.55,33.7,0.011000000000000001,0.0,0.7348168069963218,1.0,21.7,0.3126801152737752,-0.118865,0.0029349999999999997,0.22855,19.91338,-0.342
feeling_prob,353,1.078,68.06672,0.41600000000000004,0.6459999999999999,0.015999999999999993,30.553,33.7,0.011000000000000001,0.0,0.740001992181507,1.0,23.05,0.3321325648414986,-0.1188,0.002895,0.2286,19.91608,-0.33075
feeling_prob,354,1.052,68.0871,0.40700000000000003,0.629,0.015999999999999993,30.555,33.7,0.010000000000000002,0.0,0.7473353255148403,1.0,21.35,0.3076368876080692,-0.11903499999999999,0.0028400000000000005,0.22834,19.918689999999998,-0.3855
feeling_prob,355,1.034,68.10646000000001,0.40399999999999997,0.614,0.015999999999999993,30.557,33.7,0.010000000000000002,0.0,0.7473353255148403,1.0,22.65,0.3263688760806916,-0.118855,0.0027600000000000003,0.22851,19.9213,-0.35925
feeling_prob,356,1.007,68.12554,0.39299999999999996,0.598,0.015999999999999993,30.559,33.7,0.010000000000000002,0.0,0.7550772609987113,1.0,21.2,0.3054755043227665,-0.11836500000000001,0.0026850000000000003,0.22899,19.92381,-0.30225
feeling_prob,357,0.9780000000000001,68.14442,0.385,0.577,0.015999999999999993,30.561,33.7,0.010000000000000002,0.0,0.7588272609987113,1.0,22.6,0.3256484149855908,-0.118655,0.0025900000000000003,0.22869,19.926270000000002,-0.3945
feeling_prob,358,0.96,68.16262,0.38299999999999995,0.561,0.015999999999999993,30.563000000000002,33.7,0.010000000000000002,0.0,0.7588272609987113,1.0,21.3,0.3069164265129683,-0.118565,0.002515,0.22877000000000003,19.92873,-0.33
feeling_prob,359,0.9309999999999999,68.18062,0.369,0.547,0.01499999999999999,30.565,33.7,0.009000000000000001,0.0,0.7688272609987113,1.0,22.05,0.3177233429394813,-0.11837500000000001,0.0024600000000000004,0.22894000000000003,19.93106,-0.33975
feeling_prob,360,0.91,68.19798,0.361,0.535,0.01399999999999999,30.567000000000004,33.7,0.008,0.0,0.7716844038558541,1.0,21.8,0.3141210374639769,-0.118225,0.00238,0.22907,19.93337,-0.348
feeling_prob,361,0.883,68.21509999999999,0.349,0.521,0.01299999999999999,30.569000000000003,33.7,0.008,0.0,0.7790918112632617,1.0,22.0,0.3170028818443803,-0.118795,0.002305,0.22849,19.9356,-0.3825
feeling_prob,362,0.8639999999999999,68.23148,0.345,0.507,0.01199999999999999,30.570999999999998,33.7,0.008,0.0,0.7790918112632617,1.0,21.7,0.3126801152737752,-0.118975,0.002225,0.22829999999999998,19.937829999999998,-0.405
feeling_prob,363,0.836,68.24770000000001,0.332,0.49300000000000005,0.010999999999999992,30.573,33.7,0.008,0.0,0.7898060969775473,1.0,22.0,0.3170028818443803,-0.11913499999999999,0.002175,0.22813000000000003,19.93995,-0.39
feeling_prob,364,0.8170000000000001,68.26354,0.33,0.47700000000000004,0.009999999999999992,30.575,33.7,0.008,0.0,0.7898060969775473,1.0,22.15,0.3191642651296829,-0.11920499999999999,0.002105,0.22805000000000003,19.94207,-0.39
feeling_prob,365,0.785,68.27969999999999,0.315,0.461,0.008999999999999992,30.577,33.7,0.008,0.0,0.8004310969775473,1.0,22.5,0.324207492795389,-0.11977499999999999,0.0020350000000000004,0.22747,19.94405,-0.378
feeling_prob,366,0.76,68.29598,0.307,0.445,0.007999999999999991,30.579,33.7,0.008,0.0,0.8044310969775472,1.0,22.05,0.3177233429394812,-0.119215,0.0019500000000000001,0.22802,19.946,-0.3345
feeling_prob,367,0.731,68.3123,0.292,0.43200000000000005,0.0069999999999999915,30.581,33.7,0.006999999999999999,0.0,0.815465579736168,1.0,21.9,0.3155619596541786,-0.11903499999999999,0.001905,0.22818000000000002,19.94782,-0.324
feeling_prob,368,0.709,68.32852,0.287,0.41600000000000004,0.005999999999999992,30.582000000000004,33.7,0.006,0.0,0.815465579736168,1.0,21.6,0.3112391930835735,-0.119135,0.001835,0.22805999999999998,19.949640000000002,-0.3495
feeling_prob,369,0.685,68.34447999999999,0.278,0.402,0.004999999999999991,30.583000000000002,33.7,0.006,0.0,0.822965579736168,1.0,22.35,0.3220461095100864,-0.11908000000000002,0.0017800000000000001,0.22811,19.9514,-0.336
feeling_prob,370,0.667,68.36024,0.273,0.38900000000000007,0.004999999999999991,30.584,33.7,0.004,0.0,0.822965579736168,1.0,21.2,0.3054755043227665,-0.11897500000000001,0.0017100000000000001,0.22819,19.95316,-0.318
feeling_prob,371,0.653,68.37526,0.267,0.381,0.004999999999999991,30.585,33.7,0.004,0.0,0.8315370083075966,1.0,21.55,0.3105187319884726,-0.11898999999999998,0.001675,0.22817,19.95487,-0.3765
feeling_prob,372,0.643,68.38958,0.263,0.375,0.004999999999999991,30.586,33.7,0.004,0.0,0.8315370083075965,1.0,22.6,0.3256484149855908,-0.119085,0.0016250000000000001,0.22807000000000002,19.956580000000002,-0.3225
feeling_prob,373,0.617,68.40356,0.24100000000000002,0.371,0.004999999999999991,30.587000000000003,33.7,0.004,0.0,0.8484600852306734,1.0,21.25,0.3061959654178674,-0.11863,0.0016150000000000001,0.22852,19.958090000000002,-0.309
feeling_prob,374,0.5980000000000001,68.4171,0.235,0.35800000000000004,0.004999999999999991,30.588,33.7,0.004,0.0,0.8484600852306734,1.0,21.75,0.3134005763688761,-0.11910499999999999,0.00155,0.22804,19.959600000000002,-0.384
feeling_prob,375,0.5720000000000001,68.43064,0.221,0.34600000000000003,0.004999999999999991,30.589000000000002,33.7,0.004,0.0,0.8592293159999042,1.0,23.1,0.3328530259365994,-0.1193,0.0015100000000000003,0.22784000000000001,19.960990000000002,-0.4065
feeling_prob,376,0.546,68.44422,0.20800000000000002,0.333,0.004999999999999991,30.59,33.7,0.004,0.0,0.8653831621537503,1.0,21.4,0.30835734870317,-0.119315,0.00144,0.22781999999999997,19.96231,-0.3555
feeling_prob,377,0.526,68.45786,0.201,0.31999999999999995,0.004999999999999991,30.590999999999998,33.7,0.004,0.0,0.8703831621537503,1.0,22.5,0.324207492795389,-0.11926,0.0014000000000000002,0.22787,19.96359,-0.3945
feeling_prob,378,0.5050000000000001,68.47142,0.192,0.309,0.003999999999999991,30.592000000000002,33.7,0.0030000000000000005,0.0,0.8760974478680361,1.0,21.55,0.3105187319884726,-0.11915500000000001,0.001345,0.22796000000000002,19.96482,-0.3495
feeling_prob,379,0.47800000000000004,68.48552000000001,0.179,0.296,0.0029999999999999914,30.593000000000004,33.7,0.0030000000000000005,0.0,0.8857270774976658,1.0,22.2,0.3198847262247838,-0.11907,0.0013,0.22804000000000002,19.96594,-0.3225
feeling_prob,380,0.45400000000000007,68.49980000000001,0.168,0.28300000000000003,0.0029999999999999914,30.594,33.7,0.002,0.0,0.8907270774976658,1.0,21.7,0.3126801152737752,-0.11872499999999998,0.001225,0.22836,19.96702,-0.3165
feeling_prob,381,0.43000000000000005,68.51447999999999,0.15600000000000003,0.27099999999999996,0.0029999999999999914,30.595,33.7,0.002,0.0,0.8982270774976658,1.0,21.55,0.3105187319884726,-0.11840999999999999,0.001165,0.22866,19.968030000000002,-0.3255
feeling_prob,382,0.40800000000000003,68.52924,0.14500000000000002,0.26,0.0029999999999999914,30.596,33.7,0.001,0.0,0.9027725320431204,1.0,21.9,0.3155619596541786,-0.118645,0.0011,0.22841,19.969,-0.3735
feeling_prob,383,0.391,68.54410000000001,0.138,0.25,0.0029999999999999914,30.597,33.7,0.001,0.0,0.909831355572532,1.0,22.45,0.3234870317002881,-0.11875,0.00106,0.22829,19.969920000000002,-0.3615
feeling_prob,384,0.366,68.55940000000001,0.12400000000000003,0.24,0.0019999999999999914,30.598000000000003,33.7,0.001,0.0,0.9186313555725321,1.0,21.7,0.3126801152737752,-0.118905,0.0010099999999999998,0.22813,19.97074,-0.381
feeling_prob,385,0.341,68.57520000000001,0.11200000000000002,0.228,0.0009999999999999911,30.599,33.7,0.001,0.0,0.925831355572532,1.0,22.0,0.3170028818443803,-0.11895,0.000955,0.22808,19.97148,-0.354
feeling_prob,386,0.314,68.59156,0.09900000000000002,0.215,0.0,30.6,33.7,0.001,0.0,0.934720244461421,1.0,21.65,0.3119596541786743,-0.11934499999999999,0.0009,0.22768,19.97212,-0.3915
feeling_prob,387,0.293,68.6082,0.09000000000000002,0.203,0.0,30.6,33.7,0.001,0.0,0.9385297682709448,1.0,22.0,0.3170028818443803,-0.11944,0.0008399999999999999,0.22758,19.972730000000002,-0.381
feeling_prob,388,0.278,68.62494000000001,0.08600000000000002,0.192,0.0,30.6,33.7,0.001,0.0,0.9385297682709448,1.0,22.0,0.3170028818443803,-0.11946999999999999,0.00077,0.22755000000000003,19.973340000000004,-0.339
feeling_prob,389,0.253,68.64232,0.07,0.183,0.0,30.6,33.7,0.001,0.0,0.9497297682709447,1.0,21.85,0.3148414985590778,-0.11975,0.000725,0.22727,19.973820000000003,-0.4125
feeling_prob,390,0.231,68.6601,0.063,0.168,0.0,30.6,33.7,0.001,0.0,0.9533661319073085,1.0,21.95,0.3162824207492795,-0.11960000000000001,0.00068,0.22742,19.97427,-0.3495
feeling_prob,391,0.213,68.67822,0.05800000000000001,0.15500000000000003,0.0,30.6,33.7,0.001,0.0,0.9533661319073085,1.0,22.25,0.3206051873198847,-0.11956,0.0006,0.22746000000000002,19.97472,-0.339
feeling_prob,392,0.196,68.6965,0.054000000000000006,0.14200000000000002,0.0,30.6,33.7,0.0,0.0,0.9592484848484848,1.0,21.75,0.3134005763688761,-0.11918,0.000555,0.22783,19.97513,-0.336
feeling_prob,393,0.184,68.71482,0.053,0.131,0.0,30.6,33.7,0.0,0.0,0.9592484848484848,1.0,22.65,0.3263688760806916,-0.11945,0.00052,0.22756,19.975540000000002,-0.405
feeling_prob,394,0.162,68.73358,0.042,0.12,0.0,30.6,33.7,0.0,0.0,0.9710666666666667,1.0,21.85,0.3148414985590778,-0.11963000000000001,0.00048,0.22737,19.97584,-0.3615
feeling_prob,395,0.142,68.75266,0.034,0.10800000000000001,0.0,30.6,33.7,0.0,0.0,0.9780666666666668,1.0,22.55,0.3249279538904899,-0.11961000000000001,0.00043,0.22739,19.97608,-0.3525
feeling_prob,396,0.129,68.77186,0.031,0.098,0.0,30.6,33.7,0.0,0.0,0.9780666666666668,1.0,21.6,0.3112391930835735,-0.11974,0.000375,0.22726,19.97632,-0.393
feeling_prob,397,0.10400000000000001,68.7916,0.015,0.08900000000000001,0.0,30.6,33.7,0.0,0.0,0.9916666666666667,1.0,21.4,0.30835734870317,-0.1191,0.00034999999999999994,0.22790000000000002,19.97641,-0.303
feeling_prob,398,0.086,68.81168,0.011000000000000001,0.075,0.0,30.6,33.7,0.0,0.0,0.9916666666666667,1.0,22.35,0.3220461095100864,-0.11900000000000001,0.000285,0.22799999999999998,19.9765,-0.3375
feeling_prob,399,0.062,68.83218,0.002,0.06,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11923,0.00023,0.22777,19.9765,-0.3645
feeling_prob,400,0.046,68.85284,0.0,0.046,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11943000000000001,0.00017500000000000003,0.22757000000000002,19.9765,-0.3555
feeling_prob,401,0.035,68.8735,0.0,0.035,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11928000000000001,0.00013,0.22771999999999998,19.9765,-0.3795
feeling_prob,402,0.026000000000000002,68.89394,0.0,0.026000000000000002,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11957000000000001,9e-05,0.22743,19.9765,-0.3915
feeling_prob,403,0.019,68.91418,0.0,0.019,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11991999999999998,6.500000000000001e-05,0.22707999999999998,19.9765,-0.387
feeling_prob,404,0.015,68.93402,0.0,0.015,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11955,5.4999999999999995e-05,0.22745,19.9765,-0.3315
feeling_prob,405,0.011000000000000001,68.95362,0.0,0.011000000000000001,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11959,4e-05,0.22741,19.9765,-0.3675
feeling_prob,406,0.006999999999999999,68.9728,0.0,0.006999999999999999,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11975,2.5e-05,0.22725,19.9765,-0.3285
feeling_prob,407,0.004,68.9915,0.0,0.004,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11967,1.5e-05,0.22733,19.9765,-0.384
feeling_prob,408,0.001,69.00994,0.0,0.001,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12005,5e-06,0.22694999999999996,19.9765,-0.3885
feeling_prob,409,0.0,69.02786,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12002,0.0,0.22698000000000002,19.9765,-0.336
feeling_prob,410,0.0,69.0454,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.12005,0.0,0.22695,19.9765,-0.3525
feeling_prob,411,0.0,69.06244000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.1198,0.0,0.22719999999999999,19.9765,-0.345
feeling_prob,412,0.0,69.07914000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11957000000000001,0.0,0.22743000000000002,19.9765,-0.3705
feeling_prob,413,0.0,69.09532,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11924000000000001,0.0,0.22776,19.9765,-0.3405
feeling_prob,414,0.0,69.11116000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11930000000000002,0.0,0.22769999999999999,19.9765,-0.399
feeling_prob,415,0.0,69.1264,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11884,0.0,0.22816000000000003,19.9765,-0.309
feeling_prob,416,0.0,69.14118,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11907999999999999,0.0,0.22792,19.9765,-0.3705
feeling_prob,417,0.0,69.15542,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11945,0.0,0.22755,19.9765,-0.3795
feeling_prob,418,0.0,69.16924,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11946999999999999,0.0,0.22753,19.9765,-0.3525
feeling_prob,419,0.0,69.18260000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.3225
feeling_prob,420,0.0,69.19562,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11979,0.0,0.22721,19.9765,-0.3795
feeling_prob,421,0.0,69.20838,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.11973,0.0,0.22726999999999997,19.9765,-0.3675
feeling_prob,422,0.0,69.22096,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11989000000000001,0.0,0.22710999999999998,19.9765,-0.3465
feeling_prob,423,0.0,69.23304000000002,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.12026000000000002,0.0,0.22674,19.9765,-0.3645
feeling_prob,424,0.0,69.24476,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.12013,0.0,0.22687000000000002,19.9765,-0.3645
feeling_prob,425,0.0,69.25598,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11972,0.0,0.22727999999999998,19.9765,-0.345
feeling_prob,426,0.0,69.2667,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.1199,0.0,0.2271,19.9765,-0.3825
feeling_prob,427,0.0,69.27704,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11972999999999999,0.0,0.22727,19.9765,-0.369
feeling_prob,428,0.0,69.28698,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11997,0.0,0.22702999999999998,19.9765,-0.3855
feeling_prob,429,0.0,69.2964,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.12001999999999999,0.0,0.22698000000000002,19.9765,-0.33
feeling_prob,430,0.0,69.30536000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11995000000000001,0.0,0.22704999999999997,19.9765,-0.306
feeling_prob,431,0.0,69.31386,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12005,0.0,0.22695,19.9765,-0.3405
feeling_prob,432,0.0,69.32194,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.12000999999999999,0.0,0.22698999999999997,19.9765,-0.3675
feeling_prob,433,0.0,69.3297,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.12006,0.0,0.22694,19.9765,-0.369
feeling_prob,434,0.0,69.33698,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11995000000000001,0.0,0.22705000000000003,19.9765,-0.3645
feeling_prob,435,0.0,69.34378000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11983,0.0,0.22716999999999998,19.9765,-0.336
feeling_prob,436,0.0,69.35006,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11963000000000001,0.0,0.22737,19.9765,-0.3615
feeling_prob,437,0.0,69.35592000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11958,0.0,0.22742,19.9765,-0.3735
feeling_prob,438,0.0,69.36148,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11992000000000001,0.0,0.22708000000000003,19.9765,-0.39
feeling_prob,439,0.0,69.36654,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11941,0.0,0.22759000000000001,19.9765,-0.336
feeling_prob,440,0.0,69.37116,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11952,0.0,0.22748,19.9765,-0.366
feeling_prob,441,0.0,69.37542000000002,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11964999999999999,0.0,0.22735,19.9765,-0.3585
feeling_prob,442,0.0,69.37934,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11968,0.0,0.22732,19.9765,-0.3405
feeling_prob,443,0.0,69.38302,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11961000000000001,0.0,0.22739,19.9765,-0.3945
feeling_prob,444,0.0,69.38626000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11968,0.0,0.22732000000000002,19.9765,-0.372
feeling_prob,445,0.0,69.38910000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11989,0.0,0.22710999999999998,19.9765,-0.384
feeling_prob,446,0.0,69.39168000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11985,0.0,0.22715,19.9765,-0.387
feeling_prob,447,0.0,69.39376,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.11998999999999999,0.0,0.22701000000000002,19.9765,-0.324
feeling_prob,448,0.0,69.39548,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12000999999999999,0.0,0.22699000000000003,19.9765,-0.3405
feeling_prob,449,0.0,69.39672,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11956,0.0,0.22744,19.9765,-0.297
feeling_prob,450,0.0,69.39764000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11953,0.0,0.22747,19.9765,-0.351
feeling_prob,451,0.0,69.39834,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11946999999999999,0.0,0.22753,19.9765,-0.3705
feeling_prob,452,0.0,69.39886,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11932999999999999,0.0,0.22767000000000004,19.9765,-0.3705
feeling_prob,453,0.0,69.39924,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11906,0.0,0.22794,19.9765,-0.3465
feeling_prob,454,0.0,69.39954,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11892000000000001,0.0,0.22808,19.9765,-0.3105
feeling_prob,455,0.0,69.39976,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11900000000000001,0.0,0.228,19.9765,-0.3795
feeling_prob,456,0.0,69.3999,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11928000000000001,0.0,0.22771999999999998,19.9765,-0.3705
feeling_prob,457,0.0,69.39998000000001,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11901,0.0,0.22799,19.9765,-0.3435
feeling_prob,458,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11901999999999999,0.0,0.22798000000000002,19.9765,-0.39
feeling_prob,459,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11893,0.0,0.22807,19.9765,-0.3225
feeling_prob,460,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11897,0.0,0.22803,19.9765,-0.3585
feeling_prob,461,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11916,0.0,0.22784000000000001,19.9765,-0.3735
feeling_prob,462,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11908999999999999,0.0,0.22791,19.9765,-0.36
feeling_prob,463,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11921,0.0,0.22779,19.9765,-0.3585
feeling_prob,464,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11892,0.0,0.22808,19.9765,-0.3555
feeling_prob,465,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11894,0.0,0.22806,19.9765,-0.312
feeling_prob,466,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11865,0.0,0.22835,19.9765,-0.327
feeling_prob,467,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11862,0.0,0.22838,19.9765,-0.375
feeling_prob,468,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11885,0.0,0.22815000000000002,19.9765,-0.387
feeling_prob,469,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11903000000000001,0.0,0.22797,19.9765,-0.3495
feeling_prob,470,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11861000000000001,0.0,0.22838999999999998,19.9765,-0.3165
feeling_prob,471,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.05,0.3321325648414985,-0.11876999999999999,0.0,0.22823000000000002,19.9765,-0.3915
feeling_prob,472,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.55,0.2961095100864553,-0.11905999999999999,0.0,0.22794,19.9765,-0.39
feeling_prob,473,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11933999999999999,0.0,0.22766000000000003,19.9765,-0.4065
feeling_prob,474,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11907,0.0,0.22793,19.9765,-0.324
feeling_prob,475,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11909,0.0,0.22791,19.9765,-0.348
feeling_prob,476,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11892,0.0,0.22808,19.9765,-0.357
feeling_prob,477,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11854,0.0,0.22846,19.9765,-0.312
feeling_prob,478,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11814,0.0,0.22885999999999998,19.9765,-0.3255
feeling_prob,479,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.1182,0.0,0.2288,19.9765,-0.339
feeling_prob,480,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11868000000000001,0.0,0.22832,19.9765,-0.378
feeling_prob,481,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11872999999999999,0.0,0.22826999999999997,19.9765,-0.348
feeling_prob,482,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11865,0.0,0.22835,19.9765,-0.3555
feeling_prob,483,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11853999999999999,0.0,0.22846,19.9765,-0.3525
feeling_prob,484,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11847999999999999,0.0,0.22852,19.9765,-0.3555
feeling_prob,485,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11837,0.0,0.22863,19.9765,-0.3195
feeling_prob,486,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.65,0.297550432276657,-0.1183,0.0,0.22870000000000001,19.9765,-0.351
feeling_prob,487,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11837,0.0,0.22863,19.9765,-0.384
feeling_prob,488,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11786999999999999,0.0,0.22913,19.9765,-0.315
feeling_prob,489,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11793999999999999,0.0,0.22906,19.9765,-0.3465
feeling_prob,490,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11789,0.0,0.22911,19.9765,-0.3585
feeling_prob,491,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11773,0.0,0.22927,19.9765,-0.3345
feeling_prob,492,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11798,0.0,0.22902,19.9765,-0.378
feeling_prob,493,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.1176,0.0,0.22940000000000002,19.9765,-0.3375
feeling_prob,494,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.1174,0.0,0.22959999999999997,19.9765,-0.342
feeling_prob,495,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11716000000000001,0.0,0.22984000000000002,19.9765,-0.348
feeling_prob,496,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11717000000000001,0.0,0.22983,19.9765,-0.3885
feeling_prob,497,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11754000000000002,0.0,0.22945999999999997,19.9765,-0.3795
feeling_prob,498,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11734,0.0,0.22966,19.9765,-0.3105
feeling_prob,499,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11789999999999999,0.0,0.2291,19.9765,-0.381
feeling_prob,500,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11776999999999999,0.0,0.22923000000000002,19.9765,-0.3315
feeling_prob,501,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11801,0.0,0.22899,19.9765,-0.4065
feeling_prob,502,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11766,0.0,0.22934,19.9765,-0.318
feeling_prob,503,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11767,0.0,0.22933,19.9765,-0.348
feeling_prob,504,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11782,0.0,0.22918,19.9765,-0.333
feeling_prob,505,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11764,0.0,0.22936,19.9765,-0.3525
feeling_prob,506,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11760999999999999,0.0,0.22939,19.9765,-0.366
feeling_prob,507,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11768,0.0,0.22932000000000002,19.9765,-0.354
feeling_prob,508,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11759,0.0,0.22941,19.9765,-0.3765
feeling_prob,509,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11804,0.0,0.22896,19.9765,-0.39
feeling_prob,510,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11821,0.0,0.22878999999999997,19.9765,-0.384
feeling_prob,511,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11831,0.0,0.22869,19.9765,-0.3885
feeling_prob,512,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11819,0.0,0.22881,19.9765,-0.342
feeling_prob,513,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11825000000000001,0.0,0.22875,19.9765,-0.3675
feeling_prob,514,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11799,0.0,0.22901,19.9765,-0.3165
feeling_prob,515,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11814999999999999,0.0,0.22884999999999997,19.9765,-0.336
feeling_prob,516,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.1182,0.0,0.2288,19.9765,-0.3345
feeling_prob,517,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11799,0.0,0.22901,19.9765,-0.3435
feeling_prob,518,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11789000000000001,0.0,0.22911,19.9765,-0.372
feeling_prob,519,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11802,0.0,0.22898,19.9765,-0.369
feeling_prob,520,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.1182,0.0,0.22880000000000003,19.9765,-0.3435
feeling_prob,521,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11789000000000001,0.0,0.22911,19.9765,-0.345
feeling_prob,522,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11743,0.0,0.22957,19.9765,-0.321
feeling_prob,523,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11706,0.0,0.22994,19.9765,-0.351
feeling_prob,524,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11708,0.0,0.22992,19.9765,-0.327
feeling_prob,525,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11745,0.0,0.22955000000000003,19.9765,-0.4035
feeling_prob,526,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11734,0.0,0.22966,19.9765,-0.3405
feeling_prob,527,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11764,0.0,0.22936,19.9765,-0.357
feeling_prob,528,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11789,0.0,0.22911,19.9765,-0.363
feeling_prob,529,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11785,0.0,0.22915,19.9765,-0.333
feeling_prob,530,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11771,0.0,0.22929000000000002,19.9765,-0.357
feeling_prob,531,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11780000000000002,0.0,0.22920000000000001,19.9765,-0.3615
feeling_prob,532,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11776,0.0,0.22924,19.9765,-0.3495
feeling_prob,533,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11792000000000001,0.0,0.22908,19.9765,-0.3765
feeling_prob,534,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11786000000000002,0.0,0.22913999999999998,19.9765,-0.3465
feeling_prob,535,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11818999999999999,0.0,0.22881,19.9765,-0.369
feeling_prob,536,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11837999999999999,0.0,0.22862000000000002,19.9765,-0.3795
feeling_prob,537,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11798,0.0,0.22902,19.9765,-0.324
feeling_prob,538,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11788,0.0,0.22912,19.9765,-0.3
feeling_prob,539,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11818000000000001,0.0,0.22881999999999997,19.9765,-0.3915
feeling_prob,540,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.11821,0.0,0.22879000000000002,19.9765,-0.363
feeling_prob,541,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11828000000000001,0.0,0.22872,19.9765,-0.345
feeling_prob,542,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11818,0.0,0.22882000000000002,19.9765,-0.363
feeling_prob,543,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11822,0.0,0.22878,19.9765,-0.3435
feeling_prob,544,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11802000000000001,0.0,0.22898000000000004,19.9765,-0.312
feeling_prob,545,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.1177,0.0,0.2293,19.9765,-0.3
feeling_prob,546,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11756,0.0,0.22943999999999998,19.9765,-0.3675
feeling_prob,547,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11757999999999999,0.0,0.22942,19.9765,-0.3825
feeling_prob,548,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11793000000000001,0.0,0.22907,19.9765,-0.363
feeling_prob,549,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11788,0.0,0.22912000000000002,19.9765,-0.3735
feeling_prob,550,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11812000000000002,0.0,0.22887999999999997,19.9765,-0.3675
feeling_prob,551,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11817,0.0,0.22882999999999998,19.9765,-0.414
feeling_prob,552,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11845,0.0,0.22855,19.9765,-0.36
feeling_prob,553,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11846,0.0,0.22854000000000002,19.9765,-0.3495
feeling_prob,554,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11840999999999999,0.0,0.22859000000000002,19.9765,-0.3255
feeling_prob,555,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11862,0.0,0.22838,19.9765,-0.384
feeling_prob,556,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11865,0.0,0.22835,19.9765,-0.3705
feeling_prob,557,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11843999999999999,0.0,0.22855999999999999,19.9765,-0.3225
feeling_prob,558,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11841000000000002,0.0,0.22859000000000002,19.9765,-0.372
feeling_prob,559,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11814,0.0,0.22885999999999998,19.9765,-0.3495
feeling_prob,560,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11788,0.0,0.22912000000000002,19.9765,-0.345
feeling_prob,561,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11784,0.0,0.22916,19.9765,-0.3825
feeling_prob,562,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11782999999999999,0.0,0.22917,19.9765,-0.3405
feeling_prob,563,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11782,0.0,0.22918,19.9765,-0.366
feeling_prob,564,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11803000000000001,0.0,0.22896999999999998,19.9765,-0.348
feeling_prob,565,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11818,0.0,0.22882000000000002,19.9765,-0.3585
feeling_prob,566,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11868000000000001,0.0,0.22832,19.9765,-0.4095
feeling_prob,567,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11875,0.0,0.22824999999999998,19.9765,-0.354
feeling_prob,568,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11878999999999999,0.0,0.22820999999999997,19.9765,-0.378
feeling_prob,569,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11859,0.0,0.22840999999999997,19.9765,-0.339
feeling_prob,570,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11856,0.0,0.22843999999999998,19.9765,-0.339
feeling_prob,571,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11885,0.0,0.22815000000000002,19.9765,-0.3885
feeling_prob,572,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11908000000000002,0.0,0.22792,19.9765,-0.3555
feeling_prob,573,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11896000000000001,0.0,0.22804,19.9765,-0.333
feeling_prob,574,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11897,0.0,0.22803,19.9765,-0.3285
feeling_prob,575,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11870000000000001,0.0,0.22829999999999998,19.9765,-0.363
feeling_prob,576,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11903000000000001,0.0,0.22797,19.9765,-0.39
feeling_prob,577,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11892000000000001,0.0,0.22808,19.9765,-0.3405
feeling_prob,578,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11848,0.0,0.22852,19.9765,-0.297
feeling_prob,579,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11859,0.0,0.22841,19.9765,-0.3495
feeling_prob,580,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11836,0.0,0.22863999999999998,19.9765,-0.3225
feeling_prob,581,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11857,0.0,0.22843,19.9765,-0.393
feeling_prob,582,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11871000000000001,0.0,0.22829,19.9765,-0.3705
feeling_prob,583,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11859,0.0,0.22841,19.9765,-0.3585
feeling_prob,584,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11847999999999999,0.0,0.22852,19.9765,-0.33
feeling_prob,585,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11862,0.0,0.22838,19.9765,-0.39
feeling_prob,586,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11821000000000001,0.0,0.22878999999999997,19.9765,-0.318
feeling_prob,587,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11855,0.0,0.22845000000000001,19.9765,-0.375
feeling_prob,588,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11895,0.0,0.22805,19.9765,-0.36
feeling_prob,589,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11867999999999998,0.0,0.22832,19.9765,-0.351
feeling_prob,590,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11838000000000001,0.0,0.22862,19.9765,-0.318
feeling_prob,591,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11862,0.0,0.22838,19.9765,-0.381
feeling_prob,592,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.75,0.2989913544668587,-0.11862,0.0,0.22838,19.9765,-0.363
feeling_prob,593,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11864,0.0,0.22835999999999998,19.9765,-0.3465
feeling_prob,594,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11869999999999999,0.0,0.22829999999999998,19.9765,-0.321
feeling_prob,595,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.35,0.3364553314121037,-0.11924,0.0,0.22776,19.9765,-0.381
feeling_prob,596,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11928,0.0,0.22772000000000003,19.9765,-0.3735
feeling_prob,597,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11917,0.0,0.22783,19.9765,-0.366
feeling_prob,598,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11896,0.0,0.22804,19.9765,-0.3315
feeling_prob,599,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11876000000000002,0.0,0.22823999999999997,19.9765,-0.3435
feeling_prob,600,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11871000000000001,0.0,0.22829,19.9765,-0.36
feeling_prob,601,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11843,0.0,0.22857000000000002,19.9765,-0.372
feeling_prob,602,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11818999999999999,0.0,0.22881,19.9765,-0.324
feeling_prob,603,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11837000000000002,0.0,0.22863,19.9765,-0.3765
feeling_prob,604,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.1185,0.0,0.22849999999999998,19.9765,-0.345
feeling_prob,605,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11810000000000001,0.0,0.2289,19.9765,-0.324
feeling_prob,606,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11814999999999999,0.0,0.22885000000000003,19.9765,-0.378
feeling_prob,607,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11814999999999999,0.0,0.22885000000000003,19.9765,-0.3225
feeling_prob,608,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11806,0.0,0.22893999999999998,19.9765,-0.3585
feeling_prob,609,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11849,0.0,0.22851000000000002,19.9765,-0.414
feeling_prob,610,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11837,0.0,0.22863,19.9765,-0.327
feeling_prob,611,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11853,0.0,0.22846999999999998,19.9765,-0.4065
feeling_prob,612,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11866000000000002,0.0,0.22834,19.9765,-0.36
feeling_prob,613,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11857999999999999,0.0,0.22842,19.9765,-0.354
feeling_prob,614,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11874000000000001,0.0,0.22826000000000002,19.9765,-0.372
feeling_prob,615,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11892000000000001,0.0,0.22808,19.9765,-0.3855
feeling_prob,616,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11847999999999999,0.0,0.22852,19.9765,-0.3435
feeling_prob,617,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11861000000000001,0.0,0.22839,19.9765,-0.3735
feeling_prob,618,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11821999999999999,0.0,0.22878,19.9765,-0.3195
feeling_prob,619,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11808000000000002,0.0,0.22892000000000004,19.9765,-0.318
feeling_prob,620,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11835000000000001,0.0,0.22865000000000002,19.9765,-0.3795
feeling_prob,621,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11828,0.0,0.22872,19.9765,-0.378
feeling_prob,622,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11804,0.0,0.22895999999999997,19.9765,-0.3195
feeling_prob,623,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11795,0.0,0.22905,19.9765,-0.3195
feeling_prob,624,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11814,0.0,0.22885999999999998,19.9765,-0.357
feeling_prob,625,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11788,0.0,0.22912000000000002,19.9765,-0.324
feeling_prob,626,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11803000000000001,0.0,0.22896999999999998,19.9765,-0.4125
feeling_prob,627,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11825,0.0,0.22875,19.9765,-0.3735
feeling_prob,628,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11883999999999999,0.0,0.22816,19.9765,-0.3855
feeling_prob,629,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11929000000000001,0.0,0.22771,19.9765,-0.417
feeling_prob,630,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11935000000000001,0.0,0.22765000000000002,19.9765,-0.3315
feeling_prob,631,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11923,0.0,0.22777,19.9765,-0.375
feeling_prob,632,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11945,0.0,0.22755,19.9765,-0.4035
feeling_prob,633,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11907,0.0,0.22793,19.9765,-0.3015
feeling_prob,634,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11871999999999999,0.0,0.22828000000000004,19.9765,-0.2775
feeling_prob,635,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11829,0.0,0.22871000000000002,19.9765,-0.3255
feeling_prob,636,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11840999999999999,0.0,0.22859000000000002,19.9765,-0.336
feeling_prob,637,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11818999999999999,0.0,0.22881,19.9765,-0.342
feeling_prob,638,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11838000000000001,0.0,0.22862000000000002,19.9765,-0.3885
feeling_prob,639,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11843000000000002,0.0,0.22857,19.9765,-0.3585
feeling_prob,640,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11884,0.0,0.22816000000000003,19.9765,-0.3795
feeling_prob,641,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11855,0.0,0.22845,19.9765,-0.3375
feeling_prob,642,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11838000000000001,0.0,0.22862,19.9765,-0.3375
feeling_prob,643,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11849,0.0,0.22851000000000002,19.9765,-0.363
feeling_prob,644,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11862,0.0,0.22838,19.9765,-0.3405
feeling_prob,645,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11844000000000002,0.0,0.22855999999999999,19.9765,-0.354
feeling_prob,646,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.1182,0.0,0.2288,19.9765,-0.3375
feeling_prob,647,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11809000000000001,0.0,0.22890999999999997,19.9765,-0.3495
feeling_prob,648,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11844000000000002,0.0,0.22856,19.9765,-0.384
feeling_prob,649,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11853,0.0,0.22847,19.9765,-0.357
feeling_prob,650,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11835999999999998,0.0,0.22864,19.9765,-0.3345
feeling_prob,651,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11817,0.0,0.22882999999999998,19.9765,-0.3435
feeling_prob,652,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11860000000000001,0.0,0.2284,19.9765,-0.3885
feeling_prob,653,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11840999999999999,0.0,0.22859,19.9765,-0.348
feeling_prob,654,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11846,0.0,0.22854,19.9765,-0.3525
feeling_prob,655,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11911999999999999,0.0,0.22788,19.9765,-0.423
feeling_prob,656,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11906,0.0,0.22794,19.9765,-0.369
feeling_prob,657,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11937000000000002,0.0,0.22762999999999997,19.9765,-0.369
feeling_prob,658,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11929000000000001,0.0,0.22771,19.9765,-0.3465
feeling_prob,659,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11899000000000001,0.0,0.22801,19.9765,-0.369
feeling_prob,660,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11913,0.0,0.22787,19.9765,-0.348
feeling_prob,661,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11898,0.0,0.22802000000000003,19.9765,-0.384
feeling_prob,662,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11892,0.0,0.22808,19.9765,-0.351
feeling_prob,663,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11901,0.0,0.22799,19.9765,-0.3675
feeling_prob,664,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11899999999999998,0.0,0.228,19.9765,-0.3705
feeling_prob,665,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11878999999999999,0.0,0.22821000000000002,19.9765,-0.354
feeling_prob,666,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11875,0.0,0.22824999999999998,19.9765,-0.3375
feeling_prob,667,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11885,0.0,0.22815000000000002,19.9765,-0.3885
feeling_prob,668,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.95,0.3018731988472622,-0.11905000000000002,0.0,0.22795,19.9765,-0.3495
feeling_prob,669,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11924,0.0,0.22776,19.9765,-0.3465
feeling_prob,670,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11893999999999999,0.0,0.22806,19.9765,-0.3345
feeling_prob,671,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11873000000000002,0.0,0.22826999999999997,19.9765,-0.3465
feeling_prob,672,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11925,0.0,0.22775,19.9765,-0.3975
feeling_prob,673,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11932000000000001,0.0,0.22768,19.9765,-0.33
feeling_prob,674,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.1194,0.0,0.22760000000000002,19.9765,-0.369
feeling_prob,675,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11943,0.0,0.22756999999999997,19.9765,-0.3285
feeling_prob,676,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11861,0.0,0.22839,19.9765,-0.2895
feeling_prob,677,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11852,0.0,0.22848000000000002,19.9765,-0.36
feeling_prob,678,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11812000000000002,0.0,0.22888000000000003,19.9765,-0.3255
feeling_prob,679,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.9,0.3299711815561959,-0.11739000000000001,0.0,0.22960999999999998,19.9765,-0.3075
feeling_prob,680,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11736,0.0,0.22964,19.9765,-0.327
feeling_prob,681,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11718,0.0,0.22982000000000002,19.9765,-0.348
feeling_prob,682,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11705,0.0,0.22995000000000002,19.9765,-0.384
feeling_prob,683,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11772,0.0,0.22927999999999998,19.9765,-0.402
feeling_prob,684,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11827000000000001,0.0,0.22873,19.9765,-0.36
feeling_prob,685,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11857000000000001,0.0,0.22843,19.9765,-0.3705
feeling_prob,686,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11884,0.0,0.22816,19.9765,-0.3765
feeling_prob,687,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11916,0.0,0.22784,19.9765,-0.39
feeling_prob,688,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11885,0.0,0.22815000000000002,19.9765,-0.342
feeling_prob,689,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11901999999999999,0.0,0.22798000000000002,19.9765,-0.384
feeling_prob,690,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11882000000000001,0.0,0.22817999999999997,19.9765,-0.3495
feeling_prob,691,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11900000000000001,0.0,0.228,19.9765,-0.3645
feeling_prob,692,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11901,0.0,0.22799,19.9765,-0.339
feeling_prob,693,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11898000000000002,0.0,0.22802,19.9765,-0.3585
feeling_prob,694,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11906,0.0,0.22794,19.9765,-0.3525
feeling_prob,695,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11911,0.0,0.22789,19.9765,-0.3615
feeling_prob,696,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11916,0.0,0.22784,19.9765,-0.345
feeling_prob,697,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11929000000000001,0.0,0.22771,19.9765,-0.369
feeling_prob,698,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11921,0.0,0.22779,19.9765,-0.372
feeling_prob,699,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11943999999999999,0.0,0.22756,19.9765,-0.3915
feeling_prob,700,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11971,0.0,0.22729,19.9765,-0.375
feeling_prob,701,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.1193,0.0,0.22769999999999999,19.9765,-0.282
feeling_prob,702,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11900000000000001,0.0,0.228,19.9765,-0.3435
feeling_prob,703,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11906,0.0,0.22794,19.9765,-0.357
feeling_prob,704,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11888000000000001,0.0,0.22812000000000002,19.9765,-0.3255
feeling_prob,705,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11850000000000001,0.0,0.22849999999999998,19.9765,-0.366
feeling_prob,706,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11846,0.0,0.22854,19.9765,-0.363
feeling_prob,707,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11837999999999999,0.0,0.22862000000000002,19.9765,-0.357
feeling_prob,708,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11831,0.0,0.22869,19.9765,-0.336
feeling_prob,709,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.9,0.3299711815561959,-0.11821999999999999,0.0,0.22878,19.9765,-0.3555
feeling_prob,710,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11869,0.0,0.22830999999999999,19.9765,-0.4185
feeling_prob,711,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11845,0.0,0.22854999999999998,19.9765,-0.348
feeling_prob,712,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11824,0.0,0.22876000000000002,19.9765,-0.3195
feeling_prob,713,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11833,0.0,0.22867,19.9765,-0.381
feeling_prob,714,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11825000000000001,0.0,0.22875,19.9765,-0.3585
feeling_prob,715,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11833,0.0,0.22866999999999998,19.9765,-0.366
feeling_prob,716,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11824,0.0,0.22876000000000002,19.9765,-0.324
feeling_prob,717,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11849,0.0,0.22851,19.9765,-0.426
feeling_prob,718,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11878999999999999,0.0,0.22821000000000002,19.9765,-0.3945
feeling_prob,719,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11846999999999999,0.0,0.22852999999999998,19.9765,-0.2985
feeling_prob,720,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11849,0.0,0.22851,19.9765,-0.3375
feeling_prob,721,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.3,0.3357348703170029,-0.11818,0.0,0.22882000000000002,19.9765,-0.3
feeling_prob,722,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.11789,0.0,0.22910999999999998,19.9765,-0.354
feeling_prob,723,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11793,0.0,0.22907,19.9765,-0.336
feeling_prob,724,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11799,0.0,0.22901,19.9765,-0.378
feeling_prob,725,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11843,0.0,0.22857,19.9765,-0.3945
feeling_prob,726,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11894,0.0,0.22806,19.9765,-0.366
feeling_prob,727,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11866,0.0,0.22834,19.9765,-0.318
feeling_prob,728,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11884,0.0,0.22816,19.9765,-0.3525
feeling_prob,729,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.3885
feeling_prob,730,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12020999999999998,0.0,0.22679,19.9765,-0.4515
feeling_prob,731,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12035,0.0,0.22665,19.9765,-0.369
feeling_prob,732,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12032,0.0,0.22668,19.9765,-0.3795
feeling_prob,733,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11975999999999999,0.0,0.22723999999999997,19.9765,-0.318
feeling_prob,734,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11983,0.0,0.22717,19.9765,-0.3705
feeling_prob,735,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11952,0.0,0.22748,19.9765,-0.324
feeling_prob,736,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11955,0.0,0.22745,19.9765,-0.381
feeling_prob,737,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11932999999999999,0.0,0.22766999999999998,19.9765,-0.357
feeling_prob,738,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11939,0.0,0.22760999999999998,19.9765,-0.351
feeling_prob,739,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11925000000000001,0.0,0.22774999999999998,19.9765,-0.363
feeling_prob,740,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11924,0.0,0.22776,19.9765,-0.348
feeling_prob,741,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11907999999999999,0.0,0.22792,19.9765,-0.3405
feeling_prob,742,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.75,0.2989913544668587,-0.11921,0.0,0.22779,19.9765,-0.3585
feeling_prob,743,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11904999999999999,0.0,0.22794999999999999,19.9765,-0.3345
feeling_prob,744,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11946,0.0,0.22753999999999996,19.9765,-0.414
feeling_prob,745,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11923,0.0,0.22777,19.9765,-0.327
feeling_prob,746,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11917,0.0,0.22783,19.9765,-0.336
feeling_prob,747,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11907,0.0,0.22793,19.9765,-0.354
feeling_prob,748,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11884,0.0,0.22816,19.9765,-0.3375
feeling_prob,749,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11848,0.0,0.22852,19.9765,-0.3375
feeling_prob,750,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11842000000000001,0.0,0.22858,19.9765,-0.366
feeling_prob,751,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11898,0.0,0.22802,19.9765,-0.366
feeling_prob,752,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.1193,0.0,0.22769999999999999,19.9765,-0.3915
feeling_prob,753,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11948,0.0,0.22752000000000003,19.9765,-0.384
feeling_prob,754,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11975000000000001,0.0,0.22725,19.9765,-0.366
feeling_prob,755,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11968999999999999,0.0,0.22731,19.9765,-0.357
feeling_prob,756,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11957000000000001,0.0,0.22743,19.9765,-0.345
feeling_prob,757,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.1194,0.0,0.22760000000000002,19.9765,-0.3315
feeling_prob,758,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11952,0.0,0.22748000000000002,19.9765,-0.354
feeling_prob,759,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11919,0.0,0.22780999999999998,19.9765,-0.306
feeling_prob,760,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11903000000000001,0.0,0.22797,19.9765,-0.3945
feeling_prob,761,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11915999999999999,0.0,0.22784000000000001,19.9765,-0.3675
feeling_prob,762,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11934000000000002,0.0,0.22765999999999997,19.9765,-0.3465
feeling_prob,763,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11922,0.0,0.22777999999999998,19.9765,-0.363
feeling_prob,764,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11918,0.0,0.22782,19.9765,-0.3525
feeling_prob,765,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11935000000000001,0.0,0.22765000000000002,19.9765,-0.3915
feeling_prob,766,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11961000000000001,0.0,0.22739,19.9765,-0.363
feeling_prob,767,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11892,0.0,0.22808,19.9765,-0.3225
feeling_prob,768,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11875999999999999,0.0,0.22823999999999997,19.9765,-0.3705
feeling_prob,769,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11917,0.0,0.22783,19.9765,-0.36
feeling_prob,770,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11937000000000002,0.0,0.22762999999999997,19.9765,-0.3675
feeling_prob,771,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11957,0.0,0.22743,19.9765,-0.33
feeling_prob,772,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11942,0.0,0.22758000000000003,19.9765,-0.3315
feeling_prob,773,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11973,0.0,0.22727,19.9765,-0.3825
feeling_prob,774,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.1195,0.0,0.2275,19.9765,-0.3435
feeling_prob,775,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11903999999999999,0.0,0.22796000000000002,19.9765,-0.3255
feeling_prob,776,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11878,0.0,0.22821999999999998,19.9765,-0.327
feeling_prob,777,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11889000000000001,0.0,0.22811,19.9765,-0.3345
feeling_prob,778,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.1191,0.0,0.2279,19.9765,-0.384
feeling_prob,779,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.1188,0.0,0.22820000000000001,19.9765,-0.3435
feeling_prob,780,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11793000000000001,0.0,0.22907,19.9765,-0.321
feeling_prob,781,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.1177,0.0,0.2293,19.9765,-0.3345
feeling_prob,782,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11747,0.0,0.22952999999999998,19.9765,-0.345
feeling_prob,783,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11753,0.0,0.22947000000000004,19.9765,-0.327
feeling_prob,784,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11766,0.0,0.22934,19.9765,-0.39
feeling_prob,785,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11763,0.0,0.22937000000000002,19.9765,-0.3195
feeling_prob,786,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11715999999999999,0.0,0.22984,19.9765,-0.3105
feeling_prob,787,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11735,0.0,0.22965,19.9765,-0.3855
feeling_prob,788,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11731,0.0,0.22968999999999998,19.9765,-0.345
feeling_prob,789,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11739,0.0,0.22961,19.9765,-0.375
feeling_prob,790,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11763,0.0,0.22937000000000002,19.9765,-0.384
feeling_prob,791,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11785999999999999,0.0,0.22913999999999998,19.9765,-0.375
feeling_prob,792,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11780000000000002,0.0,0.22920000000000001,19.9765,-0.3495
feeling_prob,793,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11808999999999999,0.0,0.22891000000000003,19.9765,-0.378
feeling_prob,794,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11801,0.0,0.22899,19.9765,-0.402
feeling_prob,795,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11827,0.0,0.22873,19.9765,-0.366
feeling_prob,796,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11866,0.0,0.22834,19.9765,-0.3945
feeling_prob,797,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11870999999999998,0.0,0.22829,19.9765,-0.3615
feeling_prob,798,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11866,0.0,0.22834,19.9765,-0.33
feeling_prob,799,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11899000000000001,0.0,0.22801,19.9765,-0.387
feeling_prob,800,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11895,0.0,0.22805,19.9765,-0.36
feeling_prob,801,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.9,0.3299711815561959,-0.11866,0.0,0.22834,19.9765,-0.3225
feeling_prob,802,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11834,0.0,0.22866,19.9765,-0.3435
feeling_prob,803,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11828999999999999,0.0,0.22871,19.9765,-0.3765
feeling_prob,804,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11805,0.0,0.22895,19.9765,-0.33
feeling_prob,805,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11807000000000001,0.0,0.22893,19.9765,-0.36
feeling_prob,806,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.1182,0.0,0.22880000000000003,19.9765,-0.3645
feeling_prob,807,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11843999999999999,0.0,0.22855999999999999,19.9765,-0.3675
feeling_prob,808,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11829,0.0,0.22871,19.9765,-0.3315
feeling_prob,809,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11882,0.0,0.22818000000000002,19.9765,-0.3855
feeling_prob,810,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11881,0.0,0.22819,19.9765,-0.393
feeling_prob,811,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.9,0.3299711815561959,-0.11857000000000001,0.0,0.22843,19.9765,-0.3315
feeling_prob,812,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11875,0.0,0.22825000000000004,19.9765,-0.3735
feeling_prob,813,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11907999999999999,0.0,0.22792,19.9765,-0.4125
feeling_prob,814,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11911000000000001,0.0,0.22789,19.9765,-0.357
feeling_prob,815,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11919,0.0,0.22780999999999998,19.9765,-0.4035
feeling_prob,816,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11892000000000001,0.0,0.22808,19.9765,-0.3225
feeling_prob,817,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11909,0.0,0.22791,19.9765,-0.348
feeling_prob,818,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11897,0.0,0.22803,19.9765,-0.3525
feeling_prob,819,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11873000000000002,0.0,0.22826999999999997,19.9765,-0.324
feeling_prob,820,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11852,0.0,0.22848000000000002,19.9765,-0.336
feeling_prob,821,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11854,0.0,0.22846,19.9765,-0.333
feeling_prob,822,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11871000000000001,0.0,0.22829,19.9765,-0.357
feeling_prob,823,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11878,0.0,0.22821999999999998,19.9765,-0.393
feeling_prob,824,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11884,0.0,0.22816,19.9765,-0.3525
feeling_prob,825,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11933999999999999,0.0,0.22765999999999997,19.9765,-0.4005
feeling_prob,826,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11939999999999999,0.0,0.22759999999999997,19.9765,-0.336
feeling_prob,827,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11957,0.0,0.22743,19.9765,-0.36
feeling_prob,828,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11942,0.0,0.22758,19.9765,-0.3615
feeling_prob,829,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11932999999999999,0.0,0.22766999999999998,19.9765,-0.33
feeling_prob,830,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11947999999999999,0.0,0.22752,19.9765,-0.3435
feeling_prob,831,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11954000000000001,0.0,0.22746,19.9765,-0.3435
feeling_prob,832,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11965999999999999,0.0,0.22734000000000001,19.9765,-0.363
feeling_prob,833,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11979000000000001,0.0,0.22721,19.9765,-0.3465
feeling_prob,834,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11949,0.0,0.22751000000000002,19.9765,-0.345
feeling_prob,835,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11989,0.0,0.22710999999999998,19.9765,-0.3795
feeling_prob,836,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.12035,0.0,0.22665000000000002,19.9765,-0.3795
feeling_prob,837,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.11997,0.0,0.22702999999999998,19.9765,-0.3285
feeling_prob,838,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.1201,0.0,0.22690000000000002,19.9765,-0.3645
feeling_prob,839,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.12000999999999999,0.0,0.22698999999999997,19.9765,-0.3615
feeling_prob,840,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12006,0.0,0.22694,19.9765,-0.3915
feeling_prob,841,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11972,0.0,0.22728,19.9765,-0.324
feeling_prob,842,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11971,0.0,0.22729,19.9765,-0.348
feeling_prob,843,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.11930000000000002,0.0,0.22769999999999999,19.9765,-0.3165
feeling_prob,844,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.1191,0.0,0.2279,19.9765,-0.372
feeling_prob,845,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11888,0.0,0.22812000000000002,19.9765,-0.333
feeling_prob,846,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11875,0.0,0.22824999999999998,19.9765,-0.375
feeling_prob,847,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11861000000000001,0.0,0.22839,19.9765,-0.3405
feeling_prob,848,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11871999999999999,0.0,0.22827999999999998,19.9765,-0.3465
feeling_prob,849,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11837000000000002,0.0,0.22863,19.9765,-0.3345
feeling_prob,850,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11787,0.0,0.22913,19.9765,-0.285
feeling_prob,851,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11809000000000001,0.0,0.22891000000000003,19.9765,-0.3555
feeling_prob,852,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11805,0.0,0.22895,19.9765,-0.3375
feeling_prob,853,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11822,0.0,0.22878,19.9765,-0.402
feeling_prob,854,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11843,0.0,0.22857,19.9765,-0.3615
feeling_prob,855,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11779,0.0,0.22921,19.9765,-0.264
feeling_prob,856,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11793,0.0,0.22907,19.9765,-0.3855
feeling_prob,857,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11818,0.0,0.22882000000000002,19.9765,-0.405
feeling_prob,858,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11825,0.0,0.22875,19.9765,-0.342
feeling_prob,859,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11801,0.0,0.22899,19.9765,-0.3495
feeling_prob,860,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11784,0.0,0.22916,19.9765,-0.3675
feeling_prob,861,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11797,0.0,0.22902999999999998,19.9765,-0.351
feeling_prob,862,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11768999999999999,0.0,0.22930999999999999,19.9765,-0.3315
feeling_prob,863,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11754000000000002,0.0,0.22945999999999997,19.9765,-0.39
feeling_prob,864,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11757,0.0,0.22942999999999997,19.9765,-0.3615
feeling_prob,865,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11703,0.0,0.22997,19.9765,-0.3225
feeling_prob,866,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11738,0.0,0.22962,19.9765,-0.375
feeling_prob,867,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11737,0.0,0.22963,19.9765,-0.3465
feeling_prob,868,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.1175,0.0,0.22949999999999998,19.9765,-0.372
feeling_prob,869,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11754999999999999,0.0,0.22945000000000002,19.9765,-0.3315
feeling_prob,870,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11747,0.0,0.22952999999999998,19.9765,-0.324
feeling_prob,871,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11783999999999999,0.0,0.22916,19.9765,-0.3885
feeling_prob,872,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11816,0.0,0.22884000000000002,19.9765,-0.405
feeling_prob,873,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11782999999999999,0.0,0.22916999999999998,19.9765,-0.3435
feeling_prob,874,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11809000000000001,0.0,0.22891000000000003,19.9765,-0.3915
feeling_prob,875,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11794,0.0,0.22905999999999999,19.9765,-0.378
feeling_prob,876,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11839000000000001,0.0,0.22861,19.9765,-0.4035
feeling_prob,877,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11809000000000001,0.0,0.22891000000000003,19.9765,-0.315
feeling_prob,878,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11822,0.0,0.22878,19.9765,-0.381
feeling_prob,879,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11842000000000001,0.0,0.22858,19.9765,-0.36
feeling_prob,880,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11860000000000001,0.0,0.2284,19.9765,-0.3705
feeling_prob,881,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11865,0.0,0.22835,19.9765,-0.351
feeling_prob,882,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11858,0.0,0.22841999999999998,19.9765,-0.3525
feeling_prob,883,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11859,0.0,0.22840999999999997,19.9765,-0.348
feeling_prob,884,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11887,0.0,0.22813,19.9765,-0.387
feeling_prob,885,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11885,0.0,0.22815000000000002,19.9765,-0.3765
feeling_prob,886,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11891,0.0,0.22809,19.9765,-0.3885
feeling_prob,887,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11936000000000002,0.0,0.22763999999999998,19.9765,-0.396
feeling_prob,888,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11924000000000001,0.0,0.22776,19.9765,-0.3465
feeling_prob,889,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11913,0.0,0.22787000000000002,19.9765,-0.345
feeling_prob,890,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11923,0.0,0.22777,19.9765,-0.4065
feeling_prob,891,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11922,0.0,0.22777999999999998,19.9765,-0.3225
feeling_prob,892,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11903999999999999,0.0,0.22796,19.9765,-0.321
feeling_prob,893,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.3675
feeling_prob,894,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.1,0.2896253602305475,-0.11933999999999999,0.0,0.22766000000000003,19.9765,-0.366
feeling_prob,895,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11928000000000001,0.0,0.22771999999999998,19.9765,-0.324
feeling_prob,896,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11937000000000002,0.0,0.22763000000000003,19.9765,-0.3885
feeling_prob,897,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11953,0.0,0.22747,19.9765,-0.3645
feeling_prob,898,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11945,0.0,0.22755000000000003,19.9765,-0.3345
feeling_prob,899,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11950999999999999,0.0,0.22749000000000003,19.9765,-0.3435
feeling_prob,900,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.12008,0.0,0.22692,19.9765,-0.3705
feeling_prob,901,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11983,0.0,0.22716999999999998,19.9765,-0.318
feeling_prob,902,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11977,0.0,0.22723000000000002,19.9765,-0.3285
feeling_prob,903,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11958,0.0,0.22742,19.9765,-0.3735
feeling_prob,904,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11936,0.0,0.22763999999999998,19.9765,-0.3285
feeling_prob,905,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11991999999999998,0.0,0.22707999999999998,19.9765,-0.348
feeling_prob,906,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11955,0.0,0.22744999999999999,19.9765,-0.33
feeling_prob,907,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11928000000000001,0.0,0.22771999999999998,19.9765,-0.3645
feeling_prob,908,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11947,0.0,0.22753,19.9765,-0.3705
feeling_prob,909,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11919,0.0,0.22780999999999998,19.9765,-0.3075
feeling_prob,910,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11921,0.0,0.22779,19.9765,-0.3705
feeling_prob,911,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11914,0.0,0.22786,19.9765,-0.3405
feeling_prob,912,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11937000000000002,0.0,0.22763000000000003,19.9765,-0.366
feeling_prob,913,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11883999999999999,0.0,0.22816,19.9765,-0.3105
feeling_prob,914,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11891,0.0,0.22809000000000001,19.9765,-0.372
feeling_prob,915,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11882999999999999,0.0,0.22816999999999996,19.9765,-0.3105
feeling_prob,916,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11879999999999999,0.0,0.22820000000000001,19.9765,-0.3705
feeling_prob,917,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.1188,0.0,0.22819999999999996,19.9765,-0.3465
feeling_prob,918,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11862,0.0,0.22838,19.9765,-0.345
feeling_prob,919,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.11894,0.0,0.22806,19.9765,-0.3795
feeling_prob,920,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11878999999999999,0.0,0.22821000000000002,19.9765,-0.3015
feeling_prob,921,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11850000000000001,0.0,0.2285,19.9765,-0.345
feeling_prob,922,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11806,0.0,0.22894000000000003,19.9765,-0.339
feeling_prob,923,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11833,0.0,0.22867,19.9765,-0.384
feeling_prob,924,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11821999999999999,0.0,0.22878,19.9765,-0.375
feeling_prob,925,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11809000000000001,0.0,0.22891000000000003,19.9765,-0.3585
feeling_prob,926,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11798,0.0,0.22902,19.9765,-0.387
feeling_prob,927,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11855,0.0,0.22845,19.9765,-0.4005
feeling_prob,928,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11853999999999999,0.0,0.22846,19.9765,-0.3795
feeling_prob,929,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.05,0.3321325648414985,-0.1185,0.0,0.2285,19.9765,-0.354
feeling_prob,930,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11857,0.0,0.22843000000000002,19.9765,-0.381
feeling_prob,931,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11904999999999999,0.0,0.22795,19.9765,-0.423
feeling_prob,932,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11885,0.0,0.22815000000000002,19.9765,-0.3225
feeling_prob,933,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11894,0.0,0.22806,19.9765,-0.3615
feeling_prob,934,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11866,0.0,0.22834000000000004,19.9765,-0.345
feeling_prob,935,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11827,0.0,0.22873000000000002,19.9765,-0.318
feeling_prob,936,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11819,0.0,0.22881,19.9765,-0.3765
feeling_prob,937,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11821999999999999,0.0,0.22878,19.9765,-0.4005
feeling_prob,938,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11849,0.0,0.22851,19.9765,-0.387
feeling_prob,939,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11869000000000002,0.0,0.22830999999999999,19.9765,-0.375
feeling_prob,940,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11837999999999999,0.0,0.22862000000000002,19.9765,-0.36
feeling_prob,941,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11867000000000001,0.0,0.22833000000000003,19.9765,-0.366
feeling_prob,942,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11875,0.0,0.22824999999999998,19.9765,-0.333
feeling_prob,943,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11888,0.0,0.22812,19.9765,-0.387
feeling_prob,944,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11876000000000002,0.0,0.22824000000000003,19.9765,-0.348
feeling_prob,945,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11911999999999999,0.0,0.22788,19.9765,-0.378
feeling_prob,946,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11908999999999999,0.0,0.22791,19.9765,-0.384
feeling_prob,947,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.1191,0.0,0.2279,19.9765,-0.366
feeling_prob,948,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.11907,0.0,0.22793,19.9765,-0.33
feeling_prob,949,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11926,0.0,0.22774,19.9765,-0.372
feeling_prob,950,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11930999999999999,0.0,0.22768999999999998,19.9765,-0.378
feeling_prob,951,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11979,0.0,0.22721,19.9765,-0.39
feeling_prob,952,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.12048,0.0,0.22652,19.9765,-0.432
feeling_prob,953,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.12047,0.0,0.22652999999999998,19.9765,-0.372
feeling_prob,954,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.12055999999999999,0.0,0.22644000000000003,19.9765,-0.342
feeling_prob,955,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.12063,0.0,0.22637000000000002,19.9765,-0.3585
feeling_prob,956,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12090999999999999,0.0,0.22609,19.9765,-0.372
feeling_prob,957,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.12077,0.0,0.22623000000000001,19.9765,-0.3435
feeling_prob,958,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.9,0.3299711815561959,-0.12084999999999999,0.0,0.22615000000000002,19.9765,-0.3825
feeling_prob,959,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.12108000000000001,0.0,0.22592,19.9765,-0.342
feeling_prob,960,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.12089,0.0,0.22611,19.9765,-0.342
feeling_prob,961,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12109,0.0,0.22591,19.9765,-0.3705
feeling_prob,962,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12075,0.0,0.22625,19.9765,-0.315
feeling_prob,963,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.12083,0.0,0.22617,19.9765,-0.3225
feeling_prob,964,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12061999999999999,0.0,0.22638000000000003,19.9765,-0.3405
feeling_prob,965,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12083,0.0,0.22617,19.9765,-0.342
feeling_prob,966,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12065000000000001,0.0,0.22634999999999997,19.9765,-0.3435
feeling_prob,967,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.1204,0.0,0.2266,19.9765,-0.309
feeling_prob,968,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.12038,0.0,0.22662,19.9765,-0.342
feeling_prob,969,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.12022000000000001,0.0,0.22678,19.9765,-0.3555
feeling_prob,970,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12067,0.0,0.22633,19.9765,-0.369
feeling_prob,971,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.12079,0.0,0.22621,19.9765,-0.363
feeling_prob,972,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12122,0.0,0.22577999999999998,19.9765,-0.4035
feeling_prob,973,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.12102,0.0,0.22598000000000001,19.9765,-0.354
feeling_prob,974,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12115000000000001,0.0,0.22584999999999997,19.9765,-0.3945
feeling_prob,975,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.12133999999999999,0.0,0.22566,19.9765,-0.387
feeling_prob,976,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12117000000000001,0.0,0.22583000000000003,19.9765,-0.3615
feeling_prob,977,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.12102,0.0,0.22598000000000001,19.9765,-0.378
feeling_prob,978,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12082000000000001,0.0,0.22618000000000002,19.9765,-0.3495
feeling_prob,979,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.12078,0.0,0.22622,19.9765,-0.348
feeling_prob,980,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12074,0.0,0.22626,19.9765,-0.375
feeling_prob,981,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12027000000000002,0.0,0.22673,19.9765,-0.3525
feeling_prob,982,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.12089,0.0,0.22611,19.9765,-0.4155
feeling_prob,983,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.12055999999999999,0.0,0.22644000000000003,19.9765,-0.312
feeling_prob,984,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.12081000000000001,0.0,0.22619,19.9765,-0.3825
feeling_prob,985,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12140000000000001,0.0,0.2256,19.9765,-0.4065
feeling_prob,986,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.8,0.2997118155619596,-0.12139,0.0,0.22561,19.9765,-0.375
feeling_prob,987,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.12113,0.0,0.22587000000000004,19.9765,-0.3615
feeling_prob,988,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12108,0.0,0.22592,19.9765,-0.3795
feeling_prob,989,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.12100999999999999,0.0,0.22599,19.9765,-0.3645
feeling_prob,990,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.12105,0.0,0.22594999999999998,19.9765,-0.366
feeling_prob,991,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.12069999999999999,0.0,0.2263,19.9765,-0.3135
feeling_prob,992,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.12079,0.0,0.22621000000000002,19.9765,-0.3465
feeling_prob,993,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.12075000000000001,0.0,0.22625000000000003,19.9765,-0.381
feeling_prob,994,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.12128,0.0,0.22572,19.9765,-0.4275
feeling_prob,995,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.12091000000000002,0.0,0.22609,19.9765,-0.3225
feeling_prob,996,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.1206,0.0,0.22640000000000002,19.9765,-0.3375
feeling_prob,997,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12059000000000002,0.0,0.22641000000000003,19.9765,-0.3645
feeling_prob,998,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.12073,0.0,0.22627,19.9765,-0.351
feeling_prob,999,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12085000000000001,0.0,0.22615,19.9765,-0.39
feeling_prob,1000,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12082000000000001,0.0,0.22618000000000002,19.9765,-0.3735
feeling_prob,1001,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12065,0.0,0.22635000000000002,19.9765,-0.3645
feeling_prob,1002,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11993000000000001,0.0,0.22706999999999997,19.9765,-0.324
feeling_prob,1003,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11954000000000001,0.0,0.22746000000000002,19.9765,-0.3135
feeling_prob,1004,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11947,0.0,0.22753,19.9765,-0.3315
feeling_prob,1005,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11932999999999999,0.0,0.22766999999999998,19.9765,-0.3375
feeling_prob,1006,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11906,0.0,0.22794,19.9765,-0.3315
feeling_prob,1007,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11927,0.0,0.22773,19.9765,-0.375
feeling_prob,1008,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11928000000000001,0.0,0.22771999999999998,19.9765,-0.384
feeling_prob,1009,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11947999999999999,0.0,0.22752,19.9765,-0.372
feeling_prob,1010,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11971,0.0,0.22729000000000002,19.9765,-0.3765
feeling_prob,1011,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11940999999999999,0.0,0.22758999999999996,19.9765,-0.3255
feeling_prob,1012,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11936,0.0,0.22763999999999998,19.9765,-0.3075
feeling_prob,1013,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11968,0.0,0.22732,19.9765,-0.3705
feeling_prob,1014,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11984,0.0,0.22715999999999997,19.9765,-0.3645
feeling_prob,1015,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11996000000000001,0.0,0.22704000000000002,19.9765,-0.36
feeling_prob,1016,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12014999999999999,0.0,0.22685000000000002,19.9765,-0.372
feeling_prob,1017,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12041,0.0,0.22659,19.9765,-0.348
feeling_prob,1018,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12027000000000002,0.0,0.22673000000000001,19.9765,-0.321
feeling_prob,1019,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.1198,0.0,0.22719999999999999,19.9765,-0.285
feeling_prob,1020,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11968999999999999,0.0,0.22730999999999998,19.9765,-0.3525
feeling_prob,1021,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11972000000000001,0.0,0.22728,19.9765,-0.3675
feeling_prob,1022,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11949,0.0,0.22751000000000002,19.9765,-0.369
feeling_prob,1023,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11939,0.0,0.22760999999999998,19.9765,-0.339
feeling_prob,1024,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11907,0.0,0.22793000000000002,19.9765,-0.3465
feeling_prob,1025,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11856000000000001,0.0,0.22844,19.9765,-0.3105
feeling_prob,1026,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11869,0.0,0.22830999999999999,19.9765,-0.381
feeling_prob,1027,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.11848,0.0,0.22851999999999997,19.9765,-0.3465
feeling_prob,1028,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11872999999999999,0.0,0.22826999999999997,19.9765,-0.387
feeling_prob,1029,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11884,0.0,0.22816,19.9765,-0.3645
feeling_prob,1030,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11853,0.0,0.22847,19.9765,-0.3285
feeling_prob,1031,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11857,0.0,0.22843,19.9765,-0.3585
feeling_prob,1032,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11791,0.0,0.22909,19.9765,-0.3165
feeling_prob,1033,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11821999999999999,0.0,0.22878,19.9765,-0.3585
feeling_prob,1034,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11806,0.0,0.22893999999999998,19.9765,-0.3585
feeling_prob,1035,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11782999999999999,0.0,0.22917,19.9765,-0.372
feeling_prob,1036,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11785999999999999,0.0,0.22914,19.9765,-0.3795
feeling_prob,1037,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11782,0.0,0.22918,19.9765,-0.3555
feeling_prob,1038,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11766,0.0,0.22934000000000002,19.9765,-0.3555
feeling_prob,1039,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11728,0.0,0.22971999999999998,19.9765,-0.3075
feeling_prob,1040,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11742000000000001,0.0,0.22957999999999998,19.9765,-0.387
feeling_prob,1041,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11769,0.0,0.22931,19.9765,-0.354
feeling_prob,1042,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11757000000000001,0.0,0.22943000000000002,19.9765,-0.3285
feeling_prob,1043,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11718999999999999,0.0,0.22981,19.9765,-0.324
feeling_prob,1044,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11675999999999999,0.0,0.23024,19.9765,-0.363
feeling_prob,1045,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11713999999999998,0.0,0.22986,19.9765,-0.3795
feeling_prob,1046,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11732,0.0,0.22968,19.9765,-0.3645
feeling_prob,1047,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11715,0.0,0.22985,19.9765,-0.339
feeling_prob,1048,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.11732999999999999,0.0,0.22967,19.9765,-0.378
feeling_prob,1049,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11703,0.0,0.22997,19.9765,-0.345
feeling_prob,1050,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.5,0.2953890489913544,-0.11700999999999999,0.0,0.22999,19.9765,-0.3705
feeling_prob,1051,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.11704,0.0,0.22996,19.9765,-0.369
feeling_prob,1052,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11696999999999999,0.0,0.23003,19.9765,-0.3135
feeling_prob,1053,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11713,0.0,0.22987,19.9765,-0.3375
feeling_prob,1054,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11715999999999999,0.0,0.22984,19.9765,-0.336
feeling_prob,1055,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11715999999999999,0.0,0.22984000000000002,19.9765,-0.3375
feeling_prob,1056,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11744,0.0,0.22956,19.9765,-0.3735
feeling_prob,1057,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11714000000000001,0.0,0.22986,19.9765,-0.33
feeling_prob,1058,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11673,0.0,0.23027,19.9765,-0.3225
feeling_prob,1059,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11658000000000002,0.0,0.23042,19.9765,-0.3495
feeling_prob,1060,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11652999999999998,0.0,0.23046999999999998,19.9765,-0.369
feeling_prob,1061,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11682000000000001,0.0,0.23018,19.9765,-0.369
feeling_prob,1062,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11715,0.0,0.22985,19.9765,-0.357
feeling_prob,1063,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.1173,0.0,0.22970000000000002,19.9765,-0.393
feeling_prob,1064,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11718,0.0,0.22982000000000002,19.9765,-0.3465
feeling_prob,1065,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11689999999999999,0.0,0.23010000000000003,19.9765,-0.318
feeling_prob,1066,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11676,0.0,0.23024,19.9765,-0.351
feeling_prob,1067,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11712,0.0,0.22988,19.9765,-0.402
feeling_prob,1068,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11741,0.0,0.22959,19.9765,-0.3645
feeling_prob,1069,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11779,0.0,0.22921000000000002,19.9765,-0.342
feeling_prob,1070,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11782,0.0,0.22918000000000002,19.9765,-0.357
feeling_prob,1071,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11745999999999998,0.0,0.22954,19.9765,-0.3135
feeling_prob,1072,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11733,0.0,0.22966999999999999,19.9765,-0.3495
feeling_prob,1073,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11756,0.0,0.22943999999999998,19.9765,-0.3735
feeling_prob,1074,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11754999999999999,0.0,0.22945000000000002,19.9765,-0.345
feeling_prob,1075,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11793,0.0,0.22907,19.9765,-0.3675
feeling_prob,1076,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11738,0.0,0.22962,19.9765,-0.2985
feeling_prob,1077,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11733,0.0,0.22967,19.9765,-0.339
feeling_prob,1078,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11707000000000001,0.0,0.22993000000000002,19.9765,-0.348
feeling_prob,1079,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11675,0.0,0.23025,19.9765,-0.3165
feeling_prob,1080,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11677000000000001,0.0,0.23023,19.9765,-0.3315
feeling_prob,1081,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.1,0.3328530259365994,-0.11665,0.0,0.23035,19.9765,-0.3405
feeling_prob,1082,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11669,0.0,0.23031000000000001,19.9765,-0.3225
feeling_prob,1083,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11669,0.0,0.23031,19.9765,-0.3585
feeling_prob,1084,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11683,0.0,0.23016999999999999,19.9765,-0.3795
feeling_prob,1085,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11657000000000001,0.0,0.23043,19.9765,-0.333
feeling_prob,1086,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11643,0.0,0.23057000000000002,19.9765,-0.3585
feeling_prob,1087,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11638,0.0,0.23062000000000002,19.9765,-0.348
feeling_prob,1088,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11622,0.0,0.23077999999999999,19.9765,-0.3315
feeling_prob,1089,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11671000000000001,0.0,0.23029000000000002,19.9765,-0.381
feeling_prob,1090,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11684,0.0,0.23016000000000003,19.9765,-0.4065
feeling_prob,1091,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11680000000000001,0.0,0.2302,19.9765,-0.348
feeling_prob,1092,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11709,0.0,0.22991,19.9765,-0.372
feeling_prob,1093,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11712,0.0,0.22988,19.9765,-0.3285
feeling_prob,1094,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11734000000000001,0.0,0.22965999999999998,19.9765,-0.396
feeling_prob,1095,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11708,0.0,0.22992,19.9765,-0.3405
feeling_prob,1096,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11686,0.0,0.23013999999999998,19.9765,-0.3315
feeling_prob,1097,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11674,0.0,0.23026,19.9765,-0.321
feeling_prob,1098,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11633,0.0,0.23067000000000001,19.9765,-0.3165
feeling_prob,1099,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11649000000000001,0.0,0.23051000000000002,19.9765,-0.369
feeling_prob,1100,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11661000000000002,0.0,0.23039,19.9765,-0.3885
feeling_prob,1101,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11645,0.0,0.23055,19.9765,-0.345
feeling_prob,1102,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.1167,0.0,0.2303,19.9765,-0.351
feeling_prob,1103,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11679,0.0,0.23021,19.9765,-0.351
feeling_prob,1104,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11701,0.0,0.22999000000000003,19.9765,-0.369
feeling_prob,1105,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11748000000000001,0.0,0.22952000000000003,19.9765,-0.408
feeling_prob,1106,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11709,0.0,0.22991,19.9765,-0.315
feeling_prob,1107,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11721,0.0,0.22979,19.9765,-0.348
feeling_prob,1108,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11765,0.0,0.22935000000000003,19.9765,-0.3885
feeling_prob,1109,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11792,0.0,0.22907999999999998,19.9765,-0.39
feeling_prob,1110,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11775000000000001,0.0,0.22925,19.9765,-0.3435
feeling_prob,1111,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11742000000000001,0.0,0.22958,19.9765,-0.3195
feeling_prob,1112,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11767000000000001,0.0,0.22933000000000003,19.9765,-0.3945
feeling_prob,1113,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11717000000000001,0.0,0.22983,19.9765,-0.318
feeling_prob,1114,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.1173,0.0,0.2297,19.9765,-0.366
feeling_prob,1115,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11759,0.0,0.22941,19.9765,-0.3615
feeling_prob,1116,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11769,0.0,0.22930999999999999,19.9765,-0.366
feeling_prob,1117,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11759,0.0,0.22941,19.9765,-0.387
feeling_prob,1118,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.1175,0.0,0.22949999999999998,19.9765,-0.351
feeling_prob,1119,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11776999999999999,0.0,0.22923,19.9765,-0.3825
feeling_prob,1120,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11761,0.0,0.22939,19.9765,-0.333
feeling_prob,1121,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11808,0.0,0.22891999999999998,19.9765,-0.384
feeling_prob,1122,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.11814,0.0,0.22886000000000004,19.9765,-0.3585
feeling_prob,1123,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11828,0.0,0.22872,19.9765,-0.3945
feeling_prob,1124,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11838999999999998,0.0,0.22860999999999998,19.9765,-0.3615
feeling_prob,1125,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11859,0.0,0.22841,19.9765,-0.3975
feeling_prob,1126,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11907999999999999,0.0,0.22791999999999998,19.9765,-0.372
feeling_prob,1127,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11918,0.0,0.22782,19.9765,-0.354
feeling_prob,1128,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11960000000000001,0.0,0.2274,19.9765,-0.411
feeling_prob,1129,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12004999999999999,0.0,0.22695,19.9765,-0.384
feeling_prob,1130,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.1201,0.0,0.22690000000000002,19.9765,-0.339
feeling_prob,1131,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.12043999999999999,0.0,0.22656,19.9765,-0.3915
feeling_prob,1132,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12079,0.0,0.22621,19.9765,-0.375
feeling_prob,1133,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12067,0.0,0.22633,19.9765,-0.3405
feeling_prob,1134,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.12039,0.0,0.22661,19.9765,-0.3375
feeling_prob,1135,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.12083,0.0,0.22617,19.9765,-0.399
feeling_prob,1136,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.1208,0.0,0.22619999999999998,19.9765,-0.354
feeling_prob,1137,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.12084000000000002,0.0,0.22616,19.9765,-0.354
feeling_prob,1138,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12105,0.0,0.22594999999999998,19.9765,-0.363
feeling_prob,1139,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.12050999999999998,0.0,0.22648999999999997,19.9765,-0.3
feeling_prob,1140,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.12017,0.0,0.22683,19.9765,-0.3555
feeling_prob,1141,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.12000999999999999,0.0,0.22699000000000003,19.9765,-0.324
feeling_prob,1142,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.12031,0.0,0.22669,19.9765,-0.417
feeling_prob,1143,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.12043000000000001,0.0,0.22657,19.9765,-0.3465
feeling_prob,1144,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.12001999999999999,0.0,0.22698000000000002,19.9765,-0.3345
feeling_prob,1145,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.12028,0.0,0.22672,19.9765,-0.3795
feeling_prob,1146,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.12023000000000002,0.0,0.22677,19.9765,-0.324
feeling_prob,1147,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.1202,0.0,0.2268,19.9765,-0.3165
feeling_prob,1148,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.12050000000000001,0.0,0.22649999999999998,19.9765,-0.3615
feeling_prob,1149,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.12041,0.0,0.22658999999999999,19.9765,-0.3555
feeling_prob,1150,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.12036999999999999,0.0,0.22663,19.9765,-0.3825
feeling_prob,1151,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.12036000000000001,0.0,0.22664,19.9765,-0.3435
feeling_prob,1152,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.12040000000000001,0.0,0.2266,19.9765,-0.357
feeling_prob,1153,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.12049000000000001,0.0,0.22651,19.9765,-0.3645
feeling_prob,1154,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12044,0.0,0.22655999999999998,19.9765,-0.3615
feeling_prob,1155,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.12000999999999999,0.0,0.22698999999999997,19.9765,-0.3435
feeling_prob,1156,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.12020000000000002,0.0,0.2268,19.9765,-0.3435
feeling_prob,1157,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.12018,0.0,0.22682000000000002,19.9765,-0.345
feeling_prob,1158,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12011,0.0,0.22689,19.9765,-0.378
feeling_prob,1159,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11977,0.0,0.22723000000000002,19.9765,-0.339
feeling_prob,1160,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.12009,0.0,0.22691000000000003,19.9765,-0.3915
feeling_prob,1161,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12035,0.0,0.22665,19.9765,-0.3585
feeling_prob,1162,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.1202,0.0,0.2268,19.9765,-0.372
feeling_prob,1163,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12061999999999999,0.0,0.22637999999999997,19.9765,-0.381
feeling_prob,1164,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.1206,0.0,0.22640000000000002,19.9765,-0.363
feeling_prob,1165,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12045,0.0,0.22655,19.9765,-0.339
feeling_prob,1166,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.12035,0.0,0.22665000000000002,19.9765,-0.351
feeling_prob,1167,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.12023,0.0,0.22677000000000003,19.9765,-0.369
feeling_prob,1168,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11997,0.0,0.22702999999999998,19.9765,-0.312
feeling_prob,1169,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11993000000000001,0.0,0.22707,19.9765,-0.3765
feeling_prob,1170,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11982999999999999,0.0,0.22716999999999998,19.9765,-0.318
feeling_prob,1171,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11981000000000001,0.0,0.22719,19.9765,-0.381
feeling_prob,1172,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11975,0.0,0.22724999999999998,19.9765,-0.3495
feeling_prob,1173,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11927,0.0,0.22773,19.9765,-0.3225
feeling_prob,1174,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11929000000000001,0.0,0.22771,19.9765,-0.3645
feeling_prob,1175,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11913,0.0,0.22787,19.9765,-0.3735
feeling_prob,1176,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11897,0.0,0.22803,19.9765,-0.348
feeling_prob,1177,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11898,0.0,0.22802,19.9765,-0.3555
feeling_prob,1178,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11888,0.0,0.22812000000000002,19.9765,-0.396
feeling_prob,1179,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11855,0.0,0.22845,19.9765,-0.3345
feeling_prob,1180,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11862,0.0,0.22838,19.9765,-0.3495
feeling_prob,1181,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11837,0.0,0.22863,19.9765,-0.354
feeling_prob,1182,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11821,0.0,0.22879000000000002,19.9765,-0.351
feeling_prob,1183,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11827,0.0,0.22873000000000002,19.9765,-0.3495
feeling_prob,1184,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11849,0.0,0.22851,19.9765,-0.3705
feeling_prob,1185,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11847000000000002,0.0,0.22853,19.9765,-0.396
feeling_prob,1186,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.1183,0.0,0.22870000000000001,19.9765,-0.3285
feeling_prob,1187,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11809999999999998,0.0,0.2289,19.9765,-0.324
feeling_prob,1188,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.1182,0.0,0.22880000000000003,19.9765,-0.378
feeling_prob,1189,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11859000000000001,0.0,0.22841,19.9765,-0.3585
feeling_prob,1190,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11856000000000001,0.0,0.22844,19.9765,-0.351
feeling_prob,1191,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11864,0.0,0.22835999999999998,19.9765,-0.336
feeling_prob,1192,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11821999999999999,0.0,0.22878,19.9765,-0.354
feeling_prob,1193,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11798,0.0,0.22902,19.9765,-0.3105
feeling_prob,1194,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11809000000000001,0.0,0.22891000000000003,19.9765,-0.351
feeling_prob,1195,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11752000000000001,0.0,0.22948000000000002,19.9765,-0.294
feeling_prob,1196,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11782,0.0,0.22918,19.9765,-0.369
feeling_prob,1197,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11824000000000001,0.0,0.22876000000000002,19.9765,-0.3795
feeling_prob,1198,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11819999999999999,0.0,0.22880000000000003,19.9765,-0.3555
feeling_prob,1199,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11821999999999999,0.0,0.22878,19.9765,-0.3585
feeling_prob,1200,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11797,0.0,0.22902999999999998,19.9765,-0.345
feeling_prob,1201,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11798,0.0,0.22902,19.9765,-0.345
feeling_prob,1202,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11796999999999999,0.0,0.22903,19.9765,-0.3555
feeling_prob,1203,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11779999999999999,0.0,0.22920000000000001,19.9765,-0.339
feeling_prob,1204,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11798,0.0,0.22902,19.9765,-0.3885
feeling_prob,1205,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11828000000000001,0.0,0.22872,19.9765,-0.3885
feeling_prob,1206,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11802,0.0,0.22898,19.9765,-0.3045
feeling_prob,1207,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11819,0.0,0.22881,19.9765,-0.3705
feeling_prob,1208,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11823,0.0,0.22877,19.9765,-0.384
feeling_prob,1209,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11833,0.0,0.22866999999999998,19.9765,-0.354
feeling_prob,1210,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11789,0.0,0.22910999999999998,19.9765,-0.3255
feeling_prob,1211,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11795,0.0,0.22905,19.9765,-0.3675
feeling_prob,1212,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11768,0.0,0.22932,19.9765,-0.3315
feeling_prob,1213,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11744,0.0,0.22956000000000004,19.9765,-0.345
feeling_prob,1214,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11732,0.0,0.22968,19.9765,-0.345
feeling_prob,1215,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11765,0.0,0.22935,19.9765,-0.3885
feeling_prob,1216,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11738000000000001,0.0,0.22962,19.9765,-0.3105
feeling_prob,1217,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11775000000000001,0.0,0.22924999999999998,19.9765,-0.4245
feeling_prob,1218,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11791,0.0,0.22909000000000002,19.9765,-0.336
feeling_prob,1219,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11735000000000001,0.0,0.22965,19.9765,-0.2925
feeling_prob,1220,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11755,0.0,0.22945000000000002,19.9765,-0.348
feeling_prob,1221,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11721,0.0,0.22979,19.9765,-0.33
feeling_prob,1222,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11739000000000001,0.0,0.22961,19.9765,-0.3765
feeling_prob,1223,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11769,0.0,0.22931,19.9765,-0.3675
feeling_prob,1224,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11757,0.0,0.22943000000000002,19.9765,-0.3465
feeling_prob,1225,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11743,0.0,0.22957,19.9765,-0.3525
feeling_prob,1226,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.1174,0.0,0.2296,19.9765,-0.3435
feeling_prob,1227,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11743,0.0,0.22957,19.9765,-0.36
feeling_prob,1228,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11696,0.0,0.23004000000000002,19.9765,-0.3255
feeling_prob,1229,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11710000000000001,0.0,0.22990000000000002,19.9765,-0.3555
feeling_prob,1230,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11719999999999998,0.0,0.22979999999999998,19.9765,-0.3645
feeling_prob,1231,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11712000000000002,0.0,0.22988,19.9765,-0.342
feeling_prob,1232,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11729,0.0,0.22971,19.9765,-0.3765
feeling_prob,1233,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11734,0.0,0.22966,19.9765,-0.357
feeling_prob,1234,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.1173,0.0,0.22970000000000002,19.9765,-0.3645
feeling_prob,1235,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11689,0.0,0.23010999999999998,19.9765,-0.3345
feeling_prob,1236,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.1171,0.0,0.22990000000000002,19.9765,-0.36
feeling_prob,1237,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11713000000000001,0.0,0.22987,19.9765,-0.3285
feeling_prob,1238,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11702,0.0,0.22997999999999996,19.9765,-0.3615
feeling_prob,1239,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11693999999999999,0.0,0.23006000000000001,19.9765,-0.3465
feeling_prob,1240,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11710999999999999,0.0,0.22989,19.9765,-0.3765
feeling_prob,1241,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11697,0.0,0.23003,19.9765,-0.315
feeling_prob,1242,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11676,0.0,0.23023999999999997,19.9765,-0.3225
feeling_prob,1243,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11713,0.0,0.22987000000000002,19.9765,-0.366
feeling_prob,1244,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11690999999999999,0.0,0.23009000000000002,19.9765,-0.318
feeling_prob,1245,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11748999999999998,0.0,0.22950999999999996,19.9765,-0.381
feeling_prob,1246,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11728,0.0,0.22972,19.9765,-0.3375
feeling_prob,1247,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11725000000000002,0.0,0.22974999999999998,19.9765,-0.375
feeling_prob,1248,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11708,0.0,0.22991999999999999,19.9765,-0.33
feeling_prob,1249,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11717000000000001,0.0,0.22983,19.9765,-0.372
feeling_prob,1250,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11718999999999999,0.0,0.22981000000000001,19.9765,-0.348
feeling_prob,1251,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.1176,0.0,0.22939999999999997,19.9765,-0.4065
feeling_prob,1252,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11747000000000002,0.0,0.22952999999999998,19.9765,-0.336
feeling_prob,1253,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11758,0.0,0.22942,19.9765,-0.3555
feeling_prob,1254,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11753,0.0,0.22946999999999998,19.9765,-0.381
feeling_prob,1255,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11719999999999998,0.0,0.2298,19.9765,-0.339
feeling_prob,1256,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11759,0.0,0.22941000000000003,19.9765,-0.363
feeling_prob,1257,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11739000000000001,0.0,0.22960999999999998,19.9765,-0.3405
feeling_prob,1258,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11714000000000001,0.0,0.22986,19.9765,-0.3465
feeling_prob,1259,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11715,0.0,0.22985000000000003,19.9765,-0.3555
feeling_prob,1260,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11727,0.0,0.22973000000000002,19.9765,-0.3435
feeling_prob,1261,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11737,0.0,0.22963,19.9765,-0.3825
feeling_prob,1262,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11764,0.0,0.22936,19.9765,-0.372
feeling_prob,1263,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11723,0.0,0.22977,19.9765,-0.2835
feeling_prob,1264,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.1173,0.0,0.2297,19.9765,-0.3555
feeling_prob,1265,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.1173,0.0,0.22970000000000002,19.9765,-0.3885
feeling_prob,1266,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11782,0.0,0.22918,19.9765,-0.3885
feeling_prob,1267,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11722999999999999,0.0,0.22977,19.9765,-0.336
feeling_prob,1268,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11719999999999998,0.0,0.2298,19.9765,-0.3315
feeling_prob,1269,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11728999999999999,0.0,0.22971,19.9765,-0.306
feeling_prob,1270,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11736,0.0,0.22964,19.9765,-0.3585
feeling_prob,1271,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11742,0.0,0.22958,19.9765,-0.339
feeling_prob,1272,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11728999999999999,0.0,0.22971,19.9765,-0.357
feeling_prob,1273,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11704,0.0,0.22996000000000003,19.9765,-0.33
feeling_prob,1274,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11708,0.0,0.22992,19.9765,-0.3525
feeling_prob,1275,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11732999999999999,0.0,0.22966999999999999,19.9765,-0.39
feeling_prob,1276,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11721999999999999,0.0,0.22978,19.9765,-0.327
feeling_prob,1277,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11720000000000001,0.0,0.2298,19.9765,-0.357
feeling_prob,1278,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.1174,0.0,0.2296,19.9765,-0.3555
feeling_prob,1279,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11732,0.0,0.22968,19.9765,-0.3435
feeling_prob,1280,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11744000000000002,0.0,0.22956000000000004,19.9765,-0.3825
feeling_prob,1281,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11764999999999999,0.0,0.22935000000000003,19.9765,-0.3735
feeling_prob,1282,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11732,0.0,0.22968,19.9765,-0.327
feeling_prob,1283,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11758,0.0,0.22942,19.9765,-0.396
feeling_prob,1284,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11746000000000001,0.0,0.22954,19.9765,-0.3465
feeling_prob,1285,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11764999999999999,0.0,0.22935,19.9765,-0.363
feeling_prob,1286,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11800000000000001,0.0,0.22899999999999998,19.9765,-0.4125
feeling_prob,1287,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11824,0.0,0.22876000000000002,19.9765,-0.3645
feeling_prob,1288,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11810999999999999,0.0,0.22889000000000004,19.9765,-0.342
feeling_prob,1289,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11807000000000001,0.0,0.22893,19.9765,-0.3405
feeling_prob,1290,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11798,0.0,0.22901999999999997,19.9765,-0.363
feeling_prob,1291,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11814,0.0,0.22886000000000004,19.9765,-0.339
feeling_prob,1292,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11833,0.0,0.22867,19.9765,-0.351
feeling_prob,1293,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11846999999999999,0.0,0.22852999999999998,19.9765,-0.387
feeling_prob,1294,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11888,0.0,0.22812000000000002,19.9765,-0.3795
feeling_prob,1295,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11865,0.0,0.22835,19.9765,-0.3465
feeling_prob,1296,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11882,0.0,0.22818000000000002,19.9765,-0.363
feeling_prob,1297,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11850999999999999,0.0,0.22849,19.9765,-0.3285
feeling_prob,1298,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11859,0.0,0.22841,19.9765,-0.342
feeling_prob,1299,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11853,0.0,0.22847,19.9765,-0.363
feeling_prob,1300,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11846999999999999,0.0,0.22853,19.9765,-0.339
feeling_prob,1301,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11811999999999999,0.0,0.22888000000000003,19.9765,-0.354
feeling_prob,1302,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11849,0.0,0.22851,19.9765,-0.3915
feeling_prob,1303,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11851999999999999,0.0,0.22848,19.9765,-0.36
feeling_prob,1304,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11823,0.0,0.22877000000000003,19.9765,-0.3375
feeling_prob,1305,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11805,0.0,0.22895,19.9765,-0.312
feeling_prob,1306,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.11801,0.0,0.22899,19.9765,-0.357
feeling_prob,1307,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11833,0.0,0.22867,19.9765,-0.3885
feeling_prob,1308,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11804,0.0,0.22896,19.9765,-0.303
feeling_prob,1309,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11818999999999999,0.0,0.22881,19.9765,-0.378
feeling_prob,1310,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11805,0.0,0.22895,19.9765,-0.3225
feeling_prob,1311,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11801,0.0,0.22898999999999997,19.9765,-0.3765
feeling_prob,1312,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11803000000000001,0.0,0.22897,19.9765,-0.375
feeling_prob,1313,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11837999999999999,0.0,0.22862,19.9765,-0.336
feeling_prob,1314,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11863,0.0,0.22837,19.9765,-0.393
feeling_prob,1315,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11844999999999999,0.0,0.22855,19.9765,-0.3615
feeling_prob,1316,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11828,0.0,0.22872,19.9765,-0.363
feeling_prob,1317,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11852,0.0,0.22848000000000002,19.9765,-0.372
feeling_prob,1318,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11868000000000001,0.0,0.22832,19.9765,-0.3555
feeling_prob,1319,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11903999999999999,0.0,0.22796,19.9765,-0.36
feeling_prob,1320,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11903999999999999,0.0,0.22796,19.9765,-0.3585
feeling_prob,1321,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11919,0.0,0.22780999999999998,19.9765,-0.3615
feeling_prob,1322,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11946000000000001,0.0,0.22753999999999996,19.9765,-0.3975
feeling_prob,1323,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11981,0.0,0.22718999999999998,19.9765,-0.3825
feeling_prob,1324,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11986000000000001,0.0,0.22713999999999998,19.9765,-0.36
feeling_prob,1325,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11946000000000001,0.0,0.22754000000000002,19.9765,-0.33
feeling_prob,1326,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11951,0.0,0.22749,19.9765,-0.3345
feeling_prob,1327,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.3375
feeling_prob,1328,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11921999999999999,0.0,0.22777999999999998,19.9765,-0.3315
feeling_prob,1329,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11915,0.0,0.22785,19.9765,-0.333
feeling_prob,1330,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11924,0.0,0.22776,19.9765,-0.396
feeling_prob,1331,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11931000000000001,0.0,0.22768999999999998,19.9765,-0.384
feeling_prob,1332,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11923,0.0,0.22777,19.9765,-0.315
feeling_prob,1333,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11889,0.0,0.22811,19.9765,-0.345
feeling_prob,1334,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11914,0.0,0.22785999999999998,19.9765,-0.384
feeling_prob,1335,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11885,0.0,0.22815000000000002,19.9765,-0.3195
feeling_prob,1336,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11856,0.0,0.22844,19.9765,-0.369
feeling_prob,1337,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11858,0.0,0.22841999999999998,19.9765,-0.3675
feeling_prob,1338,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11837,0.0,0.22863,19.9765,-0.3105
feeling_prob,1339,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.1182,0.0,0.2288,19.9765,-0.315
feeling_prob,1340,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11800000000000001,0.0,0.229,19.9765,-0.333
feeling_prob,1341,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11832,0.0,0.22868000000000002,19.9765,-0.387
feeling_prob,1342,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11833,0.0,0.22867,19.9765,-0.3525
feeling_prob,1343,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11819,0.0,0.22881,19.9765,-0.366
feeling_prob,1344,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11822,0.0,0.22878,19.9765,-0.384
feeling_prob,1345,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11831000000000001,0.0,0.22869,19.9765,-0.36
feeling_prob,1346,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11853,0.0,0.22846999999999998,19.9765,-0.396
feeling_prob,1347,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11897,0.0,0.22803,19.9765,-0.3945
feeling_prob,1348,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11889000000000001,0.0,0.22811,19.9765,-0.33
feeling_prob,1349,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11887,0.0,0.22813,19.9765,-0.36
feeling_prob,1350,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11870000000000001,0.0,0.22829999999999998,19.9765,-0.3135
feeling_prob,1351,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11868000000000001,0.0,0.22832,19.9765,-0.351
feeling_prob,1352,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11857,0.0,0.22843,19.9765,-0.375
feeling_prob,1353,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11858,0.0,0.22841999999999998,19.9765,-0.3615
feeling_prob,1354,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11847999999999999,0.0,0.22852,19.9765,-0.3225
feeling_prob,1355,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11865,0.0,0.22835,19.9765,-0.3375
feeling_prob,1356,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11869,0.0,0.22830999999999999,19.9765,-0.363
feeling_prob,1357,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11843999999999999,0.0,0.22855999999999999,19.9765,-0.351
feeling_prob,1358,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11879999999999999,0.0,0.22820000000000001,19.9765,-0.357
feeling_prob,1359,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11889,0.0,0.22811,19.9765,-0.3915
feeling_prob,1360,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11908000000000002,0.0,0.22791999999999998,19.9765,-0.351
feeling_prob,1361,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11872999999999999,0.0,0.22827000000000003,19.9765,-0.324
feeling_prob,1362,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11818,0.0,0.22881999999999997,19.9765,-0.2925
feeling_prob,1363,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.1183,0.0,0.22870000000000001,19.9765,-0.354
feeling_prob,1364,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11805,0.0,0.22895000000000004,19.9765,-0.3555
feeling_prob,1365,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11802000000000001,0.0,0.22898,19.9765,-0.357
feeling_prob,1366,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11839000000000001,0.0,0.22861,19.9765,-0.4185
feeling_prob,1367,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11861000000000001,0.0,0.22838999999999998,19.9765,-0.405
feeling_prob,1368,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11874000000000001,0.0,0.22825999999999996,19.9765,-0.375
feeling_prob,1369,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11866,0.0,0.22834,19.9765,-0.348
feeling_prob,1370,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11843999999999999,0.0,0.22855999999999999,19.9765,-0.3255
feeling_prob,1371,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11837999999999999,0.0,0.22862,19.9765,-0.3525
feeling_prob,1372,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11829,0.0,0.22871000000000002,19.9765,-0.384
feeling_prob,1373,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11791,0.0,0.22909000000000002,19.9765,-0.3255
feeling_prob,1374,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11789,0.0,0.22911,19.9765,-0.357
feeling_prob,1375,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11808,0.0,0.22891999999999998,19.9765,-0.3585
feeling_prob,1376,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11841000000000002,0.0,0.22859000000000002,19.9765,-0.384
feeling_prob,1377,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11843,0.0,0.22857,19.9765,-0.3405
feeling_prob,1378,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11862,0.0,0.22838,19.9765,-0.36
feeling_prob,1379,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11869999999999999,0.0,0.22829999999999998,19.9765,-0.345
feeling_prob,1380,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11861000000000001,0.0,0.22838999999999998,19.9765,-0.3825
feeling_prob,1381,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11837,0.0,0.22863,19.9765,-0.348
feeling_prob,1382,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11863000000000001,0.0,0.22837,19.9765,-0.354
feeling_prob,1383,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.2,0.3342939481268011,-0.11891,0.0,0.22809000000000001,19.9765,-0.387
feeling_prob,1384,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.7,0.2982708933717579,-0.11907999999999999,0.0,0.22792,19.9765,-0.4095
feeling_prob,1385,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11932000000000001,0.0,0.22768,19.9765,-0.3555
feeling_prob,1386,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11956,0.0,0.22744,19.9765,-0.405
feeling_prob,1387,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11939,0.0,0.22761000000000003,19.9765,-0.342
feeling_prob,1388,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.8,0.2997118155619596,-0.11954000000000001,0.0,0.22746,19.9765,-0.333
feeling_prob,1389,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.3,0.3357348703170029,-0.11994999999999999,0.0,0.22705000000000003,19.9765,-0.3765
feeling_prob,1390,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12011,0.0,0.22689,19.9765,-0.357
feeling_prob,1391,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12009,0.0,0.22691,19.9765,-0.384
feeling_prob,1392,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.12025000000000001,0.0,0.22675,19.9765,-0.3765
feeling_prob,1393,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12007,0.0,0.22693000000000002,19.9765,-0.339
feeling_prob,1394,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12004,0.0,0.22695999999999997,19.9765,-0.3795
feeling_prob,1395,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12007999999999999,0.0,0.22692,19.9765,-0.366
feeling_prob,1396,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11977,0.0,0.22723000000000002,19.9765,-0.3495
feeling_prob,1397,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11958,0.0,0.22742,19.9765,-0.366
feeling_prob,1398,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11994999999999999,0.0,0.22705000000000003,19.9765,-0.3855
feeling_prob,1399,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.12,0.0,0.22699999999999998,19.9765,-0.3675
feeling_prob,1400,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12025000000000001,0.0,0.22675,19.9765,-0.351
feeling_prob,1401,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12019,0.0,0.22681,19.9765,-0.342
feeling_prob,1402,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11987,0.0,0.22713,19.9765,-0.327
feeling_prob,1403,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11991,0.0,0.22709000000000004,19.9765,-0.3675
feeling_prob,1404,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.12005,0.0,0.22695,19.9765,-0.3435
feeling_prob,1405,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12021000000000001,0.0,0.22679000000000002,19.9765,-0.3615
feeling_prob,1406,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.1202,0.0,0.2268,19.9765,-0.3615
feeling_prob,1407,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.12044,0.0,0.22656,19.9765,-0.387
feeling_prob,1408,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.12052,0.0,0.22648,19.9765,-0.369
feeling_prob,1409,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.12000000000000002,0.0,0.22699999999999998,19.9765,-0.3135
feeling_prob,1410,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11975,0.0,0.22725,19.9765,-0.3135
feeling_prob,1411,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11991,0.0,0.22709,19.9765,-0.348
feeling_prob,1412,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.12061999999999999,0.0,0.22638000000000003,19.9765,-0.399
feeling_prob,1413,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12087000000000002,0.0,0.22613,19.9765,-0.3915
feeling_prob,1414,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.12091000000000002,0.0,0.22608999999999999,19.9765,-0.3615
feeling_prob,1415,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12081999999999998,0.0,0.22618,19.9765,-0.3435
feeling_prob,1416,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12059999999999998,0.0,0.22640000000000002,19.9765,-0.3855
feeling_prob,1417,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12,0.0,0.22699999999999998,19.9765,-0.315
feeling_prob,1418,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.1197,0.0,0.2273,19.9765,-0.33
feeling_prob,1419,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11975000000000001,0.0,0.22725,19.9765,-0.3555
feeling_prob,1420,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12002,0.0,0.22698000000000002,19.9765,-0.366
feeling_prob,1421,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11997,0.0,0.22703000000000004,19.9765,-0.345
feeling_prob,1422,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11982000000000001,0.0,0.22718,19.9765,-0.3615
feeling_prob,1423,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11959,0.0,0.22741,19.9765,-0.291
feeling_prob,1424,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11955,0.0,0.22745,19.9765,-0.351
feeling_prob,1425,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.333
feeling_prob,1426,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.384
feeling_prob,1427,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.1199,0.0,0.2271,19.9765,-0.4185
feeling_prob,1428,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11971,0.0,0.22729,19.9765,-0.3315
feeling_prob,1429,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11973,0.0,0.22727,19.9765,-0.348
feeling_prob,1430,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11984,0.0,0.22716,19.9765,-0.399
feeling_prob,1431,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11984,0.0,0.22716,19.9765,-0.348
feeling_prob,1432,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.12006,0.0,0.22694,19.9765,-0.387
feeling_prob,1433,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11983,0.0,0.22716999999999998,19.9765,-0.3525
feeling_prob,1434,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11958,0.0,0.22742,19.9765,-0.372
feeling_prob,1435,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11971,0.0,0.22729,19.9765,-0.375
feeling_prob,1436,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11953000000000001,0.0,0.22747,19.9765,-0.378
feeling_prob,1437,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11962,0.0,0.22738,19.9765,-0.3555
feeling_prob,1438,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.1199,0.0,0.2271,19.9765,-0.375
feeling_prob,1439,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11964999999999999,0.0,0.22735,19.9765,-0.339
feeling_prob,1440,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11942,0.0,0.22758,19.9765,-0.3225
feeling_prob,1441,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11953000000000001,0.0,0.22747,19.9765,-0.4005
feeling_prob,1442,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11936999999999999,0.0,0.22762999999999997,19.9765,-0.3525
feeling_prob,1443,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11956000000000001,0.0,0.22744,19.9765,-0.3675
feeling_prob,1444,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11935000000000001,0.0,0.22765000000000002,19.9765,-0.348
feeling_prob,1445,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.85,0.3004322766570605,-0.11907,0.0,0.22793000000000002,19.9765,-0.324
feeling_prob,1446,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11921,0.0,0.22779,19.9765,-0.3705
feeling_prob,1447,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11922,0.0,0.22777999999999998,19.9765,-0.3675
feeling_prob,1448,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11902000000000001,0.0,0.22798,19.9765,-0.3555
feeling_prob,1449,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11875,0.0,0.22825000000000004,19.9765,-0.327
feeling_prob,1450,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11866,0.0,0.22834,19.9765,-0.3375
feeling_prob,1451,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.1185,0.0,0.22849999999999998,19.9765,-0.318
feeling_prob,1452,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11861000000000001,0.0,0.22838999999999998,19.9765,-0.3435
feeling_prob,1453,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11868000000000001,0.0,0.22832,19.9765,-0.378
feeling_prob,1454,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11869999999999999,0.0,0.22829999999999998,19.9765,-0.3465
feeling_prob,1455,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11853999999999999,0.0,0.22846,19.9765,-0.3375
feeling_prob,1456,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11836,0.0,0.22864,19.9765,-0.3345
feeling_prob,1457,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11833,0.0,0.22867,19.9765,-0.3825
feeling_prob,1458,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11821000000000001,0.0,0.22878999999999997,19.9765,-0.351
feeling_prob,1459,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11843999999999999,0.0,0.22856,19.9765,-0.348
feeling_prob,1460,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11862,0.0,0.22838,19.9765,-0.3405
feeling_prob,1461,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11887,0.0,0.22813000000000003,19.9765,-0.3855
feeling_prob,1462,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11869,0.0,0.22830999999999999,19.9765,-0.372
feeling_prob,1463,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11850999999999999,0.0,0.22849,19.9765,-0.3645
feeling_prob,1464,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11827,0.0,0.22873000000000002,19.9765,-0.3255
feeling_prob,1465,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11825000000000001,0.0,0.22875,19.9765,-0.3405
feeling_prob,1466,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11814000000000002,0.0,0.22885999999999998,19.9765,-0.369
feeling_prob,1467,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11848,0.0,0.22852,19.9765,-0.366
feeling_prob,1468,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11856,0.0,0.22844,19.9765,-0.342
feeling_prob,1469,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11864,0.0,0.22836,19.9765,-0.3675
feeling_prob,1470,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11866,0.0,0.22834000000000004,19.9765,-0.369
feeling_prob,1471,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11902000000000001,0.0,0.22798,19.9765,-0.399
feeling_prob,1472,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11891,0.0,0.22809000000000001,19.9765,-0.345
feeling_prob,1473,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11927000000000001,0.0,0.22773,19.9765,-0.345
feeling_prob,1474,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11941,0.0,0.22759000000000001,19.9765,-0.372
feeling_prob,1475,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11955000000000002,0.0,0.22745,19.9765,-0.354
feeling_prob,1476,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11903000000000001,0.0,0.22797,19.9765,-0.306
feeling_prob,1477,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11882000000000001,0.0,0.22818000000000002,19.9765,-0.387
feeling_prob,1478,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11916,0.0,0.22784000000000001,19.9765,-0.3825
feeling_prob,1479,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11888,0.0,0.22812000000000002,19.9765,-0.306
feeling_prob,1480,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11866,0.0,0.22834,19.9765,-0.366
feeling_prob,1481,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11866,0.0,0.22834,19.9765,-0.348
feeling_prob,1482,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11843,0.0,0.22857,19.9765,-0.3525
feeling_prob,1483,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11857,0.0,0.22843,19.9765,-0.3735
feeling_prob,1484,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11832000000000001,0.0,0.22868,19.9765,-0.3345
feeling_prob,1485,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11819,0.0,0.22881,19.9765,-0.3555
feeling_prob,1486,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11808999999999999,0.0,0.22891000000000003,19.9765,-0.363
feeling_prob,1487,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11810999999999999,0.0,0.22888999999999998,19.9765,-0.3585
feeling_prob,1488,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11816,0.0,0.22884000000000002,19.9765,-0.3825
feeling_prob,1489,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11810000000000001,0.0,0.2289,19.9765,-0.33
feeling_prob,1490,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11848,0.0,0.22852,19.9765,-0.3795
feeling_prob,1491,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11807000000000001,0.0,0.22893,19.9765,-0.339
feeling_prob,1492,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11799,0.0,0.22901000000000005,19.9765,-0.3405
feeling_prob,1493,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11799,0.0,0.22901,19.9765,-0.3675
feeling_prob,1494,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11806,0.0,0.22894000000000003,19.9765,-0.3585
feeling_prob,1495,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11847000000000002,0.0,0.22852999999999998,19.9765,-0.3855
feeling_prob,1496,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11801,0.0,0.22899,19.9765,-0.3015
feeling_prob,1497,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11786999999999999,0.0,0.22913,19.9765,-0.3465
feeling_prob,1498,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11798,0.0,0.22902,19.9765,-0.372
feeling_prob,1499,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11827,0.0,0.22873000000000002,19.9765,-0.3705
feeling_prob,1500,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11837,0.0,0.22863,19.9765,-0.3525
feeling_prob,1501,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11884,0.0,0.22816000000000003,19.9765,-0.3885
feeling_prob,1502,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11907,0.0,0.22793000000000002,19.9765,-0.378
feeling_prob,1503,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11866,0.0,0.22834000000000004,19.9765,-0.3165
feeling_prob,1504,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.1182,0.0,0.2288,19.9765,-0.2775
feeling_prob,1505,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11819,0.0,0.22881,19.9765,-0.336
feeling_prob,1506,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11818,0.0,0.22881999999999997,19.9765,-0.333
feeling_prob,1507,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11799,0.0,0.22901,19.9765,-0.354
feeling_prob,1508,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11799,0.0,0.22901000000000005,19.9765,-0.351
feeling_prob,1509,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11808999999999999,0.0,0.22890999999999997,19.9765,-0.363
feeling_prob,1510,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11829,0.0,0.22871,19.9765,-0.3705
feeling_prob,1511,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11804,0.0,0.22895999999999997,19.9765,-0.348
feeling_prob,1512,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11804,0.0,0.22896,19.9765,-0.372
feeling_prob,1513,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11825000000000001,0.0,0.22875,19.9765,-0.396
feeling_prob,1514,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11829,0.0,0.22871,19.9765,-0.3315
feeling_prob,1515,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11843999999999999,0.0,0.22856,19.9765,-0.363
feeling_prob,1516,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11818,0.0,0.22882000000000002,19.9765,-0.33
feeling_prob,1517,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11814999999999999,0.0,0.22885000000000003,19.9765,-0.3615
feeling_prob,1518,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11818,0.0,0.22882000000000002,19.9765,-0.3465
feeling_prob,1519,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11801,0.0,0.22898999999999997,19.9765,-0.342
feeling_prob,1520,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11767,0.0,0.22933000000000003,19.9765,-0.318
feeling_prob,1521,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11735,0.0,0.22965,19.9765,-0.351
feeling_prob,1522,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11764,0.0,0.22936,19.9765,-0.3885
feeling_prob,1523,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.118,0.0,0.22899999999999998,19.9765,-0.399
feeling_prob,1524,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11807000000000001,0.0,0.22892999999999997,19.9765,-0.3825
feeling_prob,1525,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11828999999999999,0.0,0.22871000000000002,19.9765,-0.387
feeling_prob,1526,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11846999999999999,0.0,0.22852999999999998,19.9765,-0.333
feeling_prob,1527,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11824,0.0,0.22875999999999996,19.9765,-0.3525
feeling_prob,1528,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.1179,0.0,0.2291,19.9765,-0.3315
feeling_prob,1529,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11828,0.0,0.22872,19.9765,-0.363
feeling_prob,1530,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11826,0.0,0.22874000000000003,19.9765,-0.363
feeling_prob,1531,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.1182,0.0,0.22880000000000003,19.9765,-0.339
feeling_prob,1532,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11834,0.0,0.22866,19.9765,-0.3735
feeling_prob,1533,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11842000000000001,0.0,0.22858,19.9765,-0.3855
feeling_prob,1534,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.95,0.3018731988472622,-0.11821999999999999,0.0,0.22878,19.9765,-0.3045
feeling_prob,1535,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11811999999999999,0.0,0.22888000000000003,19.9765,-0.3405
feeling_prob,1536,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11819,0.0,0.22881,19.9765,-0.3735
feeling_prob,1537,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11810999999999999,0.0,0.22888999999999998,19.9765,-0.3465
feeling_prob,1538,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11782999999999999,0.0,0.22917,19.9765,-0.3405
feeling_prob,1539,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11816,0.0,0.22884000000000002,19.9765,-0.3795
feeling_prob,1540,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11798,0.0,0.22902,19.9765,-0.3525
feeling_prob,1541,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11810999999999999,0.0,0.22889000000000004,19.9765,-0.3585
feeling_prob,1542,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11817,0.0,0.22882999999999998,19.9765,-0.3495
feeling_prob,1543,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11793,0.0,0.22907,19.9765,-0.3315
feeling_prob,1544,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11833,0.0,0.22866999999999998,19.9765,-0.4185
feeling_prob,1545,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11809999999999998,0.0,0.2289,19.9765,-0.351
feeling_prob,1546,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11846,0.0,0.22854,19.9765,-0.3555
feeling_prob,1547,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11863000000000001,0.0,0.22837000000000005,19.9765,-0.372
feeling_prob,1548,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11859,0.0,0.22841,19.9765,-0.366
feeling_prob,1549,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11855,0.0,0.22845000000000001,19.9765,-0.3645
feeling_prob,1550,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11833,0.0,0.22867,19.9765,-0.3195
feeling_prob,1551,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11833,0.0,0.22867,19.9765,-0.3885
feeling_prob,1552,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11825999999999999,0.0,0.22874,19.9765,-0.3675
feeling_prob,1553,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11870000000000001,0.0,0.22829999999999998,19.9765,-0.3825
feeling_prob,1554,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11932999999999999,0.0,0.22767000000000004,19.9765,-0.372
feeling_prob,1555,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11944,0.0,0.22756,19.9765,-0.3525
feeling_prob,1556,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11928000000000001,0.0,0.22772000000000003,19.9765,-0.309
feeling_prob,1557,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11941,0.0,0.22759000000000001,19.9765,-0.3735
feeling_prob,1558,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.8,0.2997118155619596,-0.11957000000000001,0.0,0.22743,19.9765,-0.375
feeling_prob,1559,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11958,0.0,0.22742,19.9765,-0.3645
feeling_prob,1560,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11956,0.0,0.22744,19.9765,-0.3675
feeling_prob,1561,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11939999999999999,0.0,0.22760000000000002,19.9765,-0.324
feeling_prob,1562,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.25,0.2917867435158501,-0.11953000000000001,0.0,0.22747,19.9765,-0.3915
feeling_prob,1563,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11879999999999999,0.0,0.22820000000000001,19.9765,-0.2865
feeling_prob,1564,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11891,0.0,0.22809000000000001,19.9765,-0.348
feeling_prob,1565,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11858,0.0,0.22841999999999998,19.9765,-0.3135
feeling_prob,1566,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11857,0.0,0.22843,19.9765,-0.3285
feeling_prob,1567,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11843,0.0,0.22857,19.9765,-0.3405
feeling_prob,1568,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11899000000000001,0.0,0.22801,19.9765,-0.4305
feeling_prob,1569,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11919,0.0,0.22781,19.9765,-0.372
feeling_prob,1570,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.6,0.2968299711815562,-0.11925000000000001,0.0,0.22774999999999998,19.9765,-0.327
feeling_prob,1571,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.1194,0.0,0.22760000000000002,19.9765,-0.3735
feeling_prob,1572,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11916,0.0,0.22784,19.9765,-0.3525
feeling_prob,1573,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.1188,0.0,0.22820000000000001,19.9765,-0.345
feeling_prob,1574,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11856,0.0,0.22844,19.9765,-0.3465
feeling_prob,1575,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11845,0.0,0.22855,19.9765,-0.3705
feeling_prob,1576,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11850000000000001,0.0,0.2285,19.9765,-0.3405
feeling_prob,1577,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11859,0.0,0.22841,19.9765,-0.366
feeling_prob,1578,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11879999999999999,0.0,0.22820000000000001,19.9765,-0.363
feeling_prob,1579,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.8,0.2997118155619596,-0.11848,0.0,0.22852,19.9765,-0.315
feeling_prob,1580,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11856,0.0,0.22843999999999998,19.9765,-0.375
feeling_prob,1581,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11868000000000001,0.0,0.22831999999999997,19.9765,-0.357
feeling_prob,1582,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11882,0.0,0.22818000000000002,19.9765,-0.3945
feeling_prob,1583,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.1182,0.0,0.22880000000000003,19.9765,-0.2925
feeling_prob,1584,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11847000000000002,0.0,0.22853,19.9765,-0.345
feeling_prob,1585,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11842000000000001,0.0,0.22858,19.9765,-0.333
feeling_prob,1586,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.1182,0.0,0.2288,19.9765,-0.3405
feeling_prob,1587,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11831,0.0,0.22869,19.9765,-0.363
feeling_prob,1588,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11834,0.0,0.22866,19.9765,-0.345
feeling_prob,1589,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11823,0.0,0.22877,19.9765,-0.363
feeling_prob,1590,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11827,0.0,0.22873000000000002,19.9765,-0.3585
feeling_prob,1591,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11828,0.0,0.22872,19.9765,-0.36
feeling_prob,1592,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11838000000000001,0.0,0.22862,19.9765,-0.3645
feeling_prob,1593,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11855,0.0,0.22845000000000001,19.9765,-0.357
feeling_prob,1594,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11822,0.0,0.22878000000000004,19.9765,-0.369
feeling_prob,1595,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11853000000000001,0.0,0.22847,19.9765,-0.3975
feeling_prob,1596,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11852,0.0,0.22848,19.9765,-0.354
feeling_prob,1597,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.1185,0.0,0.22849999999999998,19.9765,-0.369
feeling_prob,1598,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11812999999999999,0.0,0.22887000000000002,19.9765,-0.3105
feeling_prob,1599,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11799,0.0,0.22901,19.9765,-0.3435
feeling_prob,1600,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11845,0.0,0.22855,19.9765,-0.3885
feeling_prob,1601,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11823,0.0,0.22877,19.9765,-0.3555
feeling_prob,1602,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11823,0.0,0.22877000000000003,19.9765,-0.3675
feeling_prob,1603,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.11789999999999999,0.0,0.2291,19.9765,-0.333
feeling_prob,1604,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11767000000000001,0.0,0.22933,19.9765,-0.3375
feeling_prob,1605,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11789,0.0,0.22910999999999998,19.9765,-0.3855
feeling_prob,1606,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11824,0.0,0.22876000000000002,19.9765,-0.3615
feeling_prob,1607,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11787999999999998,0.0,0.22912,19.9765,-0.3195
feeling_prob,1608,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11771,0.0,0.22929000000000002,19.9765,-0.3495
feeling_prob,1609,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11752000000000001,0.0,0.22948000000000002,19.9765,-0.336
feeling_prob,1610,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.1175,0.0,0.22950000000000004,19.9765,-0.3645
feeling_prob,1611,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11768,0.0,0.22932000000000002,19.9765,-0.351
feeling_prob,1612,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11756,0.0,0.22943999999999998,19.9765,-0.3735
feeling_prob,1613,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11819,0.0,0.22881,19.9765,-0.381
feeling_prob,1614,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11803,0.0,0.22897,19.9765,-0.324
feeling_prob,1615,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11840999999999999,0.0,0.22859000000000002,19.9765,-0.3705
feeling_prob,1616,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11865,0.0,0.22835,19.9765,-0.3645
feeling_prob,1617,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11881,0.0,0.22819000000000003,19.9765,-0.3645
feeling_prob,1618,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11846999999999999,0.0,0.22853,19.9765,-0.3795
feeling_prob,1619,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11842000000000001,0.0,0.22858,19.9765,-0.3645
feeling_prob,1620,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11856,0.0,0.22844,19.9765,-0.348
feeling_prob,1621,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11822999999999999,0.0,0.22877,19.9765,-0.324
feeling_prob,1622,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11836,0.0,0.22864,19.9765,-0.372
feeling_prob,1623,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11876999999999999,0.0,0.22823000000000002,19.9765,-0.4065
feeling_prob,1624,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11885,0.0,0.22815000000000002,19.9765,-0.3585
feeling_prob,1625,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11878,0.0,0.22822000000000003,19.9765,-0.36
feeling_prob,1626,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11891,0.0,0.22809000000000001,19.9765,-0.36
feeling_prob,1627,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11911999999999999,0.0,0.22788,19.9765,-0.3975
feeling_prob,1628,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11887,0.0,0.22813,19.9765,-0.3255
feeling_prob,1629,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11904999999999999,0.0,0.22795,19.9765,-0.342
feeling_prob,1630,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11901999999999999,0.0,0.22798000000000002,19.9765,-0.3705
feeling_prob,1631,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11926,0.0,0.22774,19.9765,-0.393
feeling_prob,1632,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11917,0.0,0.22783,19.9765,-0.381
feeling_prob,1633,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11939,0.0,0.22760999999999998,19.9765,-0.3255
feeling_prob,1634,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.65,0.297550432276657,-0.11921,0.0,0.22779,19.9765,-0.318
feeling_prob,1635,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.05,0.3321325648414985,-0.11981,0.0,0.22718999999999998,19.9765,-0.423
feeling_prob,1636,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11984,0.0,0.22716,19.9765,-0.345
feeling_prob,1637,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.11981,0.0,0.22719,19.9765,-0.3585
feeling_prob,1638,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11974,0.0,0.22726,19.9765,-0.3345
feeling_prob,1639,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11973999999999999,0.0,0.22726000000000002,19.9765,-0.363
feeling_prob,1640,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11976,0.0,0.22724,19.9765,-0.3615
feeling_prob,1641,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11967,0.0,0.22733,19.9765,-0.3465
feeling_prob,1642,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11956,0.0,0.22744000000000003,19.9765,-0.348
feeling_prob,1643,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11942,0.0,0.22758,19.9765,-0.336
feeling_prob,1644,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11927,0.0,0.22773,19.9765,-0.3465
feeling_prob,1645,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11909999999999998,0.0,0.2279,19.9765,-0.372
feeling_prob,1646,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11929000000000001,0.0,0.22771,19.9765,-0.3825
feeling_prob,1647,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11936999999999999,0.0,0.22763000000000003,19.9765,-0.381
feeling_prob,1648,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11936000000000002,0.0,0.22763999999999998,19.9765,-0.309
feeling_prob,1649,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11948,0.0,0.22752,19.9765,-0.3615
feeling_prob,1650,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11932999999999999,0.0,0.22766999999999998,19.9765,-0.366
feeling_prob,1651,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.363
feeling_prob,1652,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11925000000000001,0.0,0.22775,19.9765,-0.348
feeling_prob,1653,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11921000000000001,0.0,0.22779,19.9765,-0.327
feeling_prob,1654,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11924,0.0,0.22776,19.9765,-0.342
feeling_prob,1655,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11897,0.0,0.22803,19.9765,-0.345
feeling_prob,1656,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11867000000000001,0.0,0.22832999999999998,19.9765,-0.3165
feeling_prob,1657,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11894,0.0,0.22806,19.9765,-0.36
feeling_prob,1658,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11926,0.0,0.22773999999999997,19.9765,-0.3975
feeling_prob,1659,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11957000000000001,0.0,0.22743,19.9765,-0.3825
feeling_prob,1660,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11921,0.0,0.22779,19.9765,-0.3105
feeling_prob,1661,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11917,0.0,0.22782999999999998,19.9765,-0.345
feeling_prob,1662,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11888,0.0,0.22812000000000002,19.9765,-0.33
feeling_prob,1663,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11864,0.0,0.22836,19.9765,-0.345
feeling_prob,1664,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11891,0.0,0.22809,19.9765,-0.3645
feeling_prob,1665,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11876000000000002,0.0,0.22823999999999997,19.9765,-0.348
feeling_prob,1666,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11893000000000001,0.0,0.22807,19.9765,-0.39
feeling_prob,1667,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11869999999999999,0.0,0.22829999999999998,19.9765,-0.33
feeling_prob,1668,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11871000000000001,0.0,0.22829,19.9765,-0.381
feeling_prob,1669,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11871999999999999,0.0,0.22827999999999998,19.9765,-0.366
feeling_prob,1670,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11862,0.0,0.22838,19.9765,-0.333
feeling_prob,1671,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11895000000000001,0.0,0.22805000000000003,19.9765,-0.3735
feeling_prob,1672,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.8,0.2997118155619596,-0.11876999999999999,0.0,0.22823000000000002,19.9765,-0.345
feeling_prob,1673,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11833,0.0,0.22867,19.9765,-0.3405
feeling_prob,1674,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11832,0.0,0.22868,19.9765,-0.357
feeling_prob,1675,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11821999999999999,0.0,0.22878,19.9765,-0.345
feeling_prob,1676,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11825999999999999,0.0,0.22874,19.9765,-0.366
feeling_prob,1677,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11802000000000001,0.0,0.22898,19.9765,-0.3615
feeling_prob,1678,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11825,0.0,0.22875,19.9765,-0.36
feeling_prob,1679,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11795,0.0,0.22904999999999998,19.9765,-0.297
feeling_prob,1680,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11759,0.0,0.22941,19.9765,-0.3165
feeling_prob,1681,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11772,0.0,0.22928,19.9765,-0.4125
feeling_prob,1682,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11737,0.0,0.22963,19.9765,-0.3285
feeling_prob,1683,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11760999999999999,0.0,0.22939,19.9765,-0.3615
feeling_prob,1684,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11785,0.0,0.22915,19.9765,-0.354
feeling_prob,1685,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11726,0.0,0.22974,19.9765,-0.3345
feeling_prob,1686,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11749000000000001,0.0,0.22951,19.9765,-0.3795
feeling_prob,1687,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11743,0.0,0.22957,19.9765,-0.3495
feeling_prob,1688,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11765,0.0,0.22935000000000003,19.9765,-0.3675
feeling_prob,1689,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11752000000000001,0.0,0.22948000000000002,19.9765,-0.3435
feeling_prob,1690,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11702,0.0,0.22998000000000002,19.9765,-0.2865
feeling_prob,1691,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.11711,0.0,0.22988999999999998,19.9765,-0.36
feeling_prob,1692,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11699,0.0,0.23000999999999996,19.9765,-0.33
feeling_prob,1693,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11712,0.0,0.22988,19.9765,-0.3555
feeling_prob,1694,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11721,0.0,0.22979,19.9765,-0.36
feeling_prob,1695,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.11721,0.0,0.22979000000000002,19.9765,-0.372
feeling_prob,1696,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11689,0.0,0.23011000000000004,19.9765,-0.3345
feeling_prob,1697,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11676,0.0,0.23024,19.9765,-0.3615
feeling_prob,1698,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11712,0.0,0.22988,19.9765,-0.363
feeling_prob,1699,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11721,0.0,0.22979,19.9765,-0.375
feeling_prob,1700,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11718,0.0,0.22982000000000002,19.9765,-0.3615
feeling_prob,1701,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.11695,0.0,0.23004999999999998,19.9765,-0.3285
feeling_prob,1702,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.8,0.2997118155619596,-0.11668999999999999,0.0,0.23031,19.9765,-0.309
feeling_prob,1703,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.05,0.3321325648414985,-0.11713,0.0,0.22987000000000002,19.9765,-0.393
feeling_prob,1704,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.45,0.2946685878962535,-0.11728999999999999,0.0,0.22971,19.9765,-0.366
feeling_prob,1705,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11750999999999999,0.0,0.22949000000000003,19.9765,-0.378
feeling_prob,1706,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11745999999999998,0.0,0.22954,19.9765,-0.309
feeling_prob,1707,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11743,0.0,0.22957,19.9765,-0.3555
feeling_prob,1708,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11701,0.0,0.22999000000000003,19.9765,-0.3345
feeling_prob,1709,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11678,0.0,0.23022,19.9765,-0.348
feeling_prob,1710,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11702,0.0,0.22998000000000002,19.9765,-0.3465
feeling_prob,1711,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.1173,0.0,0.22970000000000002,19.9765,-0.387
feeling_prob,1712,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11754999999999999,0.0,0.22945000000000002,19.9765,-0.3675
feeling_prob,1713,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11743,0.0,0.22956999999999997,19.9765,-0.327
feeling_prob,1714,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11743,0.0,0.22957,19.9765,-0.3645
feeling_prob,1715,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11739999999999999,0.0,0.2296,19.9765,-0.3435
feeling_prob,1716,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.25,0.3061959654178674,-0.11713999999999998,0.0,0.22986,19.9765,-0.351
feeling_prob,1717,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.1,0.3328530259365994,-0.11725000000000002,0.0,0.22975,19.9765,-0.3465
feeling_prob,1718,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.95,0.3018731988472622,-0.11684,0.0,0.23015999999999998,19.9765,-0.3195
feeling_prob,1719,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.15,0.3335734870317002,-0.1168,0.0,0.2302,19.9765,-0.36
feeling_prob,1720,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11715999999999999,0.0,0.22984,19.9765,-0.387
feeling_prob,1721,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11718,0.0,0.22982,19.9765,-0.3765
feeling_prob,1722,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11742000000000001,0.0,0.22957999999999998,19.9765,-0.381
feeling_prob,1723,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11723,0.0,0.22977,19.9765,-0.312
feeling_prob,1724,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11746000000000001,0.0,0.22954,19.9765,-0.3915
feeling_prob,1725,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11763,0.0,0.22937000000000002,19.9765,-0.3705
feeling_prob,1726,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11785,0.0,0.22915,19.9765,-0.399
feeling_prob,1727,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11782999999999999,0.0,0.22917,19.9765,-0.3585
feeling_prob,1728,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11764000000000001,0.0,0.22936,19.9765,-0.3315
feeling_prob,1729,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11800000000000001,0.0,0.229,19.9765,-0.351
feeling_prob,1730,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.1183,0.0,0.22870000000000001,19.9765,-0.3615
feeling_prob,1731,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.1177,0.0,0.2293,19.9765,-0.3225
feeling_prob,1732,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11808,0.0,0.22891999999999998,19.9765,-0.3855
feeling_prob,1733,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11829,0.0,0.22871,19.9765,-0.393
feeling_prob,1734,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11846,0.0,0.22854000000000002,19.9765,-0.3795
feeling_prob,1735,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11833,0.0,0.22867,19.9765,-0.315
feeling_prob,1736,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11808999999999999,0.0,0.22890999999999997,19.9765,-0.3435
feeling_prob,1737,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11826,0.0,0.22874,19.9765,-0.375
feeling_prob,1738,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11835,0.0,0.22865,19.9765,-0.381
feeling_prob,1739,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.1188,0.0,0.22820000000000001,19.9765,-0.411
feeling_prob,1740,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.1191,0.0,0.2279,19.9765,-0.3315
feeling_prob,1741,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.1192,0.0,0.2278,19.9765,-0.375
feeling_prob,1742,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.1,0.3328530259365994,-0.11952,0.0,0.22748000000000002,19.9765,-0.378
feeling_prob,1743,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11956,0.0,0.22744,19.9765,-0.3615
feeling_prob,1744,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11966000000000002,0.0,0.22734,19.9765,-0.375
feeling_prob,1745,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11945,0.0,0.22755,19.9765,-0.3405
feeling_prob,1746,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11960000000000001,0.0,0.2274,19.9765,-0.357
feeling_prob,1747,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11927,0.0,0.22773,19.9765,-0.312
feeling_prob,1748,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11930999999999999,0.0,0.22769000000000003,19.9765,-0.369
feeling_prob,1749,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11932999999999999,0.0,0.22767000000000004,19.9765,-0.378
feeling_prob,1750,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.1192,0.0,0.22779999999999997,19.9765,-0.342
feeling_prob,1751,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11901,0.0,0.22799,19.9765,-0.3
feeling_prob,1752,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11945,0.0,0.22755000000000003,19.9765,-0.375
feeling_prob,1753,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11902000000000001,0.0,0.22798,19.9765,-0.3285
feeling_prob,1754,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11879,0.0,0.22821000000000002,19.9765,-0.3315
feeling_prob,1755,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11899000000000001,0.0,0.22801,19.9765,-0.408
feeling_prob,1756,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11921000000000001,0.0,0.22779,19.9765,-0.342
feeling_prob,1757,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11907,0.0,0.22793,19.9765,-0.3345
feeling_prob,1758,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11911,0.0,0.22788999999999998,19.9765,-0.3405
feeling_prob,1759,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11907,0.0,0.22793,19.9765,-0.342
feeling_prob,1760,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11903000000000001,0.0,0.22796999999999998,19.9765,-0.3405
feeling_prob,1761,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11875,0.0,0.22824999999999998,19.9765,-0.345
feeling_prob,1762,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11855,0.0,0.22845000000000001,19.9765,-0.3375
feeling_prob,1763,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11870000000000001,0.0,0.22830000000000003,19.9765,-0.3495
feeling_prob,1764,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.1186,0.0,0.2284,19.9765,-0.3495
feeling_prob,1765,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.0,0.3314121037463977,-0.11885000000000001,0.0,0.22815000000000002,19.9765,-0.381
feeling_prob,1766,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11882000000000001,0.0,0.22818000000000002,19.9765,-0.3465
feeling_prob,1767,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11918,0.0,0.22782,19.9765,-0.4005
feeling_prob,1768,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.1195,0.0,0.2275,19.9765,-0.3675
feeling_prob,1769,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11935000000000001,0.0,0.22765000000000002,19.9765,-0.3375
feeling_prob,1770,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11931000000000001,0.0,0.22769000000000003,19.9765,-0.381
feeling_prob,1771,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11907999999999999,0.0,0.22791999999999998,19.9765,-0.342
feeling_prob,1772,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11892,0.0,0.22808000000000003,19.9765,-0.357
feeling_prob,1773,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.35,0.3364553314121037,-0.11898999999999998,0.0,0.22801000000000002,19.9765,-0.3225
feeling_prob,1774,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11869,0.0,0.22830999999999999,19.9765,-0.3465
feeling_prob,1775,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11864000000000001,0.0,0.22835999999999998,19.9765,-0.363
feeling_prob,1776,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11815000000000002,0.0,0.22885000000000003,19.9765,-0.3255
feeling_prob,1777,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11789999999999999,0.0,0.2291,19.9765,-0.321
feeling_prob,1778,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11807000000000001,0.0,0.22893,19.9765,-0.357
feeling_prob,1779,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11798,0.0,0.22902,19.9765,-0.3375
feeling_prob,1780,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11788,0.0,0.22912,19.9765,-0.3465
feeling_prob,1781,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.1179,0.0,0.2291,19.9765,-0.3255
feeling_prob,1782,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11745000000000001,0.0,0.22954999999999998,19.9765,-0.318
feeling_prob,1783,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11695,0.0,0.23005000000000003,19.9765,-0.318
feeling_prob,1784,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11677,0.0,0.23023,19.9765,-0.3525
feeling_prob,1785,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11706,0.0,0.22994,19.9765,-0.3585
feeling_prob,1786,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11681,0.0,0.23019,19.9765,-0.306
feeling_prob,1787,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11669,0.0,0.23031000000000001,19.9765,-0.357
feeling_prob,1788,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11669,0.0,0.23031,19.9765,-0.381
feeling_prob,1789,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.1165,0.0,0.23049999999999998,19.9765,-0.3825
feeling_prob,1790,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11638,0.0,0.23062000000000002,19.9765,-0.3135
feeling_prob,1791,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11629999999999999,0.0,0.23070000000000002,19.9765,-0.363
feeling_prob,1792,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11583,0.0,0.23117000000000001,19.9765,-0.3075
feeling_prob,1793,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11555,0.0,0.23145,19.9765,-0.3195
feeling_prob,1794,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11565999999999999,0.0,0.23134,19.9765,-0.3915
feeling_prob,1795,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11600000000000002,0.0,0.23099999999999998,19.9765,-0.3915
feeling_prob,1796,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11612,0.0,0.23088,19.9765,-0.375
feeling_prob,1797,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11653000000000001,0.0,0.23047,19.9765,-0.3735
feeling_prob,1798,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11658000000000002,0.0,0.23041999999999999,19.9765,-0.3765
feeling_prob,1799,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11635999999999999,0.0,0.23064,19.9765,-0.345
feeling_prob,1800,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11644,0.0,0.23056000000000001,19.9765,-0.354
feeling_prob,1801,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11711,0.0,0.22989,19.9765,-0.4005
feeling_prob,1802,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11676,0.0,0.23023999999999997,19.9765,-0.3225
feeling_prob,1803,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11692,0.0,0.23008000000000003,19.9765,-0.3525
feeling_prob,1804,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11702,0.0,0.22997999999999996,19.9765,-0.3465
feeling_prob,1805,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11683,0.0,0.23017000000000004,19.9765,-0.3795
feeling_prob,1806,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11705,0.0,0.22995000000000002,19.9765,-0.375
feeling_prob,1807,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11705,0.0,0.22995000000000002,19.9765,-0.3345
feeling_prob,1808,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11688000000000001,0.0,0.23012,19.9765,-0.315
feeling_prob,1809,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11704,0.0,0.22996000000000003,19.9765,-0.366
feeling_prob,1810,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11712,0.0,0.22988000000000003,19.9765,-0.3525
feeling_prob,1811,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.9,0.3299711815561959,-0.11724,0.0,0.22976,19.9765,-0.363
feeling_prob,1812,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.11727,0.0,0.22973,19.9765,-0.342
feeling_prob,1813,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11769,0.0,0.22931,19.9765,-0.4125
feeling_prob,1814,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11781000000000001,0.0,0.22919,19.9765,-0.3675
feeling_prob,1815,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11748999999999998,0.0,0.22951,19.9765,-0.333
feeling_prob,1816,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11745,0.0,0.22954999999999998,19.9765,-0.3405
feeling_prob,1817,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11707000000000001,0.0,0.22993,19.9765,-0.3435
feeling_prob,1818,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11678999999999999,0.0,0.23021,19.9765,-0.3255
feeling_prob,1819,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11699,0.0,0.23001000000000002,19.9765,-0.3675
feeling_prob,1820,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11686,0.0,0.23013999999999998,19.9765,-0.3615
feeling_prob,1821,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11679,0.0,0.23021,19.9765,-0.3315
feeling_prob,1822,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11662,0.0,0.23037999999999997,19.9765,-0.3315
feeling_prob,1823,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11714000000000001,0.0,0.22986,19.9765,-0.4005
feeling_prob,1824,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11701,0.0,0.22999000000000003,19.9765,-0.327
feeling_prob,1825,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11706,0.0,0.22994,19.9765,-0.3705
feeling_prob,1826,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11728999999999999,0.0,0.22971,19.9765,-0.36
feeling_prob,1827,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11756,0.0,0.22943999999999998,19.9765,-0.3615
feeling_prob,1828,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11742,0.0,0.22957999999999998,19.9765,-0.336
feeling_prob,1829,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11749000000000001,0.0,0.22950999999999996,19.9765,-0.348
feeling_prob,1830,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11800000000000001,0.0,0.229,19.9765,-0.423
feeling_prob,1831,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11827,0.0,0.22873000000000002,19.9765,-0.366
feeling_prob,1832,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11852,0.0,0.22848000000000002,19.9765,-0.3555
feeling_prob,1833,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11857,0.0,0.22843,19.9765,-0.3255
feeling_prob,1834,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11851,0.0,0.22849,19.9765,-0.3435
feeling_prob,1835,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.1184,0.0,0.2286,19.9765,-0.342
feeling_prob,1836,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11867000000000001,0.0,0.22832999999999998,19.9765,-0.3465
feeling_prob,1837,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11889999999999999,0.0,0.2281,19.9765,-0.3915
feeling_prob,1838,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11906,0.0,0.22794,19.9765,-0.405
feeling_prob,1839,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11931999999999998,0.0,0.22768,19.9765,-0.4215
feeling_prob,1840,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11965999999999999,0.0,0.22734,19.9765,-0.3645
feeling_prob,1841,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11938,0.0,0.22762000000000002,19.9765,-0.321
feeling_prob,1842,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11974,0.0,0.22726,19.9765,-0.3615
feeling_prob,1843,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11986,0.0,0.22714,19.9765,-0.3375
feeling_prob,1844,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11926,0.0,0.22774,19.9765,-0.3015
feeling_prob,1845,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11895,0.0,0.22805000000000003,19.9765,-0.345
feeling_prob,1846,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11902999999999998,0.0,0.22797,19.9765,-0.387
feeling_prob,1847,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11900000000000001,0.0,0.22799999999999998,19.9765,-0.369
feeling_prob,1848,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11911999999999999,0.0,0.22788,19.9765,-0.3945
feeling_prob,1849,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11938,0.0,0.22762000000000002,19.9765,-0.384
feeling_prob,1850,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11939,0.0,0.22760999999999998,19.9765,-0.3555
feeling_prob,1851,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11893000000000001,0.0,0.22807000000000002,19.9765,-0.3315
feeling_prob,1852,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11900000000000001,0.0,0.228,19.9765,-0.333
feeling_prob,1853,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.1192,0.0,0.22779999999999997,19.9765,-0.3825
feeling_prob,1854,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11901,0.0,0.22799,19.9765,-0.318
feeling_prob,1855,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11924,0.0,0.22776,19.9765,-0.414
feeling_prob,1856,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11902999999999998,0.0,0.22797,19.9765,-0.3435
feeling_prob,1857,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11903000000000001,0.0,0.22797,19.9765,-0.3345
feeling_prob,1858,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11927,0.0,0.22773,19.9765,-0.351
feeling_prob,1859,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11897,0.0,0.22802999999999998,19.9765,-0.321
feeling_prob,1860,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11911000000000001,0.0,0.22788999999999998,19.9765,-0.3735
feeling_prob,1861,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11905999999999999,0.0,0.22794,19.9765,-0.3555
feeling_prob,1862,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11911,0.0,0.22788999999999998,19.9765,-0.3495
feeling_prob,1863,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11898999999999998,0.0,0.22801,19.9765,-0.3945
feeling_prob,1864,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.05,0.3033141210374639,-0.11912,0.0,0.22788,19.9765,-0.387
feeling_prob,1865,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11944,0.0,0.22756,19.9765,-0.381
feeling_prob,1866,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11938,0.0,0.22762000000000002,19.9765,-0.3315
feeling_prob,1867,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.8,0.3285302593659942,-0.11937999999999999,0.0,0.22762000000000002,19.9765,-0.3435
feeling_prob,1868,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11984,0.0,0.22716,19.9765,-0.3945
feeling_prob,1869,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.75,0.3278097982708933,-0.12014,0.0,0.22686,19.9765,-0.4125
feeling_prob,1870,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12017,0.0,0.22683,19.9765,-0.366
feeling_prob,1871,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12017,0.0,0.22683,19.9765,-0.3315
feeling_prob,1872,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12031,0.0,0.22669,19.9765,-0.3525
feeling_prob,1873,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12001,0.0,0.22698999999999997,19.9765,-0.3555
feeling_prob,1874,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.12051,0.0,0.22649,19.9765,-0.402
feeling_prob,1875,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12048,0.0,0.22652,19.9765,-0.366
feeling_prob,1876,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.12068,0.0,0.22631999999999997,19.9765,-0.39
feeling_prob,1877,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.12059000000000002,0.0,0.22641000000000003,19.9765,-0.348
feeling_prob,1878,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12082000000000001,0.0,0.22618000000000002,19.9765,-0.3705
feeling_prob,1879,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12106,0.0,0.22594,19.9765,-0.384
feeling_prob,1880,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.12049,0.0,0.22651,19.9765,-0.3375
feeling_prob,1881,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.12059999999999998,0.0,0.22640000000000002,19.9765,-0.3825
feeling_prob,1882,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.12048,0.0,0.22651999999999997,19.9765,-0.3375
feeling_prob,1883,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.12061,0.0,0.22638999999999998,19.9765,-0.345
feeling_prob,1884,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.12071,0.0,0.22629,19.9765,-0.3585
feeling_prob,1885,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.12057999999999999,0.0,0.22642000000000004,19.9765,-0.3225
feeling_prob,1886,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.12032,0.0,0.22668,19.9765,-0.3075
feeling_prob,1887,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12003,0.0,0.22697,19.9765,-0.348
feeling_prob,1888,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11975,0.0,0.22725,19.9765,-0.363
feeling_prob,1889,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.1189,0.0,0.22810000000000002,19.9765,-0.294
feeling_prob,1890,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.95,0.3018731988472622,-0.1188,0.0,0.22820000000000001,19.9765,-0.3495
feeling_prob,1891,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11939,0.0,0.22760999999999998,19.9765,-0.4095
feeling_prob,1892,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11936,0.0,0.22763999999999998,19.9765,-0.357
feeling_prob,1893,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11930000000000002,0.0,0.22769999999999999,19.9765,-0.3285
feeling_prob,1894,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11983,0.0,0.22717,19.9765,-0.381
feeling_prob,1895,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11978,0.0,0.22721999999999998,19.9765,-0.3375
feeling_prob,1896,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11934000000000002,0.0,0.22765999999999997,19.9765,-0.321
feeling_prob,1897,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11906,0.0,0.22794,19.9765,-0.327
feeling_prob,1898,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11882,0.0,0.22818000000000002,19.9765,-0.3585
feeling_prob,1899,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11855,0.0,0.22845,19.9765,-0.3435
feeling_prob,1900,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.5,0.2953890489913544,-0.11827,0.0,0.22873000000000002,19.9765,-0.3135
feeling_prob,1901,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11849,0.0,0.22851,19.9765,-0.3645
feeling_prob,1902,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11871999999999999,0.0,0.22827999999999998,19.9765,-0.3675
feeling_prob,1903,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11861,0.0,0.22839,19.9765,-0.366
feeling_prob,1904,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.11874000000000001,0.0,0.22826000000000002,19.9765,-0.3375
feeling_prob,1905,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11816,0.0,0.22884000000000002,19.9765,-0.327
feeling_prob,1906,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.11797,0.0,0.22902999999999998,19.9765,-0.315
feeling_prob,1907,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11802,0.0,0.22898,19.9765,-0.342
feeling_prob,1908,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11832000000000001,0.0,0.22868000000000002,19.9765,-0.396
feeling_prob,1909,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.11878,0.0,0.22822000000000003,19.9765,-0.39
feeling_prob,1910,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11842000000000001,0.0,0.22858,19.9765,-0.3195
feeling_prob,1911,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11803000000000001,0.0,0.22896999999999998,19.9765,-0.297
feeling_prob,1912,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.15,0.3047550432276656,-0.11810000000000001,0.0,0.2289,19.9765,-0.36
feeling_prob,1913,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.1177,0.0,0.2293,19.9765,-0.3345
feeling_prob,1914,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11779,0.0,0.22921,19.9765,-0.4005
feeling_prob,1915,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11764,0.0,0.22936,19.9765,-0.3585
feeling_prob,1916,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11747999999999999,0.0,0.22952000000000003,19.9765,-0.3075
feeling_prob,1917,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11771000000000001,0.0,0.22929000000000002,19.9765,-0.378
feeling_prob,1918,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.35,0.3076368876080692,-0.11752000000000001,0.0,0.22948000000000002,19.9765,-0.366
feeling_prob,1919,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11684000000000001,0.0,0.23015999999999998,19.9765,-0.3105
feeling_prob,1920,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.11689,0.0,0.23010999999999998,19.9765,-0.3735
feeling_prob,1921,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11722000000000002,0.0,0.22978,19.9765,-0.381
feeling_prob,1922,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11726999999999999,0.0,0.22973000000000002,19.9765,-0.36
feeling_prob,1923,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11738,0.0,0.22962,19.9765,-0.372
feeling_prob,1924,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11729,0.0,0.22971,19.9765,-0.3885
feeling_prob,1925,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.6,0.3256484149855908,-0.11709,0.0,0.22991,19.9765,-0.336
feeling_prob,1926,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.6,0.3112391930835735,-0.11718,0.0,0.22982000000000002,19.9765,-0.4035
feeling_prob,1927,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.11715,0.0,0.22985,19.9765,-0.3435
feeling_prob,1928,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.11683,0.0,0.23016999999999999,19.9765,-0.3225
feeling_prob,1929,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.65,0.3263688760806916,-0.11655999999999998,0.0,0.23044,19.9765,-0.3435
feeling_prob,1930,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11672,0.0,0.23027999999999998,19.9765,-0.3615
feeling_prob,1931,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11637,0.0,0.23063,19.9765,-0.33
feeling_prob,1932,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.5,0.2953890489913544,-0.11677,0.0,0.23023000000000005,19.9765,-0.3975
feeling_prob,1933,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.11710000000000001,0.0,0.2299,19.9765,-0.3945
feeling_prob,1934,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.9,0.3011527377521613,-0.11686999999999999,0.0,0.23013000000000003,19.9765,-0.324
feeling_prob,1935,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11734,0.0,0.22965999999999998,19.9765,-0.393
feeling_prob,1936,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11781000000000001,0.0,0.22919,19.9765,-0.378
feeling_prob,1937,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11791,0.0,0.22909000000000002,19.9765,-0.363
feeling_prob,1938,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11803,0.0,0.22896999999999998,19.9765,-0.381
feeling_prob,1939,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11816,0.0,0.22883999999999996,19.9765,-0.3135
feeling_prob,1940,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11828999999999999,0.0,0.22871,19.9765,-0.369
feeling_prob,1941,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11791,0.0,0.22909,19.9765,-0.3525
feeling_prob,1942,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11799,0.0,0.22901,19.9765,-0.369
feeling_prob,1943,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11818,0.0,0.22881999999999997,19.9765,-0.357
feeling_prob,1944,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11795,0.0,0.22904999999999998,19.9765,-0.3465
feeling_prob,1945,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11818999999999999,0.0,0.22881,19.9765,-0.3735
feeling_prob,1946,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11861,0.0,0.22838999999999998,19.9765,-0.384
feeling_prob,1947,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11908999999999999,0.0,0.22791,19.9765,-0.399
feeling_prob,1948,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.11897,0.0,0.22803,19.9765,-0.3405
feeling_prob,1949,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.11911,0.0,0.22788999999999998,19.9765,-0.3645
feeling_prob,1950,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11942,0.0,0.22758,19.9765,-0.36
feeling_prob,1951,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.11936,0.0,0.22763999999999998,19.9765,-0.3555
feeling_prob,1952,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11916,0.0,0.22784000000000001,19.9765,-0.3375
feeling_prob,1953,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.11921000000000001,0.0,0.22779,19.9765,-0.3735
feeling_prob,1954,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.15,0.3191642651296829,-0.11939999999999999,0.0,0.22760000000000002,19.9765,-0.366
feeling_prob,1955,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11969999999999999,0.0,0.22729999999999997,19.9765,-0.372
feeling_prob,1956,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.12000999999999999,0.0,0.22699000000000003,19.9765,-0.3615
feeling_prob,1957,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.85,0.3292507204610951,-0.12017,0.0,0.22683,19.9765,-0.366
feeling_prob,1958,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11979999999999999,0.0,0.22719999999999999,19.9765,-0.3405
feeling_prob,1959,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.11989,0.0,0.22710999999999998,19.9765,-0.4035
feeling_prob,1960,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.0,0.3025936599423631,-0.12013,0.0,0.22687000000000002,19.9765,-0.3555
feeling_prob,1961,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.12018000000000001,0.0,0.22682000000000002,19.9765,-0.3045
feeling_prob,1962,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,20.45,0.2946685878962535,-0.12017,0.0,0.22683,19.9765,-0.3585
feeling_prob,1963,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.45,0.3234870317002881,-0.12018000000000001,0.0,0.22682000000000002,19.9765,-0.336
feeling_prob,1964,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.2,0.3054755043227665,-0.11991999999999998,0.0,0.22708000000000003,19.9765,-0.3615
feeling_prob,1965,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.7,0.3270893371757924,-0.11995000000000001,0.0,0.22704999999999997,19.9765,-0.363
feeling_prob,1966,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12043000000000001,0.0,0.22657,19.9765,-0.3795
feeling_prob,1967,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.95,0.3162824207492795,-0.12029999999999999,0.0,0.22669999999999998,19.9765,-0.3585
feeling_prob,1968,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11997,0.0,0.22702999999999998,19.9765,-0.3165
feeling_prob,1969,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.12023,0.0,0.22677,19.9765,-0.3495
feeling_prob,1970,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.9,0.3155619596541786,-0.12007,0.0,0.22693000000000002,19.9765,-0.3495
feeling_prob,1971,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.0,0.3170028818443803,-0.11978000000000001,0.0,0.22721999999999998,19.9765,-0.3375
feeling_prob,1972,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.1197,0.0,0.2273,19.9765,-0.348
feeling_prob,1973,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.05,0.3177233429394812,-0.11956,0.0,0.22744,19.9765,-0.351
feeling_prob,1974,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11943999999999999,0.0,0.22756,19.9765,-0.3705
feeling_prob,1975,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.3,0.3213256484149855,-0.11981000000000001,0.0,0.22719,19.9765,-0.3915
feeling_prob,1976,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.4,0.30835734870317,-0.11958,0.0,0.22741999999999998,19.9765,-0.369
feeling_prob,1977,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.25,0.3206051873198847,-0.11977,0.0,0.22723,19.9765,-0.372
feeling_prob,1978,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.3,0.3069164265129683,-0.12002,0.0,0.22698000000000002,19.9765,-0.36
feeling_prob,1979,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11997,0.0,0.22702999999999998,19.9765,-0.336
feeling_prob,1980,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,23.1,0.3328530259365994,-0.12005999999999999,0.0,0.22694,19.9765,-0.375
feeling_prob,1981,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.75,0.3134005763688761,-0.12039,0.0,0.22661,19.9765,-0.3795
feeling_prob,1982,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.12022000000000001,0.0,0.22677999999999998,19.9765,-0.372
feeling_prob,1983,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11983,0.0,0.22717,19.9765,-0.336
feeling_prob,1984,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.11996000000000001,0.0,0.22704000000000002,19.9765,-0.3435
feeling_prob,1985,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.35,0.3220461095100864,-0.11986000000000001,0.0,0.22714,19.9765,-0.378
feeling_prob,1986,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.55,0.3105187319884726,-0.11975,0.0,0.22725,19.9765,-0.3615
feeling_prob,1987,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.55,0.3249279538904899,-0.11964000000000001,0.0,0.22736,19.9765,-0.3465
feeling_prob,1988,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.1,0.3040345821325648,-0.11972000000000001,0.0,0.22728,19.9765,-0.393
feeling_prob,1989,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.95,0.3306916426512968,-0.12007999999999999,0.0,0.22692,19.9765,-0.3675
feeling_prob,1990,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.7,0.3126801152737752,-0.12011000000000001,0.0,0.22689,19.9765,-0.3735
feeling_prob,1991,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.2,0.3198847262247838,-0.12026999999999999,0.0,0.22673000000000001,19.9765,-0.3765
feeling_prob,1992,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.12005,0.0,0.22695,19.9765,-0.336
feeling_prob,1993,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.5,0.324207492795389,-0.12018,0.0,0.22682000000000002,19.9765,-0.3765
feeling_prob,1994,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.5,0.3097982708933717,-0.12032999999999999,0.0,0.22667,19.9765,-0.369
feeling_prob,1995,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.1,0.3184438040345821,-0.12015,0.0,0.22685000000000002,19.9765,-0.3465
feeling_prob,1996,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.65,0.3119596541786743,-0.12,0.0,0.22700000000000004,19.9765,-0.3615
feeling_prob,1997,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,22.4,0.3227665706051872,-0.1199,0.0,0.2271,19.9765,-0.384
feeling_prob,1998,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.45,0.3090778097982709,-0.11996000000000001,0.0,0.22704000000000002,19.9765,-0.3495
feeling_prob,1999,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.85,0.3148414985590778,-0.12000999999999999,0.0,0.22699000000000003,19.9765,-0.372
feeling_prob,2000,0.0,69.4,0.0,0.0,0.0,30.6,33.7,0.0,0.0,1.0,1.0,21.8,0.3141210374639769,-0.11987,0.0,0.22713,19.9765,-0.339


==> data/Ness/feeling_prob_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
feeling_prob,0,30.0,70.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
feeling_prob,1,25.5,72.25,5.5,5.0,0.0,0.0,0.0,0.0,0.0,0.5,1.0,30.0,0.3,-0.072,0.06,0.16475,0.15,-0.245
feeling_prob,2,27.400000000000002,72.36666666666667,9.966666666666667,7.383333333333333,0.049999999999999996,0.0,0.09999999999999999,0.0,0.5576923076923077,0.4807692307692308,0.4423076923076923,67.55,0.6755,-0.12933333333333333,0.07333333333333333,0.216,0.2505,-0.406
feeling_prob,3,27.4625,72.409375,10.075,9.8125,0.075,0.0,0.6749999999999999,0.0,0.2640144665461121,0.544573306440395,0.7359855334538878,54.75,0.5475,-0.142,0.086,0.2385,0.317625,-0.3185
feeling_prob,4,28.4,72.2475,10.879999999999999,11.32,0.2,0.0,1.27,0.0,0.385692068429238,0.5585202314664685,0.614307931570762,55.85,0.5585,-0.1474,0.101,0.257,0.3802,-0.1855
feeling_prob,5,28.95,72.04097222222222,11.016666666666666,12.683333333333332,0.25,0.041666666666666664,1.8083333333333333,0.008333333333333333,0.3123028391167192,0.5800497197026039,0.6876971608832808,58.55,0.5864661654135338,-0.14925,0.10816666666666667,0.26633333333333337,0.437,-0.2515
feeling_prob,6,28.95,71.88715986394558,10.799999999999999,13.585714285714285,0.2785714285714286,0.08571428571428572,2.314285714285714,0.03571428571428571,0.2383419689119171,0.6059937641862437,0.7616580310880829,59.85,0.5985950827897641,-0.1545,0.11757142857142856,0.27171428571428574,0.48657142857142854,-0.232
feeling_prob,7,28.55625,71.81610863095239,10.375,14.1375,0.29375,0.125,2.8187499999999996,0.05625,0.2054263565891472,0.6295662490893199,0.7945736434108527,57.45,0.5747991967871486,-0.15587499999999999,0.12356249999999999,0.2780625,0.5295624999999999,-0.188
feeling_prob,8,28.266666666666666,71.78839285714285,10.266666666666667,14.33888888888889,0.3277777777777778,0.16666666666666666,3.283333333333333,0.05,0.3005780346820809,0.6373279953369421,0.6994219653179191,54.75,0.550251256281407,-0.16005555555555556,0.12611111111111112,0.2823333333333333,0.5711111111111111,-0.267
feeling_prob,9,27.97,71.79205357142857,10.209999999999999,14.405000000000001,0.355,0.205,3.715,0.045,0.33399209486166,0.6401959863170819,0.66600790513834,56.7,0.5701357466063348,-0.16155,0.12615,0.28675,0.6121,-0.2665
feeling_prob,10,27.66818181818182,71.8196354781582,10.113636363636363,14.427272727272726,0.4,0.23636363636363636,4.127272727272727,0.05,0.2880324543610548,0.6467206735281603,0.7119675456389453,56.0,0.5620915032679739,-0.1645909090909091,0.12754545454545455,0.29013636363636364,0.6515909090909091,-0.2595
feeling_prob,11,27.504166666666666,71.85306863275613,10.166666666666666,14.416666666666666,0.42083333333333334,0.27499999999999997,4.520833333333333,0.04583333333333334,0.3735408560311284,0.6450322127315529,0.6264591439688716,53.95,0.5433031218529708,-0.1689166666666667,0.12704166666666666,0.29225,0.6914166666666667,-0.341
feeling_prob,12,27.21153846153846,71.90076157816542,9.98076923076923,14.488461538461538,0.4346153846153846,0.3153846153846154,4.8769230769230765,0.04230769230769231,0.2447257383966244,0.6535123703370777,0.7552742616033755,58.3,0.5877016129032258,-0.16953846153846155,0.12726923076923077,0.29488461538461536,0.7291923076923077,-0.2595
feeling_prob,13,26.817857142857143,71.96677860829647,9.735714285714286,14.5,0.43928571428571433,0.35714285714285715,5.2178571428571425,0.04285714285714286,0.2396313364055299,0.6611449627126057,0.7603686635944701,54.5,0.5494450050454086,-0.16967857142857143,0.1272142857142857,0.2978571428571429,0.76475,-0.241
feeling_prob,14,26.58,72.03721558996558,9.646666666666667,14.479999999999999,0.4533333333333333,0.39666666666666667,5.53,0.04,0.3032258064516129,0.6635202447683245,0.6967741935483871,53.75,0.5426552246340233,-0.17083333333333334,0.127,0.3,0.7998333333333334,-0.2735
feeling_prob,15,26.225,72.11848336559274,9.465625,14.41875,0.465625,0.4375,5.815625,0.043750000000000004,0.2272727272727273,0.6703456840157588,0.7727272727272727,55.2,0.5568468923698838,-0.17271875,0.12628125,0.30153125000000003,0.8331875,-0.317
feeling_prob,16,25.897058823529413,72.20649645481393,9.323529411764707,14.335294117647058,0.4735294117647059,0.4882352941176471,6.085294117647059,0.04411764705882353,0.2832929782082324,0.6730728215319947,0.7167070217917676,56.3,0.5699088145896657,-0.17385294117647057,0.1254705882352941,0.3033529411764706,0.8656470588235293,-0.2975
feeling_prob,17,25.66111111111111,72.29502442954649,9.23611111111111,14.274999999999999,0.4833333333333333,0.5388888888888889,6.341666666666667,0.044444444444444446,0.3002309468822171,0.6745559455089828,0.6997690531177829,52.95,0.5365111561866126,-0.17480555555555555,0.12483333333333332,0.30525,0.8978055555555555,-0.2775
feeling_prob,18,25.523684210526316,72.37852729890554,9.276315789473685,14.18157894736842,0.4868421052631579,0.5947368421052632,6.578947368421052,0.044736842105263165,0.3427331887201735,0.6736459910758693,0.6572668112798264,54.05,0.5487804878048781,-0.1761842105263158,0.12442105263157895,0.3064210526315789,0.9303157894736841,-0.3025
feeling_prob,19,25.182499999999997,72.46810093396026,9.0525,14.142500000000002,0.4875,0.6475,6.805,0.0425,0.1577540106951871,0.6820759909873165,0.8422459893048129,55.7,0.5663446873411286,-0.176475,0.12415000000000001,0.307475,0.96075,-0.275
feeling_prob,20,24.95952380952381,72.55726166046102,9.0,14.045238095238094,0.48571428571428565,0.7,7.011904761904762,0.04285714285714286,0.3536585365853658,0.6803743468171888,0.6463414634146342,51.55,0.5241730279898219,-0.1777142857142857,0.1234047619047619,0.3086666666666667,0.9914761904761905,-0.3075
feeling_prob,21,24.563636363636363,72.65414232878717,8.786363636363637,13.925,0.48863636363636365,0.7477272727272727,7.206818181818182,0.04772727272727273,0.1476923076923076,0.688189498884939,0.8523076923076923,53.95,0.5475826972010178,-0.17897727272727273,0.12238636363636363,0.3094318181818182,1.0203863636363637,-0.3375
feeling_prob,22,24.245652173913044,72.75452933528604,8.697826086956523,13.752173913043478,0.491304347826087,0.7913043478260869,7.395652173913043,0.04782608695652174,0.3420289855072464,0.6868756517374526,0.6579710144927536,51.05,0.5190839694656488,-0.18308695652173915,0.12104347826086956,0.3091086956521739,1.0491521739130436,-0.471
feeling_prob,23,23.837500000000002,72.86189269631578,8.487499999999999,13.604166666666666,0.49583333333333335,0.8312499999999999,7.572916666666667,0.049999999999999996,0.1833910034602076,0.6922812077708834,0.8166089965397924,52.0,0.5282442748091603,-0.1855416666666667,0.11966666666666666,0.3094375,1.0765416666666667,-0.416
feeling_prob,24,23.396,72.97661698846315,8.262,13.446,0.488,0.8740000000000001,7.754,0.05,0.18359375,0.697246209460048,0.81640625,50.7,0.5163098878695209,-0.18698,0.11834,0.3105,1.10254,-0.363
feeling_prob,25,22.924999999999997,73.09904000369977,8.042307692307691,13.251923076923077,0.47692307692307695,0.9153846153846155,7.923076923076923,0.04807692307692308,0.1838565022421524,0.7018191820868865,0.8161434977578476,50.25,0.5124936257011729,-0.18996153846153846,0.11661538461538462,0.31069230769230766,1.127269230769231,-0.4685
feeling_prob,26,22.394444444444442,73.23055704059978,7.770370370370371,13.046296296296296,0.4666666666666667,0.9555555555555556,8.08148148148148,0.046296296296296294,0.0,0.7128629160836686,1.0,50.55,0.5158163265306123,-0.19214814814814815,0.11503703703703703,0.31148148148148147,1.1501666666666668,-0.4185
feeling_prob,27,21.892857142857142,73.36913408506815,7.583928571428571,12.783928571428572,0.45357142857142857,0.9964285714285713,8.232142857142858,0.044642857142857144,0.311377245508982,0.7119971960267881,0.688622754491018,46.1,0.4708886618998979,-0.19485714285714287,0.11267857142857142,0.31208928571428574,1.1722857142857142,-0.495
feeling_prob,28,21.372413793103448,73.51478820104084,7.360344827586206,12.532758620689656,0.44482758620689655,1.0344827586206897,8.374137931034483,0.04310344827586207,0.1029411764705882,0.718378631457913,0.8970588235294118,46.45,0.4744637385086824,-0.19713793103448277,0.11036206896551724,0.3127241379310345,1.193103448275862,-0.4875
feeling_prob,29,20.895,73.66529526100614,7.198333333333333,12.261666666666667,0.435,1.075,8.511666666666667,0.041666666666666664,0.326241134751773,0.7168913059175902,0.6737588652482269,46.65,0.477237851662404,-0.1998666666666667,0.10808333333333334,0.31323333333333336,1.21325,-0.5215
feeling_prob,30,20.39516129032258,73.82094130357514,6.996774193548387,12.006451612903225,0.4241935483870968,1.114516129032258,8.641935483870967,0.041935483870967745,0.0092592592592592,0.7257251586538208,0.9907407407407408,46.3,0.4733879222108495,-0.203,0.1059516129032258,0.31335483870967745,1.2320967741935485,-0.558
feeling_prob,31,19.9703125,73.97897829408842,6.86875,11.746875,0.4171875,1.1515625,8.7640625,0.040625,0.4632352941176471,0.7198201445047125,0.5367647058823529,45.75,0.4682702149437052,-0.2075625,0.103546875,0.312875,1.250640625,-0.6725
feeling_prob,32,19.48939393939394,74.14086416763762,6.678787878787879,11.493939393939394,0.40757575757575754,1.1893939393939394,8.88030303030303,0.0393939393939394,0.0,0.7283104431560848,1.0,47.4,0.485655737704918,-0.20966666666666667,0.10136363636363635,0.3132575757575758,1.2680606060606059,-0.543
feeling_prob,33,19.052941176470586,74.30501695163444,6.530882352941177,11.241176470588234,0.3985294117647059,1.2249999999999999,8.98970588235294,0.03970588235294118,0.3548387096774193,0.7258648798374524,0.6451612903225806,43.8,0.4482581967213114,-0.21295588235294116,0.09910294117647059,0.31330882352941175,1.2849117647058823,-0.62
feeling_prob,34,18.60142857142857,74.47168993668978,6.355714285714285,11.001428571428571,0.3871428571428572,1.26,9.092857142857143,0.04,0.0,0.7336973118420966,1.0,46.75,0.4787288569964121,-0.21597142857142856,0.09695714285714285,0.3133571428571429,1.3008,-0.6185
feeling_prob,35,18.1875,74.63968311746073,6.215277777777778,10.7625,0.3763888888888889,1.2930555555555554,9.194444444444445,0.04027777777777778,0.3378378378378378,0.7317102243509873,0.6621621621621622,44.65,0.4572014351614556,-0.21844444444444444,0.09486111111111112,0.3136944444444445,1.3161111111111112,-0.587
feeling_prob,36,17.79189189189189,74.80844259492893,6.074324324324325,10.53918918918919,0.36756756756756753,1.3243243243243243,9.293243243243245,0.03918918918918919,0.1690140845070422,0.734393351138608,0.8309859154929577,44.65,0.4577139928241927,-0.22094594594594597,0.09293243243243243,0.3138918918918919,1.3307432432432431,-0.5975
feeling_prob,37,17.432894736842105,74.97698773439755,5.9605263157894735,10.323684210526316,0.3592105263157895,1.3539473684210528,9.386842105263158,0.03815789473684211,0.3734939759036144,0.7315542109532864,0.6265060240963856,45.5,0.4664274730907226,-0.22251315789473686,0.09109210526315789,0.3144868421052632,1.3449736842105264,-0.537
feeling_prob,38,17.085897435897436,75.1450662869015,5.843589743589744,10.121794871794872,0.35128205128205126,1.382051282051282,9.475641025641027,0.037179487179487186,0.2948717948717949,0.7308766210603357,0.7051282051282052,44.15,0.452588416196822,-0.2246923076923077,0.08924358974358974,0.31466666666666665,1.3587564102564103,-0.602
feeling_prob,39,16.72,75.31322087972896,5.7075000000000005,9.91875,0.34375,1.40875,9.56125,0.036250000000000004,0.0,0.7376047055338273,1.0,44.55,0.4566888774987186,-0.2269125,0.08751250000000001,0.3147375,1.37185,-0.614
feeling_prob,40,16.35609756097561,75.48142905577365,5.570731707317074,9.717073170731707,0.33658536585365856,1.4341463414634146,9.643902439024389,0.03536585365853659,0.0277777777777777,0.7433270839896419,0.9722222222222222,43.2,0.4428498206048181,-0.22901219512195123,0.08574390243902438,0.3149512195121951,1.3843048780487806,-0.6115
feeling_prob,41,16.001190476190477,75.6495016065999,5.440476190476191,9.516666666666666,0.32976190476190476,1.4583333333333333,9.723809523809523,0.034523809523809526,0.0344827586206896,0.7486173258322529,0.9655172413793104,44.45,0.4556637621732445,-0.23072619047619047,0.08397619047619048,0.31533333333333335,1.3961666666666668,-0.5915
feeling_prob,42,15.654651162790698,75.81727955733878,5.315116279069768,9.317441860465117,0.3244186046511628,1.4813953488372094,9.801162790697674,0.03372093023255814,0.0,0.7544634345338284,1.0,43.55,0.4464377242439774,-0.2324418604651163,0.08225581395348837,0.3156744186046512,1.4074767441860465,-0.6
feeling_prob,43,15.332954545454545,75.98424221202737,5.2102272727272725,9.12159090909091,0.31931818181818183,1.5034090909090911,9.877272727272727,0.03295454545454546,0.5333333333333333,0.7479225989004838,0.4666666666666667,42.05,0.4310609943618657,-0.23448863636363637,0.08052272727272727,0.31586363636363635,1.4184318181818183,-0.6385
feeling_prob,44,15.013333333333334,76.15041954558725,5.098888888888888,8.933333333333334,0.31444444444444447,1.5244444444444443,9.95,0.03333333333333333,0.0,0.7535243189249176,1.0,44.7,0.4577139928241927,-0.2365,0.07887777777777778,0.3159666666666667,1.4289,-0.647
feeling_prob,45,14.742391304347825,76.31480078419925,5.029347826086957,8.753260869565217,0.3076086956521739,1.5456521739130433,10.019565217391303,0.03260869565217391,0.7647058823529412,0.7422584449840945,0.2352941176470588,42.7,0.437948717948718,-0.23847826086956522,0.07727173913043478,0.3161195652173913,1.439304347826087,-0.649
feeling_prob,46,14.469148936170212,76.47756871681248,4.937234042553191,8.592553191489362,0.30106382978723406,1.5659574468085105,10.086170212765957,0.03297872340425532,0.0,0.7477423078567733,1.0,42.2,0.4323076923076923,-0.24055319148936172,0.07590425531914893,0.3160531914893617,1.4492659574468085,-0.6595
feeling_prob,47,14.216666666666667,76.63840929910111,4.864583333333333,8.432291666666666,0.2947916666666667,1.5854166666666665,10.15,0.03229166666666667,0.574468085106383,0.7410295913367076,0.425531914893617,46.25,0.4743589743589743,-0.24235416666666668,0.0745,0.31612500000000004,1.4590625,-0.6465
feeling_prob,48,13.96326530612245,76.79747549832813,4.775510204081633,8.286734693877552,0.28877551020408165,1.6040816326530611,10.211224489795919,0.03163265306122449,0.0,0.7463147017175912,1.0,43.8,0.4492307692307692,-0.24377551020408164,0.07322448979591836,0.31626530612244896,1.4684591836734693,-0.6175
feeling_prob,49,13.716,76.95476598836156,4.69,8.142999999999999,0.28300000000000003,1.6219999999999999,10.270999999999999,0.031,0.3125,0.7451384076832394,0.6875,43.7,0.4482051282051282,-0.2455,0.07194,0.3163,1.47756,-0.6515
feeling_prob,50,13.142000000000001,77.25848598836156,4.6930000000000005,8.166,0.28300000000000003,1.672,10.535,0.031,0.0,0.7651384076832393,1.0,43.35,0.4446153846153846,-0.25149,0.07214,0.32294000000000006,1.51603,-0.5905
feeling_prob,51,12.753,77.47898598836156,4.487,7.983,0.28300000000000003,1.722,10.8,0.031,0.4516129032258064,0.7561061496187231,0.5483870967741935,44.65,0.4579487179487179,-0.25457,0.06985999999999999,0.32304,1.5486199999999999,-0.5915
feeling_prob,52,12.151,77.74852598836156,4.116,7.754000000000001,0.28099999999999997,1.7719999999999998,11.059000000000001,0.031,0.0,0.7672599957725693,1.0,44.65,0.4579487179487179,-0.25560000000000005,0.06803,0.32337000000000005,1.5781800000000001,-0.5835
feeling_prob,53,11.626,78.02881598836157,3.92,7.426,0.28,1.8219999999999998,11.276,0.031,0.5,0.7625402851034916,0.5,43.6,0.4471794871794872,-0.25845,0.06566,0.32372,1.60649,-0.6395
feeling_prob,54,11.015999999999998,78.33905598836157,3.655,7.093,0.268,1.8719999999999999,11.468,0.031,0.4848484848484849,0.7605571567751066,0.5151515151515151,42.3,0.4338461538461538,-0.26172,0.06256,0.32344,1.6327200000000002,-0.6615
feeling_prob,55,10.411999999999999,78.6723093216949,3.44,6.712,0.26,1.9169999999999998,11.642999999999999,0.03,0.5333333333333333,0.7561365468907744,0.4666666666666667,45.55,0.4671794871794871,-0.2646,0.05979999999999999,0.32380000000000003,1.6572900000000002,-0.6035
feeling_prob,56,9.87,79.01640360740917,3.266,6.350999999999999,0.253,1.9610000000000003,11.800999999999998,0.026000000000000002,0.3513513513513513,0.7538763592419856,0.6486486486486487,42.15,0.4325295023088764,-0.26713000000000003,0.056440000000000004,0.32427,1.6807199999999998,-0.6215
feeling_prob,57,9.402000000000001,79.36190860740918,3.1430000000000002,6.012,0.247,2.004,11.94,0.022000000000000002,0.5,0.7479848863737686,0.5,45.75,0.4694715238583889,-0.27045,0.053309999999999996,0.32411999999999996,1.70343,-0.658
feeling_prob,58,8.936,79.71095527407584,2.977,5.7219999999999995,0.23700000000000002,2.045,12.066,0.022000000000000002,0.3962264150943396,0.7460719187655234,0.6037735849056604,43.35,0.4448435094920472,-0.27244,0.05059,0.32445999999999997,1.7248599999999998,-0.58
feeling_prob,59,8.47,80.06333527407585,2.792,5.451999999999999,0.22599999999999998,2.086,12.18,0.022000000000000002,0.0,0.7527517606627566,1.0,46.0,0.4722792607802874,-0.27476,0.0484,0.32457,1.7447400000000002,-0.569
feeling_prob,60,8.014,80.41858618316675,2.6189999999999998,5.186,0.209,2.128,12.281,0.02,0.2432432432432432,0.7536475448851128,0.7567567567567568,43.95,0.4514637904468414,-0.27629000000000004,0.04578,0.32498000000000005,1.7633699999999999,-0.5365
feeling_prob,61,7.530999999999999,80.7802095165001,2.4130000000000003,4.922,0.19599999999999998,2.1670000000000003,12.37,0.02,0.2258064516129032,0.7566022329734773,0.7741935483870968,42.8,0.4396507447354905,-0.27827,0.043570000000000005,0.32513000000000003,1.7804000000000002,-0.621
feeling_prob,62,7.079,81.14508797803856,2.262,4.632,0.185,2.204,12.454,0.02,0.0454545454545454,0.760587656832319,0.9545454545454546,43.85,0.4504365690806369,-0.28086,0.04112999999999999,0.32517,1.79637,-0.607
feeling_prob,63,6.684,81.51012797803854,2.154,4.354,0.176,2.239,12.528000000000002,0.019000000000000003,0.5641025641025642,0.7540982322783782,0.4358974358974359,45.1,0.463276836158192,-0.28369,0.038740000000000004,0.32497,1.81166,-0.619
feeling_prob,64,6.252999999999999,81.87914131137188,2.001,4.088,0.16399999999999998,2.2729999999999997,12.596999999999998,0.019000000000000003,0.2941176470588235,0.754280395466234,0.7058823529411765,42.4,0.4355418592706728,-0.28708,0.03643,0.32439999999999997,1.8257599999999998,-0.71
feeling_prob,65,5.871,82.24887131137187,1.8840000000000001,3.835,0.152,2.305,12.662,0.017,0.4444444444444445,0.7499369611227996,0.5555555555555556,46.3,0.4756034925526451,-0.29001,0.03426,0.32405,1.83916,-0.693
feeling_prob,66,5.511,82.61971719372482,1.78,3.5890000000000004,0.14200000000000002,2.3320000000000003,12.720999999999998,0.016,0.5849056603773585,0.7439047074794172,0.4150943396226415,43.4,0.4458140729327169,-0.29236999999999996,0.032189999999999996,0.32392000000000004,1.8518200000000002,-0.6135
feeling_prob,67,5.112,82.99431719372484,1.636,3.346,0.13,2.3579999999999997,12.774000000000001,0.015,0.0,0.7499093264170617,1.0,44.8,0.4604316546762589,-0.29486,0.030130000000000004,0.32359000000000004,1.8632900000000001,-0.626
feeling_prob,68,4.6930000000000005,83.37520561477746,1.456,3.1180000000000003,0.11900000000000001,2.381,12.824000000000002,0.013999999999999999,0.4285714285714285,0.7481925616200366,0.5714285714285714,43.75,0.4498714652956298,-0.29735,0.02799,0.32342999999999994,1.8734799999999998,-0.6405
feeling_prob,69,4.348,83.75678561477746,1.365,2.8740000000000006,0.109,2.403,12.868999999999998,0.013999999999999999,0.0,0.7513476418339402,1.0,45.3,0.4658097686375321,-0.29988,0.025849999999999998,0.32339,1.8832,-0.606
feeling_prob,70,3.9709999999999996,84.14209609096794,1.216,2.655,0.1,2.423,12.913,0.013000000000000001,0.3333333333333333,0.7517541458989808,0.6666666666666666,42.65,0.4385604113110539,-0.30193000000000003,0.02387,0.32333000000000006,1.89167,-0.5995
feeling_prob,71,3.6710000000000003,84.52604336369521,1.1320000000000001,2.45,0.08900000000000001,2.4429999999999996,12.954,0.01,0.0,0.754707992052827,1.0,43.5,0.4473007712082262,-0.30323,0.02205,0.32374,1.89971,-0.531
feeling_prob,72,3.345,84.91062249412998,0.9980000000000001,2.2680000000000002,0.079,2.4629999999999996,12.99,0.009000000000000001,0.0,0.7615485717629719,1.0,44.1,0.4534704370179949,-0.30394,0.02037,0.32427,1.90666,-0.6095
feeling_prob,73,3.076,85.29281749412998,0.9319999999999999,2.075,0.069,2.4829999999999997,13.024000000000001,0.006999999999999999,0.4,0.757216391832176,0.6,44.9,0.4616966580976863,-0.30593,0.01871,0.32419,1.91319,-0.678
feeling_prob,74,2.855,85.67111749412999,0.895,1.895,0.065,2.5,13.049,0.006000000000000001,0.5714285714285714,0.7494596954036047,0.4285714285714285,42.95,0.4416452442159383,-0.30753,0.017079999999999998,0.32411999999999996,1.9195099999999998,-0.599
feeling_prob,75,2.66,86.04440518643767,0.856,1.7409999999999999,0.063,2.516,13.073,0.006000000000000001,0.4285714285714286,0.7445653968770192,0.5714285714285714,44.3,0.4555269922879177,-0.30865000000000004,0.01571,0.32422000000000006,1.92555,-0.6425
feeling_prob,76,2.509,86.41060518643768,0.8440000000000001,1.604,0.061000000000000006,2.531,13.096999999999998,0.006000000000000001,0.0476190476190476,0.7436130159246381,0.9523809523809524,43.9,0.4514138817480719,-0.31044,0.01437,0.32383,1.93159,-0.6725
feeling_prob,77,2.3710000000000004,86.77009090072339,0.8079999999999999,1.503,0.06,2.5439999999999996,13.119000000000002,0.006000000000000001,0.5517241379310345,0.7388060780761971,0.4482758620689655,44.75,0.4601542416452442,-0.31157,0.01351,0.32370000000000004,1.9372999999999998,-0.6415
feeling_prob,78,2.2529999999999997,87.12200883175788,0.7889999999999999,1.408,0.05600000000000001,2.5580000000000003,13.14,0.007000000000000001,0.0,0.7408649016056088,1.0,44.05,0.4526748971193415,-0.31295,0.01272,0.32342999999999994,1.9428800000000002,-0.658
feeling_prob,79,2.137,87.46728883175787,0.7519999999999999,1.332,0.053000000000000005,2.569,13.158,0.008,0.44,0.7385897243006444,0.56,44.15,0.4537037037037037,-0.31433,0.01201,0.32304,1.9481300000000001,-0.6905
feeling_prob,80,2.064,87.80462238014498,0.7560000000000001,1.256,0.052000000000000005,2.5789999999999997,13.175,0.007000000000000001,0.5714285714285714,0.727346338057258,0.4285714285714285,43.6,0.448559670781893,-0.31485,0.01126,0.32311,1.9535700000000003,-0.645
feeling_prob,81,1.9579999999999997,88.13611988014497,0.715,1.194,0.049,2.5890000000000004,13.191999999999998,0.007000000000000001,0.3666666666666667,0.7292777106062778,0.6333333333333333,42.7,0.4393004115226337,-0.3145,0.010819999999999998,0.32346,1.9585499999999998,-0.6585
feeling_prob,82,1.895,88.45985563772074,0.705,1.142,0.048,2.597,13.209000000000001,0.007000000000000001,0.0526315789473684,0.7282250790273304,0.9473684210526316,44.65,0.4593621399176954,-0.3157,0.0103,0.3232,1.9635299999999998,-0.673
feeling_prob,83,1.8439999999999999,88.77643446125013,0.6990000000000001,1.0979999999999999,0.047,2.605,13.226,0.006000000000000001,0.6190476190476191,0.7229409008399265,0.3809523809523809,42.75,0.4398148148148149,-0.31512,0.00995,0.32364000000000004,1.96845,-0.5765
feeling_prob,84,1.806,89.08530303267871,0.6969999999999998,1.061,0.048,2.612,13.243,0.005,0.0,0.7229409008399265,1.0,44.0,0.4526748971193416,-0.31424,0.00969,0.32417,1.9733699999999998,-0.5415
feeling_prob,85,1.7660000000000002,89.38721414378982,0.6859999999999999,1.03,0.05,2.6189999999999998,13.257,0.004,0.4705882352941177,0.7202858928908009,0.5294117647058824,43.8,0.4506172839506172,-0.31421,0.009389999999999999,0.32427,1.97822,-0.6015
feeling_prob,86,1.722,89.68257846811416,0.67,1.001,0.051000000000000004,2.6260000000000003,13.268999999999998,0.004,0.0,0.7236661745809417,1.0,42.9,0.441358024691358,-0.31421,0.009139999999999999,0.32431,1.9829599999999998,-0.615
feeling_prob,87,1.685,89.97193531021941,0.665,0.9689999999999999,0.051000000000000004,2.6340000000000003,13.280999999999999,0.004,0.673913043478261,0.7176577932294487,0.3260869565217391,44.65,0.4595985589294905,-0.31485,0.00883,0.32411,1.98769,-0.618
feeling_prob,88,1.641,90.25563428457839,0.649,0.9410000000000001,0.051,2.642,13.293000000000001,0.005,0.0,0.7235552291268845,1.0,43.25,0.4446731857951621,-0.31459,0.00868,0.32432,1.9922,-0.5795
feeling_prob,89,1.641,90.53238928457839,0.667,0.9229999999999999,0.051000000000000004,2.65,13.303999999999998,0.005,0.5306122448979592,0.7129429842289254,0.4693877551020408,43.9,0.4518785383427688,-0.31424,0.00846,0.32463000000000003,1.9969400000000002,-0.584
feeling_prob,90,1.6469999999999998,90.80209416262718,0.677,0.919,0.051,2.6579999999999995,13.314,0.006000000000000001,0.1904761904761904,0.7096890159749571,0.8095238095238095,42.45,0.4364384971693258,-0.31445,0.00838,0.32448,2.00174,-0.6415
feeling_prob,91,1.6669999999999998,91.06462463881763,0.6970000000000001,0.917,0.053000000000000005,2.6660000000000004,13.323,0.007000000000000001,0.3877551020408162,0.7026235691065547,0.6122448979591837,45.15,0.4642305712815234,-0.31461,0.008369999999999999,0.32436,2.00671,-0.609
feeling_prob,92,1.6909999999999998,91.32002556905019,0.7140000000000001,0.924,0.053,2.675,13.331999999999999,0.007000000000000001,0.3043478260869565,0.6965366125848155,0.6956521739130435,43.2,0.4449021627188466,-0.31494999999999995,0.00839,0.32408000000000003,2.01179,-0.6405
feeling_prob,93,1.712,91.56881284177747,0.723,0.937,0.052000000000000005,2.685,13.338999999999999,0.007000000000000001,0.411764705882353,0.6989679851338352,0.5882352941176471,44.3,0.4564657393096342,-0.31437,0.00852,0.32424,2.0169,-0.577
feeling_prob,94,1.7429999999999999,91.81080839733302,0.738,0.9540000000000001,0.051000000000000004,2.695,13.347999999999999,0.006000000000000001,0.18,0.6953679851338351,0.82,44.3,0.4564657393096342,-0.3143,0.00871,0.32415,2.02207,-0.6285
feeling_prob,95,1.733,92.04782926689825,0.7070000000000001,0.9730000000000001,0.053000000000000005,2.704,13.357000000000001,0.006000000000000001,0.1951219512195122,0.7067596637565038,0.8048780487804879,42.9,0.4420401854714065,-0.31366999999999995,0.00881,0.3243,2.02694,-0.586
feeling_prob,96,1.7309999999999999,92.27965139455785,0.7020000000000001,0.9740000000000001,0.05500000000000001,2.713,13.366000000000001,0.005,0.2222222222222222,0.7023152193120592,0.7777777777777778,42.7,0.4399793920659454,-0.31407999999999997,0.00878,0.32403,2.03188,-0.7055
feeling_prob,97,1.722,92.50679306122449,0.687,0.9790000000000001,0.05600000000000001,2.7230000000000003,13.375,0.005,0.2631578947368421,0.7085414231194501,0.7368421052631579,46.65,0.4809278350515464,-0.31354,0.00887,0.32424,2.03667,-0.586
feeling_prob,98,1.723,92.72902,0.685,0.98,0.05800000000000001,2.733,13.383999999999999,0.005,0.1891891891891891,0.7047576393356663,0.8108108108108109,40.75,0.4201030927835051,-0.31349,0.00884,0.32428000000000007,2.0415200000000002,-0.6085
feeling_prob,99,1.7179999999999997,92.94654,0.6779999999999999,0.9810000000000001,0.059000000000000004,2.744,13.392000000000001,0.005,0.0,0.7110076393356662,1.0,44.7,0.4610624033006705,-0.31285,0.00888,0.32452,2.04629,-0.587
feeling_prob,100,1.7109999999999999,93.15350000000001,0.676,0.975,0.06000000000000001,2.755,13.4,0.005,0.0,0.7110076393356662,1.0,44.5,0.4589994842702424,-0.31317,0.00882,0.32433,2.05106,-0.626
feeling_prob,101,1.6969999999999998,93.35374,0.6629999999999999,0.9730000000000001,0.061000000000000006,2.766,13.407,0.005,0.0,0.7200398974001824,1.0,45.0,0.4641567818463126,-0.31468,0.00885,0.32354,2.05571,-0.738
feeling_prob,102,1.6870000000000003,93.54292,0.6559999999999999,0.97,0.061000000000000006,2.7769999999999997,13.414000000000001,0.005,0.0,0.7200398974001824,1.0,43.55,0.4492006188757091,-0.31484,0.00878,0.32342999999999994,2.06036,-0.604
feeling_prob,103,1.6680000000000001,93.72276,0.644,0.964,0.06,2.7880000000000003,13.421,0.005,0.0,0.7300398974001824,1.0,43.3,0.446621970087674,-0.31451999999999997,0.00875,0.32354,2.0649100000000002,-0.61
feeling_prob,104,1.641,93.89172,0.627,0.955,0.059000000000000004,2.7990000000000004,13.427999999999999,0.005,0.0,0.7397368670971521,1.0,43.0,0.443527591542032,-0.31386,0.00869,0.32386000000000004,2.0693099999999998,-0.597
feeling_prob,105,1.6159999999999999,94.04978,0.608,0.95,0.05800000000000001,2.81,13.435,0.005,0.0,0.7504035337638187,1.0,44.1,0.4548736462093863,-0.31488999999999995,0.00861,0.32337000000000005,2.07356,-0.7065
feeling_prob,106,1.5830000000000002,94.19833999999999,0.5920000000000001,0.934,0.057,2.82,13.442,0.005,0.0,0.7574305607908458,1.0,41.55,0.4285714285714285,-0.31518999999999997,0.00853,0.32323,2.07769,-0.652
feeling_prob,107,1.5379999999999998,94.3391,0.5670000000000001,0.915,0.05600000000000001,2.83,13.448000000000002,0.005,0.0,0.7674305607908458,1.0,43.2,0.4455905105724601,-0.31527,0.00838,0.32326,2.08161,-0.669
feeling_prob,108,1.487,94.47218000000001,0.545,0.887,0.055,2.84,13.453999999999999,0.005,0.0,0.7753550890927327,1.0,43.35,0.4471376998452811,-0.31548000000000004,0.00819,0.32323999999999997,2.08535,-0.606
feeling_prob,109,1.4480000000000002,94.59736,0.536,0.857,0.055,2.849,13.46,0.005,0.0,0.7753550890927327,1.0,43.15,0.4450747808148529,-0.31599,0.007859999999999999,0.32313000000000003,2.08909,-0.632
feeling_prob,110,1.412,94.71482,0.526,0.83,0.05600000000000001,2.8569999999999998,13.466,0.005,0.0,0.7802199539575975,1.0,42.45,0.4378545642083548,-0.3172,0.00766,0.32261,2.09277,-0.6635
feeling_prob,111,1.382,94.82384,0.517,0.8079999999999999,0.057,2.865,13.472000000000001,0.005,0.0,0.7847360829898555,1.0,43.75,0.4512635379061371,-0.31704,0.00745,0.32277,2.09639,-0.614
feeling_prob,112,1.361,94.92482,0.513,0.7909999999999999,0.057,2.8729999999999993,13.476999999999999,0.005,0.0,0.7856451738989463,1.0,42.25,0.4357916451779267,-0.31747,0.0073,0.32261,2.10001,-0.6555
feeling_prob,113,1.3230000000000002,95.0192,0.49,0.7759999999999999,0.057,2.8810000000000002,13.481999999999998,0.005,0.0,0.7969272251809977,1.0,43.45,0.4481691593604951,-0.31773,0.007169999999999999,0.3225100000000001,2.10342,-0.6515
feeling_prob,114,1.29,95.10614,0.475,0.758,0.057,2.889,13.487,0.005,0.0,0.8028095781221741,1.0,43.2,0.4455905105724601,-0.31686,0.00701,0.32304,2.1067400000000003,-0.6255
feeling_prob,115,1.255,95.18662,0.457,0.741,0.057,2.897,13.492,0.005,0.0,0.8116984670110631,1.0,43.7,0.4507478081485301,-0.31645,0.00688,0.32332,2.1099099999999997,-0.6535
feeling_prob,116,1.203,95.26132000000001,0.42,0.727,0.055999999999999994,2.905,13.497,0.005,0.0,0.8233965802186103,1.0,43.6,0.4497163486333161,-0.31670000000000004,0.006709999999999999,0.32327000000000006,2.11279,-0.644
feeling_prob,117,1.17,95.32907999999999,0.409,0.705,0.05600000000000001,2.912,13.501999999999999,0.005,0.0,0.8233965802186103,1.0,42.05,0.4337287261474987,-0.31721,0.006500000000000001,0.32313000000000003,2.1156699999999997,-0.6815
feeling_prob,118,1.129,95.38962,0.389,0.6829999999999999,0.057,2.918,13.506999999999998,0.005,0.0,0.8319680087900387,1.0,43.85,0.4522949974213512,-0.31711,0.00631,0.32323,2.11841,-0.64
feeling_prob,119,1.101,95.44414,0.384,0.6589999999999999,0.05800000000000001,2.924,13.512,0.005,0.0,0.8319680087900387,1.0,42.95,0.443011861784425,-0.31754,0.0060799999999999995,0.32311,2.12115,-0.6595
feeling_prob,120,1.069,95.49204,0.374,0.6359999999999999,0.059000000000000004,2.93,13.517000000000001,0.005,0.0,0.8386346754567054,1.0,43.45,0.4481691593604951,-0.31805,0.0059,0.32291000000000003,2.1238,-0.66
feeling_prob,121,1.045,95.53470000000002,0.37200000000000005,0.613,0.06,2.9360000000000004,13.522,0.005,0.0,0.8386346754567054,1.0,41.9,0.4321815368746776,-0.31974,0.00571,0.32213,2.12645,-0.7095
feeling_prob,122,1.0270000000000001,95.57148000000001,0.371,0.596,0.06000000000000001,2.9419999999999997,13.526999999999997,0.005,0.0,0.8386346754567054,1.0,45.0,0.4641567818463125,-0.32030000000000003,0.005569999999999999,0.32188,2.1290999999999998,-0.6735
feeling_prob,123,1.008,95.60354000000001,0.364,0.585,0.059000000000000004,2.948,13.531999999999998,0.005,0.0,0.8466346754567055,1.0,42.65,0.4399174832387828,-0.31953000000000004,0.00548,0.32228,2.1316800000000002,-0.6055
feeling_prob,124,0.9740000000000001,95.63208,0.344,0.572,0.05800000000000001,2.9539999999999997,13.537,0.005,0.0,0.8580632468852768,1.0,43.35,0.447137699845281,-0.31966,0.005389999999999999,0.32224,2.13407,-0.6155
feeling_prob,125,0.9470000000000001,95.65746000000001,0.332,0.5579999999999999,0.057,2.96,13.542,0.005,0.0,0.8666346754567055,1.0,42.05,0.4337287261474987,-0.31917,0.0053,0.32256,2.13636,-0.5915
feeling_prob,126,0.9269999999999999,95.6804,0.33,0.5409999999999999,0.055999999999999994,2.966,13.546000000000001,0.005,0.0,0.8675870564090864,1.0,42.15,0.4347601856627127,-0.31919000000000003,0.00517,0.32260999999999995,2.13865,-0.678
feeling_prob,127,0.899,95.70128000000001,0.315,0.528,0.05600000000000001,2.972,13.549999999999997,0.005,0.0,0.8786215391677071,1.0,44.05,0.4543579164517792,-0.31915000000000004,0.00506,0.32264000000000004,2.14079,-0.644
feeling_prob,128,0.882,95.72031999999999,0.312,0.513,0.057,2.977,13.553999999999998,0.004,0.0,0.8786215391677071,1.0,43.7,0.4507478081485301,-0.31925000000000003,0.0049499999999999995,0.32264000000000004,2.1429300000000002,-0.6695
feeling_prob,129,0.857,95.73764,0.29900000000000004,0.5009999999999999,0.057,2.983,13.558,0.0030000000000000005,0.0,0.887421539167707,1.0,42.1,0.434468524251806,-0.31888,0.00482,0.32287,2.14497,-0.66
feeling_prob,130,0.8220000000000001,95.75428,0.276,0.49,0.05600000000000001,2.989,13.562000000000001,0.0030000000000000005,0.0,0.8988501105962786,1.0,42.5,0.4385964912280701,-0.31861999999999996,0.00473,0.32305,2.14682,-0.62
feeling_prob,131,0.792,95.76947999999999,0.259,0.478,0.055,2.994999999999999,13.566,0.0030000000000000005,0.0,0.9061834439296118,1.0,43.45,0.4484004127966976,-0.31877,0.0045899999999999995,0.32304,2.14857,-0.678
feeling_prob,132,0.773,95.78384,0.257,0.46199999999999997,0.054000000000000006,3.0010000000000003,13.568999999999999,0.0030000000000000005,0.0,0.9072360755085591,1.0,43.55,0.4494324045407636,-0.31806999999999996,0.00448,0.32346,2.1503200000000002,-0.604
feeling_prob,133,0.731,95.79806,0.23,0.44799999999999995,0.053,3.0069999999999997,13.571999999999997,0.0030000000000000005,0.0,0.9196170278895116,1.0,43.6,0.4499484004127967,-0.31882,0.00434,0.32311,2.15182,-0.66
feeling_prob,134,0.704,95.81208000000001,0.22400000000000003,0.428,0.052000000000000005,3.013,13.575,0.0030000000000000005,0.0,0.9196170278895116,1.0,42.15,0.434984520123839,-0.31989,0.0041199999999999995,0.32269000000000003,2.15332,-0.656
feeling_prob,135,0.67,95.82600000000001,0.20900000000000002,0.4109999999999999,0.05,3.0189999999999997,13.578,0.0030000000000000005,0.0,0.929028792595394,1.0,42.3,0.436532507739938,-0.32048000000000004,0.00399,0.32244,2.1546700000000003,-0.666
feeling_prob,136,0.643,95.8396,0.205,0.39,0.048,3.0249999999999995,13.581000000000001,0.0030000000000000005,0.0,0.929028792595394,1.0,41.9,0.4324045407636738,-0.32066,0.00377,0.32247,2.15602,-0.64
feeling_prob,137,0.597,95.85343999999999,0.175,0.375,0.047,3.03,13.583999999999998,0.0030000000000000005,0.0,0.9425070534649592,1.0,43.15,0.4453044375644994,-0.32091000000000003,0.00362,0.32238,2.1571000000000002,-0.65
feeling_prob,138,0.563,95.86714,0.163,0.354,0.046,3.035,13.586999999999998,0.002,0.0,0.9425070534649592,1.0,43.15,0.4453044375644994,-0.32164000000000004,0.00339,0.32212,2.1581799999999998,-0.662
feeling_prob,139,0.514,95.88188,0.13699999999999998,0.33199999999999996,0.045,3.04,13.59,0.002,0.0,0.9531192983629184,1.0,44.9,0.4633642930856553,-0.3225,0.00321,0.32176000000000005,2.15903,-0.678
feeling_prob,140,0.472,95.89764,0.125,0.303,0.044000000000000004,3.045,13.593,0.001,0.0,0.9569288221724421,1.0,43.9,0.4530443756449948,-0.32275,0.00299,0.32177,2.15982,-0.672
feeling_prob,141,0.423,95.91484,0.103,0.279,0.040999999999999995,3.0499999999999994,13.596000000000002,0.0,0.0,0.9646839242132584,1.0,45.2,0.4664602683178535,-0.32431000000000004,0.00277,0.32109000000000004,2.16044,-0.774
feeling_prob,142,0.37699999999999995,95.93354,0.08499999999999998,0.253,0.039,3.0540000000000003,13.597999999999999,0.0,0.0,0.9707708807349976,1.0,42.95,0.4432404540763674,-0.32402000000000003,0.00255,0.32139,2.1609499999999997,-0.614
feeling_prob,143,0.32599999999999996,95.95382,0.062,0.226,0.038000000000000006,3.057,13.6,0.0,0.0,0.9790061748526446,1.0,40.05,0.4133126934984519,-0.32455,0.0023,0.32124,2.1612899999999997,-0.64
feeling_prob,144,0.276,95.97586,0.04300000000000001,0.196,0.037000000000000005,3.06,13.6,0.0,0.0,0.9826061748526446,1.0,42.0,0.4334365325077399,-0.32504,0.00198,0.32115000000000005,2.16157,-0.692
feeling_prob,145,0.235,95.99864,0.036000000000000004,0.16399999999999998,0.035,3.0629999999999997,13.6,0.0,0.0,0.9865086138770348,1.0,43.3,0.4468524251805985,-0.32488,0.0017800000000000001,0.32134999999999997,2.16179,-0.576
feeling_prob,146,0.199,96.02222000000002,0.027000000000000003,0.139,0.033,3.066,13.6,0.0,0.0,0.9909530583214794,1.0,42.75,0.4411764705882353,-0.32384999999999997,0.00155,0.322,2.16194,-0.61
feeling_prob,147,0.161,96.04654000000001,0.013000000000000001,0.11600000000000002,0.032,3.068,13.6,0.0,0.0,0.9962162162162161,1.0,43.65,0.4504643962848297,-0.32467,0.0012900000000000001,0.32167999999999997,2.162,-0.682
feeling_prob,148,0.124,96.07178,0.005,0.08900000000000001,0.03,3.07,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32536000000000004,0.00108,0.32143,2.162,-0.688
feeling_prob,149,0.09700000000000002,96.09765999999999,0.002,0.066,0.028999999999999998,3.0709999999999997,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32578,0.00086,0.32133,2.162,-0.638
feeling_prob,150,0.078,96.12398000000002,0.001,0.049,0.027999999999999997,3.072,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32628999999999997,0.0007199999999999999,0.32116,2.162,-0.682
feeling_prob,151,0.061,96.15056,0.0,0.034,0.027000000000000003,3.0729999999999995,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32531999999999994,0.00057,0.32170000000000004,2.162,-0.65
feeling_prob,152,0.049,96.17738,0.0,0.023,0.026000000000000002,3.0740000000000003,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32543,0.00047,0.32171,2.162,-0.618
feeling_prob,153,0.04,96.2042,0.0,0.015,0.025,3.075,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32624000000000003,0.00039000000000000005,0.32135,2.162,-0.694
feeling_prob,154,0.034,96.2308,0.0,0.01,0.024,3.0759999999999996,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32732999999999995,0.00033,0.32084,2.162,-0.708
feeling_prob,155,0.029000000000000005,96.2572,0.0,0.006,0.023,3.077,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32685000000000003,0.00029,0.3211,2.162,-0.66
feeling_prob,156,0.025,96.2832,0.0,0.0030000000000000005,0.022000000000000002,3.0779999999999994,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.3271,0.00025,0.32098,2.162,-0.68
feeling_prob,157,0.022000000000000002,96.30854,0.0,0.001,0.021,3.079,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32707,0.00021999999999999998,0.321,2.162,-0.668
feeling_prob,158,0.02,96.33308,0.0,0.0,0.02,3.08,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32833999999999997,0.0002,0.32037,2.162,-0.734
feeling_prob,159,0.019000000000000003,96.35702,0.0,0.0,0.019000000000000003,3.0809999999999995,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32809000000000005,0.00018999999999999998,0.32049,2.162,-0.608
feeling_prob,160,0.018000000000000002,96.3804,0.0,0.0,0.018000000000000002,3.082,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32817,0.00017999999999999998,0.32045,2.162,-0.672
feeling_prob,161,0.017,96.40334000000001,0.0,0.0,0.017,3.083,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.3282,0.00017,0.32043,2.162,-0.618
feeling_prob,162,0.016,96.42602000000001,0.0,0.0,0.016,3.0840000000000005,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3282,0.00016,0.32043,2.162,-0.656
feeling_prob,163,0.015,96.4481,0.0,0.0,0.015000000000000003,3.085,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32816,0.00015,0.32045,2.162,-0.648
feeling_prob,164,0.014000000000000002,96.46968000000001,0.0,0.0,0.014000000000000002,3.086,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32808,0.00014,0.32049,2.162,-0.618
feeling_prob,165,0.013000000000000001,96.49072,0.0,0.0,0.013000000000000003,3.0869999999999997,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32839999999999997,0.00013000000000000002,0.32033,2.162,-0.686
feeling_prob,166,0.012000000000000002,96.51088000000001,0.0,0.0,0.012000000000000002,3.088,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32819000000000004,0.00012,0.32043,2.162,-0.624
feeling_prob,167,0.011000000000000001,96.53052,0.0,0.0,0.011000000000000001,3.0890000000000004,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32803000000000004,0.00010999999999999999,0.32051,2.162,-0.666
feeling_prob,168,0.01,96.54946,0.0,0.0,0.010000000000000002,3.09,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32802,9.999999999999999e-05,0.32051,2.162,-0.64
feeling_prob,169,0.009000000000000001,96.56796,0.0,0.0,0.009000000000000001,3.091,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32952,9e-05,0.31976000000000004,2.162,-0.81
feeling_prob,170,0.008,96.58594,0.0,0.0,0.008,3.092,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32985,8e-05,0.31959000000000004,2.162,-0.694
feeling_prob,171,0.007000000000000001,96.60356000000002,0.0,0.0,0.006999999999999999,3.093,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.32961000000000007,7.000000000000001e-05,0.31971,2.162,-0.686
feeling_prob,172,0.006000000000000001,96.62093999999999,0.0,0.0,0.006,3.0940000000000003,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32931,6e-05,0.31986000000000003,2.162,-0.644
feeling_prob,173,0.005,96.63806000000001,0.0,0.0,0.005,3.095,13.6,0.0,0.0,1.0,1.0,41.35,0.4267285861713106,-0.32987,5e-05,0.31958,2.162,-0.662
feeling_prob,174,0.004,96.65462,0.0,0.0,0.004,3.096,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.3310100000000001,4e-05,0.31901,2.162,-0.73
feeling_prob,175,0.0030000000000000005,96.67075999999999,0.0,0.0,0.0030000000000000005,3.097,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.33053,3e-05,0.31925000000000003,2.162,-0.544
feeling_prob,176,0.002,96.68662,0.0,0.0,0.002,3.0980000000000003,13.6,0.0,0.0,1.0,1.0,40.4,0.4169246646026831,-0.33136000000000004,2e-05,0.31883,2.162,-0.762
feeling_prob,177,0.001,96.70204,0.0,0.0,0.001,3.099,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33163,1e-05,0.31869000000000003,2.162,-0.672
feeling_prob,178,0.0,96.71722000000001,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.33183,0.0,0.31859000000000004,2.162,-0.69
feeling_prob,179,0.0,96.73202,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.33152000000000004,0.0,0.31874,2.162,-0.628
feeling_prob,180,0.0,96.74624,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.33120000000000005,0.0,0.3189,2.162,-0.588
feeling_prob,181,0.0,96.75998000000001,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.33086000000000004,0.0,0.31907,2.162,-0.644
feeling_prob,182,0.0,96.77346,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.33238,0.0,0.31831000000000004,2.162,-0.756
feeling_prob,183,0.0,96.78622000000001,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.33248000000000005,0.0,0.31826,2.162,-0.67
feeling_prob,184,0.0,96.79856,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.33270000000000005,0.0,0.31815,2.162,-0.678
feeling_prob,185,0.0,96.81034,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.33305999999999997,0.0,0.31797000000000003,2.162,-0.702
feeling_prob,186,0.0,96.8217,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.3328,0.0,0.3181,2.162,-0.614
feeling_prob,187,0.0,96.83224,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.3329,0.0,0.31805000000000005,2.162,-0.66
feeling_prob,188,0.0,96.8422,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.33336,0.0,0.31782,2.162,-0.708
feeling_prob,189,0.0,96.85128,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.33238,0.0,0.31831000000000004,2.162,-0.58
feeling_prob,190,0.0,96.85961999999999,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.33164,0.0,0.31867999999999996,2.162,-0.598
feeling_prob,191,0.0,96.86708,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.33065999999999995,0.0,0.31917,2.162,-0.676
feeling_prob,192,0.0,96.87370000000001,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.33106,0.0,0.31897,2.162,-0.654
feeling_prob,193,0.0,96.87936000000002,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.33124000000000003,0.0,0.31888,2.162,-0.658
feeling_prob,194,0.0,96.88408000000001,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.33076,0.0,0.31912,2.162,-0.644
feeling_prob,195,0.0,96.88804,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33147999999999994,0.0,0.31876,2.162,-0.648
feeling_prob,196,0.0,96.89134,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.33176,0.0,0.31862,2.162,-0.638
feeling_prob,197,0.0,96.89392,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33214,0.0,0.31843,2.162,-0.72
feeling_prob,198,0.0,96.89580000000002,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.33048,0.0,0.31926000000000004,2.162,-0.522
feeling_prob,199,0.0,96.89716,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.33089999999999997,0.0,0.31905,2.162,-0.68
feeling_prob,200,0.0,96.89815999999999,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33036,0.0,0.31932,2.162,-0.628
feeling_prob,201,0.0,96.89884,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.33066,0.0,0.31917,2.162,-0.68
feeling_prob,202,0.0,96.8993,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.33027999999999996,0.0,0.31936,2.162,-0.58
feeling_prob,203,0.0,96.8996,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.33030000000000004,0.0,0.31935,2.162,-0.696
feeling_prob,204,0.0,96.8998,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32942,0.0,0.31979,2.162,-0.62
feeling_prob,205,0.0,96.89992000000002,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.3302999999999999,0.0,0.31934999999999997,2.162,-0.748
feeling_prob,206,0.0,96.89998000000001,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32955999999999996,0.0,0.31972,2.162,-0.606
feeling_prob,207,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32919999999999994,0.0,0.3199,2.162,-0.632
feeling_prob,208,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32800000000000007,0.0,0.32049999999999995,2.162,-0.614
feeling_prob,209,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32817999999999997,0.0,0.32041000000000003,2.162,-0.626
feeling_prob,210,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32738,0.0,0.32081000000000004,2.162,-0.592
feeling_prob,211,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32736,0.0,0.32082,2.162,-0.616
feeling_prob,212,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32732,0.0,0.32084,2.162,-0.652
feeling_prob,213,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32814,0.0,0.32043,2.162,-0.73
feeling_prob,214,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32798,0.0,0.32051,2.162,-0.602
feeling_prob,215,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32730000000000004,0.0,0.32085,2.162,-0.618
feeling_prob,216,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32694,0.0,0.32103000000000004,2.162,-0.588
feeling_prob,217,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32721999999999996,0.0,0.32089,2.162,-0.694
feeling_prob,218,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32704,0.0,0.32098,2.162,-0.622
feeling_prob,219,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.325,0.0,0.32199999999999995,2.162,-0.606
feeling_prob,220,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32498,0.0,0.32201,2.162,-0.692
feeling_prob,221,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.325,0.0,0.322,2.162,-0.688
feeling_prob,222,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32492,0.0,0.32204,2.162,-0.636
feeling_prob,223,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32518,0.0,0.32191000000000003,2.162,-0.688
feeling_prob,224,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32442,0.0,0.32228999999999997,2.162,-0.654
feeling_prob,225,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32539999999999997,0.0,0.3218,2.162,-0.642
feeling_prob,226,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32482,0.0,0.32209000000000004,2.162,-0.704
feeling_prob,227,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32496,0.0,0.32202,2.162,-0.686
feeling_prob,228,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32462,0.0,0.32219000000000003,2.162,-0.656
feeling_prob,229,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32494,0.0,0.32203000000000004,2.162,-0.66
feeling_prob,230,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.3259,0.0,0.32155,2.162,-0.684
feeling_prob,231,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32549999999999996,0.0,0.32175,2.162,-0.604
feeling_prob,232,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32443999999999995,0.0,0.32228,2.162,-0.65
feeling_prob,233,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32478,0.0,0.32211,2.162,-0.704
feeling_prob,234,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32454,0.0,0.32223,2.162,-0.654
feeling_prob,235,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32392000000000004,0.0,0.32254000000000005,2.162,-0.64
feeling_prob,236,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32520000000000004,0.0,0.3219000000000001,2.162,-0.742
feeling_prob,237,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,46.15,0.4762641898864809,-0.32545999999999997,0.0,0.32177,2.162,-0.686
feeling_prob,238,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.3247,0.0,0.32215000000000005,2.162,-0.632
feeling_prob,239,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.325,0.0,0.32199999999999995,2.162,-0.61
feeling_prob,240,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32518,0.0,0.32191000000000003,2.162,-0.616
feeling_prob,241,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.3263,0.0,0.32134999999999997,2.162,-0.788
feeling_prob,242,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3267,0.0,0.32115000000000005,2.162,-0.694
feeling_prob,243,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32644,0.0,0.32128,2.162,-0.632
feeling_prob,244,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.3268,0.0,0.3211,2.162,-0.68
feeling_prob,245,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32706,0.0,0.32097000000000003,2.162,-0.674
feeling_prob,246,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32671999999999995,0.0,0.32114,2.162,-0.604
feeling_prob,247,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32632,0.0,0.32134,2.162,-0.68
feeling_prob,248,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32742000000000004,0.0,0.32079,2.162,-0.632
feeling_prob,249,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32780000000000004,0.0,0.3206,2.162,-0.718
feeling_prob,250,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32822,0.0,0.32039,2.162,-0.67
feeling_prob,251,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32842,0.0,0.32029,2.162,-0.7
feeling_prob,252,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.3289,0.0,0.32005,2.162,-0.628
feeling_prob,253,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32846,0.0,0.32027,2.162,-0.652
feeling_prob,254,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32822,0.0,0.32039,2.162,-0.596
feeling_prob,255,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32786000000000004,0.0,0.32057,2.162,-0.712
feeling_prob,256,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32794000000000006,0.0,0.32053000000000004,2.162,-0.614
feeling_prob,257,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.3,0.4262125902992775,-0.32770000000000005,0.0,0.32065,2.162,-0.608
feeling_prob,258,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32786000000000004,0.0,0.32057,2.162,-0.63
feeling_prob,259,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32788000000000006,0.0,0.32056000000000007,2.162,-0.628
feeling_prob,260,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32806,0.0,0.32047,2.162,-0.61
feeling_prob,261,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32832,0.0,0.32034,2.162,-0.642
feeling_prob,262,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32862,0.0,0.32019,2.162,-0.682
feeling_prob,263,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32836,0.0,0.32032000000000005,2.162,-0.704
feeling_prob,264,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32896000000000003,0.0,0.32002,2.162,-0.662
feeling_prob,265,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.33031999999999995,0.0,0.31933999999999996,2.162,-0.754
feeling_prob,266,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.33082,0.0,0.31909000000000004,2.162,-0.638
feeling_prob,267,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.33026000000000005,0.0,0.31937,2.162,-0.638
feeling_prob,268,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.33038000000000006,0.0,0.31931,2.162,-0.634
feeling_prob,269,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.33146000000000003,0.0,0.31877,2.162,-0.714
feeling_prob,270,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.33142000000000005,0.0,0.31878999999999996,2.162,-0.688
feeling_prob,271,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.3308,0.0,0.3191,2.162,-0.626
feeling_prob,272,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.33130000000000004,0.0,0.31884999999999997,2.162,-0.686
feeling_prob,273,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.33130000000000004,0.0,0.31884999999999997,2.162,-0.688
feeling_prob,274,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.33081999999999995,0.0,0.31909,2.162,-0.606
feeling_prob,275,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.33104,0.0,0.31898,2.162,-0.664
feeling_prob,276,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.3306,0.0,0.3192,2.162,-0.66
feeling_prob,277,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.33078,0.0,0.31911,2.162,-0.704
feeling_prob,278,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33002000000000004,0.0,0.31949,2.162,-0.58
feeling_prob,279,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32933999999999997,0.0,0.31983,2.162,-0.592
feeling_prob,280,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32862,0.0,0.32019000000000003,2.162,-0.612
feeling_prob,281,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32972,0.0,0.31964,2.162,-0.714
feeling_prob,282,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32964000000000004,0.0,0.31968,2.162,-0.642
feeling_prob,283,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32884,0.0,0.32008000000000003,2.162,-0.624
feeling_prob,284,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32897999999999994,0.0,0.32001000000000007,2.162,-0.668
feeling_prob,285,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32974,0.0,0.31963,2.162,-0.716
feeling_prob,286,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32910000000000006,0.0,0.31995,2.162,-0.678
feeling_prob,287,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32932,0.0,0.31984,2.162,-0.708
feeling_prob,288,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.3303400000000001,0.0,0.31933000000000006,2.162,-0.734
feeling_prob,289,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.33014000000000004,0.0,0.31943,2.162,-0.59
feeling_prob,290,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.33053999999999994,0.0,0.31922999999999996,2.162,-0.656
feeling_prob,291,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3293,0.0,0.31984999999999997,2.162,-0.664
feeling_prob,292,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32948,0.0,0.31976,2.162,-0.712
feeling_prob,293,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33033999999999997,0.0,0.31933,2.162,-0.718
feeling_prob,294,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32996000000000003,0.0,0.31951999999999997,2.162,-0.642
feeling_prob,295,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.33018000000000003,0.0,0.31941,2.162,-0.696
feeling_prob,296,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.33134,0.0,0.31883,2.162,-0.72
feeling_prob,297,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.33052,0.0,0.31923999999999997,2.162,-0.598
feeling_prob,298,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32996000000000003,0.0,0.31952,2.162,-0.576
feeling_prob,299,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32932,0.0,0.31984,2.162,-0.654
feeling_prob,300,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32968,0.0,0.31966,2.162,-0.706
feeling_prob,301,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.3292,0.0,0.3199,2.162,-0.652
feeling_prob,302,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.2,0.4251805985552115,-0.32958000000000004,0.0,0.31971,2.162,-0.666
feeling_prob,303,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32922000000000007,0.0,0.31989,2.162,-0.616
feeling_prob,304,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32958,0.0,0.31971,2.162,-0.632
feeling_prob,305,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32886000000000004,0.0,0.32006999999999997,2.162,-0.64
feeling_prob,306,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32976,0.0,0.31962,2.162,-0.704
feeling_prob,307,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32936,0.0,0.31982000000000005,2.162,-0.568
feeling_prob,308,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.7,0.4200206398348813,-0.32852,0.0,0.32024,2.162,-0.546
feeling_prob,309,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.3286,0.0,0.32020000000000004,2.162,-0.636
feeling_prob,310,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32827999999999996,0.0,0.32036000000000003,2.162,-0.578
feeling_prob,311,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32828,0.0,0.32036000000000003,2.162,-0.642
feeling_prob,312,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.3282,0.0,0.3204,2.162,-0.674
feeling_prob,313,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.3273,0.0,0.32085,2.162,-0.614
feeling_prob,314,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32754,0.0,0.32073,2.162,-0.686
feeling_prob,315,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32667999999999997,0.0,0.32116,2.162,-0.668
feeling_prob,316,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32686,0.0,0.32106999999999997,2.162,-0.656
feeling_prob,317,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32667999999999997,0.0,0.32116,2.162,-0.62
feeling_prob,318,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.3264,0.0,0.32130000000000003,2.162,-0.606
feeling_prob,319,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32612,0.0,0.32144000000000006,2.162,-0.686
feeling_prob,320,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.8,0.4210526315789473,-0.32550000000000007,0.0,0.32175000000000004,2.162,-0.626
feeling_prob,321,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32602,0.0,0.32149,2.162,-0.678
feeling_prob,322,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32545999999999997,0.0,0.32177,2.162,-0.63
feeling_prob,323,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32464,0.0,0.32218,2.162,-0.606
feeling_prob,324,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.15,0.414344685242518,-0.32502000000000003,0.0,0.32199000000000005,2.162,-0.644
feeling_prob,325,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32519999999999993,0.0,0.3219000000000001,2.162,-0.682
feeling_prob,326,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.3257,0.0,0.32165,2.162,-0.71
feeling_prob,327,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32476,0.0,0.32212,2.162,-0.61
feeling_prob,328,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32545999999999997,0.0,0.32177,2.162,-0.65
feeling_prob,329,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32652000000000003,0.0,0.32124,2.162,-0.698
feeling_prob,330,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32686,0.0,0.32106999999999997,2.162,-0.646
feeling_prob,331,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32594,0.0,0.32153000000000004,2.162,-0.622
feeling_prob,332,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32618,0.0,0.32141,2.162,-0.666
feeling_prob,333,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32676,0.0,0.32112,2.162,-0.682
feeling_prob,334,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32706,0.0,0.32097000000000003,2.162,-0.698
feeling_prob,335,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32604,0.0,0.32148000000000004,2.162,-0.614
feeling_prob,336,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32626,0.0,0.32137,2.162,-0.7
feeling_prob,337,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32555999999999996,0.0,0.32171999999999995,2.162,-0.638
feeling_prob,338,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32522,0.0,0.32189,2.162,-0.7
feeling_prob,339,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3259,0.0,0.32155,2.162,-0.658
feeling_prob,340,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.3257,0.0,0.32165,2.162,-0.636
feeling_prob,341,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.3259,0.0,0.32155,2.162,-0.684
feeling_prob,342,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.05,0.4133126934984519,-0.32596,0.0,0.32152000000000003,2.162,-0.718
feeling_prob,343,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32542000000000004,0.0,0.32179,2.162,-0.664
feeling_prob,344,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32606,0.0,0.32147000000000003,2.162,-0.706
feeling_prob,345,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32528,0.0,0.32186,2.162,-0.618
feeling_prob,346,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32422000000000006,0.0,0.32239000000000007,2.162,-0.614
feeling_prob,347,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32506,0.0,0.32197000000000003,2.162,-0.682
feeling_prob,348,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.3256,0.0,0.32170000000000004,2.162,-0.63
feeling_prob,349,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32528,0.0,0.32186,2.162,-0.622
feeling_prob,350,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32472,0.0,0.32214,2.162,-0.65
feeling_prob,351,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.32458,0.0,0.32220999999999994,2.162,-0.638
feeling_prob,352,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.3245,0.0,0.32225000000000004,2.162,-0.658
feeling_prob,353,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32452,0.0,0.32223999999999997,2.162,-0.618
feeling_prob,354,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32467999999999997,0.0,0.32216,2.162,-0.648
feeling_prob,355,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32498,0.0,0.32201,2.162,-0.67
feeling_prob,356,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32482,0.0,0.32209000000000004,2.162,-0.688
feeling_prob,357,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32598,0.0,0.32151,2.162,-0.684
feeling_prob,358,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.3271,0.0,0.32095,2.162,-0.658
feeling_prob,359,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32734,0.0,0.32083000000000006,2.162,-0.66
feeling_prob,360,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32826,0.0,0.32037,2.162,-0.67
feeling_prob,361,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32838,0.0,0.32031,2.162,-0.654
feeling_prob,362,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32802,0.0,0.32049,2.162,-0.638
feeling_prob,363,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32802,0.0,0.32049,2.162,-0.614
feeling_prob,364,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32800000000000007,0.0,0.32050000000000006,2.162,-0.684
feeling_prob,365,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32738000000000006,0.0,0.32081000000000004,2.162,-0.606
feeling_prob,366,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32744,0.0,0.32078,2.162,-0.662
feeling_prob,367,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32822,0.0,0.32039,2.162,-0.698
feeling_prob,368,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32848,0.0,0.32026000000000004,2.162,-0.632
feeling_prob,369,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32846,0.0,0.32027,2.162,-0.684
feeling_prob,370,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32894,0.0,0.32003,2.162,-0.674
feeling_prob,371,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32962,0.0,0.31969000000000003,2.162,-0.746
feeling_prob,372,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32939999999999997,0.0,0.31980000000000003,2.162,-0.608
feeling_prob,373,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.3297,0.0,0.31965,2.162,-0.636
feeling_prob,374,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.3293,0.0,0.31984999999999997,2.162,-0.604
feeling_prob,375,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32902000000000003,0.0,0.31999,2.162,-0.654
feeling_prob,376,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32793999999999995,0.0,0.32053,2.162,-0.602
feeling_prob,377,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32833999999999997,0.0,0.32033,2.162,-0.65
feeling_prob,378,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32918,0.0,0.31990999999999997,2.162,-0.734
feeling_prob,379,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32846,0.0,0.32027,2.162,-0.626
feeling_prob,380,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32787999999999995,0.0,0.32056000000000007,2.162,-0.588
feeling_prob,381,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32888,0.0,0.32006,2.162,-0.722
feeling_prob,382,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3289,0.0,0.32005,2.162,-0.668
feeling_prob,383,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32799999999999996,0.0,0.32050000000000006,2.162,-0.592
feeling_prob,384,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.95,0.4638802889576883,-0.32698,0.0,0.32101,2.162,-0.596
feeling_prob,385,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32752000000000003,0.0,0.32073999999999997,2.162,-0.668
feeling_prob,386,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32628,0.0,0.32136000000000003,2.162,-0.576
feeling_prob,387,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32628,0.0,0.32136000000000003,2.162,-0.638
feeling_prob,388,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32644,0.0,0.32128,2.162,-0.716
feeling_prob,389,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32626,0.0,0.32137,2.162,-0.64
feeling_prob,390,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32661999999999997,0.0,0.32119,2.162,-0.672
feeling_prob,391,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32598,0.0,0.32151,2.162,-0.62
feeling_prob,392,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32533999999999996,0.0,0.32183,2.162,-0.654
feeling_prob,393,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32504,0.0,0.32198,2.162,-0.634
feeling_prob,394,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.325,0.0,0.322,2.162,-0.702
feeling_prob,395,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3249,0.0,0.32205,2.162,-0.608
feeling_prob,396,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.3,0.4158926728586171,-0.32528,0.0,0.32186,2.162,-0.652
feeling_prob,397,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.2,0.4664602683178535,-0.32476,0.0,0.32212,2.162,-0.63
feeling_prob,398,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32448,0.0,0.32226,2.162,-0.602
feeling_prob,399,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32506,0.0,0.32197000000000003,2.162,-0.68
feeling_prob,400,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32484,0.0,0.32208000000000003,2.162,-0.628
feeling_prob,401,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.32548,0.0,0.32176000000000005,2.162,-0.702
feeling_prob,402,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32474000000000003,0.0,0.32213,2.162,-0.584
feeling_prob,403,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32488,0.0,0.32206,2.162,-0.632
feeling_prob,404,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32445999999999997,0.0,0.32226999999999995,2.162,-0.606
feeling_prob,405,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32382000000000005,0.0,0.32259,2.162,-0.606
feeling_prob,406,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32386,0.0,0.32256999999999997,2.162,-0.692
feeling_prob,407,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32386000000000004,0.0,0.32256999999999997,2.162,-0.684
feeling_prob,408,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.32394,0.0,0.32253,2.162,-0.666
feeling_prob,409,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32382,0.0,0.32259,2.162,-0.648
feeling_prob,410,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.3223,0.0,0.32335,2.162,-0.518
feeling_prob,411,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32245999999999997,0.0,0.32327,2.162,-0.67
feeling_prob,412,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32316,0.0,0.32292000000000004,2.162,-0.708
feeling_prob,413,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.05,0.4649122807017543,-0.32328,0.0,0.32286000000000004,2.162,-0.626
feeling_prob,414,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32280000000000003,0.0,0.3231,2.162,-0.636
feeling_prob,415,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.95,0.4638802889576883,-0.32364,0.0,0.32268,2.162,-0.69
feeling_prob,416,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32358000000000003,0.0,0.32271,2.162,-0.656
feeling_prob,417,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32254,0.0,0.32323,2.162,-0.594
feeling_prob,418,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32198,0.0,0.32350999999999996,2.162,-0.576
feeling_prob,419,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.3213,0.0,0.32384999999999997,2.162,-0.616
feeling_prob,420,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32128,0.0,0.32386000000000004,2.162,-0.672
feeling_prob,421,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.32061999999999996,0.0,0.32419,2.162,-0.68
feeling_prob,422,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32159999999999994,0.0,0.3237,2.162,-0.706
feeling_prob,423,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32194,0.0,0.32353000000000004,2.162,-0.67
feeling_prob,424,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32252000000000003,0.0,0.32324,2.162,-0.662
feeling_prob,425,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32286000000000004,0.0,0.32307,2.162,-0.688
feeling_prob,426,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32354,0.0,0.32273,2.162,-0.67
feeling_prob,427,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32323999999999997,0.0,0.32288000000000006,2.162,-0.62
feeling_prob,428,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32244,0.0,0.32328,2.162,-0.654
feeling_prob,429,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.95,0.4638802889576883,-0.32278,0.0,0.32311,2.162,-0.66
feeling_prob,430,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32394,0.0,0.32253,2.162,-0.704
feeling_prob,431,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32334,0.0,0.32283,2.162,-0.662
feeling_prob,432,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32308,0.0,0.32295999999999997,2.162,-0.642
feeling_prob,433,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32392000000000004,0.0,0.32254000000000005,2.162,-0.676
feeling_prob,434,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32461999999999996,0.0,0.32219000000000003,2.162,-0.666
feeling_prob,435,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32466,0.0,0.32217,2.162,-0.672
feeling_prob,436,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32494,0.0,0.32203000000000004,2.162,-0.604
feeling_prob,437,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32502000000000003,0.0,0.32199,2.162,-0.646
feeling_prob,438,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32444,0.0,0.32228,2.162,-0.658
feeling_prob,439,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,46.15,0.4762641898864809,-0.32432,0.0,0.32234,2.162,-0.628
feeling_prob,440,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32421999999999995,0.0,0.32238999999999995,2.162,-0.662
feeling_prob,441,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32458000000000004,0.0,0.32221000000000005,2.162,-0.656
feeling_prob,442,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32476,0.0,0.32212,2.162,-0.672
feeling_prob,443,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.3249,0.0,0.32205,2.162,-0.648
feeling_prob,444,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.3246,0.0,0.3222,2.162,-0.672
feeling_prob,445,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.3256,0.0,0.32170000000000004,2.162,-0.708
feeling_prob,446,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32558,0.0,0.32171,2.162,-0.65
feeling_prob,447,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32524000000000003,0.0,0.32188,2.162,-0.596
feeling_prob,448,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.32576,0.0,0.32162,2.162,-0.654
feeling_prob,449,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32531999999999994,0.0,0.32184000000000007,2.162,-0.636
feeling_prob,450,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32533999999999996,0.0,0.32183,2.162,-0.63
feeling_prob,451,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32524000000000003,0.0,0.32188,2.162,-0.692
feeling_prob,452,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32624000000000003,0.0,0.32138,2.162,-0.684
feeling_prob,453,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.3256,0.0,0.32170000000000004,2.162,-0.568
feeling_prob,454,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32584,0.0,0.32158000000000003,2.162,-0.63
feeling_prob,455,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32642000000000004,0.0,0.32128999999999996,2.162,-0.664
feeling_prob,456,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32536000000000004,0.0,0.32182,2.162,-0.586
feeling_prob,457,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32524000000000003,0.0,0.32188,2.162,-0.672
feeling_prob,458,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32543999999999995,0.0,0.32178000000000007,2.162,-0.686
feeling_prob,459,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32604,0.0,0.32148000000000004,2.162,-0.708
feeling_prob,460,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32742,0.0,0.32079,2.162,-0.656
feeling_prob,461,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32724000000000003,0.0,0.32088,2.162,-0.652
feeling_prob,462,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32748,0.0,0.32076,2.162,-0.732
feeling_prob,463,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.3276,0.0,0.3207,2.162,-0.638
feeling_prob,464,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32777999999999996,0.0,0.32061,2.162,-0.654
feeling_prob,465,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.327,0.0,0.321,2.162,-0.612
feeling_prob,466,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.35,0.4164086687306501,-0.32722,0.0,0.32089,2.162,-0.678
feeling_prob,467,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32824,0.0,0.32038000000000005,2.162,-0.696
feeling_prob,468,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32839999999999997,0.0,0.32030000000000003,2.162,-0.592
feeling_prob,469,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32866,0.0,0.32017,2.162,-0.642
feeling_prob,470,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32806,0.0,0.32047000000000003,2.162,-0.612
feeling_prob,471,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.3279000000000001,0.0,0.32055,2.162,-0.664
feeling_prob,472,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.3267,0.0,0.32115000000000005,2.162,-0.586
feeling_prob,473,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32732,0.0,0.32083999999999996,2.162,-0.732
feeling_prob,474,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32772,0.0,0.32064,2.162,-0.702
feeling_prob,475,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.3276,0.0,0.3207,2.162,-0.676
feeling_prob,476,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32772000000000007,0.0,0.32064,2.162,-0.682
feeling_prob,477,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32789999999999997,0.0,0.32055,2.162,-0.638
feeling_prob,478,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32777999999999996,0.0,0.32061,2.162,-0.642
feeling_prob,479,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32927999999999996,0.0,0.31986000000000003,2.162,-0.81
feeling_prob,480,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32815999999999995,0.0,0.32042000000000004,2.162,-0.592
feeling_prob,481,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32826,0.0,0.32037,2.162,-0.672
feeling_prob,482,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.9,0.4633642930856553,-0.32802,0.0,0.32049,2.162,-0.618
feeling_prob,483,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32764000000000004,0.0,0.32067999999999997,2.162,-0.638
feeling_prob,484,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32748000000000005,0.0,0.32076,2.162,-0.65
feeling_prob,485,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32714,0.0,0.32092999999999994,2.162,-0.638
feeling_prob,486,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32799999999999996,0.0,0.32050000000000006,2.162,-0.69
feeling_prob,487,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32852,0.0,0.32024,2.162,-0.698
feeling_prob,488,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32915999999999995,0.0,0.31992,2.162,-0.722
feeling_prob,489,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32952,0.0,0.31974,2.162,-0.664
feeling_prob,490,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32976,0.0,0.31962,2.162,-0.686
feeling_prob,491,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32988,0.0,0.31956,2.162,-0.668
feeling_prob,492,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32984,0.0,0.31958,2.162,-0.668
feeling_prob,493,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32932,0.0,0.31984,2.162,-0.596
feeling_prob,494,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32986000000000004,0.0,0.31957,2.162,-0.726
feeling_prob,495,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32903999999999994,0.0,0.31998,2.162,-0.626
feeling_prob,496,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32946,0.0,0.31977,2.162,-0.692
feeling_prob,497,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32900000000000007,0.0,0.32,2.162,-0.55
feeling_prob,498,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.3289,0.0,0.32005,2.162,-0.644
feeling_prob,499,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32916000000000006,0.0,0.31992,2.162,-0.662
feeling_prob,500,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32932,0.0,0.31984,2.162,-0.646
feeling_prob,501,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.35,0.4680082559339525,-0.32948,0.0,0.31976,2.162,-0.708
feeling_prob,502,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32952000000000004,0.0,0.31974,2.162,-0.688
feeling_prob,503,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.3298,0.0,0.3196,2.162,-0.596
feeling_prob,504,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.8,0.4210526315789473,-0.33014000000000004,0.0,0.31943,2.162,-0.664
feeling_prob,505,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32978,0.0,0.31961,2.162,-0.628
feeling_prob,506,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.33024000000000003,0.0,0.31938,2.162,-0.632
feeling_prob,507,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.33046,0.0,0.31927000000000005,2.162,-0.694
feeling_prob,508,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32952,0.0,0.31974,2.162,-0.592
feeling_prob,509,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32938,0.0,0.31981000000000004,2.162,-0.694
feeling_prob,510,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.15,0.4246646026831785,-0.32948,0.0,0.31976,2.162,-0.666
feeling_prob,511,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.75,0.4721362229102167,-0.32926,0.0,0.31987,2.162,-0.63
feeling_prob,512,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32868,0.0,0.32016000000000006,2.162,-0.674
feeling_prob,513,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32928,0.0,0.31986000000000003,2.162,-0.698
feeling_prob,514,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.3295,0.0,0.31975000000000003,2.162,-0.676
feeling_prob,515,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32976,0.0,0.31962,2.162,-0.638
feeling_prob,516,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32944,0.0,0.31978,2.162,-0.646
feeling_prob,517,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32922000000000007,0.0,0.31988999999999995,2.162,-0.674
feeling_prob,518,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.33032000000000006,0.0,0.31934,2.162,-0.702
feeling_prob,519,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33038000000000006,0.0,0.31931,2.162,-0.648
feeling_prob,520,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.85,0.4215686274509804,-0.32996,0.0,0.31952,2.162,-0.57
feeling_prob,521,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32965999999999995,0.0,0.31967,2.162,-0.634
feeling_prob,522,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.3301,0.0,0.31945,2.162,-0.63
feeling_prob,523,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32933999999999997,0.0,0.31983,2.162,-0.656
feeling_prob,524,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32842,0.0,0.32029,2.162,-0.61
feeling_prob,525,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32814,0.0,0.32043,2.162,-0.648
feeling_prob,526,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32775999999999994,0.0,0.32062000000000007,2.162,-0.644
feeling_prob,527,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32732,0.0,0.32083999999999996,2.162,-0.594
feeling_prob,528,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32770000000000005,0.0,0.32065,2.162,-0.68
feeling_prob,529,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32648000000000005,0.0,0.32126,2.162,-0.688
feeling_prob,530,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32742000000000004,0.0,0.32079,2.162,-0.686
feeling_prob,531,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32664000000000004,0.0,0.32118,2.162,-0.594
feeling_prob,532,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.05,0.4236326109391124,-0.32686,0.0,0.32106999999999997,2.162,-0.64
feeling_prob,533,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.3275,0.0,0.32075000000000004,2.162,-0.702
feeling_prob,534,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32839999999999997,0.0,0.32030000000000003,2.162,-0.74
feeling_prob,535,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.32876,0.0,0.32012,2.162,-0.674
feeling_prob,536,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32742000000000004,0.0,0.32079,2.162,-0.556
feeling_prob,537,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32688,0.0,0.32106,2.162,-0.644
feeling_prob,538,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32628,0.0,0.32136000000000003,2.162,-0.662
feeling_prob,539,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32683999999999996,0.0,0.32108,2.162,-0.72
feeling_prob,540,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.326,0.0,0.3215,2.162,-0.602
feeling_prob,541,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32602000000000003,0.0,0.32149,2.162,-0.67
feeling_prob,542,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32638000000000006,0.0,0.32131,2.162,-0.704
feeling_prob,543,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32692,0.0,0.32104,2.162,-0.65
feeling_prob,544,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32644,0.0,0.32128,2.162,-0.678
feeling_prob,545,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32666000000000006,0.0,0.32117000000000007,2.162,-0.648
feeling_prob,546,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32578,0.0,0.32161,2.162,-0.604
feeling_prob,547,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32686,0.0,0.32106999999999997,2.162,-0.658
feeling_prob,548,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32746,0.0,0.32077,2.162,-0.704
feeling_prob,549,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.3274,0.0,0.3208,2.162,-0.656
feeling_prob,550,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.3267,0.0,0.32115000000000005,2.162,-0.576
feeling_prob,551,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32638,0.0,0.32131,2.162,-0.676
feeling_prob,552,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32618,0.0,0.32141,2.162,-0.668
feeling_prob,553,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32589999999999997,0.0,0.32155,2.162,-0.568
feeling_prob,554,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,39.9,0.4117647058823529,-0.32588,0.0,0.32156,2.162,-0.662
feeling_prob,555,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32576,0.0,0.32162,2.162,-0.616
feeling_prob,556,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32576,0.0,0.32162,2.162,-0.632
feeling_prob,557,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32461999999999996,0.0,0.32219000000000003,2.162,-0.58
feeling_prob,558,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.3257,0.0,0.32165,2.162,-0.7
feeling_prob,559,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.15,0.4659442724458204,-0.32588,0.0,0.32156,2.162,-0.712
feeling_prob,560,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32582,0.0,0.32159,2.162,-0.66
feeling_prob,561,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.3258,0.0,0.32160000000000005,2.162,-0.628
feeling_prob,562,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.3248,0.0,0.3221,2.162,-0.574
feeling_prob,563,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32397999999999993,0.0,0.32250999999999996,2.162,-0.616
feeling_prob,564,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32432,0.0,0.32234,2.162,-0.71
feeling_prob,565,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.32484,0.0,0.32208,2.162,-0.69
feeling_prob,566,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32424,0.0,0.32238,2.162,-0.586
feeling_prob,567,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32416000000000006,0.0,0.32242000000000004,2.162,-0.666
feeling_prob,568,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32314,0.0,0.32293,2.162,-0.6
feeling_prob,569,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32328,0.0,0.32286000000000004,2.162,-0.662
feeling_prob,570,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.05,0.4236326109391124,-0.32456,0.0,0.32222,2.162,-0.698
feeling_prob,571,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32464,0.0,0.32218,2.162,-0.642
feeling_prob,572,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.3247,0.0,0.32215000000000005,2.162,-0.636
feeling_prob,573,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32504,0.0,0.32198,2.162,-0.69
feeling_prob,574,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32588,0.0,0.32156,2.162,-0.694
feeling_prob,575,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.3263,0.0,0.32134999999999997,2.162,-0.69
feeling_prob,576,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32604,0.0,0.32148000000000004,2.162,-0.618
feeling_prob,577,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32647999999999994,0.0,0.32126,2.162,-0.638
feeling_prob,578,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32696,0.0,0.32101999999999997,2.162,-0.728
feeling_prob,579,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32671999999999995,0.0,0.32114,2.162,-0.664
feeling_prob,580,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32646000000000003,0.0,0.32127,2.162,-0.66
feeling_prob,581,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32658000000000004,0.0,0.32121,2.162,-0.606
feeling_prob,582,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32612,0.0,0.32144,2.162,-0.594
feeling_prob,583,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32608000000000004,0.0,0.32146,2.162,-0.698
feeling_prob,584,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32542000000000004,0.0,0.32179,2.162,-0.674
feeling_prob,585,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32474,0.0,0.32213,2.162,-0.606
feeling_prob,586,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.9,0.4220846233230134,-0.32528,0.0,0.32186,2.162,-0.61
feeling_prob,587,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32512,0.0,0.32194,2.162,-0.628
feeling_prob,588,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32420000000000004,0.0,0.3224,2.162,-0.57
feeling_prob,589,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32321999999999995,0.0,0.32289,2.162,-0.622
feeling_prob,590,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32421999999999995,0.0,0.32238999999999995,2.162,-0.702
feeling_prob,591,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32445999999999997,0.0,0.32226999999999995,2.162,-0.694
feeling_prob,592,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32454,0.0,0.32223,2.162,-0.712
feeling_prob,593,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.325,0.0,0.322,2.162,-0.696
feeling_prob,594,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32526000000000005,0.0,0.32187000000000004,2.162,-0.704
feeling_prob,595,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32576,0.0,0.32162,2.162,-0.698
feeling_prob,596,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.32642000000000004,0.0,0.32128999999999996,2.162,-0.67
feeling_prob,597,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32618,0.0,0.32141,2.162,-0.634
feeling_prob,598,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32543999999999995,0.0,0.32178000000000007,2.162,-0.63
feeling_prob,599,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32496,0.0,0.32202,2.162,-0.608
feeling_prob,600,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32648000000000005,0.0,0.32126,2.162,-0.728
feeling_prob,601,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32589999999999997,0.0,0.32155,2.162,-0.618
feeling_prob,602,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32504,0.0,0.32198,2.162,-0.582
feeling_prob,603,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32476,0.0,0.32211999999999996,2.162,-0.54
feeling_prob,604,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32437999999999995,0.0,0.32231000000000004,2.162,-0.624
feeling_prob,605,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.3249,0.0,0.32205,2.162,-0.668
feeling_prob,606,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32524000000000003,0.0,0.32188,2.162,-0.666
feeling_prob,607,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32626,0.0,0.32137,2.162,-0.682
feeling_prob,608,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32539999999999997,0.0,0.3218,2.162,-0.614
feeling_prob,609,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32466,0.0,0.32217,2.162,-0.638
feeling_prob,610,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32537999999999995,0.0,0.32181,2.162,-0.732
feeling_prob,611,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32616,0.0,0.32142,2.162,-0.706
feeling_prob,612,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32736000000000004,0.0,0.32082,2.162,-0.694
feeling_prob,613,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32766000000000006,0.0,0.32067,2.162,-0.646
feeling_prob,614,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32730000000000004,0.0,0.32085,2.162,-0.674
feeling_prob,615,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32711999999999997,0.0,0.32094,2.162,-0.672
feeling_prob,616,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.55,0.4184726522187822,-0.32724,0.0,0.32088,2.162,-0.598
feeling_prob,617,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32783999999999996,0.0,0.32058,2.162,-0.726
feeling_prob,618,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32848,0.0,0.32026000000000004,2.162,-0.664
feeling_prob,619,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32854,0.0,0.32023,2.162,-0.668
feeling_prob,620,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32796,0.0,0.32051999999999997,2.162,-0.64
feeling_prob,621,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.05,0.4236326109391124,-0.32814,0.0,0.32043,2.162,-0.66
feeling_prob,622,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32746000000000003,0.0,0.32077,2.162,-0.568
feeling_prob,623,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32721999999999996,0.0,0.32089,2.162,-0.666
feeling_prob,624,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32718,0.0,0.32091000000000003,2.162,-0.69
feeling_prob,625,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3267,0.0,0.32115000000000005,2.162,-0.642
feeling_prob,626,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32746000000000003,0.0,0.32077000000000006,2.162,-0.694
feeling_prob,627,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32762,0.0,0.32069000000000003,2.162,-0.654
feeling_prob,628,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32766,0.0,0.32067,2.162,-0.732
feeling_prob,629,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.55,0.4700722394220846,-0.32724,0.0,0.32088,2.162,-0.622
feeling_prob,630,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32711999999999997,0.0,0.32094,2.162,-0.648
feeling_prob,631,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32758000000000004,0.0,0.32071,2.162,-0.652
feeling_prob,632,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32783999999999996,0.0,0.32058,2.162,-0.62
feeling_prob,633,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32696,0.0,0.32102,2.162,-0.61
feeling_prob,634,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.3,0.4674922600619194,-0.32660000000000006,0.0,0.3212,2.162,-0.638
feeling_prob,635,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32647999999999994,0.0,0.32126,2.162,-0.594
feeling_prob,636,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32674,0.0,0.32112999999999997,2.162,-0.636
feeling_prob,637,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.327,0.0,0.321,2.162,-0.654
feeling_prob,638,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32783999999999996,0.0,0.32058,2.162,-0.654
feeling_prob,639,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32793999999999995,0.0,0.32053000000000004,2.162,-0.632
feeling_prob,640,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32788000000000006,0.0,0.32055999999999996,2.162,-0.696
feeling_prob,641,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.3272,0.0,0.3209,2.162,-0.626
feeling_prob,642,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32608000000000004,0.0,0.32146,2.162,-0.6
feeling_prob,643,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.3257,0.0,0.32165,2.162,-0.658
feeling_prob,644,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32474000000000003,0.0,0.32213,2.162,-0.608
feeling_prob,645,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.3248,0.0,0.3221,2.162,-0.704
feeling_prob,646,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32414000000000004,0.0,0.32243,2.162,-0.604
feeling_prob,647,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32410000000000005,0.0,0.32245000000000007,2.162,-0.63
feeling_prob,648,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32522,0.0,0.32189,2.162,-0.742
feeling_prob,649,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32564,0.0,0.32167999999999997,2.162,-0.65
feeling_prob,650,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32444,0.0,0.32228,2.162,-0.608
feeling_prob,651,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.05,0.4236326109391124,-0.32526000000000005,0.0,0.32187,2.162,-0.7
feeling_prob,652,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32604,0.0,0.32148000000000004,2.162,-0.66
feeling_prob,653,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.3274,0.0,0.3208,2.162,-0.676
feeling_prob,654,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32793999999999995,0.0,0.32053,2.162,-0.678
feeling_prob,655,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.3275,0.0,0.32075000000000004,2.162,-0.624
feeling_prob,656,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32766000000000006,0.0,0.32067,2.162,-0.682
feeling_prob,657,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.3276,0.0,0.3207,2.162,-0.676
feeling_prob,658,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32805999999999996,0.0,0.32047,2.162,-0.66
feeling_prob,659,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32826,0.0,0.32037,2.162,-0.658
feeling_prob,660,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32734,0.0,0.32083,2.162,-0.64
feeling_prob,661,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32724000000000003,0.0,0.32088,2.162,-0.696
feeling_prob,662,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32678000000000007,0.0,0.32111000000000006,2.162,-0.648
feeling_prob,663,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32683999999999996,0.0,0.32108,2.162,-0.652
feeling_prob,664,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32708,0.0,0.32096,2.162,-0.698
feeling_prob,665,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32726,0.0,0.32087,2.162,-0.69
feeling_prob,666,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32826,0.0,0.32037,2.162,-0.698
feeling_prob,667,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32714,0.0,0.32092999999999994,2.162,-0.614
feeling_prob,668,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32708,0.0,0.32095999999999997,2.162,-0.658
feeling_prob,669,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32708,0.0,0.32096,2.162,-0.668
feeling_prob,670,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32681999999999994,0.0,0.32109000000000004,2.162,-0.614
feeling_prob,671,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.3264,0.0,0.32130000000000003,2.162,-0.618
feeling_prob,672,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32758000000000004,0.0,0.32071000000000005,2.162,-0.686
feeling_prob,673,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32667999999999997,0.0,0.32116,2.162,-0.576
feeling_prob,674,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32648000000000005,0.0,0.32126,2.162,-0.67
feeling_prob,675,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32628,0.0,0.32136000000000003,2.162,-0.622
feeling_prob,676,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32602,0.0,0.32149,2.162,-0.668
feeling_prob,677,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32606,0.0,0.32147,2.162,-0.658
feeling_prob,678,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32537999999999995,0.0,0.32181,2.162,-0.664
feeling_prob,679,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32564,0.0,0.32167999999999997,2.162,-0.648
feeling_prob,680,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.3268,0.0,0.3211,2.162,-0.764
feeling_prob,681,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32694,0.0,0.32103000000000004,2.162,-0.666
feeling_prob,682,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32744,0.0,0.32078,2.162,-0.67
feeling_prob,683,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.1,0.4654282765737874,-0.32786000000000004,0.0,0.32057,2.162,-0.652
feeling_prob,684,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32769999999999994,0.0,0.32065,2.162,-0.622
feeling_prob,685,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.1,0.4241486068111455,-0.32738000000000006,0.0,0.32081,2.162,-0.562
feeling_prob,686,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.1,0.4241486068111455,-0.32724000000000003,0.0,0.32088,2.162,-0.622
feeling_prob,687,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32763999999999993,0.0,0.32067999999999997,2.162,-0.694
feeling_prob,688,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32655999999999996,0.0,0.32122,2.162,-0.546
feeling_prob,689,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32630000000000003,0.0,0.32135,2.162,-0.606
feeling_prob,690,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32622,0.0,0.32139,2.162,-0.688
feeling_prob,691,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32594,0.0,0.32153,2.162,-0.598
feeling_prob,692,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32647999999999994,0.0,0.32126,2.162,-0.654
feeling_prob,693,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32638,0.0,0.32131,2.162,-0.648
feeling_prob,694,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32641999999999993,0.0,0.32128999999999996,2.162,-0.612
feeling_prob,695,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32514000000000004,0.0,0.32193,2.162,-0.576
feeling_prob,696,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.3251,0.0,0.32195,2.162,-0.6
feeling_prob,697,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32512,0.0,0.32194,2.162,-0.632
feeling_prob,698,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32404000000000005,0.0,0.32248,2.162,-0.634
feeling_prob,699,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32378,0.0,0.32261,2.162,-0.624
feeling_prob,700,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.3245,0.0,0.32225000000000004,2.162,-0.68
feeling_prob,701,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32454,0.0,0.32223,2.162,-0.704
feeling_prob,702,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32354,0.0,0.32272999999999996,2.162,-0.56
feeling_prob,703,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32334,0.0,0.32283,2.162,-0.656
feeling_prob,704,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32378,0.0,0.32261,2.162,-0.722
feeling_prob,705,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32336,0.0,0.32281999999999994,2.162,-0.582
feeling_prob,706,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32392,0.0,0.32254,2.162,-0.738
feeling_prob,707,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32468,0.0,0.32216,2.162,-0.752
feeling_prob,708,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32421999999999995,0.0,0.32238999999999995,2.162,-0.614
feeling_prob,709,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32476,0.0,0.32211999999999996,2.162,-0.712
feeling_prob,710,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32454,0.0,0.32223,2.162,-0.618
feeling_prob,711,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32421999999999995,0.0,0.32238999999999995,2.162,-0.664
feeling_prob,712,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32456,0.0,0.32222,2.162,-0.682
feeling_prob,713,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32452,0.0,0.32223999999999997,2.162,-0.648
feeling_prob,714,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32424,0.0,0.32238,2.162,-0.67
feeling_prob,715,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32364000000000004,0.0,0.32268,2.162,-0.63
feeling_prob,716,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32338,0.0,0.32281,2.162,-0.672
feeling_prob,717,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32364,0.0,0.32268,2.162,-0.64
feeling_prob,718,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.3232,0.0,0.32289999999999996,2.162,-0.614
feeling_prob,719,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32314,0.0,0.32293,2.162,-0.662
feeling_prob,720,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32339999999999997,0.0,0.32280000000000003,2.162,-0.64
feeling_prob,721,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32308,0.0,0.32295999999999997,2.162,-0.586
feeling_prob,722,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32336,0.0,0.32282000000000005,2.162,-0.714
feeling_prob,723,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.32458,0.0,0.32221000000000005,2.162,-0.698
feeling_prob,724,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32432,0.0,0.32234,2.162,-0.644
feeling_prob,725,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.3246,0.0,0.3222,2.162,-0.65
feeling_prob,726,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32488,0.0,0.32206,2.162,-0.696
feeling_prob,727,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32462,0.0,0.32219000000000003,2.162,-0.632
feeling_prob,728,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32508000000000004,0.0,0.32195999999999997,2.162,-0.71
feeling_prob,729,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,46.25,0.4772961816305469,-0.32542000000000004,0.0,0.32179,2.162,-0.682
feeling_prob,730,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32408000000000003,0.0,0.32246,2.162,-0.63
feeling_prob,731,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32410000000000005,0.0,0.32245000000000007,2.162,-0.668
feeling_prob,732,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.324,0.0,0.3225,2.162,-0.66
feeling_prob,733,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32456,0.0,0.32222,2.162,-0.708
feeling_prob,734,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.325,0.0,0.32199999999999995,2.162,-0.666
feeling_prob,735,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.3251,0.0,0.32195,2.162,-0.572
feeling_prob,736,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32506,0.0,0.32197,2.162,-0.618
feeling_prob,737,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32452,0.0,0.32223999999999997,2.162,-0.64
feeling_prob,738,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32548,0.0,0.32176000000000005,2.162,-0.642
feeling_prob,739,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32588,0.0,0.32156,2.162,-0.646
feeling_prob,740,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32572,0.0,0.32164000000000004,2.162,-0.672
feeling_prob,741,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32583999999999996,0.0,0.32158000000000003,2.162,-0.61
feeling_prob,742,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32467999999999997,0.0,0.32216,2.162,-0.538
feeling_prob,743,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32486,0.0,0.32207,2.162,-0.666
feeling_prob,744,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32524000000000003,0.0,0.32188,2.162,-0.65
feeling_prob,745,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32660000000000006,0.0,0.3212,2.162,-0.712
feeling_prob,746,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32682,0.0,0.32109000000000004,2.162,-0.622
feeling_prob,747,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32686,0.0,0.32106999999999997,2.162,-0.636
feeling_prob,748,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32782000000000006,0.0,0.32059,2.162,-0.73
feeling_prob,749,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32817999999999997,0.0,0.32041000000000003,2.162,-0.66
feeling_prob,750,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32827999999999996,0.0,0.32036000000000003,2.162,-0.69
feeling_prob,751,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32864,0.0,0.32018,2.162,-0.74
feeling_prob,752,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.33012,0.0,0.31944,2.162,-0.708
feeling_prob,753,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32971999999999996,0.0,0.31964000000000004,2.162,-0.616
feeling_prob,754,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32904000000000005,0.0,0.31998,2.162,-0.654
feeling_prob,755,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32958000000000004,0.0,0.31971,2.162,-0.636
feeling_prob,756,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32882000000000006,0.0,0.32009,2.162,-0.662
feeling_prob,757,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32796,0.0,0.32051999999999997,2.162,-0.666
feeling_prob,758,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32830000000000004,0.0,0.32034999999999997,2.162,-0.648
feeling_prob,759,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32724,0.0,0.32088,2.162,-0.606
feeling_prob,760,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32742,0.0,0.32079,2.162,-0.636
feeling_prob,761,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32766000000000006,0.0,0.32067,2.162,-0.688
feeling_prob,762,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.3272,0.0,0.3209,2.162,-0.636
feeling_prob,763,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.3276,0.0,0.3207,2.162,-0.688
feeling_prob,764,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32782000000000006,0.0,0.32059,2.162,-0.692
feeling_prob,765,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32834,0.0,0.32033,2.162,-0.682
feeling_prob,766,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.3283,0.0,0.32035,2.162,-0.668
feeling_prob,767,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32872,0.0,0.32014000000000004,2.162,-0.682
feeling_prob,768,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32903999999999994,0.0,0.31998,2.162,-0.646
feeling_prob,769,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32914,0.0,0.31993,2.162,-0.672
feeling_prob,770,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32994,0.0,0.31953000000000004,2.162,-0.72
feeling_prob,771,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.33066,0.0,0.31917,2.162,-0.658
feeling_prob,772,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.33058,0.0,0.31921000000000005,2.162,-0.706
feeling_prob,773,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.33062,0.0,0.31919000000000003,2.162,-0.702
feeling_prob,774,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.33062,0.0,0.31919,2.162,-0.644
feeling_prob,775,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.33018000000000003,0.0,0.31940999999999997,2.162,-0.606
feeling_prob,776,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32978,0.0,0.31961,2.162,-0.656
feeling_prob,777,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.3295,0.0,0.31975,2.162,-0.604
feeling_prob,778,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32946,0.0,0.31977,2.162,-0.706
feeling_prob,779,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.9,0.4633642930856553,-0.3298,0.0,0.3196,2.162,-0.716
feeling_prob,780,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32980000000000004,0.0,0.3196,2.162,-0.63
feeling_prob,781,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.33002,0.0,0.31949,2.162,-0.69
feeling_prob,782,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.3301,0.0,0.31945,2.162,-0.668
feeling_prob,783,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32946000000000003,0.0,0.31977,2.162,-0.644
feeling_prob,784,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32946,0.0,0.31977,2.162,-0.666
feeling_prob,785,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32992000000000005,0.0,0.31954,2.162,-0.618
feeling_prob,786,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32956,0.0,0.31972,2.162,-0.582
feeling_prob,787,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32972,0.0,0.31964,2.162,-0.656
feeling_prob,788,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.33052,0.0,0.31923999999999997,2.162,-0.722
feeling_prob,789,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.33088,0.0,0.31906,2.162,-0.682
feeling_prob,790,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.7,0.4200206398348813,-0.33043999999999996,0.0,0.31928,2.162,-0.628
feeling_prob,791,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.33016,0.0,0.31942,2.162,-0.582
feeling_prob,792,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.33114000000000005,0.0,0.31893,2.162,-0.636
feeling_prob,793,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.33153999999999995,0.0,0.31873,2.162,-0.706
feeling_prob,794,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33158,0.0,0.31871000000000005,2.162,-0.654
feeling_prob,795,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33081999999999995,0.0,0.31909000000000004,2.162,-0.636
feeling_prob,796,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.33122,0.0,0.31889,2.162,-0.662
feeling_prob,797,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.33190000000000003,0.0,0.31855,2.162,-0.704
feeling_prob,798,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.33140000000000003,0.0,0.31880000000000003,2.162,-0.68
feeling_prob,799,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33122,0.0,0.31889,2.162,-0.642
feeling_prob,800,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.33066,0.0,0.31917,2.162,-0.634
feeling_prob,801,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.33016,0.0,0.31942,2.162,-0.69
feeling_prob,802,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.3285,0.0,0.32025,2.162,-0.542
feeling_prob,803,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32892000000000005,0.0,0.32004,2.162,-0.658
feeling_prob,804,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32908000000000004,0.0,0.31996,2.162,-0.67
feeling_prob,805,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.4,0.4685242518059855,-0.32977999999999996,0.0,0.31961,2.162,-0.706
feeling_prob,806,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.33012,0.0,0.31944,2.162,-0.696
feeling_prob,807,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33039999999999997,0.0,0.3193,2.162,-0.694
feeling_prob,808,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33013999999999993,0.0,0.31943,2.162,-0.622
feeling_prob,809,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33042,0.0,0.31928999999999996,2.162,-0.634
feeling_prob,810,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.33018000000000003,0.0,0.31940999999999997,2.162,-0.612
feeling_prob,811,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.33041999999999994,0.0,0.31929,2.162,-0.712
feeling_prob,812,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.33068000000000003,0.0,0.31916,2.162,-0.662
feeling_prob,813,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.33012,0.0,0.31944,2.162,-0.632
feeling_prob,814,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.33021999999999996,0.0,0.31939,2.162,-0.702
feeling_prob,815,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.33025999999999994,0.0,0.31937,2.162,-0.686
feeling_prob,816,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32943999999999996,0.0,0.31978,2.162,-0.586
feeling_prob,817,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32936,0.0,0.31982000000000005,2.162,-0.674
feeling_prob,818,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32956,0.0,0.31972,2.162,-0.666
feeling_prob,819,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.3292,0.0,0.3199,2.162,-0.636
feeling_prob,820,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32905999999999996,0.0,0.31997,2.162,-0.706
feeling_prob,821,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32876,0.0,0.32012,2.162,-0.628
feeling_prob,822,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32772000000000007,0.0,0.32064,2.162,-0.602
feeling_prob,823,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32714,0.0,0.32093000000000005,2.162,-0.644
feeling_prob,824,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32775999999999994,0.0,0.32062000000000007,2.162,-0.706
feeling_prob,825,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.3287,0.0,0.32015,2.162,-0.7
feeling_prob,826,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32894,0.0,0.32003,2.162,-0.68
feeling_prob,827,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32988,0.0,0.31956,2.162,-0.698
feeling_prob,828,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32966,0.0,0.31967,2.162,-0.684
feeling_prob,829,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.3295,0.0,0.31975000000000003,2.162,-0.7
feeling_prob,830,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.33004,0.0,0.31948,2.162,-0.684
feeling_prob,831,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32988,0.0,0.31956,2.162,-0.674
feeling_prob,832,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33004000000000006,0.0,0.31948,2.162,-0.684
feeling_prob,833,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.33027999999999996,0.0,0.31936,2.162,-0.668
feeling_prob,834,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33054,0.0,0.31923,2.162,-0.692
feeling_prob,835,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.33187999999999995,0.0,0.31856,2.162,-0.752
feeling_prob,836,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.33263999999999994,0.0,0.31817999999999996,2.162,-0.658
feeling_prob,837,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.33309999999999995,0.0,0.31795,2.162,-0.702
feeling_prob,838,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.33147999999999994,0.0,0.31876,2.162,-0.56
feeling_prob,839,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.33098,0.0,0.31901,2.162,-0.632
feeling_prob,840,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.33120000000000005,0.0,0.3189,2.162,-0.65
feeling_prob,841,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.33218000000000003,0.0,0.31841,2.162,-0.68
feeling_prob,842,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.33214,0.0,0.31843,2.162,-0.632
feeling_prob,843,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.3317,0.0,0.31865,2.162,-0.662
feeling_prob,844,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.33140000000000003,0.0,0.3188,2.162,-0.624
feeling_prob,845,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33198,0.0,0.31851,2.162,-0.694
feeling_prob,846,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.33187999999999995,0.0,0.31856,2.162,-0.652
feeling_prob,847,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.33171999999999996,0.0,0.31864000000000003,2.162,-0.688
feeling_prob,848,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.33153999999999995,0.0,0.31873,2.162,-0.662
feeling_prob,849,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.33226,0.0,0.31837,2.162,-0.714
feeling_prob,850,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33214,0.0,0.31843,2.162,-0.622
feeling_prob,851,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.33124000000000003,0.0,0.31888,2.162,-0.6
feeling_prob,852,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.33226,0.0,0.31837,2.162,-0.644
feeling_prob,853,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.33234,0.0,0.31833,2.162,-0.666
feeling_prob,854,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.33196,0.0,0.31852,2.162,-0.632
feeling_prob,855,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.33126000000000005,0.0,0.31887,2.162,-0.636
feeling_prob,856,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.33021999999999996,0.0,0.31939,2.162,-0.592
feeling_prob,857,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.33010000000000006,0.0,0.31945,2.162,-0.682
feeling_prob,858,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.33027999999999996,0.0,0.31936,2.162,-0.64
feeling_prob,859,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.33074000000000003,0.0,0.31913,2.162,-0.68
feeling_prob,860,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.33168,0.0,0.31866000000000005,2.162,-0.706
feeling_prob,861,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.33086000000000004,0.0,0.31907,2.162,-0.63
feeling_prob,862,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.33083999999999997,0.0,0.31908000000000003,2.162,-0.66
feeling_prob,863,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.33176,0.0,0.31862,2.162,-0.724
feeling_prob,864,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33084,0.0,0.31908000000000003,2.162,-0.61
feeling_prob,865,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.33064,0.0,0.31918,2.162,-0.666
feeling_prob,866,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.33194,0.0,0.31853000000000004,2.162,-0.716
feeling_prob,867,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.33212,0.0,0.31844,2.162,-0.692
feeling_prob,868,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.33165999999999995,0.0,0.31867,2.162,-0.62
feeling_prob,869,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33171999999999996,0.0,0.31864000000000003,2.162,-0.642
feeling_prob,870,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.33155999999999997,0.0,0.31872,2.162,-0.69
feeling_prob,871,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.33138,0.0,0.31881,2.162,-0.61
feeling_prob,872,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.33224,0.0,0.31838,2.162,-0.688
feeling_prob,873,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.33305999999999997,0.0,0.31797000000000003,2.162,-0.726
feeling_prob,874,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.333,0.0,0.318,2.162,-0.7
feeling_prob,875,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.33269999999999994,0.0,0.31815,2.162,-0.67
feeling_prob,876,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.33314,0.0,0.31793,2.162,-0.724
feeling_prob,877,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.9,0.4633642930856553,-0.33264000000000005,0.0,0.31817999999999996,2.162,-0.648
feeling_prob,878,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.33268000000000003,0.0,0.31816,2.162,-0.688
feeling_prob,879,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.33242,0.0,0.31829,2.162,-0.674
feeling_prob,880,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.33230000000000004,0.0,0.31835,2.162,-0.672
feeling_prob,881,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.33154000000000006,0.0,0.31873,2.162,-0.598
feeling_prob,882,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.55,0.4184726522187822,-0.33171999999999996,0.0,0.31864000000000003,2.162,-0.702
feeling_prob,883,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.33088,0.0,0.31906,2.162,-0.584
feeling_prob,884,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.33088,0.0,0.31906,2.162,-0.692
feeling_prob,885,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32982,0.0,0.31959,2.162,-0.646
feeling_prob,886,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32924,0.0,0.31988000000000005,2.162,-0.6
feeling_prob,887,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32832,0.0,0.32034,2.162,-0.61
feeling_prob,888,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.8,0.4210526315789473,-0.32905999999999996,0.0,0.31997,2.162,-0.634
feeling_prob,889,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32952000000000004,0.0,0.31974,2.162,-0.678
feeling_prob,890,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32852,0.0,0.32024,2.162,-0.55
feeling_prob,891,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32874,0.0,0.32012999999999997,2.162,-0.702
feeling_prob,892,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32984,0.0,0.31958,2.162,-0.742
feeling_prob,893,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.5,0.4695562435500516,-0.32933999999999997,0.0,0.31983,2.162,-0.612
feeling_prob,894,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32968,0.0,0.31966,2.162,-0.658
feeling_prob,895,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32874000000000003,0.0,0.32012999999999997,2.162,-0.6
feeling_prob,896,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.75,0.4205366357069143,-0.32870000000000005,0.0,0.32015,2.162,-0.648
feeling_prob,897,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32817999999999997,0.0,0.32041000000000003,2.162,-0.636
feeling_prob,898,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.3283,0.0,0.32034999999999997,2.162,-0.674
feeling_prob,899,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32768,0.0,0.32066,2.162,-0.652
feeling_prob,900,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32772000000000007,0.0,0.32064,2.162,-0.626
feeling_prob,901,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32916000000000006,0.0,0.31992,2.162,-0.744
feeling_prob,902,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.3286,0.0,0.32020000000000004,2.162,-0.588
feeling_prob,903,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32861999999999997,0.0,0.32019,2.162,-0.668
feeling_prob,904,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32838,0.0,0.32031,2.162,-0.608
feeling_prob,905,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32878,0.0,0.32011,2.162,-0.676
feeling_prob,906,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32911999999999997,0.0,0.31994,2.162,-0.626
feeling_prob,907,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32899999999999996,0.0,0.32,2.162,-0.67
feeling_prob,908,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32952000000000004,0.0,0.31974,2.162,-0.692
feeling_prob,909,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32909999999999995,0.0,0.31994999999999996,2.162,-0.638
feeling_prob,910,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32872,0.0,0.32014,2.162,-0.668
feeling_prob,911,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32939999999999997,0.0,0.31980000000000003,2.162,-0.698
feeling_prob,912,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32878,0.0,0.32011,2.162,-0.598
feeling_prob,913,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32763999999999993,0.0,0.32067999999999997,2.162,-0.61
feeling_prob,914,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32774000000000003,0.0,0.32063,2.162,-0.62
feeling_prob,915,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32754000000000005,0.0,0.32073,2.162,-0.646
feeling_prob,916,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32682,0.0,0.32109000000000004,2.162,-0.644
feeling_prob,917,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32632,0.0,0.32134,2.162,-0.642
feeling_prob,918,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32678000000000007,0.0,0.32110999999999995,2.162,-0.666
feeling_prob,919,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32661999999999997,0.0,0.32119,2.162,-0.626
feeling_prob,920,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32628,0.0,0.32136000000000003,2.162,-0.656
feeling_prob,921,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32655999999999996,0.0,0.32122,2.162,-0.638
feeling_prob,922,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32689999999999997,0.0,0.32104999999999995,2.162,-0.722
feeling_prob,923,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32628,0.0,0.32136000000000003,2.162,-0.664
feeling_prob,924,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.3256,0.0,0.32170000000000004,2.162,-0.632
feeling_prob,925,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32554,0.0,0.32173,2.162,-0.664
feeling_prob,926,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32456,0.0,0.32222,2.162,-0.626
feeling_prob,927,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.3239,0.0,0.32255,2.162,-0.582
feeling_prob,928,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32308,0.0,0.32295999999999997,2.162,-0.606
feeling_prob,929,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32270000000000004,0.0,0.32315,2.162,-0.636
feeling_prob,930,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32280000000000003,0.0,0.3231,2.162,-0.682
feeling_prob,931,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32286000000000004,0.0,0.32307,2.162,-0.604
feeling_prob,932,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32280000000000003,0.0,0.3231,2.162,-0.696
feeling_prob,933,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32322,0.0,0.32289,2.162,-0.626
feeling_prob,934,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32234,0.0,0.32333,2.162,-0.604
feeling_prob,935,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32280000000000003,0.0,0.3231,2.162,-0.692
feeling_prob,936,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32348,0.0,0.32275999999999994,2.162,-0.668
feeling_prob,937,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32388,0.0,0.32256,2.162,-0.65
feeling_prob,938,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.35,0.4164086687306501,-0.3237,0.0,0.32265,2.162,-0.616
feeling_prob,939,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.95,0.4638802889576883,-0.32344,0.0,0.32278,2.162,-0.652
feeling_prob,940,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32444,0.0,0.32228,2.162,-0.65
feeling_prob,941,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32392,0.0,0.32254,2.162,-0.65
feeling_prob,942,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32278,0.0,0.32311,2.162,-0.628
feeling_prob,943,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32264000000000004,0.0,0.32318,2.162,-0.598
feeling_prob,944,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.32308,0.0,0.32295999999999997,2.162,-0.702
feeling_prob,945,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.95,0.4638802889576883,-0.32378,0.0,0.32261,2.162,-0.67
feeling_prob,946,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32462,0.0,0.32219000000000003,2.162,-0.732
feeling_prob,947,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32516000000000006,0.0,0.32192,2.162,-0.69
feeling_prob,948,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.3251,0.0,0.32195,2.162,-0.668
feeling_prob,949,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.32488,0.0,0.32205999999999996,2.162,-0.63
feeling_prob,950,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32508000000000004,0.0,0.32195999999999997,2.162,-0.646
feeling_prob,951,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.3239,0.0,0.32255,2.162,-0.626
feeling_prob,952,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32514,0.0,0.32193000000000005,2.162,-0.712
feeling_prob,953,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32504,0.0,0.32198,2.162,-0.658
feeling_prob,954,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32533999999999996,0.0,0.32183,2.162,-0.638
feeling_prob,955,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32616,0.0,0.32142000000000004,2.162,-0.758
feeling_prob,956,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32722,0.0,0.32089,2.162,-0.732
feeling_prob,957,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.05,0.4649122807017543,-0.3267,0.0,0.32115000000000005,2.162,-0.618
feeling_prob,958,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32646000000000003,0.0,0.32127,2.162,-0.668
feeling_prob,959,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32732000000000006,0.0,0.32084,2.162,-0.724
feeling_prob,960,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32704,0.0,0.32098,2.162,-0.64
feeling_prob,961,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32683999999999996,0.0,0.32108,2.162,-0.678
feeling_prob,962,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32683999999999996,0.0,0.32108000000000003,2.162,-0.598
feeling_prob,963,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32714,0.0,0.32093000000000005,2.162,-0.64
feeling_prob,964,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32794000000000006,0.0,0.32053000000000004,2.162,-0.7
feeling_prob,965,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32844,0.0,0.32028,2.162,-0.696
feeling_prob,966,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32832,0.0,0.32034,2.162,-0.632
feeling_prob,967,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3288,0.0,0.32010000000000005,2.162,-0.69
feeling_prob,968,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32852000000000003,0.0,0.32024,2.162,-0.638
feeling_prob,969,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32965999999999995,0.0,0.31967,2.162,-0.74
feeling_prob,970,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.33016,0.0,0.31942000000000004,2.162,-0.706
feeling_prob,971,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33118000000000003,0.0,0.31891,2.162,-0.74
feeling_prob,972,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.33054,0.0,0.31922999999999996,2.162,-0.658
feeling_prob,973,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.33047999999999994,0.0,0.31926,2.162,-0.658
feeling_prob,974,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.33106,0.0,0.31897000000000003,2.162,-0.69
feeling_prob,975,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.33074,0.0,0.31913,2.162,-0.632
feeling_prob,976,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.33092,0.0,0.31904,2.162,-0.644
feeling_prob,977,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.33118000000000003,0.0,0.31891,2.162,-0.608
feeling_prob,978,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.33124,0.0,0.31888,2.162,-0.612
feeling_prob,979,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.3317,0.0,0.31865000000000004,2.162,-0.682
feeling_prob,980,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.3317,0.0,0.31865000000000004,2.162,-0.682
feeling_prob,981,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.332,0.0,0.3185,2.162,-0.634
feeling_prob,982,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.331,0.0,0.319,2.162,-0.596
feeling_prob,983,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.33155999999999997,0.0,0.31872,2.162,-0.682
feeling_prob,984,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.33222,0.0,0.31839,2.162,-0.67
feeling_prob,985,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33141999999999994,0.0,0.31879,2.162,-0.612
feeling_prob,986,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.33116,0.0,0.31892,2.162,-0.642
feeling_prob,987,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.3308,0.0,0.31910000000000005,2.162,-0.614
feeling_prob,988,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.33118000000000003,0.0,0.31891,2.162,-0.654
feeling_prob,989,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.33164,0.0,0.31867999999999996,2.162,-0.698
feeling_prob,990,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.3,0.4674922600619194,-0.33152000000000004,0.0,0.31874,2.162,-0.638
feeling_prob,991,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33184,0.0,0.31858000000000003,2.162,-0.682
feeling_prob,992,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.33118000000000003,0.0,0.31890999999999997,2.162,-0.562
feeling_prob,993,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.33157999999999993,0.0,0.31871000000000005,2.162,-0.638
feeling_prob,994,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.33183999999999997,0.0,0.31858000000000003,2.162,-0.728
feeling_prob,995,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.33193999999999996,0.0,0.31853000000000004,2.162,-0.68
feeling_prob,996,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.33046,0.0,0.31927,2.162,-0.584
feeling_prob,997,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.33016,0.0,0.31942,2.162,-0.66
feeling_prob,998,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32938,0.0,0.31981000000000004,2.162,-0.59
feeling_prob,999,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32949999999999996,0.0,0.31975000000000003,2.162,-0.642
feeling_prob,1000,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32988,0.0,0.31956,2.162,-0.684
feeling_prob,1001,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.33014000000000004,0.0,0.31943,2.162,-0.652
feeling_prob,1002,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.05,0.4236326109391124,-0.32974000000000003,0.0,0.31963,2.162,-0.672
feeling_prob,1003,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3293,0.0,0.31984999999999997,2.162,-0.614
feeling_prob,1004,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32924,0.0,0.31988000000000005,2.162,-0.632
feeling_prob,1005,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32796,0.0,0.32051999999999997,2.162,-0.63
feeling_prob,1006,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32692,0.0,0.32104,2.162,-0.628
feeling_prob,1007,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32665999999999995,0.0,0.32116999999999996,2.162,-0.592
feeling_prob,1008,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32632,0.0,0.32134,2.162,-0.634
feeling_prob,1009,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32524000000000003,0.0,0.32188,2.162,-0.616
feeling_prob,1010,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32566,0.0,0.32167,2.162,-0.682
feeling_prob,1011,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32525999999999994,0.0,0.32187,2.162,-0.638
feeling_prob,1012,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32622,0.0,0.32139,2.162,-0.694
feeling_prob,1013,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.3259,0.0,0.32155,2.162,-0.608
feeling_prob,1014,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32518,0.0,0.32191000000000003,2.162,-0.628
feeling_prob,1015,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32461999999999996,0.0,0.32219000000000003,2.162,-0.64
feeling_prob,1016,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32545999999999997,0.0,0.32177,2.162,-0.716
feeling_prob,1017,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32496,0.0,0.32202,2.162,-0.64
feeling_prob,1018,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32545999999999997,0.0,0.32177,2.162,-0.688
feeling_prob,1019,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32442,0.0,0.32228999999999997,2.162,-0.636
feeling_prob,1020,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32362,0.0,0.32269,2.162,-0.626
feeling_prob,1021,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32289999999999996,0.0,0.32305,2.162,-0.668
feeling_prob,1022,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32274,0.0,0.32313000000000003,2.162,-0.642
feeling_prob,1023,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32284,0.0,0.32308,2.162,-0.668
feeling_prob,1024,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32178000000000007,0.0,0.32360999999999995,2.162,-0.584
feeling_prob,1025,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32202,0.0,0.32349000000000006,2.162,-0.656
feeling_prob,1026,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32244,0.0,0.32328,2.162,-0.686
feeling_prob,1027,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32270000000000004,0.0,0.32315,2.162,-0.634
feeling_prob,1028,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32289999999999996,0.0,0.32305,2.162,-0.632
feeling_prob,1029,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.2,0.4664602683178535,-0.32322,0.0,0.32289,2.162,-0.714
feeling_prob,1030,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32217999999999997,0.0,0.32341000000000003,2.162,-0.578
feeling_prob,1031,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.1,0.4241486068111455,-0.32172000000000006,0.0,0.32364000000000004,2.162,-0.588
feeling_prob,1032,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32160000000000005,0.0,0.32370000000000004,2.162,-0.584
feeling_prob,1033,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32098,0.0,0.32401,2.162,-0.62
feeling_prob,1034,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32045999999999997,0.0,0.32427,2.162,-0.618
feeling_prob,1035,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32116,0.0,0.32392000000000004,2.162,-0.682
feeling_prob,1036,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32182,0.0,0.32359000000000004,2.162,-0.708
feeling_prob,1037,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.9,0.4633642930856553,-0.3226,0.0,0.3232,2.162,-0.692
feeling_prob,1038,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3224,0.0,0.3233,2.162,-0.634
feeling_prob,1039,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32118,0.0,0.32391000000000003,2.162,-0.576
feeling_prob,1040,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32130000000000003,0.0,0.32384999999999997,2.162,-0.65
feeling_prob,1041,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32152000000000003,0.0,0.32374,2.162,-0.704
feeling_prob,1042,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32222,0.0,0.32339,2.162,-0.632
feeling_prob,1043,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32194,0.0,0.32353000000000004,2.162,-0.61
feeling_prob,1044,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32042000000000004,0.0,0.32429,2.162,-0.576
feeling_prob,1045,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32006,0.0,0.32447000000000004,2.162,-0.644
feeling_prob,1046,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32071999999999995,0.0,0.32414000000000004,2.162,-0.65
feeling_prob,1047,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32167999999999997,0.0,0.32366,2.162,-0.756
feeling_prob,1048,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32281999999999994,0.0,0.32309,2.162,-0.704
feeling_prob,1049,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32302,0.0,0.32299,2.162,-0.662
feeling_prob,1050,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32194,0.0,0.32353000000000004,2.162,-0.576
feeling_prob,1051,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32224,0.0,0.32338,2.162,-0.682
feeling_prob,1052,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32206,0.0,0.32347000000000004,2.162,-0.654
feeling_prob,1053,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32266,0.0,0.32317,2.162,-0.674
feeling_prob,1054,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32338,0.0,0.32281,2.162,-0.704
feeling_prob,1055,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32403999999999994,0.0,0.32248,2.162,-0.696
feeling_prob,1056,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.35,0.4680082559339525,-0.32411999999999996,0.0,0.32244,2.162,-0.636
feeling_prob,1057,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.3249,0.0,0.32205,2.162,-0.67
feeling_prob,1058,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32482,0.0,0.32209,2.162,-0.626
feeling_prob,1059,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32508000000000004,0.0,0.32196,2.162,-0.642
feeling_prob,1060,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32558,0.0,0.32171,2.162,-0.732
feeling_prob,1061,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32552,0.0,0.32173999999999997,2.162,-0.632
feeling_prob,1062,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.05,0.4649122807017543,-0.32572,0.0,0.32164000000000004,2.162,-0.714
feeling_prob,1063,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32606,0.0,0.32147,2.162,-0.642
feeling_prob,1064,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32671999999999995,0.0,0.32114,2.162,-0.694
feeling_prob,1065,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32638,0.0,0.32131,2.162,-0.606
feeling_prob,1066,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32567999999999997,0.0,0.32166000000000006,2.162,-0.646
feeling_prob,1067,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32552,0.0,0.32173999999999997,2.162,-0.624
feeling_prob,1068,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32522,0.0,0.32189,2.162,-0.658
feeling_prob,1069,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32572,0.0,0.32164000000000004,2.162,-0.686
feeling_prob,1070,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32616,0.0,0.32142000000000004,2.162,-0.67
feeling_prob,1071,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.9,0.4633642930856553,-0.32539999999999997,0.0,0.3218,2.162,-0.592
feeling_prob,1072,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32594,0.0,0.32153,2.162,-0.696
feeling_prob,1073,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.32552,0.0,0.32173999999999997,2.162,-0.626
feeling_prob,1074,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.35,0.4267285861713106,-0.3265,0.0,0.32125,2.162,-0.682
feeling_prob,1075,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32589999999999997,0.0,0.32155,2.162,-0.596
feeling_prob,1076,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32565999999999995,0.0,0.32167,2.162,-0.662
feeling_prob,1077,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32659999999999995,0.0,0.3212,2.162,-0.728
feeling_prob,1078,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32661999999999997,0.0,0.32119,2.162,-0.634
feeling_prob,1079,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32644,0.0,0.32128,2.162,-0.696
feeling_prob,1080,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32744,0.0,0.32078,2.162,-0.678
feeling_prob,1081,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32744,0.0,0.32078,2.162,-0.588
feeling_prob,1082,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32836,0.0,0.32032000000000005,2.162,-0.676
feeling_prob,1083,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.3289,0.0,0.32005,2.162,-0.674
feeling_prob,1084,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.3289,0.0,0.32005,2.162,-0.618
feeling_prob,1085,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32903999999999994,0.0,0.31998,2.162,-0.696
feeling_prob,1086,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.3284,0.0,0.32030000000000003,2.162,-0.644
feeling_prob,1087,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32798,0.0,0.32051,2.162,-0.65
feeling_prob,1088,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32796,0.0,0.32051999999999997,2.162,-0.632
feeling_prob,1089,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32905999999999996,0.0,0.31997,2.162,-0.686
feeling_prob,1090,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32910000000000006,0.0,0.31995,2.162,-0.654
feeling_prob,1091,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32854,0.0,0.32023,2.162,-0.648
feeling_prob,1092,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.3285,0.0,0.32025,2.162,-0.628
feeling_prob,1093,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32905999999999996,0.0,0.31997000000000003,2.162,-0.666
feeling_prob,1094,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.32972,0.0,0.31964000000000004,2.162,-0.642
feeling_prob,1095,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.3297,0.0,0.31965,2.162,-0.642
feeling_prob,1096,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.33,0.0,0.3195,2.162,-0.68
feeling_prob,1097,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32854,0.0,0.32023,2.162,-0.61
feeling_prob,1098,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.3281,0.0,0.32045,2.162,-0.66
feeling_prob,1099,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32808,0.0,0.32045999999999997,2.162,-0.66
feeling_prob,1100,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32933999999999997,0.0,0.31983,2.162,-0.702
feeling_prob,1101,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32805999999999996,0.0,0.32047,2.162,-0.554
feeling_prob,1102,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.3285,0.0,0.32025,2.162,-0.698
feeling_prob,1103,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32894,0.0,0.32003,2.162,-0.718
feeling_prob,1104,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32846000000000003,0.0,0.32027,2.162,-0.656
feeling_prob,1105,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32760000000000006,0.0,0.3207,2.162,-0.61
feeling_prob,1106,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32768,0.0,0.32066,2.162,-0.644
feeling_prob,1107,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32826,0.0,0.32037,2.162,-0.728
feeling_prob,1108,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32904000000000005,0.0,0.31998,2.162,-0.704
feeling_prob,1109,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.32899999999999996,0.0,0.32,2.162,-0.638
feeling_prob,1110,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32827999999999996,0.0,0.32036000000000003,2.162,-0.66
feeling_prob,1111,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3281,0.0,0.32045,2.162,-0.614
feeling_prob,1112,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32706,0.0,0.32097000000000003,2.162,-0.61
feeling_prob,1113,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32653999999999994,0.0,0.32122999999999996,2.162,-0.59
feeling_prob,1114,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.85,0.4215686274509804,-0.32658000000000004,0.0,0.32121,2.162,-0.698
feeling_prob,1115,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32705999999999996,0.0,0.32097000000000003,2.162,-0.654
feeling_prob,1116,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32752,0.0,0.32073999999999997,2.162,-0.692
feeling_prob,1117,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32712,0.0,0.32094,2.162,-0.584
feeling_prob,1118,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32696,0.0,0.32102,2.162,-0.642
feeling_prob,1119,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32683999999999996,0.0,0.32108,2.162,-0.674
feeling_prob,1120,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.65,0.4195046439628482,-0.32676,0.0,0.32112,2.162,-0.662
feeling_prob,1121,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32764000000000004,0.0,0.32067999999999997,2.162,-0.68
feeling_prob,1122,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32776000000000005,0.0,0.32061999999999996,2.162,-0.708
feeling_prob,1123,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32756,0.0,0.32072,2.162,-0.606
feeling_prob,1124,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.3275,0.0,0.32075000000000004,2.162,-0.676
feeling_prob,1125,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.3273,0.0,0.32085,2.162,-0.576
feeling_prob,1126,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32764000000000004,0.0,0.32067999999999997,2.162,-0.696
feeling_prob,1127,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.3265,0.0,0.32125,2.162,-0.614
feeling_prob,1128,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32686,0.0,0.32106999999999997,2.162,-0.67
feeling_prob,1129,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32667999999999997,0.0,0.32116,2.162,-0.678
feeling_prob,1130,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32598,0.0,0.32151,2.162,-0.608
feeling_prob,1131,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32664000000000004,0.0,0.32118,2.162,-0.654
feeling_prob,1132,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32636000000000004,0.0,0.32132,2.162,-0.648
feeling_prob,1133,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32522,0.0,0.32189,2.162,-0.56
feeling_prob,1134,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32564,0.0,0.32167999999999997,2.162,-0.66
feeling_prob,1135,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32482,0.0,0.32209,2.162,-0.614
feeling_prob,1136,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.7,0.4200206398348813,-0.32592,0.0,0.32154000000000005,2.162,-0.754
feeling_prob,1137,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.15,0.4659442724458204,-0.32555999999999996,0.0,0.32172000000000006,2.162,-0.614
feeling_prob,1138,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.1,0.4241486068111455,-0.32660000000000006,0.0,0.3212,2.162,-0.736
feeling_prob,1139,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32552,0.0,0.32173999999999997,2.162,-0.578
feeling_prob,1140,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32632,0.0,0.32134,2.162,-0.734
feeling_prob,1141,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32641999999999993,0.0,0.32128999999999996,2.162,-0.658
feeling_prob,1142,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.3273,0.0,0.32085,2.162,-0.716
feeling_prob,1143,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32732,0.0,0.32083999999999996,2.162,-0.668
feeling_prob,1144,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32732,0.0,0.32083999999999996,2.162,-0.642
feeling_prob,1145,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32712,0.0,0.32094,2.162,-0.622
feeling_prob,1146,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.3,0.4262125902992775,-0.32686,0.0,0.32106999999999997,2.162,-0.654
feeling_prob,1147,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.3277999999999999,0.0,0.3206,2.162,-0.704
feeling_prob,1148,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32766,0.0,0.32067,2.162,-0.646
feeling_prob,1149,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.6,0.4189886480908152,-0.3273,0.0,0.32085,2.162,-0.624
feeling_prob,1150,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32665999999999995,0.0,0.32116999999999996,2.162,-0.638
feeling_prob,1151,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32804,0.0,0.32048000000000004,2.162,-0.692
feeling_prob,1152,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32776000000000005,0.0,0.32062000000000007,2.162,-0.67
feeling_prob,1153,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32659999999999995,0.0,0.3212,2.162,-0.602
feeling_prob,1154,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32677999999999996,0.0,0.32111000000000006,2.162,-0.674
feeling_prob,1155,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32738,0.0,0.32081000000000004,2.162,-0.67
feeling_prob,1156,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32802,0.0,0.32049,2.162,-0.708
feeling_prob,1157,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32702,0.0,0.32099000000000005,2.162,-0.628
feeling_prob,1158,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32592,0.0,0.32153999999999994,2.162,-0.594
feeling_prob,1159,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.3265,0.0,0.32125,2.162,-0.696
feeling_prob,1160,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32665999999999995,0.0,0.32117000000000007,2.162,-0.676
feeling_prob,1161,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32655999999999996,0.0,0.32122,2.162,-0.604
feeling_prob,1162,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.3271,0.0,0.32095,2.162,-0.664
feeling_prob,1163,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32856,0.0,0.32022000000000006,2.162,-0.736
feeling_prob,1164,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32827999999999996,0.0,0.32036000000000003,2.162,-0.67
feeling_prob,1165,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32730000000000004,0.0,0.32085,2.162,-0.556
feeling_prob,1166,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32634,0.0,0.32133,2.162,-0.596
feeling_prob,1167,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32734,0.0,0.32083,2.162,-0.684
feeling_prob,1168,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32748000000000005,0.0,0.32076,2.162,-0.656
feeling_prob,1169,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32638000000000006,0.0,0.32131,2.162,-0.564
feeling_prob,1170,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.3,0.4262125902992775,-0.32654000000000005,0.0,0.32123000000000007,2.162,-0.678
feeling_prob,1171,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32586,0.0,0.32157,2.162,-0.612
feeling_prob,1172,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.2,0.4251805985552115,-0.32514,0.0,0.32193000000000005,2.162,-0.636
feeling_prob,1173,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32608000000000004,0.0,0.32146,2.162,-0.7
feeling_prob,1174,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32608,0.0,0.32146,2.162,-0.676
feeling_prob,1175,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32634,0.0,0.32133,2.162,-0.602
feeling_prob,1176,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.3259,0.0,0.32155,2.162,-0.652
feeling_prob,1177,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32644,0.0,0.32128,2.162,-0.668
feeling_prob,1178,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.9,0.4736842105263157,-0.32632000000000005,0.0,0.32134,2.162,-0.658
feeling_prob,1179,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32596,0.0,0.32152000000000003,2.162,-0.642
feeling_prob,1180,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32658000000000004,0.0,0.32121,2.162,-0.67
feeling_prob,1181,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32702,0.0,0.32099000000000005,2.162,-0.698
feeling_prob,1182,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32746000000000003,0.0,0.32077,2.162,-0.692
feeling_prob,1183,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32814,0.0,0.32043,2.162,-0.628
feeling_prob,1184,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32838,0.0,0.32031,2.162,-0.684
feeling_prob,1185,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.45,0.4690402476780185,-0.32799999999999996,0.0,0.32049999999999995,2.162,-0.576
feeling_prob,1186,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32636000000000004,0.0,0.32132,2.162,-0.59
feeling_prob,1187,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.7,0.4200206398348813,-0.32714000000000004,0.0,0.32093000000000005,2.162,-0.692
feeling_prob,1188,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3263,0.0,0.32134999999999997,2.162,-0.652
feeling_prob,1189,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32736000000000004,0.0,0.32082,2.162,-0.684
feeling_prob,1190,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32648000000000005,0.0,0.32126,2.162,-0.646
feeling_prob,1191,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32618,0.0,0.32141,2.162,-0.628
feeling_prob,1192,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32606,0.0,0.32147,2.162,-0.704
feeling_prob,1193,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32622,0.0,0.32139,2.162,-0.684
feeling_prob,1194,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.55,0.4184726522187822,-0.32658000000000004,0.0,0.32121,2.162,-0.678
feeling_prob,1195,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.32676,0.0,0.32112,2.162,-0.64
feeling_prob,1196,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.7,0.4200206398348813,-0.32646000000000003,0.0,0.32127,2.162,-0.624
feeling_prob,1197,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32608,0.0,0.32146,2.162,-0.666
feeling_prob,1198,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32692,0.0,0.32104,2.162,-0.73
feeling_prob,1199,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.3282,0.0,0.3204,2.162,-0.752
feeling_prob,1200,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32876,0.0,0.32012,2.162,-0.694
feeling_prob,1201,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32746,0.0,0.32077000000000006,2.162,-0.562
feeling_prob,1202,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32786000000000004,0.0,0.32057,2.162,-0.71
feeling_prob,1203,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.32781999999999994,0.0,0.32059,2.162,-0.598
feeling_prob,1204,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32808,0.0,0.32045999999999997,2.162,-0.7
feeling_prob,1205,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.95,0.4742002063983488,-0.32856,0.0,0.32022,2.162,-0.718
feeling_prob,1206,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.3286,0.0,0.32020000000000004,2.162,-0.712
feeling_prob,1207,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.3287,0.0,0.32015,2.162,-0.638
feeling_prob,1208,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32856,0.0,0.32022,2.162,-0.58
feeling_prob,1209,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32824,0.0,0.32038000000000005,2.162,-0.664
feeling_prob,1210,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.3285,0.0,0.32025,2.162,-0.702
feeling_prob,1211,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32864,0.0,0.32018,2.162,-0.618
feeling_prob,1212,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.3289,0.0,0.32005,2.162,-0.69
feeling_prob,1213,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32822,0.0,0.32039,2.162,-0.668
feeling_prob,1214,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32896000000000003,0.0,0.32002,2.162,-0.744
feeling_prob,1215,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.33054,0.0,0.31923,2.162,-0.714
feeling_prob,1216,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.33135999999999993,0.0,0.31882,2.162,-0.678
feeling_prob,1217,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.33092,0.0,0.31904,2.162,-0.64
feeling_prob,1218,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.33094,0.0,0.31903000000000004,2.162,-0.658
feeling_prob,1219,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.33161999999999997,0.0,0.31869,2.162,-0.632
feeling_prob,1220,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.33205999999999997,0.0,0.31847000000000003,2.162,-0.722
feeling_prob,1221,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.33224000000000004,0.0,0.31838,2.162,-0.63
feeling_prob,1222,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.3323,0.0,0.31835,2.162,-0.642
feeling_prob,1223,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.33163999999999993,0.0,0.31868,2.162,-0.634
feeling_prob,1224,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.33168,0.0,0.31866,2.162,-0.68
feeling_prob,1225,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.33254,0.0,0.31823,2.162,-0.688
feeling_prob,1226,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.33296,0.0,0.31801999999999997,2.162,-0.694
feeling_prob,1227,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.33202,0.0,0.31849,2.162,-0.574
feeling_prob,1228,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.3323,0.0,0.31834999999999997,2.162,-0.686
feeling_prob,1229,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.33198,0.0,0.31851,2.162,-0.61
feeling_prob,1230,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.33146000000000003,0.0,0.31877,2.162,-0.618
feeling_prob,1231,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.33055999999999996,0.0,0.31922,2.162,-0.608
feeling_prob,1232,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.33077999999999996,0.0,0.31911,2.162,-0.714
feeling_prob,1233,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.33155999999999997,0.0,0.31872,2.162,-0.706
feeling_prob,1234,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.65,0.4711042311661506,-0.33132,0.0,0.31884,2.162,-0.66
feeling_prob,1235,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.33212,0.0,0.31844,2.162,-0.656
feeling_prob,1236,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.33275999999999994,0.0,0.31812,2.162,-0.654
feeling_prob,1237,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.33244,0.0,0.31828,2.162,-0.66
feeling_prob,1238,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.33286,0.0,0.31807,2.162,-0.694
feeling_prob,1239,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.33274000000000004,0.0,0.31812999999999997,2.162,-0.672
feeling_prob,1240,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33297999999999994,0.0,0.31801,2.162,-0.67
feeling_prob,1241,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.33238,0.0,0.31831,2.162,-0.568
feeling_prob,1242,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.33192,0.0,0.31854,2.162,-0.658
feeling_prob,1243,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.33118000000000003,0.0,0.31891,2.162,-0.61
feeling_prob,1244,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.33020000000000005,0.0,0.31939999999999996,2.162,-0.58
feeling_prob,1245,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.3299,0.0,0.31955,2.162,-0.61
feeling_prob,1246,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.15,0.4246646026831785,-0.33052,0.0,0.31924,2.162,-0.686
feeling_prob,1247,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.33126000000000005,0.0,0.31887,2.162,-0.74
feeling_prob,1248,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32992,0.0,0.31954,2.162,-0.596
feeling_prob,1249,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32872,0.0,0.32014000000000004,2.162,-0.632
feeling_prob,1250,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32836,0.0,0.32031999999999994,2.162,-0.658
feeling_prob,1251,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.35,0.4680082559339525,-0.32838,0.0,0.32031,2.162,-0.564
feeling_prob,1252,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32718,0.0,0.32091000000000003,2.162,-0.59
feeling_prob,1253,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32842000000000005,0.0,0.32029,2.162,-0.722
feeling_prob,1254,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32772,0.0,0.32064,2.162,-0.63
feeling_prob,1255,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32772,0.0,0.32064,2.162,-0.718
feeling_prob,1256,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.3274,0.0,0.3208,2.162,-0.68
feeling_prob,1257,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32782000000000006,0.0,0.32059000000000004,2.162,-0.68
feeling_prob,1258,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.3288999999999999,0.0,0.32005,2.162,-0.688
feeling_prob,1259,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3285,0.0,0.32025000000000003,2.162,-0.624
feeling_prob,1260,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32814,0.0,0.32043,2.162,-0.666
feeling_prob,1261,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32844,0.0,0.32028,2.162,-0.648
feeling_prob,1262,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32861999999999997,0.0,0.32019,2.162,-0.708
feeling_prob,1263,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32872,0.0,0.32014000000000004,2.162,-0.678
feeling_prob,1264,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32774000000000003,0.0,0.32063,2.162,-0.646
feeling_prob,1265,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32780000000000004,0.0,0.3206,2.162,-0.72
feeling_prob,1266,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32782000000000006,0.0,0.32059,2.162,-0.68
feeling_prob,1267,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32758000000000004,0.0,0.32071,2.162,-0.616
feeling_prob,1268,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32664000000000004,0.0,0.32118,2.162,-0.564
feeling_prob,1269,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32628,0.0,0.32136000000000003,2.162,-0.596
feeling_prob,1270,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32608000000000004,0.0,0.32146,2.162,-0.702
feeling_prob,1271,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32676,0.0,0.32112,2.162,-0.698
feeling_prob,1272,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32648000000000005,0.0,0.32126,2.162,-0.614
feeling_prob,1273,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32674,0.0,0.32112999999999997,2.162,-0.66
feeling_prob,1274,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32602,0.0,0.32149,2.162,-0.608
feeling_prob,1275,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32552,0.0,0.32173999999999997,2.162,-0.638
feeling_prob,1276,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32532000000000005,0.0,0.32184000000000007,2.162,-0.674
feeling_prob,1277,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32653999999999994,0.0,0.32122999999999996,2.162,-0.696
feeling_prob,1278,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32676,0.0,0.32112,2.162,-0.708
feeling_prob,1279,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.32688,0.0,0.32106,2.162,-0.622
feeling_prob,1280,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.3271,0.0,0.32095,2.162,-0.64
feeling_prob,1281,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32766,0.0,0.32067,2.162,-0.664
feeling_prob,1282,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32666000000000006,0.0,0.32116999999999996,2.162,-0.614
feeling_prob,1283,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32567999999999997,0.0,0.32165999999999995,2.162,-0.608
feeling_prob,1284,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.15,0.4246646026831785,-0.32608,0.0,0.32146,2.162,-0.7
feeling_prob,1285,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32614,0.0,0.32143,2.162,-0.662
feeling_prob,1286,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32543999999999995,0.0,0.32177999999999995,2.162,-0.584
feeling_prob,1287,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32530000000000003,0.0,0.32185,2.162,-0.646
feeling_prob,1288,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32520000000000004,0.0,0.32189999999999996,2.162,-0.684
feeling_prob,1289,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.3245,0.0,0.32225000000000004,2.162,-0.602
feeling_prob,1290,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32402000000000003,0.0,0.32249,2.162,-0.622
feeling_prob,1291,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32448,0.0,0.32226,2.162,-0.614
feeling_prob,1292,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32502000000000003,0.0,0.32199000000000005,2.162,-0.712
feeling_prob,1293,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32532000000000005,0.0,0.32183999999999996,2.162,-0.64
feeling_prob,1294,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32604,0.0,0.32148000000000004,2.162,-0.652
feeling_prob,1295,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.32742,0.0,0.32079,2.162,-0.748
feeling_prob,1296,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.32689999999999997,0.0,0.32104999999999995,2.162,-0.634
feeling_prob,1297,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32604,0.0,0.32148000000000004,2.162,-0.654
feeling_prob,1298,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32638,0.0,0.32131,2.162,-0.63
feeling_prob,1299,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32726,0.0,0.32087000000000004,2.162,-0.72
feeling_prob,1300,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.9,0.4633642930856553,-0.32708,0.0,0.32096,2.162,-0.64
feeling_prob,1301,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32844,0.0,0.32028,2.162,-0.7
feeling_prob,1302,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32894,0.0,0.32003,2.162,-0.64
feeling_prob,1303,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.3282,0.0,0.3204,2.162,-0.648
feeling_prob,1304,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.4,0.4169246646026831,-0.3289,0.0,0.32005,2.162,-0.7
feeling_prob,1305,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.8,0.4726522187822496,-0.32838,0.0,0.32031,2.162,-0.666
feeling_prob,1306,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32752000000000003,0.0,0.32074,2.162,-0.594
feeling_prob,1307,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32664000000000004,0.0,0.32118,2.162,-0.592
feeling_prob,1308,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.3257,0.0,0.32165,2.162,-0.594
feeling_prob,1309,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32538000000000006,0.0,0.32181,2.162,-0.592
feeling_prob,1310,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.2,0.4251805985552115,-0.32516,0.0,0.32192,2.162,-0.644
feeling_prob,1311,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32526000000000005,0.0,0.32187000000000004,2.162,-0.658
feeling_prob,1312,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32518,0.0,0.32191000000000003,2.162,-0.7
feeling_prob,1313,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3245,0.0,0.32225000000000004,2.162,-0.61
feeling_prob,1314,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32445999999999997,0.0,0.32227000000000006,2.162,-0.642
feeling_prob,1315,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32396,0.0,0.32252000000000003,2.162,-0.67
feeling_prob,1316,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.3,0.4674922600619194,-0.32366,0.0,0.32267,2.162,-0.65
feeling_prob,1317,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32421999999999995,0.0,0.32238999999999995,2.162,-0.672
feeling_prob,1318,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32484,0.0,0.32208,2.162,-0.626
feeling_prob,1319,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32561999999999997,0.0,0.32169000000000003,2.162,-0.674
feeling_prob,1320,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32532000000000005,0.0,0.32183999999999996,2.162,-0.672
feeling_prob,1321,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.32502000000000003,0.0,0.32199,2.162,-0.668
feeling_prob,1322,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32552,0.0,0.32173999999999997,2.162,-0.664
feeling_prob,1323,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32530000000000003,0.0,0.32185,2.162,-0.638
feeling_prob,1324,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32571999999999995,0.0,0.32164000000000004,2.162,-0.65
feeling_prob,1325,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32544000000000006,0.0,0.32177999999999995,2.162,-0.61
feeling_prob,1326,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32476,0.0,0.32212,2.162,-0.606
feeling_prob,1327,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32394,0.0,0.32253,2.162,-0.614
feeling_prob,1328,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.3231,0.0,0.32295,2.162,-0.624
feeling_prob,1329,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32372,0.0,0.32264000000000004,2.162,-0.684
feeling_prob,1330,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32332,0.0,0.32284,2.162,-0.6
feeling_prob,1331,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.32348,0.0,0.32276000000000005,2.162,-0.68
feeling_prob,1332,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32373999999999997,0.0,0.32263,2.162,-0.64
feeling_prob,1333,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32492000000000004,0.0,0.32204,2.162,-0.726
feeling_prob,1334,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32458,0.0,0.32221000000000005,2.162,-0.666
feeling_prob,1335,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3239,0.0,0.32255,2.162,-0.594
feeling_prob,1336,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32502000000000003,0.0,0.32199,2.162,-0.696
feeling_prob,1337,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32545999999999997,0.0,0.32177,2.162,-0.69
feeling_prob,1338,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32538000000000006,0.0,0.32181,2.162,-0.676
feeling_prob,1339,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32576,0.0,0.32162,2.162,-0.64
feeling_prob,1340,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32598,0.0,0.32150999999999996,2.162,-0.644
feeling_prob,1341,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32616,0.0,0.32142000000000004,2.162,-0.632
feeling_prob,1342,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32596,0.0,0.32152000000000003,2.162,-0.692
feeling_prob,1343,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32555999999999996,0.0,0.32171999999999995,2.162,-0.6
feeling_prob,1344,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32543999999999995,0.0,0.32177999999999995,2.162,-0.64
feeling_prob,1345,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32431999999999994,0.0,0.32234,2.162,-0.636
feeling_prob,1346,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32444,0.0,0.32228,2.162,-0.646
feeling_prob,1347,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32474000000000003,0.0,0.32213,2.162,-0.684
feeling_prob,1348,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32432,0.0,0.32234,2.162,-0.588
feeling_prob,1349,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32394,0.0,0.32253,2.162,-0.682
feeling_prob,1350,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32386000000000004,0.0,0.32256999999999997,2.162,-0.632
feeling_prob,1351,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32288000000000006,0.0,0.32306000000000007,2.162,-0.602
feeling_prob,1352,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.0,0.4127966976264189,-0.32299999999999995,0.0,0.32299999999999995,2.162,-0.652
feeling_prob,1353,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.15,0.4659442724458204,-0.32198,0.0,0.32350999999999996,2.162,-0.546
feeling_prob,1354,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32154000000000005,0.0,0.3237300000000001,2.162,-0.656
feeling_prob,1355,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32182,0.0,0.32359000000000004,2.162,-0.694
feeling_prob,1356,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32274,0.0,0.32313000000000003,2.162,-0.686
feeling_prob,1357,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32368,0.0,0.32266,2.162,-0.686
feeling_prob,1358,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,46.2,0.4767801857585139,-0.32394,0.0,0.32253,2.162,-0.62
feeling_prob,1359,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32426,0.0,0.32237000000000005,2.162,-0.624
feeling_prob,1360,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32411999999999996,0.0,0.32244,2.162,-0.63
feeling_prob,1361,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32406,0.0,0.32247,2.162,-0.652
feeling_prob,1362,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32392000000000004,0.0,0.32254000000000005,2.162,-0.686
feeling_prob,1363,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32543999999999995,0.0,0.32177999999999995,2.162,-0.762
feeling_prob,1364,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.1,0.4654282765737874,-0.32537999999999995,0.0,0.32181,2.162,-0.636
feeling_prob,1365,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32522,0.0,0.32189,2.162,-0.654
feeling_prob,1366,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.32539999999999997,0.0,0.3218,2.162,-0.668
feeling_prob,1367,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32525999999999994,0.0,0.32187,2.162,-0.658
feeling_prob,1368,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32606,0.0,0.32147,2.162,-0.706
feeling_prob,1369,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32592,0.0,0.32153999999999994,2.162,-0.66
feeling_prob,1370,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.3258,0.0,0.32159999999999994,2.162,-0.66
feeling_prob,1371,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.65,0.4711042311661506,-0.3256,0.0,0.32170000000000004,2.162,-0.648
feeling_prob,1372,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.3259,0.0,0.32155,2.162,-0.694
feeling_prob,1373,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.3265,0.0,0.32125,2.162,-0.698
feeling_prob,1374,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.4,0.4169246646026831,-0.3262,0.0,0.3214,2.162,-0.62
feeling_prob,1375,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.1,0.4654282765737874,-0.32618,0.0,0.32141,2.162,-0.608
feeling_prob,1376,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32647999999999994,0.0,0.32126,2.162,-0.636
feeling_prob,1377,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32676,0.0,0.32112,2.162,-0.642
feeling_prob,1378,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.2,0.4251805985552115,-0.32614,0.0,0.32143,2.162,-0.562
feeling_prob,1379,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32648000000000005,0.0,0.32126000000000005,2.162,-0.718
feeling_prob,1380,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32696,0.0,0.32102,2.162,-0.648
feeling_prob,1381,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32618,0.0,0.32141,2.162,-0.602
feeling_prob,1382,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32632,0.0,0.32134,2.162,-0.654
feeling_prob,1383,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32566,0.0,0.32167,2.162,-0.66
feeling_prob,1384,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32582,0.0,0.32159,2.162,-0.682
feeling_prob,1385,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32682,0.0,0.32109000000000004,2.162,-0.694
feeling_prob,1386,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32552,0.0,0.32173999999999997,2.162,-0.566
feeling_prob,1387,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32484,0.0,0.32208,2.162,-0.622
feeling_prob,1388,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32454,0.0,0.32223,2.162,-0.646
feeling_prob,1389,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32448,0.0,0.32226,2.162,-0.634
feeling_prob,1390,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.3249,0.0,0.32205,2.162,-0.686
feeling_prob,1391,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32514000000000004,0.0,0.32193000000000005,2.162,-0.656
feeling_prob,1392,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32402000000000003,0.0,0.32249,2.162,-0.58
feeling_prob,1393,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32392000000000004,0.0,0.32254,2.162,-0.59
feeling_prob,1394,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32408000000000003,0.0,0.32246,2.162,-0.656
feeling_prob,1395,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32442,0.0,0.32228999999999997,2.162,-0.67
feeling_prob,1396,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32482,0.0,0.32209000000000004,2.162,-0.686
feeling_prob,1397,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32496,0.0,0.32202,2.162,-0.698
feeling_prob,1398,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.95,0.4742002063983488,-0.32532000000000005,0.0,0.32183999999999996,2.162,-0.624
feeling_prob,1399,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.3,0.4158926728586171,-0.32498,0.0,0.32201,2.162,-0.648
feeling_prob,1400,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32536000000000004,0.0,0.32182,2.162,-0.67
feeling_prob,1401,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32612,0.0,0.32144,2.162,-0.678
feeling_prob,1402,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32671999999999995,0.0,0.32114,2.162,-0.712
feeling_prob,1403,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32844,0.0,0.32028,2.162,-0.718
feeling_prob,1404,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3282,0.0,0.3204,2.162,-0.632
feeling_prob,1405,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32774000000000003,0.0,0.32063,2.162,-0.648
feeling_prob,1406,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32793999999999995,0.0,0.32053,2.162,-0.706
feeling_prob,1407,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32734,0.0,0.32083,2.162,-0.626
feeling_prob,1408,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32770000000000005,0.0,0.32065,2.162,-0.656
feeling_prob,1409,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32804,0.0,0.32048000000000004,2.162,-0.658
feeling_prob,1410,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32806,0.0,0.32047,2.162,-0.632
feeling_prob,1411,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32886000000000004,0.0,0.32006999999999997,2.162,-0.732
feeling_prob,1412,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.3284,0.0,0.32030000000000003,2.162,-0.64
feeling_prob,1413,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.3278400000000001,0.0,0.32058,2.162,-0.706
feeling_prob,1414,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.32856,0.0,0.32022,2.162,-0.708
feeling_prob,1415,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32836000000000004,0.0,0.32032000000000005,2.162,-0.634
feeling_prob,1416,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32808,0.0,0.32045999999999997,2.162,-0.64
feeling_prob,1417,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.3281,0.0,0.32045,2.162,-0.66
feeling_prob,1418,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32748,0.0,0.32076,2.162,-0.644
feeling_prob,1419,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32696000000000003,0.0,0.32101999999999997,2.162,-0.608
feeling_prob,1420,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.8,0.4210526315789473,-0.32683999999999996,0.0,0.32108000000000003,2.162,-0.648
feeling_prob,1421,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3268000000000001,0.0,0.3211,2.162,-0.644
feeling_prob,1422,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.3258,0.0,0.32160000000000005,2.162,-0.594
feeling_prob,1423,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32533999999999996,0.0,0.32183,2.162,-0.652
feeling_prob,1424,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32519999999999993,0.0,0.3219000000000001,2.162,-0.606
feeling_prob,1425,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32545999999999997,0.0,0.32177,2.162,-0.634
feeling_prob,1426,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32524000000000003,0.0,0.32188,2.162,-0.614
feeling_prob,1427,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.85,0.4215686274509804,-0.32502000000000003,0.0,0.32199,2.162,-0.62
feeling_prob,1428,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32638,0.0,0.32131,2.162,-0.698
feeling_prob,1429,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.65,0.4711042311661506,-0.32533999999999996,0.0,0.32183,2.162,-0.614
feeling_prob,1430,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.3248,0.0,0.3221,2.162,-0.594
feeling_prob,1431,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32548,0.0,0.32176000000000005,2.162,-0.67
feeling_prob,1432,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32542000000000004,0.0,0.32179,2.162,-0.648
feeling_prob,1433,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32504,0.0,0.32198,2.162,-0.622
feeling_prob,1434,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32445999999999997,0.0,0.32226999999999995,2.162,-0.624
feeling_prob,1435,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32426,0.0,0.32237000000000005,2.162,-0.674
feeling_prob,1436,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.32519999999999993,0.0,0.32189999999999996,2.162,-0.66
feeling_prob,1437,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32558,0.0,0.32171,2.162,-0.66
feeling_prob,1438,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32542000000000004,0.0,0.32179,2.162,-0.63
feeling_prob,1439,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32506,0.0,0.32197000000000003,2.162,-0.598
feeling_prob,1440,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32530000000000003,0.0,0.32185,2.162,-0.71
feeling_prob,1441,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32608,0.0,0.32146,2.162,-0.734
feeling_prob,1442,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32766,0.0,0.32067,2.162,-0.738
feeling_prob,1443,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32882,0.0,0.32009,2.162,-0.706
feeling_prob,1444,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32902000000000003,0.0,0.31999,2.162,-0.676
feeling_prob,1445,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.35,0.4267285861713106,-0.32907999999999993,0.0,0.31996,2.162,-0.676
feeling_prob,1446,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32915999999999995,0.0,0.31992,2.162,-0.694
feeling_prob,1447,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32896000000000003,0.0,0.32002,2.162,-0.678
feeling_prob,1448,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32982,0.0,0.31959000000000004,2.162,-0.71
feeling_prob,1449,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32937999999999995,0.0,0.31981,2.162,-0.604
feeling_prob,1450,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.2,0.4251805985552115,-0.32902000000000003,0.0,0.31999,2.162,-0.634
feeling_prob,1451,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.7,0.4613003095975232,-0.32915999999999995,0.0,0.31992,2.162,-0.692
feeling_prob,1452,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.3279000000000001,0.0,0.32055,2.162,-0.586
feeling_prob,1453,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32696,0.0,0.32102,2.162,-0.624
feeling_prob,1454,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32718,0.0,0.32091000000000003,2.162,-0.654
feeling_prob,1455,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32736,0.0,0.32082,2.162,-0.666
feeling_prob,1456,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32716,0.0,0.32092,2.162,-0.686
feeling_prob,1457,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32754,0.0,0.32073,2.162,-0.664
feeling_prob,1458,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32768,0.0,0.32066,2.162,-0.67
feeling_prob,1459,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32746,0.0,0.32077000000000006,2.162,-0.636
feeling_prob,1460,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32716,0.0,0.32092,2.162,-0.602
feeling_prob,1461,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32661999999999997,0.0,0.32119,2.162,-0.678
feeling_prob,1462,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32716,0.0,0.32092,2.162,-0.694
feeling_prob,1463,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32744000000000006,0.0,0.32078,2.162,-0.734
feeling_prob,1464,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32696,0.0,0.32101999999999997,2.162,-0.66
feeling_prob,1465,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32641999999999993,0.0,0.3212900000000001,2.162,-0.58
feeling_prob,1466,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.55,0.4287925696594427,-0.32727999999999996,0.0,0.32086,2.162,-0.726
feeling_prob,1467,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32724000000000003,0.0,0.32088,2.162,-0.656
feeling_prob,1468,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32706,0.0,0.32097000000000003,2.162,-0.626
feeling_prob,1469,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.45,0.4174406604747162,-0.32763999999999993,0.0,0.32067999999999997,2.162,-0.666
feeling_prob,1470,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32726,0.0,0.32087000000000004,2.162,-0.61
feeling_prob,1471,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32691999999999993,0.0,0.32104,2.162,-0.61
feeling_prob,1472,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.8,0.4210526315789473,-0.32742000000000004,0.0,0.32079,2.162,-0.644
feeling_prob,1473,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32692,0.0,0.32104,2.162,-0.602
feeling_prob,1474,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32768,0.0,0.32066,2.162,-0.682
feeling_prob,1475,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.3281,0.0,0.32045,2.162,-0.676
feeling_prob,1476,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32806,0.0,0.32047000000000003,2.162,-0.61
feeling_prob,1477,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32772,0.0,0.32064,2.162,-0.586
feeling_prob,1478,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32667999999999997,0.0,0.32116,2.162,-0.594
feeling_prob,1479,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32754,0.0,0.32073,2.162,-0.7
feeling_prob,1480,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32774000000000003,0.0,0.32063,2.162,-0.614
feeling_prob,1481,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32708,0.0,0.32096,2.162,-0.604
feeling_prob,1482,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32738,0.0,0.32081000000000004,2.162,-0.678
feeling_prob,1483,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,46.25,0.4772961816305469,-0.32776000000000005,0.0,0.32061999999999996,2.162,-0.66
feeling_prob,1484,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32814,0.0,0.32043,2.162,-0.662
feeling_prob,1485,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32781999999999994,0.0,0.32059000000000004,2.162,-0.642
feeling_prob,1486,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,39.75,0.4102167182662538,-0.32792,0.0,0.32054000000000005,2.162,-0.67
feeling_prob,1487,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32736,0.0,0.32082,2.162,-0.604
feeling_prob,1488,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32724,0.0,0.32088,2.162,-0.618
feeling_prob,1489,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3275,0.0,0.32075000000000004,2.162,-0.624
feeling_prob,1490,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32681999999999994,0.0,0.32109000000000004,2.162,-0.642
feeling_prob,1491,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32589999999999997,0.0,0.32155,2.162,-0.642
feeling_prob,1492,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.45,0.4277605779153767,-0.32478,0.0,0.32211,2.162,-0.626
feeling_prob,1493,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32458,0.0,0.32221000000000005,2.162,-0.686
feeling_prob,1494,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32386000000000004,0.0,0.32256999999999997,2.162,-0.604
feeling_prob,1495,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32374,0.0,0.32263,2.162,-0.664
feeling_prob,1496,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.3232,0.0,0.32289999999999996,2.162,-0.64
feeling_prob,1497,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32339999999999997,0.0,0.32280000000000003,2.162,-0.698
feeling_prob,1498,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32256,0.0,0.32322,2.162,-0.626
feeling_prob,1499,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.2,0.4664602683178535,-0.32445999999999997,0.0,0.32227000000000006,2.162,-0.794
feeling_prob,1500,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.3248,0.0,0.3221,2.162,-0.668
feeling_prob,1501,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32474,0.0,0.32213,2.162,-0.686
feeling_prob,1502,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32512,0.0,0.32194,2.162,-0.624
feeling_prob,1503,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32528,0.0,0.32186,2.162,-0.64
feeling_prob,1504,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32536000000000004,0.0,0.32182,2.162,-0.662
feeling_prob,1505,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32554,0.0,0.32173,2.162,-0.684
feeling_prob,1506,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32520000000000004,0.0,0.3219000000000001,2.162,-0.652
feeling_prob,1507,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32504,0.0,0.32198,2.162,-0.648
feeling_prob,1508,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32492000000000004,0.0,0.32204,2.162,-0.658
feeling_prob,1509,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32444,0.0,0.32228,2.162,-0.588
feeling_prob,1510,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32576,0.0,0.32162,2.162,-0.734
feeling_prob,1511,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32506,0.0,0.32197000000000003,2.162,-0.608
feeling_prob,1512,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32426,0.0,0.32237000000000005,2.162,-0.614
feeling_prob,1513,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32424,0.0,0.32238,2.162,-0.732
feeling_prob,1514,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32484,0.0,0.32208,2.162,-0.72
feeling_prob,1515,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.3258,0.0,0.32160000000000005,2.162,-0.676
feeling_prob,1516,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32411999999999996,0.0,0.32244,2.162,-0.558
feeling_prob,1517,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32402000000000003,0.0,0.32249,2.162,-0.646
feeling_prob,1518,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32382,0.0,0.32259,2.162,-0.606
feeling_prob,1519,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32342,0.0,0.32278999999999997,2.162,-0.626
feeling_prob,1520,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32334,0.0,0.32283,2.162,-0.602
feeling_prob,1521,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32417999999999997,0.0,0.32241,2.162,-0.694
feeling_prob,1522,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32358000000000003,0.0,0.32271,2.162,-0.584
feeling_prob,1523,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32496,0.0,0.32202,2.162,-0.74
feeling_prob,1524,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.32543999999999995,0.0,0.32177999999999995,2.162,-0.73
feeling_prob,1525,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32526000000000005,0.0,0.32187000000000004,2.162,-0.658
feeling_prob,1526,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32628,0.0,0.32136000000000003,2.162,-0.712
feeling_prob,1527,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32726000000000005,0.0,0.32087,2.162,-0.684
feeling_prob,1528,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32762,0.0,0.32069000000000003,2.162,-0.63
feeling_prob,1529,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.32696,0.0,0.32102,2.162,-0.634
feeling_prob,1530,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.9,0.4220846233230134,-0.32764000000000004,0.0,0.32067999999999997,2.162,-0.682
feeling_prob,1531,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32814,0.0,0.32043,2.162,-0.654
feeling_prob,1532,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32783999999999996,0.0,0.32058,2.162,-0.648
feeling_prob,1533,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32794000000000006,0.0,0.32053,2.162,-0.67
feeling_prob,1534,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32774000000000003,0.0,0.32063,2.162,-0.642
feeling_prob,1535,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32742,0.0,0.32079,2.162,-0.61
feeling_prob,1536,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32736,0.0,0.32082,2.162,-0.664
feeling_prob,1537,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32726,0.0,0.32087000000000004,2.162,-0.594
feeling_prob,1538,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32780000000000004,0.0,0.3206,2.162,-0.672
feeling_prob,1539,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.35,0.4267285861713106,-0.32786000000000004,0.0,0.32057,2.162,-0.63
feeling_prob,1540,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32742,0.0,0.32079,2.162,-0.598
feeling_prob,1541,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32764000000000004,0.0,0.32067999999999997,2.162,-0.664
feeling_prob,1542,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32768,0.0,0.32066,2.162,-0.63
feeling_prob,1543,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32787999999999995,0.0,0.32055999999999996,2.162,-0.706
feeling_prob,1544,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32827999999999996,0.0,0.32036000000000003,2.162,-0.644
feeling_prob,1545,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32809999999999995,0.0,0.32045,2.162,-0.646
feeling_prob,1546,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32806,0.0,0.32047000000000003,2.162,-0.636
feeling_prob,1547,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32756,0.0,0.32072,2.162,-0.648
feeling_prob,1548,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32821999999999996,0.0,0.32039,2.162,-0.692
feeling_prob,1549,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32752000000000003,0.0,0.32074,2.162,-0.724
feeling_prob,1550,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32758000000000004,0.0,0.32071,2.162,-0.674
feeling_prob,1551,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32762,0.0,0.32069000000000003,2.162,-0.69
feeling_prob,1552,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32756,0.0,0.32072,2.162,-0.618
feeling_prob,1553,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32816,0.0,0.32042000000000004,2.162,-0.7
feeling_prob,1554,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32722,0.0,0.32089,2.162,-0.568
feeling_prob,1555,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32614000000000004,0.0,0.32143,2.162,-0.576
feeling_prob,1556,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32608,0.0,0.32146,2.162,-0.646
feeling_prob,1557,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32583999999999996,0.0,0.32158000000000003,2.162,-0.624
feeling_prob,1558,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32646000000000003,0.0,0.32127,2.162,-0.72
feeling_prob,1559,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32671999999999995,0.0,0.32114,2.162,-0.614
feeling_prob,1560,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.3,0.4262125902992775,-0.32559999999999995,0.0,0.32170000000000004,2.162,-0.622
feeling_prob,1561,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32648000000000005,0.0,0.32126,2.162,-0.696
feeling_prob,1562,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.3272,0.0,0.3209,2.162,-0.686
feeling_prob,1563,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32706,0.0,0.32097000000000003,2.162,-0.718
feeling_prob,1564,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32618,0.0,0.32141000000000003,2.162,-0.632
feeling_prob,1565,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.3265,0.0,0.32125,2.162,-0.708
feeling_prob,1566,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32776000000000005,0.0,0.32061999999999996,2.162,-0.684
feeling_prob,1567,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.3285,0.0,0.32025,2.162,-0.72
feeling_prob,1568,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.35,0.4680082559339525,-0.32908000000000004,0.0,0.31995999999999997,2.162,-0.664
feeling_prob,1569,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32854,0.0,0.32023,2.162,-0.572
feeling_prob,1570,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32891999999999993,0.0,0.32004000000000005,2.162,-0.64
feeling_prob,1571,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32866,0.0,0.32017,2.162,-0.668
feeling_prob,1572,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.3296,0.0,0.31970000000000004,2.162,-0.678
feeling_prob,1573,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32898000000000005,0.0,0.32001000000000007,2.162,-0.678
feeling_prob,1574,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32827999999999996,0.0,0.32036000000000003,2.162,-0.66
feeling_prob,1575,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32811999999999997,0.0,0.32044000000000006,2.162,-0.642
feeling_prob,1576,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32686,0.0,0.32106999999999997,2.162,-0.586
feeling_prob,1577,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32632,0.0,0.32134,2.162,-0.63
feeling_prob,1578,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.3259,0.0,0.32155,2.162,-0.588
feeling_prob,1579,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32578,0.0,0.32161,2.162,-0.622
feeling_prob,1580,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32537999999999995,0.0,0.32181,2.162,-0.642
feeling_prob,1581,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32530000000000003,0.0,0.32185,2.162,-0.646
feeling_prob,1582,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32533999999999996,0.0,0.32183,2.162,-0.652
feeling_prob,1583,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32576,0.0,0.32162,2.162,-0.712
feeling_prob,1584,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.32602,0.0,0.32149,2.162,-0.668
feeling_prob,1585,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32624000000000003,0.0,0.32138000000000005,2.162,-0.632
feeling_prob,1586,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.15,0.4659442724458204,-0.32552,0.0,0.32173999999999997,2.162,-0.592
feeling_prob,1587,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32595999999999997,0.0,0.32152000000000003,2.162,-0.638
feeling_prob,1588,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.3258,0.0,0.32160000000000005,2.162,-0.656
feeling_prob,1589,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.326,0.0,0.32150000000000006,2.162,-0.65
feeling_prob,1590,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32674,0.0,0.32112999999999997,2.162,-0.672
feeling_prob,1591,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32659999999999995,0.0,0.3212,2.162,-0.65
feeling_prob,1592,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32663999999999993,0.0,0.32118,2.162,-0.634
feeling_prob,1593,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.4,0.4685242518059855,-0.32658000000000004,0.0,0.32121,2.162,-0.7
feeling_prob,1594,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32636000000000004,0.0,0.32132000000000005,2.162,-0.622
feeling_prob,1595,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.3257,0.0,0.32165,2.162,-0.58
feeling_prob,1596,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.15,0.4246646026831785,-0.3265,0.0,0.32125,2.162,-0.716
feeling_prob,1597,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.3264,0.0,0.32130000000000003,2.162,-0.638
feeling_prob,1598,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32661999999999997,0.0,0.32119,2.162,-0.714
feeling_prob,1599,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32594,0.0,0.32153,2.162,-0.656
feeling_prob,1600,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.3264,0.0,0.32130000000000003,2.162,-0.72
feeling_prob,1601,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32594,0.0,0.32153,2.162,-0.644
feeling_prob,1602,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32659999999999995,0.0,0.32120000000000004,2.162,-0.684
feeling_prob,1603,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.326,0.0,0.3215,2.162,-0.64
feeling_prob,1604,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32712,0.0,0.32094,2.162,-0.68
feeling_prob,1605,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32846000000000003,0.0,0.32027,2.162,-0.71
feeling_prob,1606,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32856,0.0,0.32022,2.162,-0.656
feeling_prob,1607,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32884,0.0,0.32008000000000003,2.162,-0.652
feeling_prob,1608,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.3283,0.0,0.32034999999999997,2.162,-0.666
feeling_prob,1609,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.1,0.4654282765737874,-0.32882000000000006,0.0,0.32009,2.162,-0.666
feeling_prob,1610,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.05,0.4339525283797729,-0.32922000000000007,0.0,0.31988999999999995,2.162,-0.662
feeling_prob,1611,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32878,0.0,0.32011,2.162,-0.652
feeling_prob,1612,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32839999999999997,0.0,0.32030000000000003,2.162,-0.648
feeling_prob,1613,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32777999999999996,0.0,0.32061,2.162,-0.656
feeling_prob,1614,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32802,0.0,0.32049,2.162,-0.656
feeling_prob,1615,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32705999999999996,0.0,0.32097000000000003,2.162,-0.612
feeling_prob,1616,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32636000000000004,0.0,0.32132,2.162,-0.614
feeling_prob,1617,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32558,0.0,0.32171,2.162,-0.642
feeling_prob,1618,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32545999999999997,0.0,0.32177,2.162,-0.652
feeling_prob,1619,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32686,0.0,0.32106999999999997,2.162,-0.712
feeling_prob,1620,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.3267,0.0,0.32115000000000005,2.162,-0.624
feeling_prob,1621,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.3267,0.0,0.32115000000000005,2.162,-0.668
feeling_prob,1622,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32683999999999996,0.0,0.32108,2.162,-0.692
feeling_prob,1623,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.326,0.0,0.3215,2.162,-0.594
feeling_prob,1624,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32671999999999995,0.0,0.32114000000000004,2.162,-0.732
feeling_prob,1625,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32715999999999995,0.0,0.32092,2.162,-0.686
feeling_prob,1626,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32821999999999996,0.0,0.32039,2.162,-0.692
feeling_prob,1627,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32794000000000006,0.0,0.32053,2.162,-0.602
feeling_prob,1628,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32874000000000003,0.0,0.32012999999999997,2.162,-0.668
feeling_prob,1629,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32814,0.0,0.32043,2.162,-0.562
feeling_prob,1630,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32868,0.0,0.32016000000000006,2.162,-0.696
feeling_prob,1631,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32876,0.0,0.32012,2.162,-0.654
feeling_prob,1632,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32899999999999996,0.0,0.32,2.162,-0.676
feeling_prob,1633,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.32846000000000003,0.0,0.32027,2.162,-0.658
feeling_prob,1634,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32842,0.0,0.32028999999999996,2.162,-0.664
feeling_prob,1635,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32874,0.0,0.32012999999999997,2.162,-0.664
feeling_prob,1636,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32891999999999993,0.0,0.32004,2.162,-0.61
feeling_prob,1637,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3292,0.0,0.3199,2.162,-0.666
feeling_prob,1638,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3294,0.0,0.31980000000000003,2.162,-0.676
feeling_prob,1639,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32900000000000007,0.0,0.32,2.162,-0.61
feeling_prob,1640,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.3289,0.0,0.32005,2.162,-0.662
feeling_prob,1641,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32915999999999995,0.0,0.31992,2.162,-0.676
feeling_prob,1642,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32968000000000003,0.0,0.31966,2.162,-0.686
feeling_prob,1643,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32867999999999997,0.0,0.32016000000000006,2.162,-0.6
feeling_prob,1644,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.5,0.4179566563467492,-0.32919999999999994,0.0,0.3199,2.162,-0.674
feeling_prob,1645,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.33043999999999996,0.0,0.31927999999999995,2.162,-0.704
feeling_prob,1646,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.33021999999999996,0.0,0.31939000000000006,2.162,-0.694
feeling_prob,1647,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.33016,0.0,0.31942,2.162,-0.632
feeling_prob,1648,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32964,0.0,0.31968,2.162,-0.662
feeling_prob,1649,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32894000000000007,0.0,0.32003,2.162,-0.586
feeling_prob,1650,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32852000000000003,0.0,0.32024,2.162,-0.678
feeling_prob,1651,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32802,0.0,0.32049,2.162,-0.594
feeling_prob,1652,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32714,0.0,0.32093000000000005,2.162,-0.596
feeling_prob,1653,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32671999999999995,0.0,0.32114,2.162,-0.598
feeling_prob,1654,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32554,0.0,0.32173,2.162,-0.562
feeling_prob,1655,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32554,0.0,0.32173,2.162,-0.71
feeling_prob,1656,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32555999999999996,0.0,0.32171999999999995,2.162,-0.658
feeling_prob,1657,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32558,0.0,0.32171,2.162,-0.654
feeling_prob,1658,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32530000000000003,0.0,0.32185,2.162,-0.638
feeling_prob,1659,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.3251,0.0,0.32195,2.162,-0.646
feeling_prob,1660,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.325,0.0,0.322,2.162,-0.652
feeling_prob,1661,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32396,0.0,0.32252000000000003,2.162,-0.548
feeling_prob,1662,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32449999999999996,0.0,0.32225000000000004,2.162,-0.702
feeling_prob,1663,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32432,0.0,0.32234,2.162,-0.638
feeling_prob,1664,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32396,0.0,0.32252000000000003,2.162,-0.62
feeling_prob,1665,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32478,0.0,0.32211,2.162,-0.694
feeling_prob,1666,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32461999999999996,0.0,0.32219000000000003,2.162,-0.598
feeling_prob,1667,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32498,0.0,0.32201,2.162,-0.678
feeling_prob,1668,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32482,0.0,0.32209,2.162,-0.636
feeling_prob,1669,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32373999999999997,0.0,0.32263,2.162,-0.604
feeling_prob,1670,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32326,0.0,0.32287,2.162,-0.576
feeling_prob,1671,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32262,0.0,0.32319000000000003,2.162,-0.604
feeling_prob,1672,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32208,0.0,0.32346,2.162,-0.638
feeling_prob,1673,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32252000000000003,0.0,0.32323999999999997,2.162,-0.638
feeling_prob,1674,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32204,0.0,0.32348,2.162,-0.684
feeling_prob,1675,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.85,0.4215686274509804,-0.32198,0.0,0.32350999999999996,2.162,-0.68
feeling_prob,1676,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32176000000000005,0.0,0.32362,2.162,-0.67
feeling_prob,1677,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32124,0.0,0.32388,2.162,-0.55
feeling_prob,1678,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32086,0.0,0.32407,2.162,-0.63
feeling_prob,1679,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32144,0.0,0.32378,2.162,-0.62
feeling_prob,1680,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32061999999999996,0.0,0.32419000000000003,2.162,-0.614
feeling_prob,1681,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32094,0.0,0.32403,2.162,-0.686
feeling_prob,1682,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32051999999999997,0.0,0.32424,2.162,-0.634
feeling_prob,1683,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.31998,0.0,0.32451,2.162,-0.604
feeling_prob,1684,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.31954,0.0,0.32472999999999996,2.162,-0.62
feeling_prob,1685,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.3198,0.0,0.3246,2.162,-0.69
feeling_prob,1686,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.31989999999999996,0.0,0.32455000000000006,2.162,-0.62
feeling_prob,1687,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.31983999999999996,0.0,0.32458,2.162,-0.66
feeling_prob,1688,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.31906,0.0,0.32497,2.162,-0.598
feeling_prob,1689,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.31888,0.0,0.32506,2.162,-0.592
feeling_prob,1690,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.5,0.4695562435500516,-0.31846,0.0,0.32527,2.162,-0.62
feeling_prob,1691,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.31822,0.0,0.32539,2.162,-0.652
feeling_prob,1692,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.31696,0.0,0.32602000000000003,2.162,-0.56
feeling_prob,1693,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.31732,0.0,0.32584,2.162,-0.636
feeling_prob,1694,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.31701999999999997,0.0,0.32598999999999995,2.162,-0.644
feeling_prob,1695,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.0,0.4643962848297213,-0.31688,0.0,0.32606,2.162,-0.69
feeling_prob,1696,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.31642,0.0,0.32628999999999997,2.162,-0.648
feeling_prob,1697,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.3169,0.0,0.32605000000000006,2.162,-0.68
feeling_prob,1698,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.31688,0.0,0.32606,2.162,-0.66
feeling_prob,1699,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.2,0.4251805985552115,-0.31774,0.0,0.32563000000000003,2.162,-0.672
feeling_prob,1700,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.35,0.4267285861713106,-0.3177,0.0,0.32565000000000005,2.162,-0.674
feeling_prob,1701,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.3185,0.0,0.32525,2.162,-0.674
feeling_prob,1702,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.31858,0.0,0.32521,2.162,-0.604
feeling_prob,1703,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.31983999999999996,0.0,0.32458,2.162,-0.724
feeling_prob,1704,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32080000000000003,0.0,0.32410000000000005,2.162,-0.658
feeling_prob,1705,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.3201,0.0,0.32445,2.162,-0.64
feeling_prob,1706,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.31994,0.0,0.32453000000000004,2.162,-0.642
feeling_prob,1707,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.31954,0.0,0.32472999999999996,2.162,-0.614
feeling_prob,1708,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.31938,0.0,0.32481000000000004,2.162,-0.622
feeling_prob,1709,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.31938,0.0,0.32481000000000004,2.162,-0.646
feeling_prob,1710,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32022,0.0,0.32439,2.162,-0.736
feeling_prob,1711,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32082,0.0,0.32409,2.162,-0.608
feeling_prob,1712,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32082,0.0,0.32409,2.162,-0.702
feeling_prob,1713,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32064,0.0,0.32417999999999997,2.162,-0.62
feeling_prob,1714,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32124,0.0,0.32388,2.162,-0.68
feeling_prob,1715,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,46.3,0.4778121775025799,-0.32106,0.0,0.32397,2.162,-0.676
feeling_prob,1716,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32122,0.0,0.32389,2.162,-0.614
feeling_prob,1717,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.9,0.4530443756449948,-0.32108000000000003,0.0,0.32396,2.162,-0.664
feeling_prob,1718,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32171999999999995,0.0,0.32364,2.162,-0.7
feeling_prob,1719,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32224,0.0,0.32338,2.162,-0.656
feeling_prob,1720,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32270000000000004,0.0,0.32315,2.162,-0.622
feeling_prob,1721,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32264000000000004,0.0,0.32317999999999997,2.162,-0.598
feeling_prob,1722,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32332,0.0,0.32284,2.162,-0.706
feeling_prob,1723,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.6,0.4602683178534572,-0.32354,0.0,0.32273,2.162,-0.66
feeling_prob,1724,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32328,0.0,0.32286000000000004,2.162,-0.658
feeling_prob,1725,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32305999999999996,0.0,0.32297000000000003,2.162,-0.658
feeling_prob,1726,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32318,0.0,0.32291000000000003,2.162,-0.682
feeling_prob,1727,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32404000000000005,0.0,0.32248,2.162,-0.636
feeling_prob,1728,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32411999999999996,0.0,0.32244,2.162,-0.638
feeling_prob,1729,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32454,0.0,0.32223,2.162,-0.662
feeling_prob,1730,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32456,0.0,0.32222,2.162,-0.616
feeling_prob,1731,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32374,0.0,0.32263,2.162,-0.604
feeling_prob,1732,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.0,0.4231166150670794,-0.32427999999999996,0.0,0.32236,2.162,-0.688
feeling_prob,1733,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.3251,0.0,0.32195,2.162,-0.686
feeling_prob,1734,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32612,0.0,0.32144000000000006,2.162,-0.722
feeling_prob,1735,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.65,0.4607843137254901,-0.32532000000000005,0.0,0.32183999999999996,2.162,-0.61
feeling_prob,1736,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.3256,0.0,0.32170000000000004,2.162,-0.648
feeling_prob,1737,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32550000000000007,0.0,0.32175000000000004,2.162,-0.65
feeling_prob,1738,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.45,0.4690402476780185,-0.32594,0.0,0.32153,2.162,-0.642
feeling_prob,1739,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32702000000000003,0.0,0.32099000000000005,2.162,-0.7
feeling_prob,1740,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32693999999999995,0.0,0.32103000000000004,2.162,-0.612
feeling_prob,1741,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32677999999999996,0.0,0.32111000000000006,2.162,-0.636
feeling_prob,1742,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.1,0.4241486068111455,-0.32798,0.0,0.32051,2.162,-0.68
feeling_prob,1743,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32838,0.0,0.32031000000000004,2.162,-0.676
feeling_prob,1744,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32866,0.0,0.32017,2.162,-0.672
feeling_prob,1745,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32874000000000003,0.0,0.32012999999999997,2.162,-0.698
feeling_prob,1746,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32905999999999996,0.0,0.31997000000000003,2.162,-0.68
feeling_prob,1747,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.05,0.4236326109391124,-0.3285,0.0,0.32025,2.162,-0.624
feeling_prob,1748,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32884,0.0,0.32008000000000003,2.162,-0.694
feeling_prob,1749,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.45,0.4690402476780185,-0.32994,0.0,0.31953000000000004,2.162,-0.782
feeling_prob,1750,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32968000000000003,0.0,0.31966,2.162,-0.648
feeling_prob,1751,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.33036,0.0,0.31932,2.162,-0.742
feeling_prob,1752,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.33078,0.0,0.31911,2.162,-0.646
feeling_prob,1753,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.32943999999999996,0.0,0.31978,2.162,-0.59
feeling_prob,1754,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.33,0.0,0.3195,2.162,-0.714
feeling_prob,1755,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.35,0.4680082559339525,-0.33064,0.0,0.31918,2.162,-0.704
feeling_prob,1756,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.33054,0.0,0.31923,2.162,-0.632
feeling_prob,1757,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.33054,0.0,0.31923,2.162,-0.614
feeling_prob,1758,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.3305,0.0,0.31925000000000003,2.162,-0.618
feeling_prob,1759,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.33120000000000005,0.0,0.3189,2.162,-0.716
feeling_prob,1760,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.3307,0.0,0.31915,2.162,-0.686
feeling_prob,1761,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.33138,0.0,0.31881,2.162,-0.676
feeling_prob,1762,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.3305,0.0,0.31925000000000003,2.162,-0.614
feeling_prob,1763,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.33164,0.0,0.31868,2.162,-0.734
feeling_prob,1764,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.33089999999999997,0.0,0.31905,2.162,-0.606
feeling_prob,1765,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.2,0.4664602683178535,-0.33043999999999996,0.0,0.31927999999999995,2.162,-0.63
feeling_prob,1766,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.33078,0.0,0.31911,2.162,-0.648
feeling_prob,1767,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.33082,0.0,0.31909,2.162,-0.668
feeling_prob,1768,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.33048,0.0,0.31926,2.162,-0.666
feeling_prob,1769,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32942,0.0,0.31979,2.162,-0.55
feeling_prob,1770,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.65,0.4298245614035087,-0.33007999999999993,0.0,0.31946,2.162,-0.688
feeling_prob,1771,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.33002,0.0,0.31949,2.162,-0.592
feeling_prob,1772,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32974000000000003,0.0,0.31962999999999997,2.162,-0.678
feeling_prob,1773,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32964,0.0,0.31968,2.162,-0.65
feeling_prob,1774,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.4,0.4272445820433436,-0.32949999999999996,0.0,0.31975,2.162,-0.644
feeling_prob,1775,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32870000000000005,0.0,0.32015,2.162,-0.578
feeling_prob,1776,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32894,0.0,0.32003,2.162,-0.706
feeling_prob,1777,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32913999999999993,0.0,0.31993000000000005,2.162,-0.656
feeling_prob,1778,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32984,0.0,0.31958,2.162,-0.708
feeling_prob,1779,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.33042,0.0,0.31929,2.162,-0.72
feeling_prob,1780,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.3312,0.0,0.3189,2.162,-0.694
feeling_prob,1781,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33152000000000004,0.0,0.31873999999999997,2.162,-0.636
feeling_prob,1782,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.33124000000000003,0.0,0.31888,2.162,-0.66
feeling_prob,1783,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.33089999999999997,0.0,0.31905,2.162,-0.652
feeling_prob,1784,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.33049999999999996,0.0,0.31925000000000003,2.162,-0.682
feeling_prob,1785,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.33046,0.0,0.31927,2.162,-0.606
feeling_prob,1786,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.33098,0.0,0.31901,2.162,-0.7
feeling_prob,1787,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.33089999999999997,0.0,0.31905,2.162,-0.642
feeling_prob,1788,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.3307,0.0,0.31915000000000004,2.162,-0.622
feeling_prob,1789,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.05,0.4545923632610938,-0.33046,0.0,0.31927000000000005,2.162,-0.676
feeling_prob,1790,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.3304600000000001,0.0,0.31927000000000005,2.162,-0.612
feeling_prob,1791,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.33021999999999996,0.0,0.31939000000000006,2.162,-0.612
feeling_prob,1792,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.33098,0.0,0.31901,2.162,-0.756
feeling_prob,1793,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.33106,0.0,0.31897000000000003,2.162,-0.684
feeling_prob,1794,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.33136000000000004,0.0,0.31882,2.162,-0.702
feeling_prob,1795,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.33,0.0,0.3195,2.162,-0.562
feeling_prob,1796,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.32994,0.0,0.31953,2.162,-0.674
feeling_prob,1797,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.85,0.4628482972136223,-0.33008000000000004,0.0,0.31945999999999997,2.162,-0.638
feeling_prob,1798,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32976,0.0,0.31962,2.162,-0.662
feeling_prob,1799,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.3282,0.0,0.3204,2.162,-0.626
feeling_prob,1800,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.32855999999999996,0.0,0.32022,2.162,-0.684
feeling_prob,1801,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.32748,0.0,0.32076,2.162,-0.634
feeling_prob,1802,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32804,0.0,0.32048000000000004,2.162,-0.702
feeling_prob,1803,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32832,0.0,0.32034,2.162,-0.618
feeling_prob,1804,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32791999999999993,0.0,0.32054000000000005,2.162,-0.674
feeling_prob,1805,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32760000000000006,0.0,0.3207,2.162,-0.672
feeling_prob,1806,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32783999999999996,0.0,0.32058,2.162,-0.656
feeling_prob,1807,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32832,0.0,0.32034,2.162,-0.662
feeling_prob,1808,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.5,0.4592363261093911,-0.32838,0.0,0.32031,2.162,-0.624
feeling_prob,1809,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32724,0.0,0.32088,2.162,-0.602
feeling_prob,1810,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32638,0.0,0.32131,2.162,-0.6
feeling_prob,1811,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32606,0.0,0.32147,2.162,-0.644
feeling_prob,1812,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32676,0.0,0.32112,2.162,-0.684
feeling_prob,1813,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.3,0.457172342621259,-0.32602000000000003,0.0,0.32149,2.162,-0.66
feeling_prob,1814,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.32602,0.0,0.32149,2.162,-0.606
feeling_prob,1815,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32552,0.0,0.32173999999999997,2.162,-0.58
feeling_prob,1816,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32539999999999997,0.0,0.3218,2.162,-0.636
feeling_prob,1817,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32514000000000004,0.0,0.32193,2.162,-0.642
feeling_prob,1818,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.32492000000000004,0.0,0.32204,2.162,-0.644
feeling_prob,1819,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.3262,0.0,0.3214,2.162,-0.678
feeling_prob,1820,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.95,0.4226006191950464,-0.32568,0.0,0.32165999999999995,2.162,-0.636
feeling_prob,1821,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.95,0.4742002063983488,-0.32606,0.0,0.32147,2.162,-0.63
feeling_prob,1822,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32520000000000004,0.0,0.3219000000000001,2.162,-0.592
feeling_prob,1823,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32476,0.0,0.32212,2.162,-0.606
feeling_prob,1824,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.32566,0.0,0.32167,2.162,-0.734
feeling_prob,1825,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32616,0.0,0.32142000000000004,2.162,-0.628
feeling_prob,1826,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32595999999999997,0.0,0.32152000000000003,2.162,-0.686
feeling_prob,1827,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32576,0.0,0.32162,2.162,-0.636
feeling_prob,1828,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32506,0.0,0.32197000000000003,2.162,-0.638
feeling_prob,1829,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32438,0.0,0.32231000000000004,2.162,-0.652
feeling_prob,1830,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32421999999999995,0.0,0.32239000000000007,2.162,-0.678
feeling_prob,1831,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.32417999999999997,0.0,0.32241,2.162,-0.632
feeling_prob,1832,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.3,0.4262125902992775,-0.32398000000000005,0.0,0.3225100000000001,2.162,-0.64
feeling_prob,1833,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32366,0.0,0.32267,2.162,-0.62
feeling_prob,1834,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32280000000000003,0.0,0.3231,2.162,-0.596
feeling_prob,1835,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32281999999999994,0.0,0.32309,2.162,-0.608
feeling_prob,1836,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.85,0.4318885448916408,-0.32164000000000004,0.0,0.32368,2.162,-0.582
feeling_prob,1837,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.25,0.456656346749226,-0.32204,0.0,0.32348,2.162,-0.682
feeling_prob,1838,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.32158000000000003,0.0,0.32371,2.162,-0.576
feeling_prob,1839,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32173999999999997,0.0,0.32363,2.162,-0.692
feeling_prob,1840,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32204,0.0,0.32348,2.162,-0.642
feeling_prob,1841,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32228,0.0,0.32336,2.162,-0.636
feeling_prob,1842,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.32123999999999997,0.0,0.32388000000000006,2.162,-0.652
feeling_prob,1843,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.85,0.4525283797729618,-0.32054000000000005,0.0,0.32423,2.162,-0.614
feeling_prob,1844,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32055999999999996,0.0,0.32422000000000006,2.162,-0.704
feeling_prob,1845,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32126000000000005,0.0,0.32387,2.162,-0.632
feeling_prob,1846,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.1,0.434468524251806,-0.32095999999999997,0.0,0.32402000000000003,2.162,-0.644
feeling_prob,1847,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32112,0.0,0.32394000000000006,2.162,-0.654
feeling_prob,1848,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.5,0.4282765737874097,-0.32020000000000004,0.0,0.32439999999999997,2.162,-0.57
feeling_prob,1849,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32136000000000003,0.0,0.32382000000000005,2.162,-0.742
feeling_prob,1850,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32037999999999994,0.0,0.32431000000000004,2.162,-0.586
feeling_prob,1851,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32066,0.0,0.32417,2.162,-0.662
feeling_prob,1852,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32038000000000005,0.0,0.32431,2.162,-0.674
feeling_prob,1853,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32134,0.0,0.32383,2.162,-0.714
feeling_prob,1854,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.3,0.436532507739938,-0.32138,0.0,0.32381,2.162,-0.678
feeling_prob,1855,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.3211,0.0,0.32395,2.162,-0.644
feeling_prob,1856,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32076,0.0,0.32411999999999996,2.162,-0.622
feeling_prob,1857,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.3207,0.0,0.32415,2.162,-0.656
feeling_prob,1858,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.75,0.4514963880288957,-0.3208,0.0,0.32410000000000005,2.162,-0.634
feeling_prob,1859,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32104,0.0,0.32398000000000005,2.162,-0.626
feeling_prob,1860,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32154000000000005,0.0,0.32372999999999996,2.162,-0.65
feeling_prob,1861,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32165999999999995,0.0,0.32367000000000007,2.162,-0.656
feeling_prob,1862,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.322,0.0,0.3235,2.162,-0.718
feeling_prob,1863,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32082,0.0,0.32409000000000004,2.162,-0.542
feeling_prob,1864,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32114,0.0,0.32393,2.162,-0.638
feeling_prob,1865,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32178000000000007,0.0,0.32360999999999995,2.162,-0.644
feeling_prob,1866,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32254000000000005,0.0,0.32323,2.162,-0.712
feeling_prob,1867,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32204,0.0,0.32348,2.162,-0.592
feeling_prob,1868,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32256,0.0,0.32322,2.162,-0.696
feeling_prob,1869,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.32258000000000003,0.0,0.32321,2.162,-0.68
feeling_prob,1870,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32208,0.0,0.32345999999999997,2.162,-0.586
feeling_prob,1871,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32274,0.0,0.32313000000000003,2.162,-0.696
feeling_prob,1872,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32327999999999996,0.0,0.32286000000000004,2.162,-0.646
feeling_prob,1873,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.3236,0.0,0.32270000000000004,2.162,-0.638
feeling_prob,1874,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.35,0.4267285861713106,-0.32364,0.0,0.32268,2.162,-0.738
feeling_prob,1875,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.25,0.4669762641898864,-0.32421999999999995,0.0,0.32238999999999995,2.162,-0.686
feeling_prob,1876,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.45,0.4174406604747162,-0.32342,0.0,0.32279,2.162,-0.606
feeling_prob,1877,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.9,0.4427244582043343,-0.32378,0.0,0.32260999999999995,2.162,-0.672
feeling_prob,1878,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.3244,0.0,0.32230000000000003,2.162,-0.7
feeling_prob,1879,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.3235,0.0,0.32275,2.162,-0.562
feeling_prob,1880,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.32299999999999995,0.0,0.32299999999999995,2.162,-0.628
feeling_prob,1881,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32293999999999995,0.0,0.32303000000000004,2.162,-0.626
feeling_prob,1882,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.25,0.4256965944272445,-0.32264000000000004,0.0,0.32317999999999997,2.162,-0.61
feeling_prob,1883,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.32314,0.0,0.32293,2.162,-0.67
feeling_prob,1884,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32408000000000003,0.0,0.32246,2.162,-0.69
feeling_prob,1885,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.32464,0.0,0.32218,2.162,-0.664
feeling_prob,1886,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.3251,0.0,0.32195,2.162,-0.628
feeling_prob,1887,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.3249,0.0,0.32205,2.162,-0.662
feeling_prob,1888,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.3,0.4674922600619194,-0.32576,0.0,0.32162,2.162,-0.662
feeling_prob,1889,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.35,0.4164086687306501,-0.32561999999999997,0.0,0.32169000000000003,2.162,-0.678
feeling_prob,1890,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32524000000000003,0.0,0.32188,2.162,-0.604
feeling_prob,1891,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.32533999999999996,0.0,0.32183,2.162,-0.646
feeling_prob,1892,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.75,0.4308565531475748,-0.32528,0.0,0.32186,2.162,-0.646
feeling_prob,1893,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.32622,0.0,0.32139,2.162,-0.708
feeling_prob,1894,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.95,0.4432404540763674,-0.32606,0.0,0.32147,2.162,-0.688
feeling_prob,1895,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.15,0.4659442724458204,-0.32616,0.0,0.32142000000000004,2.162,-0.642
feeling_prob,1896,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.95,0.4329205366357069,-0.32606,0.0,0.32147,2.162,-0.634
feeling_prob,1897,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32602,0.0,0.32149,2.162,-0.65
feeling_prob,1898,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.05,0.4649122807017543,-0.32756,0.0,0.32072,2.162,-0.724
feeling_prob,1899,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.05,0.4649122807017543,-0.32722,0.0,0.32089,2.162,-0.708
feeling_prob,1900,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.32754000000000005,0.0,0.32073,2.162,-0.618
feeling_prob,1901,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.75,0.4618163054695562,-0.32739999999999997,0.0,0.3208,2.162,-0.648
feeling_prob,1902,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32733999999999996,0.0,0.32083,2.162,-0.668
feeling_prob,1903,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.32589999999999997,0.0,0.32155,2.162,-0.57
feeling_prob,1904,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32533999999999996,0.0,0.32183,2.162,-0.622
feeling_prob,1905,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32555999999999996,0.0,0.32171999999999995,2.162,-0.666
feeling_prob,1906,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.32604,0.0,0.32148000000000004,2.162,-0.67
feeling_prob,1907,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.1,0.4654282765737874,-0.32572,0.0,0.32164000000000004,2.162,-0.624
feeling_prob,1908,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.326,0.0,0.3215,2.162,-0.662
feeling_prob,1909,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.2,0.4458204334365325,-0.32655999999999996,0.0,0.32122,2.162,-0.682
feeling_prob,1910,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.6,0.4293085655314757,-0.32624000000000003,0.0,0.32138000000000005,2.162,-0.618
feeling_prob,1911,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32554,0.0,0.32173,2.162,-0.586
feeling_prob,1912,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32486,0.0,0.32207,2.162,-0.65
feeling_prob,1913,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.95,0.4535603715170279,-0.32602000000000003,0.0,0.32149,2.162,-0.658
feeling_prob,1914,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32537999999999995,0.0,0.32181000000000004,2.162,-0.574
feeling_prob,1915,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32552,0.0,0.32173999999999997,2.162,-0.658
feeling_prob,1916,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32454,0.0,0.32223,2.162,-0.614
feeling_prob,1917,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32524000000000003,0.0,0.32188,2.162,-0.662
feeling_prob,1918,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32445999999999997,0.0,0.32227000000000006,2.162,-0.618
feeling_prob,1919,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.324,0.0,0.3225,2.162,-0.634
feeling_prob,1920,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32474,0.0,0.32213,2.162,-0.66
feeling_prob,1921,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.32426,0.0,0.32237000000000005,2.162,-0.648
feeling_prob,1922,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.4,0.458204334365325,-0.32424,0.0,0.32238,2.162,-0.644
feeling_prob,1923,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.3,0.4468524251805985,-0.32396,0.0,0.32252000000000003,2.162,-0.61
feeling_prob,1924,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32302,0.0,0.32299,2.162,-0.644
feeling_prob,1925,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.32226,0.0,0.32337000000000005,2.162,-0.61
feeling_prob,1926,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.3233,0.0,0.32284999999999997,2.162,-0.71
feeling_prob,1927,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32270000000000004,0.0,0.32315,2.162,-0.612
feeling_prob,1928,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32234,0.0,0.32333,2.162,-0.664
feeling_prob,1929,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32322,0.0,0.32289,2.162,-0.65
feeling_prob,1930,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.35,0.4473684210526316,-0.3225,0.0,0.32325000000000004,2.162,-0.556
feeling_prob,1931,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.0,0.4437564499484004,-0.32280000000000003,0.0,0.3231,2.162,-0.656
feeling_prob,1932,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.3233,0.0,0.32285,2.162,-0.66
feeling_prob,1933,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,45.4,0.4685242518059855,-0.3234,0.0,0.32280000000000003,2.162,-0.68
feeling_prob,1934,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32278,0.0,0.32311,2.162,-0.628
feeling_prob,1935,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32300000000000006,0.0,0.32300000000000006,2.162,-0.686
feeling_prob,1936,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.32264000000000004,0.0,0.32317999999999997,2.162,-0.592
feeling_prob,1937,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,40.85,0.4215686274509804,-0.32266,0.0,0.32317,2.162,-0.664
feeling_prob,1938,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32195999999999997,0.0,0.32352,2.162,-0.592
feeling_prob,1939,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32238,0.0,0.32331000000000004,2.162,-0.72
feeling_prob,1940,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.32236,0.0,0.32332,2.162,-0.602
feeling_prob,1941,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.9,0.4324045407636738,-0.32286000000000004,0.0,0.32307,2.162,-0.696
feeling_prob,1942,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.32234,0.0,0.32333,2.162,-0.594
feeling_prob,1943,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.32165999999999995,0.0,0.32366999999999996,2.162,-0.64
feeling_prob,1944,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.32128,0.0,0.32386000000000004,2.162,-0.65
feeling_prob,1945,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.45,0.4380804953560371,-0.32122,0.0,0.32389,2.162,-0.636
feeling_prob,1946,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32238,0.0,0.32331000000000004,2.162,-0.75
feeling_prob,1947,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.32246,0.0,0.32327,2.162,-0.658
feeling_prob,1948,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.32173999999999997,0.0,0.32363,2.162,-0.652
feeling_prob,1949,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32136000000000003,0.0,0.32382,2.162,-0.67
feeling_prob,1950,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.32178000000000007,0.0,0.32360999999999995,2.162,-0.66
feeling_prob,1951,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32183999999999996,0.0,0.32358,2.162,-0.654
feeling_prob,1952,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.65,0.4504643962848297,-0.3218,0.0,0.3236,2.162,-0.664
feeling_prob,1953,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.45,0.4484004127966976,-0.32198,0.0,0.32350999999999996,2.162,-0.588
feeling_prob,1954,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.65,0.4401444788441692,-0.3218,0.0,0.3236,2.162,-0.604
feeling_prob,1955,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.3213,0.0,0.32384999999999997,2.162,-0.616
feeling_prob,1956,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.32084,0.0,0.32408000000000003,2.162,-0.624
feeling_prob,1957,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.4,0.4478844169246646,-0.32074,0.0,0.32413,2.162,-0.614
feeling_prob,1958,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.6,0.4396284829721362,-0.32049999999999995,0.0,0.32425000000000004,2.162,-0.638
feeling_prob,1959,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.45,0.4587203302373581,-0.31996,0.0,0.32452,2.162,-0.628
feeling_prob,1960,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.2,0.435500515995872,-0.32045999999999997,0.0,0.32427,2.162,-0.668
feeling_prob,1961,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.5,0.4489164086687306,-0.32116,0.0,0.32392000000000004,2.162,-0.656
feeling_prob,1962,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.32118,0.0,0.32391,2.162,-0.652
feeling_prob,1963,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32054000000000005,0.0,0.32423,2.162,-0.594
feeling_prob,1964,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32095999999999997,0.0,0.32402000000000003,2.162,-0.616
feeling_prob,1965,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.25,0.436016511867905,-0.32030000000000003,0.0,0.32435,2.162,-0.592
feeling_prob,1966,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.8,0.4623323013415892,-0.32014000000000004,0.0,0.32443000000000005,2.162,-0.598
feeling_prob,1967,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.31974,0.0,0.32463000000000003,2.162,-0.622
feeling_prob,1968,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.31945999999999997,0.0,0.32477000000000006,2.162,-0.59
feeling_prob,1969,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.5,0.4385964912280701,-0.31951999999999997,0.0,0.32474,2.162,-0.64
feeling_prob,1970,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.31964,0.0,0.32468,2.162,-0.672
feeling_prob,1971,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.55,0.4597523219814241,-0.31942,0.0,0.32478999999999997,2.162,-0.626
feeling_prob,1972,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.31946,0.0,0.32477000000000006,2.162,-0.648
feeling_prob,1973,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.85,0.4422084623323013,-0.31972,0.0,0.32464,2.162,-0.636
feeling_prob,1974,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.15,0.434984520123839,-0.31958,0.0,0.32471000000000005,2.162,-0.63
feeling_prob,1975,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.35,0.457688338493292,-0.32054000000000005,0.0,0.32423,2.162,-0.706
feeling_prob,1976,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.7,0.4509803921568627,-0.32026,0.0,0.32437,2.162,-0.682
feeling_prob,1977,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.6,0.4499484004127967,-0.32038000000000005,0.0,0.32431,2.162,-0.624
feeling_prob,1978,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.31954,0.0,0.32472999999999996,2.162,-0.58
feeling_prob,1979,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.0,0.4540763673890609,-0.31914000000000003,0.0,0.32493,2.162,-0.61
feeling_prob,1980,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.55,0.4391124871001031,-0.32042000000000004,0.0,0.32429,2.162,-0.684
feeling_prob,1981,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.31980000000000003,0.0,0.3246,2.162,-0.594
feeling_prob,1982,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.8,0.4313725490196078,-0.31948,0.0,0.32476,2.162,-0.628
feeling_prob,1983,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.1,0.4447884416924664,-0.31838,0.0,0.32531,2.162,-0.57
feeling_prob,1984,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.8,0.4416924664602683,-0.31942,0.0,0.32478999999999997,2.162,-0.732
feeling_prob,1985,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.2,0.456140350877193,-0.31942,0.0,0.32478999999999997,2.162,-0.686
feeling_prob,1986,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.31939999999999996,0.0,0.3248,2.162,-0.59
feeling_prob,1987,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.3195,0.0,0.32475000000000004,2.162,-0.674
feeling_prob,1988,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.05,0.4442724458204334,-0.31974,0.0,0.32463000000000003,2.162,-0.616
feeling_prob,1989,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.7,0.4406604747162023,-0.31908000000000003,0.0,0.32496,2.162,-0.654
feeling_prob,1990,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.25,0.4463364293085655,-0.31942,0.0,0.32478999999999997,2.162,-0.636
feeling_prob,1991,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.35,0.4370485036119711,-0.31922,0.0,0.32489000000000007,2.162,-0.676
feeling_prob,1992,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.15,0.4453044375644994,-0.31974,0.0,0.32463000000000003,2.162,-0.646
feeling_prob,1993,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.0,0.4334365325077399,-0.31983999999999996,0.0,0.32458,2.162,-0.65
feeling_prob,1994,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.4,0.4375644994840041,-0.31944,0.0,0.32478,2.162,-0.61
feeling_prob,1995,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.1,0.4551083591331269,-0.31978,0.0,0.32461,2.162,-0.67
feeling_prob,1996,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.55,0.4494324045407636,-0.31832,0.0,0.32533999999999996,2.162,-0.604
feeling_prob,1997,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,43.8,0.4520123839009287,-0.31810000000000005,0.0,0.32545,2.162,-0.636
feeling_prob,1998,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,41.7,0.4303405572755418,-0.31814,0.0,0.32543,2.162,-0.656
feeling_prob,1999,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,44.15,0.4556243550051599,-0.31756,0.0,0.32572,2.162,-0.612
feeling_prob,2000,0.0,96.9,0.0,0.0,0.0,3.1,13.6,0.0,0.0,1.0,1.0,42.75,0.4411764705882353,-0.31844,0.0,0.32528,2.162,-0.748


==> data/Ness/hint_prob.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
hint_prob,0,30.0,70.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
hint_prob,1,21.0,79.0,11.0,10.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,30.0,0.3,-0.136,0.12,0.3285,0.3,-0.239
hint_prob,2,37.55,62.45,26.2,11.1,0.25,0.0,0.95,0.0,0.6631158455392809,0.33688415446071907,0.33688415446071907,45.9,0.45899999999999996,-0.2175,0.0935,0.3315,0.5255,-0.36610000000000004
hint_prob,3,25.35,74.6,7.5,17.7,0.15,0.05,2.4,0.0,0.02564102564102564,0.9743589743589742,0.9743589743589743,65.6,0.6563281640820411,-0.09,0.1585,0.328,0.53,-0.11765
hint_prob,4,31.75,68.15,13.8,17.75,0.2,0.1,4.5,0.0,0.4094488188976378,0.5905511811023622,0.5905511811023622,56.55,0.566066066066066,-0.19,0.159,0.328,0.647,-0.217
hint_prob,5,25.15,74.7,4.9,19.8,0.45,0.15,5.75,0.0,0.10337972166998013,0.89662027833002,0.8966202783300199,59.85,0.599399098647972,-0.1565,0.1475,0.3135,0.67,-0.235
hint_prob,6,25.05,74.7,6.8,17.9,0.35,0.25,6.95,0.05,0.22954091816367264,0.7704590818363274,0.7704590818363274,57.9,0.5799498746867168,-0.1865,0.1605,0.321,0.7215,-0.2243
hint_prob,7,20.55,79.2,3.65,16.45,0.45,0.25,7.8,0.0,0.0827250608272506,0.9172749391727494,0.9172749391727494,58.4,0.5854636591478697,-0.141,0.158,0.35,0.736,-0.12315000000000001
hint_prob,8,22.5,77.15,6.85,14.8,0.85,0.35,8.95,0.0,0.2977777777777778,0.7022222222222223,0.7022222222222222,55.8,0.5599598595082789,-0.2355,0.126,0.3175,0.7975,-0.34864999999999996
hint_prob,9,20.2,79.45,5.55,13.85,0.8,0.35,9.65,0.0,0.20792079207920794,0.7920792079207921,0.7920792079207921,58.0,0.5820371299548419,-0.2025,0.1295,0.3255,0.8355,-0.28964999999999996
hint_prob,10,18.7,80.75,5.25,12.7,0.75,0.55,10.0,0.05,0.21390374331550802,0.786096256684492,0.786096256684492,55.1,0.5535444947209652,-0.201,0.125,0.337,0.872,-0.2785
hint_prob,11,18.0,81.25,5.4,12.0,0.6,0.75,10.75,0.0,0.2361111111111111,0.7638888888888888,0.7638888888888888,54.25,0.5465994962216625,-0.2295,0.105,0.324,0.909,-0.36995
hint_prob,12,16.75,82.3,4.9,11.55,0.3,0.95,11.3,0.0,0.22686567164179103,0.7731343283582089,0.7731343283582089,55.55,0.5608278647147905,-0.2395,0.096,0.317,0.944,-0.41164999999999996
hint_prob,13,14.9,84.15,3.25,11.3,0.35,0.95,11.55,0.1,0.1610738255033557,0.8389261744966443,0.8389261744966443,55.8,0.5623422513881877,-0.2395,0.0915,0.323,0.9665,-0.403
hint_prob,14,13.55,85.35,3.2,10.05,0.3,1.1,12.1,0.0,0.1918819188191882,0.8081180811808117,0.8081180811808119,52.3,0.5288169868554096,-0.2405,0.0875,0.3265,0.99,-0.4075
hint_prob,15,11.35,87.4,1.45,9.7,0.2,1.25,12.35,0.0,0.07488986784140969,0.9251101321585904,0.9251101321585903,54.35,0.5503797468354431,-0.2475,0.0835,0.326,0.998,-0.422
hint_prob,16,9.8,88.9,1.2,8.3,0.3,1.3,12.75,0.05,0.10714285714285714,0.8928571428571428,0.8928571428571429,51.85,0.524822695035461,-0.269,0.0635,0.325,1.0075,-0.482
hint_prob,17,8.8,89.9,1.8,6.7,0.3,1.3,12.9,0.05,0.17045454545454544,0.8295454545454545,0.8295454545454546,52.45,0.530901722391084,-0.305,0.0625,0.308,1.0215,-0.55115
hint_prob,18,7.05,91.55,0.95,5.75,0.35,1.4,13.2,0.0,0.07801418439716312,0.9219858156028369,0.9219858156028369,52.25,0.5299188640973631,-0.301,0.0555,0.3145,1.026,-0.5505
hint_prob,19,5.25,93.3,0.25,4.6,0.4,1.45,13.4,0.0,0.009523809523809525,0.9904761904761905,0.9904761904761905,48.25,0.48959918822932524,-0.329,0.044,0.3055,1.026,-0.6175
hint_prob,20,6.0,92.45,1.85,3.9,0.25,1.55,13.65,0.0,0.325,0.6749999999999999,0.675,48.75,0.4951752158456069,-0.2985,0.0325,0.329,1.0445,-0.5622999999999999
hint_prob,21,4.25,94.15,0.45,3.65,0.15,1.6,13.85,0.0,0.0,1.0,1.0,50.8,0.516260162601626,-0.2855,0.0355,0.3305,1.0445,-0.539
hint_prob,22,5.75,92.65,2.4,3.25,0.1,1.6,14.1,0.0,0.43478260869565216,0.5652173913043478,0.5652173913043478,48.25,0.4903455284552845,-0.2785,0.029,0.3405,1.0675,-0.5235
hint_prob,23,3.9,94.45,0.8,2.95,0.15,1.65,14.25,0.0,0.0,1.0,1.0,49.5,0.5033045246568377,-0.3315,0.0285,0.3065,1.0675,-0.6465
hint_prob,24,6.15,92.2,3.4,2.65,0.1,1.65,14.4,0.0,0.5447154471544715,0.4552845528455284,0.45528455284552843,46.85,0.4763599389933909,-0.299,0.0235,0.334,1.098,-0.56765
hint_prob,25,3.85,94.5,0.75,3.05,0.05,1.65,14.55,0.05,0.0,1.0,1.0,51.1,0.5190645653279106,-0.282,0.026,0.332,1.098,-0.55
hint_prob,26,3.6,94.75,0.95,2.65,0.0,1.65,14.65,0.05,0.25,0.75,0.75,47.15,0.4789018810371124,-0.298,0.023,0.334,1.1055,-0.56765
hint_prob,27,3.45,94.9,0.9,2.55,0.0,1.65,14.7,0.05,0.18840579710144928,0.8115942028985507,0.8115942028985508,48.0,0.4875444839857651,-0.2685,0.0225,0.346,1.1115,-0.5155
hint_prob,28,2.5,95.85,0.25,2.25,0.0,1.65,14.85,0.0,0.02,0.9800000000000001,0.98,50.55,0.5139806812404677,-0.3025,0.021,0.329,1.1115,-0.5865
hint_prob,29,2.1,96.25,0.05,2.05,0.0,1.65,14.9,0.0,0.0,1.0,1.0,48.1,0.489069649211998,-0.346,0.0175,0.3105,1.1115,-0.6735
hint_prob,30,1.7,96.65,0.05,1.65,0.0,1.65,14.9,0.0,0.0,1.0,1.0,47.95,0.4875444839857651,-0.328,0.013,0.321,1.1115,-0.6435
hint_prob,31,1.4,96.95,0.0,1.35,0.05,1.65,15.05,0.0,0.0,1.0,1.0,49.4,0.5022877478393492,-0.3245,0.0115,0.3235,1.1115,-0.638
hint_prob,32,1.25,97.1,0.0,1.15,0.1,1.65,15.1,0.0,0.04,0.96,0.96,46.3,0.47076766649720386,-0.321,0.009,0.3265,1.1115,-0.6335
hint_prob,33,1.1,97.25,0.0,1.0,0.1,1.65,15.1,0.0,0.0,1.0,1.0,50.3,0.5114387391967463,-0.295,0.01,0.341,1.1115,-0.5765
hint_prob,34,0.65,97.65,0.0,0.6,0.05,1.7,15.1,0.0,0.0,1.0,1.0,47.6,0.48423194303153605,-0.2975,0.006,0.34,1.1115,-0.59
hint_prob,35,1.65,96.65,1.1,0.5,0.05,1.7,15.1,0.0,0.6969696969696969,0.30303030303030304,0.30303030303030304,48.25,0.4908443540183112,-0.358,0.004,0.3105,1.1225,-0.712
hint_prob,36,1.15,97.15,0.3,0.8,0.05,1.7,15.1,0.0,0.0,1.0,1.0,48.25,0.4908443540183112,-0.338,0.007,0.3175,1.1225,-0.672
hint_prob,37,0.9,97.4,0.1,0.8,0.0,1.7,15.2,0.0,0.0,1.0,1.0,49.15,0.49999999999999994,-0.353,0.0075,0.3105,1.1225,-0.7
hint_prob,38,0.55,97.75,0.0,0.55,0.0,1.7,15.2,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.3065,0.0045,0.3355,1.1225,-0.6095
hint_prob,39,0.35,97.95,0.0,0.35,0.0,1.7,15.25,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.336,0.0035,0.3215,1.1225,-0.669
hint_prob,40,0.25,98.05,0.0,0.25,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.47812817904374366,-0.316,0.0025,0.3325,1.1225,-0.629
hint_prob,41,0.15,98.15,0.0,0.15,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979654,-0.397,0.0015,0.292,1.1225,-0.793
hint_prob,42,0.05,98.25,0.0,0.05,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.378,0.0,0.302,1.1225,-0.757
hint_prob,43,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.3525,0.0,0.315,1.1225,-0.7055
hint_prob,44,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,45,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,46,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,47,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.5,0.4628687690742625,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,48,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,49,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.85,0.4969481180061038,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,50,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,51,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,52,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,53,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,54,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.2,0.4598168870803663,-0.284,0.0,0.3495,1.1225,-0.568
hint_prob,55,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,56,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,57,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.35,0.5020345879959308,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,58,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,59,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,60,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,61,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,62,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,63,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,64,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,65,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,66,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,67,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,68,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,69,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,70,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,71,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.373,0.0,0.305,1.1225,-0.746
hint_prob,72,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.372,0.0,0.3055,1.1225,-0.744
hint_prob,73,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,74,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,75,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,76,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,77,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,78,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,79,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,80,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,81,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,82,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,83,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,84,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,85,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,86,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,87,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,88,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,89,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.386,0.0,0.2985,1.1225,-0.772
hint_prob,90,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.25,0.46032553407934895,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,91,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,92,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,93,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,94,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,95,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,96,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,97,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,98,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,99,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,100,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,101,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,102,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,103,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,104,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,105,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,106,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,107,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,108,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,109,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,110,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.297,0.0,0.343,1.1225,-0.594
hint_prob,111,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,112,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,113,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,114,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,115,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,116,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,117,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,118,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,119,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.381,0.0,0.301,1.1225,-0.762
hint_prob,120,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,121,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,122,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,123,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,124,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,125,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,126,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,127,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,128,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,129,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,130,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,131,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,132,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,133,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,134,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.374,0.0,0.3045,1.1225,-0.748
hint_prob,135,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,136,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.379,0.0,0.302,1.1225,-0.758
hint_prob,137,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,138,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.391,0.0,0.296,1.1225,-0.782
hint_prob,139,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,140,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,141,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,142,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,143,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,144,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.274,0.0,0.3545,1.1225,-0.548
hint_prob,145,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,146,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,147,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.365,0.0,0.309,1.1225,-0.73
hint_prob,148,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,149,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,150,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,151,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,152,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,153,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,154,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,155,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,156,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,157,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.267,0.0,0.358,1.1225,-0.534
hint_prob,158,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.381,0.0,0.301,1.1225,-0.762
hint_prob,159,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,160,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,161,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,162,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,163,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,164,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,165,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,166,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,167,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,168,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,169,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,170,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,171,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,172,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,173,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.0,0.4577822990844354,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,174,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,175,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,176,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,177,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.365,0.0,0.309,1.1225,-0.73
hint_prob,178,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.293,0.0,0.345,1.1225,-0.586
hint_prob,179,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,180,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,181,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,182,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,183,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,184,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,185,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,186,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,187,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,188,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,189,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,190,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,191,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,192,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,193,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,194,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,195,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,196,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,197,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,198,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.95,0.45727365208545273,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,199,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,200,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,201,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,202,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,203,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,204,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,205,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,206,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,207,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,208,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,209,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,210,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,211,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,212,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,213,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,214,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,215,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,216,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.0,0.4577822990844354,-0.39,0.0,0.2965,1.1225,-0.78
hint_prob,217,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,218,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,219,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,220,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,221,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.65,0.5050864699898271,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,222,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,223,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,224,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,225,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,226,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.284,0.0,0.3495,1.1225,-0.568
hint_prob,227,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,228,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,229,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,230,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.2,0.4598168870803663,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,231,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,232,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,233,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,234,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,235,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.3,0.46083418107833163,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,236,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,237,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,238,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.286,0.0,0.3485,1.1225,-0.572
hint_prob,239,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,240,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,241,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,242,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,243,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,244,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,245,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,246,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,247,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,248,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,249,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,250,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.281,0.0,0.351,1.1225,-0.562
hint_prob,251,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,252,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,253,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,254,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.372,0.0,0.3055,1.1225,-0.744
hint_prob,255,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,256,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,257,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,258,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,259,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,260,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,261,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,262,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,263,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,264,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,265,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,266,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,267,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,268,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,269,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,270,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,271,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,272,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,273,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,274,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,275,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,276,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,277,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,278,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,279,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,280,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,281,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,282,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,283,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,284,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,285,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,286,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,287,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,288,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,289,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,290,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,291,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,292,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,293,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,294,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,295,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,296,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,297,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,298,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,299,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,300,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,301,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,302,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,303,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.95,0.45727365208545273,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,304,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,305,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,306,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,307,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,308,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,309,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,310,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,311,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,312,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,313,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,314,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,315,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,316,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,317,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,318,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,319,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.75,0.5162767039674466,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,320,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,321,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,322,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,323,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,324,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,325,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,326,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,327,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,328,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,329,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,330,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,331,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,332,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,333,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,334,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.374,0.0,0.3045,1.1225,-0.748
hint_prob,335,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,336,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,337,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,338,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,339,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,340,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.371,0.0,0.306,1.1225,-0.742
hint_prob,341,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,342,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,343,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,344,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,345,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,346,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.297,0.0,0.343,1.1225,-0.594
hint_prob,347,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,348,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,349,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,350,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,351,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,352,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,353,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.1,0.5096642929806714,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,354,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,355,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,356,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.38,0.0,0.3015,1.1225,-0.76
hint_prob,357,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,358,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,359,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,360,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,361,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,362,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,363,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,364,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,365,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,366,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,367,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,368,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,369,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,370,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,371,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,372,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,373,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,374,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,375,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,376,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.8,0.45574771108850454,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,377,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,378,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,379,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,380,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,381,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,382,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,383,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,384,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,385,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,386,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,387,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,388,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,389,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,390,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,391,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,392,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,393,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,394,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,395,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,396,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.75,0.45523906408952186,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,397,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.5,0.503560528992879,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,398,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,399,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.293,0.0,0.345,1.1225,-0.586
hint_prob,400,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,401,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.376,0.0,0.3035,1.1225,-0.752
hint_prob,402,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,403,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,404,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.271,0.0,0.356,1.1225,-0.542
hint_prob,405,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,406,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,407,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,408,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,409,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,410,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,411,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,412,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,413,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,414,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,415,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,416,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,417,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,418,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,419,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,420,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,421,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,422,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,423,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,424,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.293,0.0,0.345,1.1225,-0.586
hint_prob,425,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,426,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,427,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.45,0.5030518819938963,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,428,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,429,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.281,0.0,0.351,1.1225,-0.562
hint_prob,430,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,431,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,432,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,433,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,434,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,435,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,436,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,437,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.75,0.5061037639877924,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,438,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.1,0.4587995930824008,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,439,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,440,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,441,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,442,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,443,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,444,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,445,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,446,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,447,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,448,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,449,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,450,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,451,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,452,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,453,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,454,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,455,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.384,0.0,0.2995,1.1225,-0.768
hint_prob,456,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,457,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,458,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,459,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,460,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,461,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,462,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,463,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,464,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,465,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,466,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,467,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,468,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,469,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.85,0.46642929806714145,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,470,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.291,0.0,0.346,1.1225,-0.582
hint_prob,471,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,472,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,473,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,474,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,475,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.85,0.5071210579857579,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,476,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.9,0.45676500508647,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,477,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,478,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,479,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,480,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,481,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,482,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,483,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.284,0.0,0.3495,1.1225,-0.568
hint_prob,484,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.35,0.46134282807731436,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,485,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,486,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,487,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,488,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,489,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,490,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,491,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,492,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,493,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,494,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.0,0.4577822990844354,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,495,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,496,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.55,0.45320447609359105,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,497,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,498,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,499,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,500,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,501,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,502,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,503,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,504,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,505,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,506,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,507,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.35,0.5020345879959308,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,508,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,509,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,510,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,511,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,512,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,513,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,514,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,515,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.2,0.5005086469989828,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,516,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.45,0.5132248219735503,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,517,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.15,0.5101729399796541,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,518,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,519,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,520,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,521,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,522,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,523,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,524,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,525,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,526,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,527,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,528,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,529,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,530,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,531,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,532,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,533,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,534,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.2,0.5106815869786369,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,535,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,536,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,537,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,538,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,539,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.354,0.0,0.3145,1.1225,-0.708
hint_prob,540,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,541,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,542,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,543,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.3,0.4506612410986775,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,544,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,545,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,546,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,547,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.399,0.0,0.292,1.1225,-0.798
hint_prob,548,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.2,0.5005086469989828,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,549,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.374,0.0,0.3045,1.1225,-0.748
hint_prob,550,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,551,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.274,0.0,0.3545,1.1225,-0.548
hint_prob,552,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,553,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,554,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,555,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,556,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,557,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,558,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.291,0.0,0.346,1.1225,-0.582
hint_prob,559,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,560,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,561,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,562,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,563,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,564,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,565,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,566,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,567,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,568,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,569,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,570,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,571,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,572,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,573,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,574,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,575,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,576,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,577,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,578,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,579,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,580,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,581,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,582,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,583,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,584,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,585,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,586,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,587,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,588,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,589,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,590,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,591,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,592,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,593,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,594,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,595,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,596,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.372,0.0,0.3055,1.1225,-0.744
hint_prob,597,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,598,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,599,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,600,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.365,0.0,0.309,1.1225,-0.73
hint_prob,601,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,602,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.291,0.0,0.346,1.1225,-0.582
hint_prob,603,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,604,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,605,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.293,0.0,0.345,1.1225,-0.586
hint_prob,606,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,607,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,608,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,609,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,610,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,611,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,612,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,613,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,614,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.293,0.0,0.345,1.1225,-0.586
hint_prob,615,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,616,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,617,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,618,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,619,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,620,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,621,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,622,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,623,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.95,0.5081383519837234,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,624,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,625,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,626,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.95,0.45727365208545273,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,627,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,628,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.1,0.4587995930824008,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,629,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,630,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,631,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.35,0.5020345879959308,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,632,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.5,0.4628687690742625,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,633,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.1,0.5096642929806714,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,634,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,635,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,636,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,637,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,638,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,639,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,640,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,641,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,642,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,643,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,644,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,645,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,646,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,647,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,648,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.369,0.0,0.307,1.1225,-0.738
hint_prob,649,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,650,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,651,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,652,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,653,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,654,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,655,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,656,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,657,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,658,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,659,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,660,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.85,0.4969481180061038,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,661,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,662,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,663,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,664,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,665,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,666,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,667,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,668,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,669,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.354,0.0,0.3145,1.1225,-0.708
hint_prob,670,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,671,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.286,0.0,0.3485,1.1225,-0.572
hint_prob,672,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,673,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,674,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,675,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,676,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,677,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,678,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,679,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,680,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.269,0.0,0.357,1.1225,-0.538
hint_prob,681,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,682,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,683,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,684,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,685,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,686,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,687,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,688,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,689,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,690,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.379,0.0,0.302,1.1225,-0.758
hint_prob,691,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,692,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,693,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,694,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,695,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.8,0.5066124109867751,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,696,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.2,0.5005086469989828,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,697,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,698,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,699,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,700,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,701,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,702,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.284,0.0,0.3495,1.1225,-0.568
hint_prob,703,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,704,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,705,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,706,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,707,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,708,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,709,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,710,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,711,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,712,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,713,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,714,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,715,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,716,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.354,0.0,0.3145,1.1225,-0.708
hint_prob,717,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,718,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,719,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,720,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,721,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,722,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,723,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,724,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,725,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,726,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,727,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,728,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.274,0.0,0.3545,1.1225,-0.548
hint_prob,729,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,730,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.268,0.0,0.3575,1.1225,-0.536
hint_prob,731,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,732,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,733,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,734,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,735,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,736,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.365,0.0,0.309,1.1225,-0.73
hint_prob,737,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,738,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,739,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.3,0.5015259409969481,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,740,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,741,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,742,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,743,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,744,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,745,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,746,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,747,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,748,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,749,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.385,0.0,0.299,1.1225,-0.77
hint_prob,750,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,751,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,752,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,753,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,754,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,755,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.6,0.5045778229908444,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,756,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,757,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,758,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,759,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,760,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,761,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,762,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,763,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,764,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,765,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,766,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,767,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,768,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,769,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.65,0.5050864699898271,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,770,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,771,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,772,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.65,0.45422177009155645,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,773,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,774,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,775,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,776,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,777,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,778,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,779,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,780,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.2,0.4598168870803663,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,781,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,782,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,783,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.45,0.5030518819938963,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,784,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,785,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,786,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,787,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.382,0.0,0.3005,1.1225,-0.764
hint_prob,788,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,789,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,790,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,791,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.0,0.46795523906408953,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,792,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,793,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,794,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.15,0.45930824008138355,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,795,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,796,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,797,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,798,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,799,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,800,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,801,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,802,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.45,0.5030518819938963,-0.291,0.0,0.346,1.1225,-0.582
hint_prob,803,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,804,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,805,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,806,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,807,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,808,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,809,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,810,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,811,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,812,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,813,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,814,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,815,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,816,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,817,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,818,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,819,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,820,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,821,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,822,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,823,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,824,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,825,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,826,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.297,0.0,0.343,1.1225,-0.594
hint_prob,827,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.381,0.0,0.301,1.1225,-0.762
hint_prob,828,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,829,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.05,0.5091556459816887,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,830,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,831,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.6,0.4537131230925738,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,832,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,833,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,834,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,835,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,836,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,837,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,838,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.4,0.5127161749745677,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,839,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,840,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,841,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,842,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.391,0.0,0.296,1.1225,-0.782
hint_prob,843,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,844,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,845,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,846,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,847,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,848,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,849,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,850,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,851,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,852,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,853,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.375,0.0,0.304,1.1225,-0.75
hint_prob,854,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,855,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,856,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,857,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,858,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.275,0.0,0.354,1.1225,-0.55
hint_prob,859,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,860,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.377,0.0,0.303,1.1225,-0.754
hint_prob,861,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,862,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,863,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,864,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,865,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,866,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,867,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,868,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,869,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,870,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,871,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.0,0.46795523906408953,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,872,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,873,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,874,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,875,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,876,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,877,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,878,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,879,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,880,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,881,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,882,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,883,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,884,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,885,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,886,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,887,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,888,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,889,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,890,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,891,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,892,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,893,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,894,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,895,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,896,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.15,0.45930824008138355,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,897,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.85,0.4969481180061038,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,898,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,899,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,900,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,901,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,902,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,903,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,904,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,905,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,906,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,907,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.291,0.0,0.346,1.1225,-0.582
hint_prob,908,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,909,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,910,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,911,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,912,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,913,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,914,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,915,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,916,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,917,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,918,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,919,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,920,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,921,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,922,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,923,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,924,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,925,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,926,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,927,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,928,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,929,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,930,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,931,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,932,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,933,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,934,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,935,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,936,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,937,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,938,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,939,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,940,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,941,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,942,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,943,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.7,0.515768056968464,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,944,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.281,0.0,0.351,1.1225,-0.562
hint_prob,945,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,946,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.9,0.45676500508647,-0.276,0.0,0.3535,1.1225,-0.552
hint_prob,947,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.386,0.0,0.2985,1.1225,-0.772
hint_prob,948,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,949,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,950,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,951,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,952,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,953,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,954,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,955,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,956,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,957,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,958,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,959,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,960,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,961,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,962,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,963,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,964,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,965,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,966,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,967,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,968,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,969,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,970,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,971,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,972,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,973,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,974,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,975,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,976,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,977,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,978,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,979,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,980,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,981,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.15,0.45930824008138355,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,982,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.25,0.5111902339776195,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,983,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,984,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,985,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,986,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,987,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,988,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,989,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,990,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,991,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,992,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,993,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,994,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,995,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,996,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,997,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.281,0.0,0.351,1.1225,-0.562
hint_prob,998,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.6,0.5045778229908444,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,999,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1000,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,1001,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1002,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1003,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1004,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1005,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1006,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1007,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1008,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,1009,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1010,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1011,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1012,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1013,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1014,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1015,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1016,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1017,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1018,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1019,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1020,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1021,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1022,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1023,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1024,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1025,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.25,0.46032553407934895,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,1026,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1027,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1028,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1029,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1030,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.375,0.0,0.304,1.1225,-0.75
hint_prob,1031,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,1032,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1033,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1034,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1035,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1036,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1037,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1038,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1039,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1040,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,1041,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,1042,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.29,0.0,0.3465,1.1225,-0.58
hint_prob,1043,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1044,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1045,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1046,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.376,0.0,0.3035,1.1225,-0.752
hint_prob,1047,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1048,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1049,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1050,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1051,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1052,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1053,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,1054,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1055,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1056,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1057,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,1058,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1059,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1060,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1061,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1062,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1063,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1064,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.371,0.0,0.306,1.1225,-0.742
hint_prob,1065,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.378,0.0,0.3025,1.1225,-0.756
hint_prob,1066,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1067,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,1068,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1069,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1070,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1071,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1072,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1073,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.75,0.45523906408952186,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1074,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1075,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.5,0.4628687690742625,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1076,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1077,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1078,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1079,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1080,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1081,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1082,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1083,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,1084,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1085,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1086,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1087,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1088,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,1089,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1090,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1091,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1092,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1093,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1094,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1095,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1096,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1097,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1098,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1099,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1100,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1101,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1102,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,1103,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1104,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1105,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1106,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1107,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,1108,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,1109,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1110,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1111,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1112,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1113,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1114,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1115,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1116,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1117,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1118,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1119,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1120,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1121,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,1122,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1123,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1124,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1125,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1126,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1127,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1128,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1129,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1130,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,1131,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1132,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1133,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1134,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1135,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1136,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1137,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1138,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1139,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.65,0.5050864699898271,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1140,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.375,0.0,0.304,1.1225,-0.75
hint_prob,1141,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.369,0.0,0.307,1.1225,-0.738
hint_prob,1142,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.255,0.0,0.364,1.1225,-0.51
hint_prob,1143,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1144,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1145,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.5,0.503560528992879,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1146,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.0,0.4577822990844354,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1147,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1148,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1149,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1150,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1151,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1152,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,1153,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1154,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1155,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1156,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1157,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1158,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1159,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1160,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1161,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1162,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1163,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.95,0.5081383519837234,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1164,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1165,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1166,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1167,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1168,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1169,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1170,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1171,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1172,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1173,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1174,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1175,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,1176,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1177,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1178,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1179,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1180,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,1181,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1182,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1183,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1184,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1185,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1186,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,1187,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1188,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,1189,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1190,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1191,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1192,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.3,0.46083418107833163,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1193,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1194,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,1195,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1196,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.283,0.0,0.35,1.1225,-0.566
hint_prob,1197,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1198,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1199,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1200,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1201,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1202,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1203,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1204,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1205,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.365,0.0,0.309,1.1225,-0.73
hint_prob,1206,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1207,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1208,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1209,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.281,0.0,0.351,1.1225,-0.562
hint_prob,1210,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1211,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1212,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.0,0.46795523906408953,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1213,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1214,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.9,0.45676500508647,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1215,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1216,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1217,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1218,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1219,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1220,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,1221,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1222,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1223,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.272,0.0,0.3555,1.1225,-0.544
hint_prob,1224,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1225,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1226,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1227,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1228,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1229,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.85,0.4969481180061038,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1230,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1231,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1232,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1233,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1234,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1235,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1236,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1237,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1238,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,1239,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1240,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1241,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1242,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.369,0.0,0.307,1.1225,-0.738
hint_prob,1243,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1244,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1245,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.7,0.4547304170905392,-0.369,0.0,0.307,1.1225,-0.738
hint_prob,1246,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1247,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1248,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1249,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1250,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1251,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1252,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1253,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.35,0.5020345879959308,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1254,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1255,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1256,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,1257,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,1258,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1259,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,1260,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1261,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1262,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1263,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1264,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1265,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1266,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1267,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1268,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1269,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1270,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1271,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1272,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1273,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1274,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1275,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1276,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1277,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1278,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1279,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1280,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1281,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1282,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1283,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.374,0.0,0.3045,1.1225,-0.748
hint_prob,1284,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,1285,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1286,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1287,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1288,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1289,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1290,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.378,0.0,0.3025,1.1225,-0.756
hint_prob,1291,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1292,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1293,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1294,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1295,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.378,0.0,0.3025,1.1225,-0.756
hint_prob,1296,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1297,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1298,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1299,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1300,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1301,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1302,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1303,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1304,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1305,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1306,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1307,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,1308,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1309,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1310,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.3,0.5015259409969481,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1311,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1312,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1313,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1314,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1315,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,1316,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.372,0.0,0.3055,1.1225,-0.744
hint_prob,1317,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1318,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,1319,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1320,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1321,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1322,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1323,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.372,0.0,0.3055,1.1225,-0.744
hint_prob,1324,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1325,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1326,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1327,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,1328,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1329,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,1330,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1331,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.377,0.0,0.303,1.1225,-0.754
hint_prob,1332,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1333,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,1334,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.273,0.0,0.355,1.1225,-0.546
hint_prob,1335,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1336,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1337,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1338,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1339,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1340,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.35,0.46134282807731436,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1341,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1342,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1343,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.394,0.0,0.2945,1.1225,-0.788
hint_prob,1344,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1345,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1346,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1347,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1348,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1349,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1350,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1351,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1352,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1353,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1354,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1355,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1356,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.293,0.0,0.345,1.1225,-0.586
hint_prob,1357,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1358,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1359,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1360,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1361,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1362,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1363,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1364,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1365,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1366,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,1367,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1368,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,1369,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,1370,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1371,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1372,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1373,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1374,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.35,0.46134282807731436,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,1375,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1376,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1377,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1378,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1379,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1380,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1381,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.374,0.0,0.3045,1.1225,-0.748
hint_prob,1382,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1383,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1384,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1385,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1386,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1387,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1388,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1389,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1390,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1391,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1392,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1393,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1394,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1395,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1396,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1397,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1398,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.354,0.0,0.3145,1.1225,-0.708
hint_prob,1399,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1400,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1401,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1402,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1403,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1404,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1405,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1406,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1407,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1408,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1409,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1410,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1411,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.55,0.5040691759918616,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1412,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.85,0.46642929806714145,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1413,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.6,0.5147507629704985,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1414,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1415,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,1416,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,1417,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1418,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1419,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,1420,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.3,0.46083418107833163,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1421,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1422,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1423,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1424,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1425,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1426,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1427,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1428,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1429,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.35,0.46134282807731436,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1430,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1431,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1432,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1433,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1434,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1435,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1436,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,1437,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1438,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1439,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1440,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1441,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1442,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1443,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1444,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1445,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,1446,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1447,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1448,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,1449,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1450,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1451,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1452,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,1453,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1454,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1455,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1456,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1457,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1458,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.2,0.5005086469989828,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1459,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1460,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1461,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,1462,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1463,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1464,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1465,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.3,0.46083418107833163,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1466,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.287,0.0,0.348,1.1225,-0.574
hint_prob,1467,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,1468,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1469,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1470,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.35,0.46134282807731436,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1471,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1472,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1473,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1474,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1475,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1476,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1477,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,1478,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,1479,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.382,0.0,0.3005,1.1225,-0.764
hint_prob,1480,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1481,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.25,0.46032553407934895,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1482,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1483,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1484,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1485,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1486,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1487,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1488,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1489,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1490,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1491,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1492,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1493,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1494,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1495,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1496,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1497,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1498,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1499,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1500,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1501,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1502,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,1503,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,1504,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1505,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,1506,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1507,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1508,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1509,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1510,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.268,0.0,0.3575,1.1225,-0.536
hint_prob,1511,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.383,0.0,0.3,1.1225,-0.766
hint_prob,1512,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1513,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1514,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1515,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1516,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1517,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1518,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.276,0.0,0.3535,1.1225,-0.552
hint_prob,1519,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1520,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1521,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1522,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1523,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.8,0.5066124109867751,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1524,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1525,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1526,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1527,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1528,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1529,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1530,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1531,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1532,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1533,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.378,0.0,0.3025,1.1225,-0.756
hint_prob,1534,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1535,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1536,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1537,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1538,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1539,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1540,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1541,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,1542,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.4,0.4516785350966429,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1543,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1544,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.366,0.0,0.3085,1.1225,-0.732
hint_prob,1545,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.365,0.0,0.309,1.1225,-0.73
hint_prob,1546,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1547,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1548,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1549,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,1550,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1551,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1552,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,1553,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1554,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1555,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,1556,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1557,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,1558,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1559,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1560,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1561,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1562,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1563,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1564,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,1565,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1566,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1567,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1568,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1569,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1570,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1571,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1572,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1573,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1574,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1575,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1576,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1577,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1578,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.4,0.5025432349949135,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1579,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1580,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.6,0.5045778229908444,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1581,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1582,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1583,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.85,0.46642929806714145,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1584,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1585,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,1586,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1587,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.297,0.0,0.343,1.1225,-0.594
hint_prob,1588,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1589,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1590,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.363,0.0,0.31,1.1225,-0.726
hint_prob,1591,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.4,0.46185147507629704,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1592,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.367,0.0,0.308,1.1225,-0.734
hint_prob,1593,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1594,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1595,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1596,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1597,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1598,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1599,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1600,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1601,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1602,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.29,0.0,0.3465,1.1225,-0.58
hint_prob,1603,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.372,0.0,0.3055,1.1225,-0.744
hint_prob,1604,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1605,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1606,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1607,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1608,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.368,0.0,0.3075,1.1225,-0.736
hint_prob,1609,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1610,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.289,0.0,0.347,1.1225,-0.578
hint_prob,1611,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1612,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1613,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1614,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.85,0.46642929806714145,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1615,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1616,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1617,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1618,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,1619,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1620,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1621,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1622,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1623,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1624,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1625,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1626,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1627,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1628,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,1629,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,1630,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1631,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1632,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.361,0.0,0.311,1.1225,-0.722
hint_prob,1633,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.272,0.0,0.3555,1.1225,-0.544
hint_prob,1634,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1635,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1636,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1637,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1638,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1639,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1640,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1641,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.371,0.0,0.306,1.1225,-0.742
hint_prob,1642,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.6,0.4638860630722279,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1643,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1644,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.15,0.5101729399796541,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1645,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1646,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1647,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1648,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1649,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1650,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1651,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1652,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1653,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1654,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1655,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1656,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1657,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1658,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1659,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1660,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1661,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.15,0.5,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1662,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1663,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1664,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1665,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1666,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1667,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.45,0.4623601220752798,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1668,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1669,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1670,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1671,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1672,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1673,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1674,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,1675,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1676,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1677,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1678,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.282,0.0,0.3505,1.1225,-0.564
hint_prob,1679,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1680,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1681,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,50.8,0.5167853509664293,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1682,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1683,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1684,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,1685,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1686,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1687,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.354,0.0,0.3145,1.1225,-0.708
hint_prob,1688,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1689,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1690,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1691,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,1692,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1693,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1694,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1695,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1696,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.85,0.5071210579857579,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1697,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1698,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1699,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.1,0.4587995930824008,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1700,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.65,0.4643947100712106,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1701,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1702,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1703,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1704,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.283,0.0,0.35,1.1225,-0.566
hint_prob,1705,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1706,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1707,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1708,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1709,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1710,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.0,0.4577822990844354,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1711,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1712,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.7,0.4547304170905392,-0.271,0.0,0.356,1.1225,-0.542
hint_prob,1713,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1714,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1715,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.35,0.5020345879959308,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1716,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1717,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.6,0.4944048830111903,-0.393,0.0,0.295,1.1225,-0.786
hint_prob,1718,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1719,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1720,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.25,0.46032553407934895,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1721,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1722,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1723,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1724,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1725,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1726,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1727,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1728,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1729,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1730,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.335,0.0,0.324,1.1225,-0.67
hint_prob,1731,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1732,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.371,0.0,0.306,1.1225,-0.742
hint_prob,1733,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1734,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,1735,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1736,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1737,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.382,0.0,0.3005,1.1225,-0.764
hint_prob,1738,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1739,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.25,0.5010172939979655,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1740,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1741,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1742,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1743,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1744,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1745,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1746,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1747,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1748,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1749,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1750,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1751,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1752,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.352,0.0,0.3155,1.1225,-0.704
hint_prob,1753,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,1754,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.283,0.0,0.35,1.1225,-0.566
hint_prob,1755,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1756,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.282,0.0,0.3505,1.1225,-0.564
hint_prob,1757,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1758,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1759,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.65,0.5050864699898271,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1760,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1761,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.3,0.47100712105798576,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1762,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1763,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.55,0.4633774160732452,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1764,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1765,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.28,0.0,0.3515,1.1225,-0.56
hint_prob,1766,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.329,0.0,0.327,1.1225,-0.658
hint_prob,1767,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1768,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1769,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,1770,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1771,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1772,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.85,0.46642929806714145,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1773,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1774,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1775,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1776,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.375,0.0,0.304,1.1225,-0.75
hint_prob,1777,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1778,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1779,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.304,0.0,0.3395,1.1225,-0.608
hint_prob,1780,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1781,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.379,0.0,0.302,1.1225,-0.758
hint_prob,1782,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.05,0.4684638860630722,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1783,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,1784,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1785,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.309,0.0,0.337,1.1225,-0.618
hint_prob,1786,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1787,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1788,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.289,0.0,0.347,1.1225,-0.578
hint_prob,1789,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1790,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.36,0.0,0.3115,1.1225,-0.72
hint_prob,1791,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.362,0.0,0.3105,1.1225,-0.724
hint_prob,1792,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1793,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1794,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.295,0.0,0.344,1.1225,-0.59
hint_prob,1795,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1796,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1797,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1798,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1799,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1800,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1801,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1802,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.2,0.5005086469989828,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1803,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1804,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,1805,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1806,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.25,0.46032553407934895,-0.278,0.0,0.3525,1.1225,-0.556
hint_prob,1807,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1808,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1809,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1810,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1811,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.353,0.0,0.315,1.1225,-0.706
hint_prob,1812,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1813,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1814,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1815,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.65,0.49491353001017296,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1816,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.376,0.0,0.3035,1.1225,-0.752
hint_prob,1817,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1818,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1819,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1820,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.9,0.47711088504577825,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1821,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1822,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1823,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1824,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.312,0.0,0.3355,1.1225,-0.624
hint_prob,1825,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1826,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.337,0.0,0.323,1.1225,-0.674
hint_prob,1827,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1828,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.5,0.4933875890132248,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1829,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1830,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.85,0.48677517802644965,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1831,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1832,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1833,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1834,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.15,0.4694811800610376,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1835,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1836,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1837,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1838,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.306,0.0,0.3385,1.1225,-0.612
hint_prob,1839,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.305,0.0,0.339,1.1225,-0.61
hint_prob,1840,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.95,0.49796541200406924,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1841,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.8,0.46592065106815866,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1842,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1843,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1844,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1845,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,1846,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.278,0.0,0.3525,1.1225,-0.556
hint_prob,1847,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1848,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1849,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1850,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1851,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1852,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1853,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1854,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.331,0.0,0.326,1.1225,-0.662
hint_prob,1855,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1856,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.344,0.0,0.3195,1.1225,-0.688
hint_prob,1857,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1858,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,1859,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1860,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1861,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1862,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.7,0.4649033570701933,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1863,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.5,0.4628687690742625,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1864,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.6,0.4537131230925738,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1865,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1866,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1867,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1868,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1869,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1870,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1871,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1872,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.15,0.4898270600203459,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1873,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1874,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1875,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1876,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1877,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1878,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.85,0.4969481180061038,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1879,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.327,0.0,0.328,1.1225,-0.654
hint_prob,1880,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.338,0.0,0.3225,1.1225,-0.676
hint_prob,1881,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1882,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.35,0.49186164801627674,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1883,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.3,0.5015259409969481,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1884,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.45,0.4725330620549339,-0.364,0.0,0.3095,1.1225,-0.728
hint_prob,1885,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1886,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.2,0.4699898270600204,-0.357,0.0,0.313,1.1225,-0.714
hint_prob,1887,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.4,0.47202441505595116,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1888,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.85,0.46642929806714145,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1889,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1890,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1891,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.359,0.0,0.312,1.1225,-0.718
hint_prob,1892,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.2,0.5005086469989828,-0.374,0.0,0.3045,1.1225,-0.748
hint_prob,1893,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.307,0.0,0.338,1.1225,-0.614
hint_prob,1894,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1895,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1896,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1897,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.05,0.47863682604272634,-0.377,0.0,0.303,1.1225,-0.754
hint_prob,1898,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1899,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.296,0.0,0.3435,1.1225,-0.592
hint_prob,1900,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1901,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1902,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1903,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.355,0.0,0.314,1.1225,-0.71
hint_prob,1904,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.34,0.0,0.3215,1.1225,-0.68
hint_prob,1905,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.15,0.47965412004069174,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1906,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.9,0.4872838250254323,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1907,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1908,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1909,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.6,0.5045778229908444,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1910,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1911,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.2,0.4903357070193286,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1912,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.8,0.4862665310274669,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1913,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1914,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.75,0.465412004069176,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1915,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1916,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.323,0.0,0.33,1.1225,-0.646
hint_prob,1917,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1918,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.65,0.4745676500508647,-0.302,0.0,0.3405,1.1225,-0.604
hint_prob,1919,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1920,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1921,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.369,0.0,0.307,1.1225,-0.738
hint_prob,1922,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.375,0.0,0.304,1.1225,-0.75
hint_prob,1923,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1924,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1925,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1926,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1927,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1928,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.328,0.0,0.3275,1.1225,-0.656
hint_prob,1929,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1930,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.0,0.4883011190233978,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1931,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.289,0.0,0.347,1.1225,-0.578
hint_prob,1932,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.294,0.0,0.3445,1.1225,-0.588
hint_prob,1933,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.369,0.0,0.307,1.1225,-0.738
hint_prob,1934,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1935,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1936,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1937,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.322,0.0,0.3305,1.1225,-0.644
hint_prob,1938,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.05,0.4989827060020346,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1939,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.6,0.47405900305188203,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1940,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.7,0.47507629704984744,-0.336,0.0,0.3235,1.1225,-0.672
hint_prob,1941,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.55,0.4837232960325534,-0.298,0.0,0.3425,1.1225,-0.596
hint_prob,1942,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.35,0.0,0.3165,1.1225,-0.7
hint_prob,1943,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,44.75,0.45523906408952186,-0.317,0.0,0.333,1.1225,-0.634
hint_prob,1944,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1945,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.3,0.4811800610376399,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1946,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.25,0.4704984740590031,-0.341,0.0,0.321,1.1225,-0.682
hint_prob,1947,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.326,0.0,0.3285,1.1225,-0.652
hint_prob,1948,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1949,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.55,0.4938962360122075,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1950,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.95,0.477619532044761,-0.319,0.0,0.332,1.1225,-0.638
hint_prob,1951,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.0,0.4984740590030519,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1952,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.9,0.49745676500508645,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1953,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.6,0.48423194303153616,-0.358,0.0,0.3125,1.1225,-0.716
hint_prob,1954,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.1,0.47914547304170907,-0.314,0.0,0.3345,1.1225,-0.628
hint_prob,1955,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.348,0.0,0.3175,1.1225,-0.696
hint_prob,1956,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.35,0.46134282807731436,-0.346,0.0,0.3185,1.1225,-0.692
hint_prob,1957,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.356,0.0,0.3135,1.1225,-0.712
hint_prob,1958,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.05,0.48880976602238047,-0.37,0.0,0.3065,1.1225,-0.74
hint_prob,1959,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.5,0.47304170905391657,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1960,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.7,0.4954221770091557,-0.3,0.0,0.3415,1.1225,-0.6
hint_prob,1961,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.333,0.0,0.325,1.1225,-0.666
hint_prob,1962,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.25,0.4908443540183113,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1963,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1964,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.95,0.4877924720244151,-0.286,0.0,0.3485,1.1225,-0.572
hint_prob,1965,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.33,0.0,0.3265,1.1225,-0.66
hint_prob,1966,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.75,0.4755849440488301,-0.32,0.0,0.3315,1.1225,-0.64
hint_prob,1967,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.8,0.49643947100712105,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1968,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.351,0.0,0.316,1.1225,-0.702
hint_prob,1969,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.2,0.48016276703967453,-0.288,0.0,0.3475,1.1225,-0.576
hint_prob,1970,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.339,0.0,0.322,1.1225,-0.678
hint_prob,1971,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1972,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.1,0.4994913530010173,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1973,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.1,0.4893184130213632,-0.375,0.0,0.304,1.1225,-0.75
hint_prob,1974,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.332,0.0,0.3255,1.1225,-0.664
hint_prob,1975,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.1,0.46897253306205494,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,1976,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.35,0.4816887080366226,-0.342,0.0,0.3205,1.1225,-0.684
hint_prob,1977,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.7,0.48524923702950157,-0.313,0.0,0.335,1.1225,-0.626
hint_prob,1978,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.31,0.0,0.3365,1.1225,-0.62
hint_prob,1979,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.45,0.49287894201424215,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1980,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.0,0.47812817904374366,-0.324,0.0,0.3295,1.1225,-0.648
hint_prob,1981,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.4,0.4923702950152594,-0.349,0.0,0.317,1.1225,-0.698
hint_prob,1982,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.316,0.0,0.3335,1.1225,-0.632
hint_prob,1983,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.5,0.503560528992879,-0.325,0.0,0.329,1.1225,-0.65
hint_prob,1984,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.45,0.482706002034588,-0.308,0.0,0.3375,1.1225,-0.616
hint_prob,1985,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.75,0.48575788402848424,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1986,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.35,0.4715157680569685,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1987,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.321,0.0,0.331,1.1225,-0.642
hint_prob,1988,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.55,0.47355035605289925,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1989,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.315,0.0,0.334,1.1225,-0.63
hint_prob,1990,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.75,0.49593082400813837,-0.301,0.0,0.341,1.1225,-0.602
hint_prob,1991,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.85,0.4766022380467956,-0.311,0.0,0.336,1.1225,-0.622
hint_prob,1992,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.9,0.4669379450661241,-0.345,0.0,0.319,1.1225,-0.69
hint_prob,1993,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.5,0.4832146490335707,-0.299,0.0,0.342,1.1225,-0.598
hint_prob,1994,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.65,0.48474059003051884,-0.318,0.0,0.3325,1.1225,-0.636
hint_prob,1995,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,45.95,0.46744659206510686,-0.343,0.0,0.32,1.1225,-0.686
hint_prob,1996,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.25,0.4806714140386572,-0.334,0.0,0.3245,1.1225,-0.668
hint_prob,1997,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,48.3,0.491353001017294,-0.347,0.0,0.318,1.1225,-0.694
hint_prob,1998,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,49.7,0.5055951169888098,-0.292,0.0,0.3455,1.1225,-0.584
hint_prob,1999,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,47.4,0.4821973550356053,-0.303,0.0,0.34,1.1225,-0.606
hint_prob,2000,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0,1,1,46.8,0.4760935910478128,-0.29,0.0,0.3465,1.1225,-0.58


==> data/Ness/hint_probE0.5.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
hint_prob,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
hint_prob,1,21.0,79.0,9.0,12.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,100.0,1.0,-0.1645,0.05,0.3355,0.3,-0.3435
hint_prob,2,49.15,50.85,37.3,11.85,0.0,0.0,3.55,0.0,0.770091556459817,0.22990844354018314,0.2299084435401831,42.15,0.4215,-0.1685,0.0405,0.3315,0.647,-0.38495
hint_prob,3,31.65,68.35,11.15,20.35,0.15,0.0,7.7,0.0,0.07266982622432859,0.9273301737756715,0.9273301737756714,76.35,0.7635,-0.1935,0.10225,0.3065,0.6675,-0.27625
hint_prob,4,43.35,56.65,23.85,19.35,0.15,0.0,13.65,0.05,0.5547866205305652,0.44521337946943484,0.44521337946943484,57.85,0.578,-0.2,0.075,0.3005,0.8665,-0.37565
hint_prob,5,33.4,66.6,10.5,22.55,0.35,0.0,16.9,0.25,0.1032934131736527,0.8967065868263473,0.8967065868263473,74.15,0.7390000000000001,-0.1735,0.11125,0.329,0.896,-0.18725
hint_prob,6,41.35,58.55,19.35,21.55,0.45,0.1,21.75,0.35,0.47762998790810157,0.5223700120918985,0.5223700120918985,62.3,0.6201201201201201,-0.182,0.08325,0.3215,1.06,-0.29735
hint_prob,7,33.75,66.05,9.45,23.9,0.4,0.2,23.95,0.15,0.1511111111111111,0.8488888888888888,0.8488888888888889,73.0,0.7299599198396793,-0.1835,0.105,0.3175,1.103,-0.24
hint_prob,8,37.25,62.4,15.15,21.75,0.35,0.35,27.45,0.1,0.3946308724832215,0.6053691275167785,0.6053691275167785,64.75,0.6487706974410437,-0.1755,0.088,0.325,1.224,-0.26775
hint_prob,9,28.15,71.4,6.3,21.15,0.7,0.45,30.5,0.2,0.108348134991119,0.891651865008881,0.8916518650088809,70.8,0.7091913611250626,-0.18075,0.09,0.32,1.2485,-0.2749
hint_prob,10,29.5,69.9,10.7,18.25,0.55,0.6,34.3,0.15,0.3338983050847458,0.6661016949152542,0.6661016949152543,65.5,0.6574446680080482,-0.16825,0.08,0.331,1.3345,-0.26920000000000005
hint_prob,11,26.8,72.4,9.0,17.35,0.45,0.8,38.0,0.05,0.2667910447761194,0.7332089552238805,0.7332089552238806,66.95,0.6743951612903226,-0.179,0.07375,0.3195,1.3965,-0.32025
hint_prob,12,27.05,72.1,8.9,17.6,0.55,0.85,41.1,0.05,0.28650646950092423,0.7134935304990758,0.7134935304990758,66.95,0.6747352496217853,-0.193,0.07275,0.3035,1.461,-0.36285
hint_prob,13,24.75,74.4,7.25,16.85,0.65,0.85,44.0,0.1,0.2222222222222222,0.7777777777777778,0.7777777777777778,67.05,0.67523953605648,-0.16475,0.07475,0.3325,1.5065,-0.26845
hint_prob,14,22.7,76.45,6.55,15.35,0.8,0.85,47.3,0.0,0.2356828193832599,0.7643171806167401,0.76431718061674,65.65,0.6621280887544125,-0.19325,0.06775,0.3025,1.5495,-0.378
hint_prob,15,23.0,76.05,8.85,13.45,0.7,0.95,49.7,0.05,0.32608695652173914,0.6739130434782609,0.6739130434782609,66.7,0.6728924785461888,-0.18775,0.06325,0.3085,1.614,-0.3775
hint_prob,16,22.3,76.75,8.55,13.0,0.75,0.95,52.4,0.0,0.2757847533632287,0.7242152466367712,0.7242152466367713,67.9,0.6855123674911662,-0.17325,0.05875,0.322,1.666,-0.34729999999999994
hint_prob,17,23.25,75.7,9.95,12.6,0.7,1.05,54.35,0.05,0.35698924731182796,0.643010752688172,0.6430107526881721,65.7,0.6634663971702881,-0.17575,0.056,0.32,1.736,-0.36284999999999995
hint_prob,18,20.05,78.75,6.45,13.0,0.6,1.2,55.95,0.0,0.1970074812967581,0.802992518703242,0.8029925187032418,68.3,0.6912955465587044,-0.20525,0.06225,0.2895,1.7685,-0.4365
hint_prob,19,19.4,79.25,6.25,12.6,0.55,1.35,58.2,0.15,0.2603092783505155,0.7396907216494846,0.7396907216494846,67.15,0.6791687785098834,-0.199,0.05525,0.2965,1.8115,-0.43625
hint_prob,20,15.8,82.8,3.8,11.65,0.35,1.4,60.2,0.1,0.12658227848101264,0.8734177215189873,0.8734177215189873,67.8,0.6866125760649088,-0.18475,0.055,0.31,1.8275,-0.39075
hint_prob,21,14.95,83.6,4.55,9.95,0.45,1.45,61.9,0.05,0.2408026755852843,0.7591973244147158,0.7591973244147158,65.15,0.6605783866057838,-0.1785,0.04775,0.316,1.8575,-0.39225
hint_prob,22,13.95,84.5,3.95,9.65,0.35,1.55,63.75,0.15,0.21505376344086022,0.7849462365591398,0.7849462365591398,65.95,0.6683595733875063,-0.17675,0.04375,0.3175,1.8825,-0.4003
hint_prob,23,11.9,86.4,2.65,8.95,0.3,1.7,65.75,0.05,0.14705882352941177,0.8529411764705882,0.8529411764705882,67.05,0.6815869786368259,-0.19925,0.042,0.2945,1.897,-0.4729
hint_prob,24,12.85,85.45,4.55,7.95,0.35,1.7,67.15,0.05,0.3229571984435798,0.6770428015564202,0.6770428015564203,65.15,0.6622583926754831,-0.1765,0.038,0.3155,1.933,-0.41514999999999996
hint_prob,25,10.05,88.2,2.5,7.3,0.25,1.75,68.4,0.0,0.11940298507462685,0.880597014925373,0.8805970149253731,65.5,0.6666666666666666,-0.2005,0.03775,0.291,1.9435,-0.49025
hint_prob,26,10.15,88.1,3.9,6.0,0.25,1.75,69.75,0.1,0.31034482758620685,0.689655172413793,0.6896551724137931,65.9,0.6697201017811705,-0.18125,0.02875,0.311,1.97,-0.45665
hint_prob,27,9.15,89.05,3.1,5.8,0.25,1.8,70.55,0.05,0.21311475409836064,0.7868852459016393,0.7868852459016393,64.15,0.6527494908350304,-0.16875,0.02775,0.323,1.986,-0.4235
hint_prob,28,8.3,89.9,2.95,5.1,0.25,1.8,71.7,0.0,0.25301204819277107,0.7469879518072289,0.7469879518072289,65.6,0.6680244399185336,-0.1785,0.0245,0.3125,2.003,-0.46264999999999995
hint_prob,29,7.85,90.35,2.75,4.8,0.3,1.8,73.3,0.05,0.27388535031847133,0.7261146496815287,0.7261146496815286,64.65,0.6578411405295316,-0.1745,0.023,0.317,2.021,-0.4545
hint_prob,30,7.1,91.1,2.3,4.55,0.25,1.8,74.5,0.05,0.19718309859154928,0.8028169014084507,0.8028169014084507,64.45,0.6558044806517312,-0.1965,0.0235,0.295,2.033,-0.5195
hint_prob,31,6.25,91.9,1.9,4.1,0.25,1.85,75.6,0.0,0.22399999999999998,0.7759999999999999,0.776,63.65,0.6484971981660723,-0.186,0.02025,0.3055,2.0445,-0.49825
hint_prob,32,5.7,92.3,1.55,4.05,0.1,2.0,76.9,0.05,0.16666666666666666,0.8333333333333333,0.8333333333333334,64.7,0.6596938775510205,-0.20325,0.01975,0.288,2.053,-0.553
hint_prob,33,5.05,92.95,1.2,3.75,0.1,2.0,77.85,0.0,0.17821782178217824,0.8217821782178218,0.8217821782178217,63.45,0.6474489795918368,-0.1905,0.0165,0.2995,2.061,-0.522
hint_prob,34,3.65,94.35,0.35,3.2,0.1,2.0,78.8,0.0,0.0684931506849315,0.9315068493150684,0.9315068493150684,64.7,0.6602040816326531,-0.1855,0.0145,0.3045,2.063,-0.513
hint_prob,35,2.95,95.05,0.05,2.8,0.1,2.0,79.7,0.0,0.0,1.0,1.0,64.15,0.6545918367346939,-0.1805,0.0135,0.3095,2.063,-0.501
hint_prob,36,2.7,95.3,0.35,2.3,0.05,2.0,81.1,0.0,0.14814814814814814,0.8518518518518517,0.8518518518518519,63.75,0.6505102040816326,-0.193,0.01,0.297,2.0665,-0.549
hint_prob,37,1.9,96.1,0.2,1.65,0.05,2.0,82.05,0.0,0.0,1.0,1.0,63.55,0.648469387755102,-0.175,0.00875,0.315,2.0665,-0.49875
hint_prob,38,2.2,95.8,0.55,1.6,0.05,2.0,83.1,0.0,0.2727272727272727,0.7272727272727273,0.7272727272727273,64.8,0.6612244897959183,-0.1815,0.007,0.3085,2.072,-0.5235
hint_prob,39,1.75,96.2,0.2,1.5,0.05,2.05,83.65,0.0,0.0,1.0,1.0,64.5,0.6584992343032159,-0.1655,0.00725,0.3245,2.072,-0.47575
hint_prob,40,1.7,96.25,0.45,1.2,0.05,2.05,84.5,0.0,0.2647058823529412,0.7352941176470589,0.7352941176470589,63.65,0.6498213374170495,-0.19975,0.0055,0.29,2.0755,-0.58275
hint_prob,41,1.2,96.7,0.15,1.05,0.0,2.1,84.9,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.19425,0.0055,0.2955,2.0755,-0.56725
hint_prob,42,1.25,96.65,0.3,0.95,0.0,2.1,85.55,0.0,0.24,0.76,0.76,65.35,0.6675178753830439,-0.179,0.00425,0.3105,2.078,-0.52425
hint_prob,43,0.85,97.05,0.1,0.75,0.0,2.1,86.0,0.0,0.0,1.0,1.0,63.05,0.6440245148110317,-0.1995,0.00325,0.29,2.078,-0.58875
hint_prob,44,0.6,97.3,0.0,0.6,0.0,2.1,86.65,0.0,0.0,1.0,1.0,66.05,0.6746680286006129,-0.1935,0.003,0.296,2.078,-0.5715
hint_prob,45,0.4,97.5,0.0,0.4,0.0,2.1,87.1,0.0,0.0,1.0,1.0,62.0,0.6332992849846782,-0.181,0.002,0.3085,2.078,-0.537
hint_prob,46,0.2,97.7,0.0,0.2,0.0,2.1,87.4,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.181,0.001,0.3085,2.078,-0.54
hint_prob,47,0.1,97.8,0.0,0.1,0.0,2.1,88.05,0.0,0.0,1.0,1.0,62.3,0.6363636363636364,-0.1865,0.00025,0.303,2.078,-0.55875
hint_prob,48,0.1,97.8,0.0,0.1,0.0,2.1,88.65,0.0,0.0,1.0,1.0,65.05,0.6644535240040859,-0.1635,0.0005,0.326,2.078,-0.489
hint_prob,49,0.1,97.8,0.0,0.1,0.0,2.1,89.1,0.0,0.0,1.0,1.0,62.8,0.6414708886618999,-0.1935,0.0005,0.296,2.078,-0.579
hint_prob,50,0.1,97.8,0.0,0.1,0.0,2.1,89.55,0.0,0.0,1.0,1.0,64.15,0.6552604698672115,-0.175,0.00025,0.3145,2.078,-0.52425
hint_prob,51,0.05,97.85,0.0,0.05,0.0,2.1,89.7,0.0,0.0,1.0,1.0,63.4,0.6475995914198162,-0.1925,0.00025,0.297,2.078,-0.57675
hint_prob,52,0.0,97.9,0.0,0.0,0.0,2.1,89.95,0.0,0,1,1,66.9,0.6833503575076609,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,53,0.0,97.9,0.0,0.0,0.0,2.1,90.3,0.0,0,1,1,62.55,0.638917262512768,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,54,0.0,97.9,0.0,0.0,0.0,2.1,90.55,0.0,0,1,1,67.1,0.6853932584269662,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,55,0.0,97.9,0.0,0.0,0.0,2.1,90.85,0.0,0,1,1,62.95,0.643003064351379,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,56,0.0,97.9,0.0,0.0,0.0,2.1,91.05,0.0,0,1,1,66.6,0.6802860061287027,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,57,0.0,97.9,0.0,0.0,0.0,2.1,91.2,0.0,0,1,1,63.55,0.6491317671092951,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,58,0.0,97.9,0.0,0.0,0.0,2.1,91.35,0.0,0,1,1,64.95,0.6634320735444331,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,59,0.0,97.9,0.0,0.0,0.0,2.1,91.6,0.0,0,1,1,64.0,0.6537282941777324,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,60,0.0,97.9,0.0,0.0,0.0,2.1,91.7,0.0,0,1,1,64.9,0.6629213483146068,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,61,0.0,97.9,0.0,0.0,0.0,2.1,91.85,0.0,0,1,1,64.45,0.6583248212461695,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,62,0.0,97.9,0.0,0.0,0.0,2.1,92.05,0.0,0,1,1,64.75,0.6613891726251276,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,63,0.0,97.9,0.0,0.0,0.0,2.1,92.2,0.0,0,1,1,65.5,0.6690500510725229,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,64,0.0,97.9,0.0,0.0,0.0,2.1,92.5,0.0,0,1,1,64.05,0.6542390194075587,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,65,0.0,97.9,0.0,0.0,0.0,2.1,92.65,0.0,0,1,1,64.8,0.661899897854954,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,66,0.0,97.9,0.0,0.0,0.0,2.1,92.65,0.0,0,1,1,65.7,0.6710929519918284,-0.16,0.0,0.3295,2.078,-0.48
hint_prob,67,0.0,97.9,0.0,0.0,0.0,2.1,92.7,0.0,0,1,1,62.85,0.6419816138917263,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,68,0.0,97.9,0.0,0.0,0.0,2.1,92.75,0.0,0,1,1,66.3,0.6772216547497446,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,69,0.0,97.9,0.0,0.0,0.0,2.1,92.75,0.0,0,1,1,63.0,0.6435137895812053,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,70,0.0,97.9,0.0,0.0,0.0,2.1,92.8,0.0,0,1,1,66.85,0.6828396322778344,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,71,0.0,97.9,0.0,0.0,0.0,2.1,92.9,0.0,0,1,1,63.75,0.6511746680286006,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,72,0.0,97.9,0.0,0.0,0.0,2.1,93.0,0.0,0,1,1,66.25,0.6767109295199183,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,73,0.0,97.9,0.0,0.0,0.0,2.1,93.15,0.0,0,1,1,64.1,0.654749744637385,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,74,0.0,97.9,0.0,0.0,0.0,2.1,93.15,0.0,0,1,1,65.65,0.6705822267620021,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,75,0.0,97.9,0.0,0.0,0.0,2.1,93.15,0.0,0,1,1,63.9,0.6527068437180796,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,76,0.0,97.9,0.0,0.0,0.0,2.1,93.25,0.0,0,1,1,65.05,0.6644535240040857,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,77,0.0,97.9,0.0,0.0,0.0,2.1,93.35,0.0,0,1,1,65.45,0.6685393258426966,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,78,0.0,97.9,0.0,0.0,0.0,2.1,93.45,0.0,0,1,1,64.4,0.6578140960163432,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,79,0.0,97.9,0.0,0.0,0.0,2.1,93.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,80,0.0,97.9,0.0,0.0,0.0,2.1,93.55,0.0,0,1,1,64.45,0.6583248212461695,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,81,0.0,97.9,0.0,0.0,0.0,2.1,93.55,0.0,0,1,1,64.05,0.6542390194075587,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,82,0.0,97.9,0.0,0.0,0.0,2.1,93.6,0.0,0,1,1,66.0,0.6741573033707865,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,83,0.0,97.9,0.0,0.0,0.0,2.1,93.65,0.0,0,1,1,63.8,0.6516853932584269,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,84,0.0,97.9,0.0,0.0,0.0,2.1,93.7,0.0,0,1,1,65.45,0.6685393258426966,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,85,0.0,97.9,0.0,0.0,0.0,2.1,93.8,0.0,0,1,1,64.85,0.6624106230847803,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,86,0.0,97.9,0.0,0.0,0.0,2.1,93.85,0.0,0,1,1,65.4,0.6680286006128703,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,87,0.0,97.9,0.0,0.0,0.0,2.1,93.85,0.0,0,1,1,65.3,0.6670071501532175,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,88,0.0,97.9,0.0,0.0,0.0,2.1,93.85,0.0,0,1,1,66.95,0.6838610827374872,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,89,0.0,97.9,0.0,0.0,0.0,2.1,93.85,0.0,0,1,1,63.15,0.6450459652706844,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,90,0.0,97.9,0.0,0.0,0.0,2.1,93.9,0.0,0,1,1,65.9,0.6731358529111339,-0.205,0.0,0.2845,2.078,-0.615
hint_prob,91,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,63.4,0.647599591419816,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,92,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,65.15,0.6654749744637385,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,93,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,65.5,0.6690500510725229,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,94,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,65.6,0.6700715015321755,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,95,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,64.1,0.654749744637385,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,96,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,65.95,0.6736465781409602,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,97,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,63.5,0.6486210418794688,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,98,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,67.1,0.6853932584269662,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,99,0.0,97.9,0.0,0.0,0.0,2.1,93.95,0.0,0,1,1,64.2,0.6557711950970377,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,100,0.0,97.9,0.0,0.0,0.0,2.1,94.05,0.0,0,1,1,65.7,0.6710929519918284,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,101,0.0,97.9,0.0,0.0,0.0,2.1,94.05,0.0,0,1,1,65.35,0.6675178753830439,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,102,0.0,97.9,0.0,0.0,0.0,2.1,94.1,0.0,0,1,1,65.3,0.6670071501532175,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,103,0.0,97.9,0.0,0.0,0.0,2.1,94.1,0.0,0,1,1,63.05,0.6440245148110316,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,104,0.0,97.9,0.0,0.0,0.0,2.1,94.15,0.0,0,1,1,65.8,0.672114402451481,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,105,0.0,97.9,0.0,0.0,0.0,2.1,94.15,0.0,0,1,1,63.55,0.6491317671092951,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,106,0.0,97.9,0.0,0.0,0.0,2.1,94.15,0.0,0,1,1,66.3,0.6772216547497446,-0.162,0.0,0.3275,2.078,-0.486
hint_prob,107,0.0,97.9,0.0,0.0,0.0,2.1,94.15,0.0,0,1,1,64.15,0.6552604698672114,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,108,0.0,97.9,0.0,0.0,0.0,2.1,94.15,0.0,0,1,1,66.55,0.6797752808988763,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,109,0.0,97.9,0.0,0.0,0.0,2.1,94.15,0.0,0,1,1,64.05,0.6542390194075587,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,110,0.0,97.9,0.0,0.0,0.0,2.1,94.2,0.0,0,1,1,65.25,0.6664964249233912,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,111,0.0,97.9,0.0,0.0,0.0,2.1,94.2,0.0,0,1,1,66.0,0.6741573033707865,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,112,0.0,97.9,0.0,0.0,0.0,2.1,94.2,0.0,0,1,1,65.55,0.6695607763023492,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,113,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,64.5,0.6588355464759958,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,114,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,64.6,0.6598569969356485,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,115,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,64.9,0.6629213483146068,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,116,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,65.9,0.6731358529111339,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,117,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,62.65,0.6399387129724208,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,118,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,66.1,0.6751787538304391,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,119,0.0,97.9,0.0,0.0,0.0,2.1,94.25,0.0,0,1,1,63.9,0.6527068437180796,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,120,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,65.7,0.6710929519918284,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,121,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,64.45,0.6583248212461695,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,122,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,64.4,0.6578140960163432,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,123,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,66.25,0.6767109295199183,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,124,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,65.55,0.6695607763023492,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,125,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,64.8,0.661899897854954,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,126,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,63.7,0.6506639427987743,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,127,0.0,97.9,0.0,0.0,0.0,2.1,94.3,0.0,0,1,1,65.65,0.6705822267620021,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,128,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,64.95,0.6634320735444331,-0.202,0.0,0.2875,2.078,-0.606
hint_prob,129,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,64.65,0.660367722165475,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,130,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,65.25,0.6664964249233912,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,131,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,64.05,0.6542390194075587,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,132,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,65.8,0.672114402451481,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,133,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,64.9,0.6629213483146068,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,134,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,65.35,0.6675178753830439,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,135,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,63.8,0.6516853932584269,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,136,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,67.3,0.6874361593462717,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,137,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,64.0,0.6537282941777324,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,138,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,66.9,0.6833503575076609,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,139,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,62.6,0.6394279877425945,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,140,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,65.8,0.672114402451481,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,141,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,62.4,0.637385086823289,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,142,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,66.95,0.6838610827374872,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,143,0.0,97.9,0.0,0.0,0.0,2.1,94.35,0.0,0,1,1,64.1,0.654749744637385,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,144,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,66.05,0.6746680286006128,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,145,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,63.75,0.6511746680286006,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,146,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,66.0,0.6741573033707865,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,147,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,64.25,0.656281920326864,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,148,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,66.1,0.6751787538304391,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,149,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,65.0,0.6639427987742594,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,150,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,65.15,0.6654749744637385,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,151,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,64.2,0.6557711950970377,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,152,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0,1,1,65.65,0.6705822267620021,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,153,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,63.35,0.6470888661899897,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,154,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.9,0.6731358529111339,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,155,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.15,0.6552604698672114,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,156,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,66.75,0.6818181818181818,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,157,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.0,0.6537282941777324,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,158,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,66.15,0.6756894790602656,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,159,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,63.55,0.6491317671092951,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,160,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,66.5,0.67926455566905,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,161,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.0,0.6639427987742594,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,162,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.25,0.6664964249233912,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,163,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.05,0.6542390194075587,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,164,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.85,0.6726251276813073,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,165,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.1,0.654749744637385,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,166,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.9,0.6731358529111339,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,167,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.0,0.6639427987742594,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,168,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.95,0.6634320735444331,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,169,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,63.95,0.6532175689479061,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,170,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.95,0.6736465781409602,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,171,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.05,0.6542390194075587,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,172,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,66.05,0.6746680286006128,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,173,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,63.9,0.6527068437180796,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,174,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,66.2,0.6762002042900919,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,175,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,63.85,0.6521961184882533,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,176,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.85,0.6726251276813073,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,177,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.55,0.6593462717058222,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,178,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.85,0.6624106230847803,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,179,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,65.0,0.6639427987742594,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,180,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.9,0.6629213483146068,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,181,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.65,0.660367722165475,-0.2135,0.0,0.276,2.078,-0.6405
hint_prob,182,0.0,97.9,0.0,0.0,0.0,2.1,94.45,0.0,0,1,1,64.65,0.660367722165475,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,183,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.202,0.0,0.2875,2.078,-0.606
hint_prob,184,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,185,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,186,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,187,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,188,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,189,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,190,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,191,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,192,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,193,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,194,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,195,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,196,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,197,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,198,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,199,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,61.05,0.6235955056179775,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,200,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.55,0.6899897854954034,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,201,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.4,0.637385086823289,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,202,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,203,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.159,0.0,0.3305,2.078,-0.477
hint_prob,204,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,205,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,206,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,207,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,208,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,209,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,210,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1555,0.0,0.334,2.078,-0.4665
hint_prob,211,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,212,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,213,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,214,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,215,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,216,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,217,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,218,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,219,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,220,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.162,0.0,0.3275,2.078,-0.486
hint_prob,221,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,222,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.65,0.6910112359550562,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,223,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,224,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,225,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,226,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,227,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,228,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,229,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,230,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,231,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,232,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,233,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,234,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,235,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,236,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.162,0.0,0.3275,2.078,-0.486
hint_prob,237,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,238,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,239,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,240,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,241,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,242,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,243,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,244,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,245,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,246,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.05,0.6848825331971399,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,247,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,248,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,249,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,250,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,251,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.6,0.6394279877425945,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,252,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,253,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,254,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,255,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,256,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,257,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,258,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,259,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,260,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,261,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,262,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,263,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,264,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1555,0.0,0.334,2.078,-0.4665
hint_prob,265,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,266,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.9,0.6833503575076609,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,267,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.154,0.0,0.3355,2.078,-0.462
hint_prob,268,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,269,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,270,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,271,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,272,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,273,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,274,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,275,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,276,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,277,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,278,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,279,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,280,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,281,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,282,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,283,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,284,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,285,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,286,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,287,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,288,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,289,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,290,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,291,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,292,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,293,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,294,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,295,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,296,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,297,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,298,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,299,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.65,0.6399387129724208,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,300,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,301,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,302,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,303,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,304,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,305,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,306,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,307,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,308,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,309,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,310,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,311,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,312,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,313,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,314,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,315,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,316,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,317,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,318,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,319,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.199,0.0,0.2905,2.078,-0.597
hint_prob,320,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.205,0.0,0.2845,2.078,-0.615
hint_prob,321,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,322,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.35,0.687946884576098,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,323,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,324,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,325,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,326,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,327,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,328,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,329,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,330,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,331,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.4,0.637385086823289,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,332,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,333,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,334,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,335,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,336,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,337,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,338,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,339,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,340,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,341,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,342,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,343,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,344,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,345,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,346,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,347,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,348,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,349,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.25,0.6358529111338099,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,350,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,351,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,352,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.2075,0.0,0.282,2.078,-0.6225
hint_prob,353,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,354,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,355,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,356,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,357,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,358,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.95,0.6940755873340143,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,359,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,360,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,361,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,362,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,363,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,364,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,365,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,366,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,367,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.1615,0.0,0.328,2.078,-0.4845
hint_prob,368,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,369,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,370,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,371,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,372,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,373,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.45,0.6378958120531154,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,374,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,375,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,376,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,377,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,378,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,379,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,380,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,381,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,382,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,383,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,384,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,385,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,386,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,387,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,388,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,389,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,390,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,391,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,392,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,393,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,394,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,395,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.1,0.6343207354443309,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,396,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,397,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,398,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,399,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,400,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.65,0.6910112359550562,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,401,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,402,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,403,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,404,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,405,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,406,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,407,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,408,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,409,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,410,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,411,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,412,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,413,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,414,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,415,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,416,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,417,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,418,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,419,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,420,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,421,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,422,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,423,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,424,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,425,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,426,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,427,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,428,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,429,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,430,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,431,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,432,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,433,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,434,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,435,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,436,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,437,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,438,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.5,0.689479060265577,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,439,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,440,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,441,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,442,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,443,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.148,0.0,0.3415,2.078,-0.444
hint_prob,444,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,445,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,446,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.55,0.6899897854954034,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,447,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,448,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,449,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,450,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1655,0.0,0.324,2.078,-0.4965
hint_prob,451,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,452,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,453,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,454,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,455,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,456,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,457,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,458,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,459,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1655,0.0,0.324,2.078,-0.4965
hint_prob,460,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,461,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,462,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,463,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,464,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,465,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,466,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,467,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,468,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,469,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,470,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1585,0.0,0.331,2.078,-0.4755
hint_prob,471,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,472,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,473,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,474,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,475,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,476,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,477,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,478,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.2055,0.0,0.284,2.078,-0.6165
hint_prob,479,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.199,0.0,0.2905,2.078,-0.597
hint_prob,480,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,481,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,482,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,483,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,484,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,485,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,486,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,487,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,488,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,489,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,490,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,491,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,492,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,493,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1605,0.0,0.329,2.078,-0.4815
hint_prob,494,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,495,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,496,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,497,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,498,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,499,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,500,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,501,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,502,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,503,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,504,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,505,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,506,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,507,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,508,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,509,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,510,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,511,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,512,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,513,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,514,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,515,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,516,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,517,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,518,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,519,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.2005,0.0,0.289,2.078,-0.6015
hint_prob,520,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,521,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,522,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.156,0.0,0.3335,2.078,-0.468
hint_prob,523,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,524,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,525,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,526,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,527,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,528,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,529,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,530,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,531,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,532,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,533,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,534,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,535,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,536,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,537,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,538,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,539,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,540,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.2085,0.0,0.281,2.078,-0.6255
hint_prob,541,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,542,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,543,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,544,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,545,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,546,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,547,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,548,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.35,0.687946884576098,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,549,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.3,0.6363636363636362,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,550,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,551,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,552,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,553,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,554,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,555,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.2025,0.0,0.287,2.078,-0.6075
hint_prob,556,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,557,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,558,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.35,0.687946884576098,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,559,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,560,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,561,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,61.65,0.6297242083758937,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,562,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.6,0.6905005107252298,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,563,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,564,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,565,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.162,0.0,0.3275,2.078,-0.486
hint_prob,566,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,567,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,568,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,569,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,570,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,571,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.2,0.686414708886619,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,572,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,573,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,574,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,575,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,576,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,577,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,578,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,579,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,580,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,581,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,582,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,583,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.7,0.6404494382022472,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,584,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,585,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,586,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,587,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,588,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,589,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,590,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,591,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,592,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.25,0.6869254341164454,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,593,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,594,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1655,0.0,0.324,2.078,-0.4965
hint_prob,595,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,596,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.9,0.6833503575076609,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,597,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,598,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,599,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,600,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,601,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,602,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,603,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,604,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,605,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,606,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,607,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.5,0.6384065372829417,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,608,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,609,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,610,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,611,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,612,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,613,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,614,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,615,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,616,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,617,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,618,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,619,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,620,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,621,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,622,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,623,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,624,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,625,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,626,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,627,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,628,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,629,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,630,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,631,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,632,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,633,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,634,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,635,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,636,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,637,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,638,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,639,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,640,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,641,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,642,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,643,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,644,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,645,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,646,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,647,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,648,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,649,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,650,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,651,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,652,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,653,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,654,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,655,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,656,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,657,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,658,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,659,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,660,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,661,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,662,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,663,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,664,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,665,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,666,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,667,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,668,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,669,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,670,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,671,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.2015,0.0,0.288,2.078,-0.6045
hint_prob,672,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,673,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,674,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,675,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,676,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,677,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.9,0.6424923391215526,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,678,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,679,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,680,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,681,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,682,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1625,0.0,0.327,2.078,-0.4875
hint_prob,683,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,684,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.2,0.686414708886619,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,685,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,686,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.6,0.6905005107252298,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,687,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,688,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,689,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,690,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1605,0.0,0.329,2.078,-0.4815
hint_prob,691,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,692,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,693,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.2055,0.0,0.284,2.078,-0.6165
hint_prob,694,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,695,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,696,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,697,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,698,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,699,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.45,0.6378958120531154,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,700,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,701,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,702,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,703,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,704,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,705,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,706,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,707,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,708,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,709,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,710,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,711,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,712,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,68.25,0.6971399387129724,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,713,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,714,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,715,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.3,0.6363636363636362,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,716,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.05,0.6848825331971399,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,717,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,718,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,719,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,720,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,721,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,722,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,723,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,724,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,725,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,726,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,727,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.65,0.6399387129724208,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,728,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,729,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,730,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,731,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,732,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,733,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,734,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,735,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,736,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,737,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,738,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,739,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.2065,0.0,0.283,2.078,-0.6195
hint_prob,740,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,741,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,742,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,743,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,744,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,745,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,746,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,747,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,748,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,749,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,750,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,751,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,752,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,753,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,754,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,755,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,756,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,757,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,758,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,759,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,760,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,761,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,762,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,763,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,764,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,765,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,766,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,767,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,768,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,769,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,770,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1605,0.0,0.329,2.078,-0.4815
hint_prob,771,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,772,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,773,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,774,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,775,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,776,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,777,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,778,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,779,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,780,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,781,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,782,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,783,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,784,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,785,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,786,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,787,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,788,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,789,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,790,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.2025,0.0,0.287,2.078,-0.6075
hint_prob,791,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,792,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,793,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,794,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,795,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,796,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,797,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,798,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,799,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.75,0.6409601634320735,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,800,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,801,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.9,0.6424923391215526,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,802,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,803,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,804,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,805,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,806,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,807,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,808,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.2025,0.0,0.287,2.078,-0.6075
hint_prob,809,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,810,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,811,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,812,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,813,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,814,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,815,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,816,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,817,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,818,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,819,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,820,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,821,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,822,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,823,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,824,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1605,0.0,0.329,2.078,-0.4815
hint_prob,825,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.6,0.6394279877425945,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,826,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.2,0.686414708886619,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,827,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,828,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,829,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,830,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,831,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,832,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,833,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,834,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,835,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,836,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,837,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,838,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,839,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,840,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,841,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,842,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,843,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,844,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,845,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,846,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,847,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,848,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,849,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,850,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,851,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,852,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,853,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,854,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,855,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,856,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,857,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,858,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,859,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,860,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,861,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,862,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,863,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,864,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,865,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,866,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,867,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,868,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,869,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1615,0.0,0.328,2.078,-0.4845
hint_prob,870,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,871,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,872,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,873,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,874,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,875,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,876,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,877,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,878,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,879,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,880,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,881,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,882,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,883,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,884,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,885,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,886,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,887,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,888,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,889,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,890,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.2,0.686414708886619,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,891,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,892,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,893,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.55,0.638917262512768,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,894,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,895,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,896,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,897,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,898,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,899,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,900,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,901,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.75,0.6409601634320735,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,902,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,903,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,904,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,905,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,906,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,907,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,908,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,909,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,910,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,911,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,912,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,913,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,914,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,915,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,916,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,917,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,918,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,919,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,920,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,921,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,922,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,923,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,924,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,925,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.203,0.0,0.2865,2.078,-0.609
hint_prob,926,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.203,0.0,0.2865,2.078,-0.609
hint_prob,927,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,928,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,929,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,930,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,931,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,932,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,933,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,934,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,935,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,936,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,937,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,938,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.2005,0.0,0.289,2.078,-0.6015
hint_prob,939,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,940,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,941,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,942,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,943,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,944,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,945,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,946,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,947,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,948,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,949,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,950,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.202,0.0,0.2875,2.078,-0.606
hint_prob,951,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,952,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,953,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.2005,0.0,0.289,2.078,-0.6015
hint_prob,954,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,955,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,956,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,957,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,958,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,959,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,960,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,961,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.75,0.6409601634320735,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,962,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,963,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,964,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,965,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,966,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,967,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.6,0.6394279877425945,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,968,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,969,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,970,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,971,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,972,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,973,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,974,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,975,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,976,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,977,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1555,0.0,0.334,2.078,-0.4665
hint_prob,978,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,979,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,980,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,981,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,982,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,983,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,984,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.05,0.6848825331971399,-0.2095,0.0,0.28,2.078,-0.6285
hint_prob,985,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,61.95,0.6327885597548519,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,986,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,987,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,988,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.1625,0.0,0.327,2.078,-0.4875
hint_prob,989,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,990,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,991,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,992,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,993,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,994,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,995,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,996,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,997,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,998,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,999,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1000,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1001,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1002,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1003,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1004,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1005,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1006,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1007,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1008,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1009,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.159,0.0,0.3305,2.078,-0.477
hint_prob,1010,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,1011,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1012,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,1013,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1014,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1015,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1016,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1017,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1018,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1019,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1020,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1021,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1022,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1023,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1024,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1025,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1026,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1027,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1028,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1029,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1030,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1031,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1032,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1033,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1034,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1035,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1036,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1037,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1038,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1039,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1040,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,1041,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1042,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1043,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1044,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1045,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1046,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1047,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1048,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1049,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1050,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,1051,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.202,0.0,0.2875,2.078,-0.606
hint_prob,1052,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1053,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1054,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1055,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1056,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1057,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1058,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1059,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1060,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1061,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1062,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1063,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.1625,0.0,0.327,2.078,-0.4875
hint_prob,1064,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1065,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.201,0.0,0.2885,2.078,-0.603
hint_prob,1066,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1067,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1068,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1069,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1070,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.16,0.0,0.3295,2.078,-0.48
hint_prob,1071,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1072,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.3,0.6874361593462717,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1073,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1074,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1075,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1076,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1077,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1078,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1079,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1525,0.0,0.337,2.078,-0.4575
hint_prob,1080,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1081,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1082,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1083,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1084,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.2025,0.0,0.287,2.078,-0.6075
hint_prob,1085,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1086,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1087,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1088,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1089,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1090,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1091,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.4,0.637385086823289,-0.159,0.0,0.3305,2.078,-0.477
hint_prob,1092,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1093,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1094,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1095,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1096,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1097,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1098,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1099,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1100,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1101,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1102,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1103,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1104,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1105,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1106,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1107,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.201,0.0,0.2885,2.078,-0.603
hint_prob,1108,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1109,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1110,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.16,0.0,0.3295,2.078,-0.48
hint_prob,1111,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1112,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1113,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1114,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1115,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1116,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1117,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,1118,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1119,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1120,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1121,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1122,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1123,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.199,0.0,0.2905,2.078,-0.597
hint_prob,1124,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1125,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,1126,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1127,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1565,0.0,0.333,2.078,-0.4695
hint_prob,1128,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1129,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1130,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1131,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1132,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1133,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1134,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1135,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1136,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1137,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1138,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1139,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1140,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1141,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1142,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1143,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1144,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,1145,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1146,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1147,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1148,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.2045,0.0,0.285,2.078,-0.6135
hint_prob,1149,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1150,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.207,0.0,0.2825,2.078,-0.621
hint_prob,1151,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1152,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1153,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1154,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1155,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1156,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1157,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1158,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1159,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1160,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1161,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1162,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1163,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1164,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1165,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1166,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1167,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1168,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1169,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1170,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1171,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1172,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.2055,0.0,0.284,2.078,-0.6165
hint_prob,1173,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1174,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1175,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1176,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1177,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1178,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1179,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.159,0.0,0.3305,2.078,-0.477
hint_prob,1180,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1181,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1182,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1183,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1184,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1185,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,1186,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1187,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1188,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1189,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1190,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1191,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1192,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1193,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.205,0.0,0.2845,2.078,-0.615
hint_prob,1194,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1195,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1196,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.25,0.6869254341164454,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1197,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1198,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1199,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1200,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1201,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1202,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1203,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1204,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1205,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.162,0.0,0.3275,2.078,-0.486
hint_prob,1206,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1207,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1208,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1209,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1210,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1211,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1212,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1213,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1214,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1215,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.213,0.0,0.2765,2.078,-0.639
hint_prob,1216,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1217,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1218,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1219,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1220,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1585,0.0,0.331,2.078,-0.4755
hint_prob,1221,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1222,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.203,0.0,0.2865,2.078,-0.609
hint_prob,1223,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1224,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1225,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1226,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.25,0.6869254341164454,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1227,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1228,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1229,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1230,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1231,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1232,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1233,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1234,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1235,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1236,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1237,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1238,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.157,0.0,0.3325,2.078,-0.471
hint_prob,1239,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1240,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1241,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1242,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1243,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1244,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1245,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,61.8,0.6312563840653728,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1246,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1247,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1248,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1249,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,1250,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1251,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1252,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1253,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1254,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1255,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1256,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1257,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,1258,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1259,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.163,0.0,0.3265,2.078,-0.489
hint_prob,1260,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1261,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1262,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1263,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1264,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1265,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1266,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1267,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1268,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1269,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.199,0.0,0.2905,2.078,-0.597
hint_prob,1270,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1271,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1272,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1273,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.9,0.6424923391215526,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1274,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1275,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1276,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1277,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.2035,0.0,0.286,2.078,-0.6105
hint_prob,1278,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1279,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1280,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1281,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1282,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.35,0.687946884576098,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1283,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1284,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,68.05,0.6950970377936669,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1285,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1286,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1287,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1288,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1289,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1290,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1291,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1292,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1293,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1294,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1295,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1296,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1297,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1298,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1299,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1300,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.202,0.0,0.2875,2.078,-0.606
hint_prob,1301,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1302,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1303,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1304,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1305,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1306,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1307,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1308,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.16,0.0,0.3295,2.078,-0.48
hint_prob,1309,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1310,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1311,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1312,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1313,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1314,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1315,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1316,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1317,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1318,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1319,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1625,0.0,0.327,2.078,-0.4875
hint_prob,1320,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1321,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1322,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1323,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.1,0.6343207354443309,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1324,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1325,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.4,0.637385086823289,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1326,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1327,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.9,0.6424923391215526,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1328,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1329,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1330,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1331,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,1332,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1333,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,1334,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1335,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1336,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1337,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.2125,0.0,0.277,2.078,-0.6375
hint_prob,1338,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1339,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1340,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1341,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1342,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1343,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1344,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1345,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1346,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1525,0.0,0.337,2.078,-0.4575
hint_prob,1347,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1348,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1349,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,1350,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1351,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1352,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,1353,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1354,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,1355,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1625,0.0,0.327,2.078,-0.4875
hint_prob,1356,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1357,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1585,0.0,0.331,2.078,-0.4755
hint_prob,1358,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1359,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1360,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1361,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1362,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1363,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1364,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1365,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1366,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.2005,0.0,0.289,2.078,-0.6015
hint_prob,1367,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1368,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1369,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1370,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1371,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1372,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1373,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1374,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1375,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1376,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1585,0.0,0.331,2.078,-0.4755
hint_prob,1377,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1378,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1379,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1380,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1381,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1382,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1383,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1384,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1385,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1386,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1387,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1388,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1389,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.2125,0.0,0.277,2.078,-0.6375
hint_prob,1390,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,1391,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1392,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1393,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1394,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1395,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1396,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1397,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1398,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1399,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1400,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1401,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1402,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1403,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1404,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1405,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.55,0.638917262512768,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1406,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1407,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.0,0.6435137895812053,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1408,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1409,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1410,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1411,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1412,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1413,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1414,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1415,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1416,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1417,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1418,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.2045,0.0,0.285,2.078,-0.6135
hint_prob,1419,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1420,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1421,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1422,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1423,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1424,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1425,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1426,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1427,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1428,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,1429,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.6,0.6394279877425945,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1430,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1431,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1432,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1433,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1434,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1435,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1436,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.5,0.689479060265577,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1437,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1438,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1439,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1440,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1441,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.2045,0.0,0.285,2.078,-0.6135
hint_prob,1442,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,1443,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1444,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1445,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1446,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1447,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1448,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.7,0.6915219611848825,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1449,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1450,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1451,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1452,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1453,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1454,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1455,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,1456,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,1457,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1458,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.163,0.0,0.3265,2.078,-0.489
hint_prob,1459,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.7,0.6404494382022472,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1460,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,1461,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.3,0.6363636363636362,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1462,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1463,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1464,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1465,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,1466,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.161,0.0,0.3285,2.078,-0.483
hint_prob,1467,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1468,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1469,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1470,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1471,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.65,0.6399387129724208,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1472,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.05,0.6848825331971399,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1473,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1474,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.1,0.6853932584269662,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1475,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1476,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1477,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1478,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,1479,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1480,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1481,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1482,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1483,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1484,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1485,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.163,0.0,0.3265,2.078,-0.489
hint_prob,1486,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1487,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1488,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.05,0.6848825331971399,-0.201,0.0,0.2885,2.078,-0.603
hint_prob,1489,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1490,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1491,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1492,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1493,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1494,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.201,0.0,0.2885,2.078,-0.603
hint_prob,1495,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1496,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1497,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1498,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1499,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1500,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1501,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1502,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1503,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.162,0.0,0.3275,2.078,-0.486
hint_prob,1504,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1505,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1525,0.0,0.337,2.078,-0.4575
hint_prob,1506,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.2055,0.0,0.284,2.078,-0.6165
hint_prob,1507,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1508,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1509,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1510,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.16,0.0,0.3295,2.078,-0.48
hint_prob,1511,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1512,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1513,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1514,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1515,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,1516,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.161,0.0,0.3285,2.078,-0.483
hint_prob,1517,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1518,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1519,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1520,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.207,0.0,0.2825,2.078,-0.621
hint_prob,1521,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1522,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1523,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1524,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1525,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1526,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1527,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1528,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1529,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.0,0.6537282941777324,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1530,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1531,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1532,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1533,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,1534,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1535,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1536,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1537,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1538,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1539,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1540,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1541,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1542,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1543,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1544,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1545,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1546,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1547,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1548,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1549,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1550,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1551,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1552,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1553,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1554,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1555,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1556,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1557,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1558,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1559,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1560,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1561,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1562,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1563,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1564,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1565,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,1566,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1567,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1568,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1569,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1570,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1571,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1572,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1573,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1574,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1575,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1576,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1577,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1578,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1565,0.0,0.333,2.078,-0.4695
hint_prob,1579,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1580,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1581,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1582,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1583,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1584,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.9,0.6833503575076609,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1585,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,1586,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1587,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1588,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1589,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1590,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1591,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1592,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.2005,0.0,0.289,2.078,-0.6015
hint_prob,1593,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1594,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1595,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1596,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1597,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,1598,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1599,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1600,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1601,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1602,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1603,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1604,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1605,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1606,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1607,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1608,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1609,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1610,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1611,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,1612,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1613,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1614,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1615,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1945,0.0,0.295,2.078,-0.5835
hint_prob,1616,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1617,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1618,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1619,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1655,0.0,0.324,2.078,-0.4965
hint_prob,1620,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1621,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1622,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1623,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1624,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1625,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1626,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1627,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1628,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.8,0.6925434116445351,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1629,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.05,0.6338100102145046,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1630,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1631,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1632,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1595,0.0,0.33,2.078,-0.4785
hint_prob,1633,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1634,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1635,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1636,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.3,0.6874361593462717,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1637,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1638,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1639,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.75,0.6409601634320735,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1640,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,68.65,0.7012257405515833,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1641,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.55,0.638917262512768,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1642,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1643,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1644,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.5,0.689479060265577,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1645,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1646,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1647,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1648,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1649,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.1,0.6343207354443309,-0.161,0.0,0.3285,2.078,-0.483
hint_prob,1650,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.25,0.6869254341164454,-0.1615,0.0,0.328,2.078,-0.4845
hint_prob,1651,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.35,0.6368743615934627,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1652,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1653,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1654,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1655,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1656,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1657,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1658,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1659,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1660,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1661,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1662,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,1663,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1664,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1665,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.45,0.6481103166496425,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1666,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1667,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1668,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1669,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1670,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1671,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1672,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1673,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1674,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,1675,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1676,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1677,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.5,0.6384065372829417,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1678,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1679,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1680,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1681,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1682,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.05,0.6848825331971399,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1683,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1684,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.55,0.6695607763023492,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1685,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1686,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1687,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.35,0.6368743615934627,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1688,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.0,0.6843718079673136,-0.203,0.0,0.2865,2.078,-0.609
hint_prob,1689,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1690,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1691,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1692,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1693,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1694,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1695,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,1696,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1697,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1698,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1699,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.75,0.6409601634320735,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1700,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1701,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1702,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,1703,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1704,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1705,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1706,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.9,0.6833503575076609,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1707,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1708,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1709,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,61.8,0.6312563840653728,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1710,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1711,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1712,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,1713,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1714,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1715,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1615,0.0,0.328,2.078,-0.4845
hint_prob,1716,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,1717,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1718,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1719,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1720,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1721,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1722,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.05,0.6746680286006128,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1723,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1724,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1725,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1726,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1727,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1728,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1729,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.186,0.0,0.3035,2.078,-0.558
hint_prob,1730,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.3,0.6874361593462717,-0.163,0.0,0.3265,2.078,-0.489
hint_prob,1731,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.4,0.637385086823289,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1732,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.55,0.6899897854954034,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1733,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,1734,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1735,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,1736,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,68.05,0.6950970377936669,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,1737,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.5,0.6486210418794688,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1738,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.8,0.6925434116445351,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1739,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.5,0.6384065372829417,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1740,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1741,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1742,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,1743,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1744,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1745,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1725,0.0,0.317,2.078,-0.5175
hint_prob,1746,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1747,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1748,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1749,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.7,0.6608784473953013,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1750,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1751,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1752,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1753,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1754,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1755,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1756,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1757,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1758,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1759,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.6,0.6394279877425945,-0.2045,0.0,0.285,2.078,-0.6135
hint_prob,1760,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1761,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1762,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1763,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.1995,0.0,0.29,2.078,-0.5985
hint_prob,1764,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1765,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,1766,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1767,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,1768,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1769,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1770,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.95,0.6736465781409602,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1771,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1772,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1773,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1774,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1775,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1776,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1777,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1778,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1779,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1780,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1781,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.1,0.654749744637385,-0.201,0.0,0.2885,2.078,-0.603
hint_prob,1782,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1783,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,1784,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1785,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1786,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1787,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,1788,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1789,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1790,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1791,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1792,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1745,0.0,0.315,2.078,-0.5235
hint_prob,1793,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1794,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1795,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,1796,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1797,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.55,0.638917262512768,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1798,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.15,0.6859039836567926,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1799,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.25,0.646067415730337,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1800,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1801,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.205,0.0,0.2845,2.078,-0.615
hint_prob,1802,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.195,0.0,0.2945,2.078,-0.585
hint_prob,1803,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1804,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1805,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.204,0.0,0.2855,2.078,-0.612
hint_prob,1806,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1807,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1935,0.0,0.296,2.078,-0.5805
hint_prob,1808,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.0,0.6741573033707865,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1809,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.35,0.6470888661899897,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1810,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1811,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1812,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1813,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1814,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1815,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.2025,0.0,0.287,2.078,-0.6075
hint_prob,1816,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.5,0.689479060265577,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1817,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.1575,0.0,0.332,2.078,-0.4725
hint_prob,1818,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,1819,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1820,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1821,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1822,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.75,0.6920326864147088,-0.16,0.0,0.3295,2.078,-0.48
hint_prob,1823,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.1,0.644535240040858,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1824,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.95,0.6838610827374872,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1825,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.25,0.6358529111338099,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1826,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.169,0.0,0.3205,2.078,-0.507
hint_prob,1827,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.05,0.6542390194075587,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1828,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1829,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1835,0.0,0.306,2.078,-0.5505
hint_prob,1830,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1831,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1832,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1833,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1834,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1835,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,1836,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1837,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1838,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1839,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.164,0.0,0.3255,2.078,-0.492
hint_prob,1840,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1841,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.2,0.6557711950970377,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1842,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1843,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1844,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1845,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.1695,0.0,0.32,2.078,-0.5085
hint_prob,1846,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.45,0.6787538304392237,-0.1705,0.0,0.319,2.078,-0.5115
hint_prob,1847,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1848,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1849,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1850,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1851,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1852,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.85,0.6726251276813073,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1853,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1854,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1585,0.0,0.331,2.078,-0.4755
hint_prob,1855,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1856,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.1655,0.0,0.324,2.078,-0.4965
hint_prob,1857,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.6,0.6598569969356485,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,1858,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1859,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1860,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.215,0.0,0.2745,2.078,-0.645
hint_prob,1861,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1862,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1863,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1864,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1865,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1866,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1867,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,1868,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1605,0.0,0.329,2.078,-0.4815
hint_prob,1869,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1870,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1871,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,1872,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1873,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.198,0.0,0.2915,2.078,-0.594
hint_prob,1874,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.1755,0.0,0.314,2.078,-0.5265
hint_prob,1875,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.4,0.647599591419816,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1876,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1877,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.95,0.6532175689479061,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1878,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.65,0.6807967313585291,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1879,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.6,0.6394279877425945,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1880,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1881,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.75,0.6511746680286006,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1882,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.177,0.0,0.3125,2.078,-0.531
hint_prob,1883,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.2,0.6455566905005107,-0.192,0.0,0.2975,2.078,-0.576
hint_prob,1884,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1885,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.9,0.6527068437180796,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1886,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1887,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.4,0.637385086823289,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,1888,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.5,0.67926455566905,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1889,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1890,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1891,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.9,0.6629213483146068,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1892,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.157,0.0,0.3325,2.078,-0.471
hint_prob,1893,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1975,0.0,0.292,2.078,-0.5925
hint_prob,1894,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.15,0.6552604698672114,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1895,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1896,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1897,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1898,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.157,0.0,0.3325,2.078,-0.471
hint_prob,1899,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1900,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.0,0.6639427987742594,-0.207,0.0,0.2825,2.078,-0.621
hint_prob,1901,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.25,0.6664964249233912,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1902,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1903,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1905,0.0,0.299,2.078,-0.5715
hint_prob,1904,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1905,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.171,0.0,0.3185,2.078,-0.513
hint_prob,1906,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.1525,0.0,0.337,2.078,-0.4575
hint_prob,1907,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1908,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1909,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1910,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1825,0.0,0.307,2.078,-0.5475
hint_prob,1911,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.85,0.6419816138917263,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1912,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1913,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.174,0.0,0.3155,2.078,-0.522
hint_prob,1914,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.197,0.0,0.2925,2.078,-0.591
hint_prob,1915,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.8,0.6414708886618998,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1916,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.1715,0.0,0.318,2.078,-0.5145
hint_prob,1917,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1918,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.7,0.6813074565883555,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1919,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1920,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.5,0.6690500510725229,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1921,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.15,0.6654749744637385,-0.1645,0.0,0.325,2.078,-0.4935
hint_prob,1922,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.165,0.0,0.3245,2.078,-0.495
hint_prob,1923,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1924,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1925,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.85,0.6624106230847803,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1926,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.159,0.0,0.3305,2.078,-0.477
hint_prob,1927,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.185,0.0,0.3045,2.078,-0.555
hint_prob,1928,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,67.55,0.6899897854954034,-0.1665,0.0,0.323,2.078,-0.4995
hint_prob,1929,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.1965,0.0,0.293,2.078,-0.5895
hint_prob,1930,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1931,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1925,0.0,0.297,2.078,-0.5775
hint_prob,1932,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.75,0.6818181818181818,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1933,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.15,0.6450459652706844,-0.1785,0.0,0.311,2.078,-0.5355
hint_prob,1934,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.6,0.6802860061287027,-0.1685,0.0,0.321,2.078,-0.5055
hint_prob,1935,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1936,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1885,0.0,0.301,2.078,-0.5655
hint_prob,1937,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1865,0.0,0.303,2.078,-0.5595
hint_prob,1938,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1939,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.7,0.6404494382022472,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1940,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.55,0.6797752808988763,-0.182,0.0,0.3075,2.078,-0.546
hint_prob,1941,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.45,0.6378958120531154,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1942,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1943,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1944,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.172,0.0,0.3175,2.078,-0.516
hint_prob,1945,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.5,0.6588355464759958,-0.167,0.0,0.3225,2.078,-0.501
hint_prob,1946,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.1615,0.0,0.328,2.078,-0.4845
hint_prob,1947,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.75,0.6613891726251276,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1948,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.4,0.6680286006128703,-0.187,0.0,0.3025,2.078,-0.561
hint_prob,1949,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.55,0.6593462717058222,-0.1655,0.0,0.324,2.078,-0.4965
hint_prob,1950,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.2,0.6762002042900919,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,1951,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.8,0.661899897854954,-0.2,0.0,0.2895,2.078,-0.6
hint_prob,1952,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1953,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.95,0.6634320735444331,-0.1805,0.0,0.309,2.078,-0.5415
hint_prob,1954,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.2,0.6659856996935648,-0.176,0.0,0.3135,2.078,-0.528
hint_prob,1955,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.25,0.656281920326864,-0.18,0.0,0.3095,2.078,-0.54
hint_prob,1956,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1955,0.0,0.294,2.078,-0.5865
hint_prob,1957,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.1,0.6649642492339121,-0.175,0.0,0.3145,2.078,-0.525
hint_prob,1958,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.65,0.6705822267620021,-0.1875,0.0,0.302,2.078,-0.5625
hint_prob,1959,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.6,0.6496424923391215,-0.1855,0.0,0.304,2.078,-0.5565
hint_prob,1960,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.35,0.6777323799795709,-0.158,0.0,0.3315,2.078,-0.474
hint_prob,1961,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.85,0.6521961184882533,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1962,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.8,0.6823289070480081,-0.179,0.0,0.3105,2.078,-0.537
hint_prob,1963,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.17,0.0,0.3195,2.078,-0.51
hint_prob,1964,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.173,0.0,0.3165,2.078,-0.519
hint_prob,1965,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1966,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.1,0.6751787538304391,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1967,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1968,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1969,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.45,0.6583248212461695,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1970,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.7,0.6710929519918284,-0.1585,0.0,0.331,2.078,-0.4755
hint_prob,1971,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1972,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.15,0.6756894790602656,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1973,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.55,0.6491317671092951,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1974,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.8,0.672114402451481,-0.1795,0.0,0.31,2.078,-0.5385
hint_prob,1975,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.189,0.0,0.3005,2.078,-0.567
hint_prob,1976,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.75,0.6716036772216547,-0.196,0.0,0.2935,2.078,-0.588
hint_prob,1977,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.65,0.660367722165475,-0.1635,0.0,0.326,2.078,-0.4905
hint_prob,1978,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.45,0.6685393258426966,-0.1895,0.0,0.3,2.078,-0.5685
hint_prob,1979,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.1845,0.0,0.305,2.078,-0.5535
hint_prob,1980,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.1675,0.0,0.322,2.078,-0.5025
hint_prob,1981,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.8,0.6516853932584269,-0.183,0.0,0.3065,2.078,-0.549
hint_prob,1982,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.05,0.6644535240040857,-0.188,0.0,0.3015,2.078,-0.564
hint_prob,1983,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.35,0.6573033707865168,-0.1985,0.0,0.291,2.078,-0.5955
hint_prob,1984,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.3,0.6670071501532175,-0.1915,0.0,0.298,2.078,-0.5745
hint_prob,1985,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.3,0.6567926455566905,-0.178,0.0,0.3115,2.078,-0.534
hint_prob,1986,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1987,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.35,0.6675178753830439,-0.193,0.0,0.2965,2.078,-0.579
hint_prob,1988,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.25,0.6767109295199183,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1989,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.65,0.6501532175689478,-0.184,0.0,0.3055,2.078,-0.552
hint_prob,1990,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.1765,0.0,0.313,2.078,-0.5295
hint_prob,1991,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.05,0.6440245148110316,-0.191,0.0,0.2985,2.078,-0.573
hint_prob,1992,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.85,0.6828396322778344,-0.1815,0.0,0.308,2.078,-0.5445
hint_prob,1993,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,62.95,0.643003064351379,-0.168,0.0,0.3215,2.078,-0.504
hint_prob,1994,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.3,0.6772216547497446,-0.166,0.0,0.3235,2.078,-0.498
hint_prob,1995,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.3,0.6465781409601634,-0.194,0.0,0.2955,2.078,-0.582
hint_prob,1996,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.6,0.6700715015321755,-0.19,0.0,0.2995,2.078,-0.57
hint_prob,1997,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,64.4,0.6578140960163432,-0.181,0.0,0.3085,2.078,-0.543
hint_prob,1998,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,65.9,0.6731358529111339,-0.1735,0.0,0.316,2.078,-0.5205
hint_prob,1999,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,63.7,0.6506639427987743,-0.1775,0.0,0.312,2.078,-0.5325
hint_prob,2000,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0,1,1,66.4,0.6782431052093973,-0.174,0.0,0.3155,2.078,-0.522


==> data/Ness/hint_probE0.5_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
hint_prob,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
hint_prob,1,25.5,72.25,4.5,6.0,0.0,0.0,0.0,0.0,0.0,0.5,1.0,100.0,1.0,-0.08225,0.025,0.16775,0.15,-0.3435
hint_prob,2,33.38333333333333,70.37222222222222,15.433333333333332,7.95,0.0,0.0,1.1833333333333333,0.0,0.770091556459817,0.409969481180061,0.2299084435401831,42.15,0.4215,-0.111,0.030166666666666665,0.22233333333333336,0.3156666666666667,-0.38495
hint_prob,3,32.95,69.54166666666666,14.362499999999999,11.05,0.0375,0.0,2.8125,0.0,0.0726698262243285,0.5393096543289637,0.9273301737756714,76.35,0.7635,-0.131625,0.0481875,0.243375,0.403625,-0.27625
hint_prob,4,35.03,68.62733333333333,16.259999999999998,12.71,0.06,0.0,4.9799999999999995,0.01,0.5547866205305652,0.520490399357058,0.4452133794694348,57.85,0.578,-0.1453,0.05355,0.2548,0.4962,-0.37565
hint_prob,5,34.75833333333333,68.06305555555555,15.299999999999999,14.350000000000001,0.10833333333333332,0.0,6.966666666666666,0.049999999999999996,0.1032934131736527,0.5831930972686061,0.8967065868263473,74.15,0.7390000000000001,-0.15,0.06316666666666666,0.26716666666666666,0.5628333333333334,-0.18725
hint_prob,6,35.7,67.52343537414966,15.87857142857143,15.37857142857143,0.15714285714285717,0.014285714285714287,9.078571428571427,0.09285714285714285,0.4776299879081015,0.5745040851005051,0.5223700120918985,62.3,0.6201201201201201,-0.15457142857142858,0.06603571428571428,0.27492857142857147,0.6338571428571429,-0.29735
hint_prob,7,35.45625,67.14628720238095,15.075,16.44375,0.1875,0.037500000000000006,10.9375,0.09999999999999999,0.1511111111111111,0.608802185574053,0.8488888888888889,73.0,0.7299599198396793,-0.1581875,0.07090625,0.28025,0.6925,-0.24
hint_prob,8,35.65555555555555,66.82694664902998,15.083333333333334,17.033333333333335,0.20555555555555557,0.07222222222222223,12.77222222222222,0.09999999999999999,0.3946308724832215,0.6084207346788003,0.6053691275167785,64.75,0.6487706974410437,-0.16011111111111112,0.07280555555555555,0.28522222222222227,0.7515555555555555,-0.26775
hint_prob,9,34.905,66.64275198412699,14.205000000000002,17.445,0.255,0.11000000000000001,14.544999999999998,0.11000000000000001,0.108348134991119,0.6367438477118084,0.8916518650088809,70.8,0.7091913611250626,-0.162175,0.074525,0.2887,0.8012499999999999,-0.2749
hint_prob,10,34.413636363636364,66.532667093008,13.886363636363637,17.518181818181816,0.2818181818181818,0.15454545454545454,16.34090909090909,0.11363636363636363,0.3338983050847458,0.6394127429121217,0.6661016949152543,65.5,0.6574446680080482,-0.16272727272727272,0.07502272727272728,0.29254545454545455,0.8497272727272727,-0.2692
hint_prob,11,33.77916666666667,66.48931983525733,13.479166666666666,17.504166666666666,0.29583333333333334,0.20833333333333334,18.145833333333332,0.10833333333333334,0.2667910447761194,0.6472290939381015,0.7332089552238806,66.95,0.6743951612903226,-0.16408333333333333,0.07491666666666667,0.2947916666666667,0.8952916666666667,-0.32025
hint_prob,12,33.26153846153846,66.48866209645055,13.126923076923077,17.51153846153846,0.3153846153846154,0.2576923076923077,19.911538461538463,0.10384615384615385,0.2865064695009242,0.6523263582889457,0.7134935304990758,66.95,0.6747352496217853,-0.1663076923076923,0.07475,0.2954615384615385,0.9388076923076922,-0.36285
hint_prob,13,32.653571428571425,66.52850255894899,12.707142857142857,17.464285714285715,0.3392857142857143,0.3,21.63214285714286,0.10357142857142856,0.2222222222222222,0.6612871739667193,0.7777777777777778,67.05,0.67523953605648,-0.16619642857142858,0.07475,0.29810714285714285,0.9793571428571429,-0.26845
hint_prob,14,31.990000000000002,66.60482461057461,12.296666666666665,17.323333333333334,0.37,0.33666666666666667,23.34333333333333,0.09666666666666666,0.2356828193832599,0.6681558410767209,0.76431718061674,65.65,0.6621280887544125,-0.168,0.07428333333333333,0.2984,1.0173666666666668,-0.378
hint_prob,15,31.428125,66.7043277599137,12.08125,17.08125,0.390625,0.375,24.990625,0.09375,0.3260869565217391,0.668515666226817,0.6739130434782609,66.7,0.6728924785461888,-0.169234375,0.07359375,0.29903125,1.05465625,-0.3775
hint_prob,16,30.891176470588235,66.82172024462466,11.873529411764705,16.841176470588238,0.4117647058823529,0.4088235294117647,26.602941176470587,0.08823529411764706,0.2757847533632287,0.6717921121332849,0.7242152466367713,67.9,0.6855123674911662,-0.16947058823529412,0.07272058823529412,0.3003823529411765,1.0906176470588236,-0.3472999999999999
hint_prob,17,30.466666666666665,66.94767405819488,11.766666666666667,16.605555555555554,0.4277777777777778,0.4444444444444444,28.144444444444446,0.08611111111111111,0.3569892473118279,0.6701931477196675,0.6430107526881721,65.7,0.6634663971702881,-0.16981944444444444,0.07179166666666666,0.3014722222222222,1.126472222222222,-0.3628499999999999
hint_prob,18,29.918421052631583,67.08713165624003,11.486842105263158,16.41578947368421,0.4368421052631579,0.4842105263157894,29.607894736842102,0.08157894736842106,0.1970074812967581,0.6771825882977505,0.8029925187032418,68.3,0.6912955465587044,-0.1716842105263158,0.07128947368421053,0.3008421052631579,1.1602631578947369,-0.4365
hint_prob,19,29.392500000000002,67.23677507342803,11.225,16.225,0.4425,0.5275000000000001,31.0375,0.08499999999999999,0.2603092783505155,0.6803079949653371,0.7396907216494846,67.15,0.6791687785098834,-0.17304999999999998,0.07048750000000001,0.30062500000000003,1.192825,-0.43625
hint_prob,20,28.745238095238093,67.40101027401309,10.871428571428572,16.007142857142856,0.43809523809523804,0.569047619047619,32.42619047619048,0.08571428571428572,0.1265822784810126,0.6895036962297967,0.8734177215189873,67.8,0.6866125760649088,-0.17360714285714285,0.06975,0.30107142857142855,1.2230476190476192,-0.39075
hint_prob,21,28.11818181818182,67.57699741031828,10.584090909090909,15.731818181818182,0.43863636363636366,0.6090909090909091,33.76590909090909,0.08409090909090909,0.2408026755852843,0.6926715884200202,0.7591973244147158,65.15,0.6605783866057838,-0.17382954545454546,0.06874999999999999,0.30175,1.2518863636363635,-0.39225
hint_prob,22,27.502173913043475,67.76268561365038,10.295652173913044,15.467391304347826,0.43478260869565216,0.65,35.06956521739131,0.08695652173913043,0.2150537634408602,0.6966835296434603,0.7849462365591398,65.95,0.6683595733875063,-0.17395652173913045,0.06766304347826087,0.30243478260869566,1.279304347826087,-0.4003
hint_prob,23,26.852083333333336,67.95816399085939,9.977083333333333,15.195833333333333,0.4291666666666667,0.69375,36.34791666666667,0.08541666666666665,0.1470588235294117,0.7031942649279239,0.8529411764705882,67.05,0.6815869786368259,-0.17501041666666664,0.06659375,0.3021041666666667,1.3050416666666667,-0.4729
hint_prob,24,26.291999999999998,68.15879743122501,9.76,14.905999999999999,0.426,0.7340000000000001,37.58,0.084,0.3229571984435798,0.7021482063930639,0.6770428015564203,65.15,0.6622583926754831,-0.17507,0.06545,0.30264,1.33016,-0.4151499999999999
hint_prob,25,25.667307692307695,68.36652119866311,9.48076923076923,14.613461538461538,0.41923076923076924,0.7730769230769231,38.76538461538461,0.08076923076923077,0.1194029850746268,0.7090116221058449,0.8805970149253731,65.5,0.6666666666666666,-0.17604807692307695,0.06438461538461539,0.3021923076923077,1.35375,-0.49025
hint_prob,26,25.09259259259259,68.57880367827366,9.274074074074074,14.294444444444444,0.412962962962963,0.8092592592592593,39.912962962962965,0.08148148148148149,0.3103448275862068,0.7082947165616948,0.6896551724137931,65.9,0.6697201017811705,-0.17624074074074073,0.06306481481481481,0.30251851851851846,1.3765740740740742,-0.45665
hint_prob,27,24.523214285714285,68.79499436323327,9.053571428571429,13.991071428571429,0.40714285714285714,0.8446428571428571,41.00714285714286,0.08035714285714286,0.2131147540983606,0.7111015211809786,0.7868852459016393,64.15,0.6527494908350304,-0.17597321428571427,0.06180357142857142,0.30324999999999996,1.3983392857142858,-0.4235
hint_prob,28,23.96379310344828,69.01442975379955,8.843103448275862,13.68448275862069,0.4017241379310345,0.8775862068965516,42.06551724137931,0.07758620689655173,0.253012048192771,0.7123389843060216,0.7469879518072289,65.6,0.6680244399185336,-0.1760603448275862,0.06051724137931034,0.3035689655172414,1.419189655172414,-0.4626499999999999
hint_prob,29,23.426666666666666,69.2361154286729,8.639999999999999,13.388333333333332,0.3983333333333333,0.9083333333333333,43.10666666666667,0.07666666666666666,0.2738853503184713,0.712798173151872,0.7261146496815286,64.65,0.6578411405295316,-0.17600833333333332,0.05926666666666667,0.30401666666666666,1.4392500000000001,-0.4545
hint_prob,30,22.9,69.45956019632237,8.435483870967742,13.103225806451613,0.39354838709677414,0.9370967741935484,44.119354838709675,0.07580645161290323,0.1971830985915492,0.7157020030956325,0.8028169014084507,64.45,0.6558044806517312,-0.17666935483870969,0.05811290322580645,0.3037258064516129,1.4584032258064517,-0.5195
hint_prob,31,22.3796875,69.6844079245623,8.23125,12.821875,0.3890625,0.965625,45.103125,0.0734375,0.2239999999999999,0.717586315498894,0.776,63.65,0.6484971981660723,-0.1769609375,0.0569296875,0.30378125,1.47671875,-0.49825
hint_prob,32,21.874242424242425,69.90999519590247,8.02878787878788,12.556060606060607,0.3803030303030303,0.996969696969697,46.06666666666667,0.07272727272727272,0.1666666666666666,0.7210938008878164,0.8333333333333334,64.7,0.6596938775510205,-0.17775757575757575,0.0558030303030303,0.3033030303030303,1.4941818181818183,-0.553
hint_prob,33,21.379411764705882,70.13599879740707,7.8279411764705875,12.297058823529412,0.3720588235294118,1.026470588235294,47.00147058823529,0.07058823529411765,0.1782178217821782,0.7240552237504636,0.8217821782178217,63.45,0.6474489795918368,-0.17813235294117646,0.05464705882352942,0.30319117647058824,1.5108529411764706,-0.522
hint_prob,34,20.872857142857143,70.36276617870564,7.614285714285714,12.037142857142857,0.36428571428571427,1.0542857142857143,47.91,0.06857142857142857,0.0684931506849315,0.7299824130523095,0.9315068493150684,64.7,0.6602040816326531,-0.17834285714285714,0.0535,0.3032285714285714,1.5266285714285714,-0.513
hint_prob,35,20.375,70.5900350194206,7.404166666666667,11.780555555555557,0.35694444444444445,1.0805555555555555,48.793055555555554,0.06666666666666667,0.0,0.7374829015786343,1.0,64.15,0.6545918367346939,-0.1784027777777778,0.05238888888888889,0.30340277777777774,1.5415277777777776,-0.501
hint_prob,36,19.8972972972973,70.81725832422808,7.213513513513513,11.524324324324324,0.34864864864864864,1.1054054054054054,49.66621621621622,0.06486486486486487,0.1481481481481481,0.7405739542887212,0.8518518518518519,63.75,0.6505102040816326,-0.1787972972972973,0.05124324324324324,0.3032297297297297,1.5557162162162164,-0.549
hint_prob,37,19.423684210526318,71.04436648467083,7.028947368421053,11.264473684210527,0.34078947368421053,1.1289473684210527,50.51842105263158,0.06315789473684211,0.0,0.7474009554916495,1.0,63.55,0.648469387755102,-0.17869736842105263,0.050124999999999996,0.3035394736842105,1.569157894736842,-0.49875
hint_prob,38,18.98205128205128,71.2705793098502,6.862820512820512,11.016666666666666,0.3333333333333333,1.1512820512820512,51.353846153846156,0.061538461538461535,0.2727272727272727,0.7468848470757797,0.7272727272727273,64.8,0.6612244897959183,-0.17876923076923076,0.04901923076923077,0.30366666666666664,1.5820512820512822,-0.5235
hint_prob,39,18.55125,71.49568982710396,6.696250000000001,10.778749999999999,0.32625000000000004,1.17375,52.161249999999995,0.06,0.0,0.7532127258988852,1.0,64.5,0.6584992343032159,-0.1784375,0.047975000000000004,0.3041875,1.5943,-0.47575
hint_prob,40,18.140243902439025,71.71932261537805,6.54390243902439,10.545121951219512,0.3195121951219512,1.1951219512195121,52.949999999999996,0.058536585365853655,0.2647058823529412,0.7527756866732309,0.7352941176470589,63.65,0.6498213374170495,-0.17895731707317072,0.0469390243902439,0.30384146341463414,1.6060365853658536,-0.58275
hint_prob,41,17.736904761904764,71.94139656671257,6.391666666666667,10.319047619047618,0.3119047619047619,1.2166666666666668,53.71071428571428,0.05714285714285714,0.0,0.7586619798476778,1.0,64.2,0.6557711950970377,-0.17932142857142858,0.04595238095238095,0.30364285714285716,1.6172142857142857,-0.56725
hint_prob,42,17.353488372093025,72.16158042157,6.25,10.101162790697675,0.30465116279069765,1.2372093023255815,54.45116279069768,0.05581395348837209,0.24,0.7586930965954062,0.76,65.35,0.6675178753830439,-0.1793139534883721,0.04498255813953488,0.30380232558139536,1.6279302325581397,-0.52425
hint_prob,43,16.97840909090909,72.37983479215414,6.110227272727273,9.888636363636364,0.29772727272727273,1.2568181818181818,55.16818181818182,0.05454545454545454,0.0,0.764177344400056,1.0,63.05,0.6440245148110317,-0.17977272727272728,0.04403409090909091,0.3034886363636364,1.6381590909090908,-0.58875
hint_prob,44,16.614444444444445,72.59606068566184,5.974444444444445,9.682222222222222,0.2911111111111111,1.2755555555555556,55.86777777777778,0.05333333333333333,0.0,0.7694178478578326,1.0,66.05,0.6746680286006129,-0.18007777777777778,0.04312222222222222,0.3033222222222222,1.6479333333333333,-0.5715
hint_prob,45,16.26195652173913,72.81015861026465,5.844565217391305,9.480434782608697,0.28478260869565214,1.2934782608695652,56.54673913043479,0.05217391304347826,0.0,0.7744305033391841,1.0,62.0,0.6332992849846782,-0.18009782608695651,0.042228260869565215,0.30343478260869566,1.6572826086956522,-0.537
hint_prob,46,15.920212765957446,73.02205202145413,5.720212765957447,9.282978723404256,0.27872340425531916,1.3106382978723405,57.20319148936171,0.05106382978723404,0.0,0.7792298543319673,1.0,65.95,0.6736465781409602,-0.18011702127659576,0.04135106382978723,0.3035425531914894,1.6662340425531916,-0.54
hint_prob,47,15.590625000000001,73.23164034739605,5.601041666666667,9.091666666666667,0.27291666666666664,1.3270833333333334,57.84583333333333,0.049999999999999996,0.0,0.7838292323667181,1.0,62.3,0.6363636363636364,-0.18025,0.04049479166666667,0.30353125,1.6748125,-0.55875
hint_prob,48,15.274489795918369,73.43880387216807,5.486734693877551,8.908163265306122,0.2673469387755102,1.3428571428571427,58.474489795918366,0.04897959183673469,0.0,0.7882408806857646,1.0,65.05,0.6644535240040859,-0.17990816326530612,0.03967857142857143,0.30398979591836733,1.6830408163265305,-0.489
hint_prob,49,14.970999999999998,73.6434477947247,5.377000000000001,8.732000000000001,0.262,1.358,59.086999999999996,0.048,0.0,0.7924760630720493,1.0,62.8,0.6414708886618999,-0.18018,0.038895,0.30383,1.6909399999999999,-0.579
hint_prob,50,14.373,73.9279877947247,5.377000000000001,8.734,0.262,1.4,60.878,0.048,0.0,0.8124760630720493,1.0,64.15,0.6552604698672115,-0.18367999999999998,0.038900000000000004,0.31012,1.7325,-0.52425
hint_prob,51,13.954,74.1300677947247,5.197,8.495,0.262,1.442,62.672,0.048,0.0,0.8124760630720493,1.0,63.4,0.6475995914198162,-0.18424,0.037904999999999994,0.30935,1.7680600000000002,-0.57675
hint_prob,52,12.971000000000002,74.50863446139137,4.451,8.258,0.262,1.484,64.4,0.048,0.0,0.8278778942012457,1.0,66.9,0.6833503575076609,-0.18465,0.037094999999999996,0.30873,1.79668,-0.567
hint_prob,53,12.338000000000001,74.89035446139137,4.228,7.851,0.259,1.526,66.05199999999999,0.048,0.0,0.8293312907257322,1.0,62.55,0.638917262512768,-0.18445,0.03505,0.30872,1.8248899999999997,-0.5505
hint_prob,54,11.471000000000002,75.33017446139137,3.7510000000000003,7.4639999999999995,0.256,1.568,67.59,0.047,0.0,0.8404270231363435,1.0,67.1,0.6853932584269662,-0.18423,0.033549999999999996,0.30872,1.84912,-0.567
hint_prob,55,10.803000000000003,75.77708112805804,3.5410000000000004,7.013,0.249,1.61,69.069,0.042,0.0,0.8424928913998165,1.0,62.95,0.643003064351379,-0.18448,0.031325,0.30821000000000004,1.8727600000000002,-0.558
hint_prob,56,9.976,76.25884684234374,3.154,6.582000000000001,0.24,1.65,70.455,0.035,0.0,0.8520454911579786,1.0,66.6,0.6802860061287027,-0.18449,0.02966,0.30791999999999997,1.8931200000000001,-0.5475
hint_prob,57,9.301,76.74894184234375,2.965,6.104,0.23199999999999998,1.6880000000000002,71.8,0.032,0.0,0.8550677133802008,1.0,63.55,0.6491317671092951,-0.18401,0.027559999999999998,0.30816999999999994,1.9126199999999998,-0.4785
hint_prob,58,8.556000000000001,77.2579173978993,2.662,5.669,0.225,1.7229999999999999,73.078,0.03,0.0,0.8629603308298652,1.0,64.95,0.6634320735444331,-0.18403,0.0258,0.30793,1.9297,-0.5295
hint_prob,59,7.992999999999999,77.76323739789932,2.536,5.246,0.21099999999999997,1.7560000000000002,74.3,0.025999999999999995,0.0,0.8651272935296876,1.0,64.0,0.6537282941777324,-0.184145,0.024,0.30759000000000003,1.9462899999999999,-0.5595
hint_prob,60,7.403,78.27082103426294,2.322,4.881,0.2,1.786,75.44800000000001,0.023,0.0,0.8718052596313826,1.0,64.9,0.6629213483146068,-0.18430000000000002,0.022399999999999996,0.30724,1.9611600000000002,-0.528
hint_prob,61,6.866999999999999,78.77699103426293,2.142,4.534,0.19099999999999998,1.8120000000000003,76.525,0.022000000000000002,0.0,0.8771410805269049,1.0,64.45,0.6583248212461695,-0.18416,0.020925,0.3072,1.97479,-0.516
hint_prob,62,6.3260000000000005,79.28411564964756,1.964,4.1819999999999995,0.18,1.8370000000000002,77.54400000000001,0.021000000000000005,0.0,0.8828712099169235,1.0,64.75,0.6613891726251276,-0.18394,0.01947,0.30728,1.9871299999999998,-0.546
hint_prob,63,5.831,79.78932707821899,1.819,3.845,0.16699999999999998,1.8619999999999999,78.508,0.019000000000000003,0.0,0.887315654361368,1.0,65.5,0.6690500510725229,-0.18450499999999997,0.017975,0.30656,1.99856,-0.579
hint_prob,64,5.376999999999999,80.29058041155231,1.6879999999999997,3.5380000000000003,0.151,1.8870000000000002,79.41199999999999,0.019000000000000003,0.0,0.892029310749033,1.0,64.05,0.6542390194075587,-0.1845,0.016620000000000003,0.30644,2.0091300000000003,-0.579
hint_prob,65,4.917,80.79010291155232,1.511,3.2689999999999997,0.13699999999999998,1.91,80.271,0.018000000000000002,0.0,0.8985510498794679,1.0,64.8,0.661899897854954,-0.184405,0.015355,0.3064,2.0184100000000003,-0.549
hint_prob,66,4.471,81.28802291155233,1.34,3.009,0.122,1.933,81.07600000000001,0.018000000000000002,0.0,0.9040667449467324,1.0,65.7,0.6710929519918284,-0.18413999999999997,0.014180000000000002,0.30655,2.02665,-0.48
hint_prob,67,4.005999999999999,81.78704513377454,1.141,2.7569999999999997,0.10799999999999998,1.954,81.843,0.017,0.0,0.911206529892969,1.0,62.85,0.6419816138917263,-0.18418500000000002,0.01306,0.30638,2.03349,-0.534
hint_prob,68,3.605,82.28355776535349,1.0119999999999998,2.497,0.096,1.972,82.579,0.017,0.0,0.9151466795189042,1.0,66.3,0.6772216547497446,-0.18374,0.011814999999999999,0.30672,2.0396799999999997,-0.549
hint_prob,69,3.217,82.7778777653535,0.8869999999999999,2.245,0.085,1.987,83.27,0.014000000000000002,0.0,0.9203528650859145,1.0,63.0,0.6435137895812053,-0.18343,0.010710000000000003,0.30691,2.04501,-0.5505
hint_prob,70,2.901,83.2661234796392,0.8109999999999999,2.012,0.078,2.001,83.92200000000001,0.012000000000000002,0.0,0.9228845106555348,1.0,66.85,0.6828396322778344,-0.18321500000000002,0.00961,0.30702,2.05002,-0.522
hint_prob,71,2.602,83.74834893418465,0.72,1.8129999999999997,0.069,2.0140000000000002,84.54199999999999,0.011000000000000001,0.0,0.9277005641672404,1.0,63.75,0.6511746680286006,-0.18314500000000003,0.008655,0.30699,2.05443,-0.525
hint_prob,72,2.323,84.22443241244554,0.6409999999999999,1.62,0.062,2.025,85.127,0.008,0.0,0.9320016394360576,1.0,66.25,0.6767109295199183,-0.18327000000000002,0.0077800000000000005,0.30677,2.05834,-0.549
hint_prob,73,2.085,84.6929890791122,0.5880000000000001,1.4409999999999998,0.055999999999999994,2.033,85.675,0.007000000000000001,0.0,0.9349428159066459,1.0,64.1,0.654749744637385,-0.18304499999999999,0.006939999999999999,0.30691,2.06196,-0.564
hint_prob,74,1.828,85.15612907911218,0.49700000000000005,1.2819999999999998,0.049,2.0410000000000004,86.195,0.006000000000000001,0.0,0.9414019598755174,1.0,65.65,0.6705822267620021,-0.182895,0.00618,0.30700999999999995,2.06486,-0.507
hint_prob,75,1.6270000000000002,85.61143677141989,0.447,1.136,0.044000000000000004,2.048,86.69,0.006000000000000001,0.0,0.9437900195770099,1.0,63.9,0.6527068437180796,-0.182775,0.005425,0.30709,2.0675499999999998,-0.5835
hint_prob,76,1.4240000000000002,86.05989380845693,0.36900000000000005,1.016,0.03900000000000001,2.055,87.16,0.004,0.0,0.9499969161287342,1.0,65.05,0.6644535240040857,-0.18284,0.00485,0.30697,2.0697099999999997,-0.5535
hint_prob,77,1.2409999999999999,86.50121095131408,0.307,0.8999999999999999,0.034,2.061,87.616,0.0030000000000000005,0.0,0.9542592112107013,1.0,65.45,0.6685393258426966,-0.182965,0.004295,0.3068,2.0715500000000002,-0.525
hint_prob,78,1.075,86.93519853752096,0.24799999999999997,0.7979999999999999,0.029000000000000005,2.0669999999999997,88.051,0.0030000000000000005,0.0,0.9593194521745567,1.0,64.4,0.6578140960163432,-0.18273499999999998,0.0038050000000000007,0.307,2.0730500000000003,-0.501
hint_prob,79,0.9179999999999999,87.36207853752096,0.19299999999999998,0.7019999999999998,0.023000000000000003,2.073,88.455,0.002,0.0,0.9647971591809262,1.0,64.15,0.6552604698672114,-0.182855,0.0033450000000000003,0.30684,2.07419,-0.5415
hint_prob,80,0.7759999999999999,87.78172047300484,0.147,0.611,0.018000000000000002,2.079,88.836,0.001,0.0,0.9687408211527572,1.0,64.45,0.6583248212461695,-0.18271500000000004,0.0028750000000000004,0.30694,2.07509,-0.5685
hint_prob,81,0.6509999999999999,88.19392672300484,0.10899999999999999,0.529,0.013000000000000003,2.084,89.195,0.001,0.0,0.9732208211527572,1.0,64.05,0.6542390194075587,-0.18240499999999998,0.00247,0.30721,2.07576,-0.5115
hint_prob,82,0.537,88.59889096542908,0.078,0.44799999999999995,0.011000000000000001,2.086,89.529,0.0,0.0,0.9765541544860905,1.0,66.0,0.6741573033707865,-0.18231000000000003,0.002075,0.30727,2.0762599999999996,-0.5955
hint_prob,83,0.436,88.9965286124879,0.054000000000000006,0.373,0.009000000000000001,2.0879999999999996,89.845,0.0,0.0,0.980118510921734,1.0,63.8,0.6516853932584269,-0.18228999999999998,0.0017449999999999998,0.30728,2.0766,-0.5685
hint_prob,84,0.36300000000000004,89.38601146963076,0.047,0.309,0.006999999999999999,2.09,90.14299999999999,0.0,0.0,0.9814883739354328,1.0,65.45,0.6685393258426966,-0.18243,0.001455,0.30713,2.0769,-0.5775
hint_prob,85,0.30400000000000005,89.76720258074187,0.046000000000000006,0.253,0.005,2.092,90.425,0.0,0.0,0.9814883739354328,1.0,64.85,0.6624106230847803,-0.18243,0.0011849999999999999,0.30712,2.0771999999999995,-0.5415
hint_prob,86,0.25,90.14037663479593,0.039,0.20700000000000002,0.004,2.094,90.68,0.0,0.0,0.9844513368983957,1.0,65.4,0.6680286006128703,-0.18195999999999998,0.000985,0.30757999999999996,2.07743,-0.5085
hint_prob,87,0.21200000000000002,90.50526926637487,0.035,0.17400000000000002,0.0030000000000000005,2.096,90.916,0.0,0.0,0.9844513368983957,1.0,65.3,0.6670071501532175,-0.18223,0.0008100000000000001,0.3073,2.07766,-0.5655
hint_prob,88,0.168,90.86261593304152,0.024,0.142,0.002,2.0980000000000003,91.131,0.0,0.0,0.9899058823529411,1.0,66.95,0.6838610827374872,-0.18234000000000003,0.00067,0.30718,2.0777799999999997,-0.561
hint_prob,89,0.133,91.21247593304153,0.02,0.11199999999999999,0.001,2.099,91.335,0.0,0.0,0.9899058823529411,1.0,63.15,0.6450459652706844,-0.18272000000000002,0.000525,0.30679,2.0778999999999996,-0.5535
hint_prob,90,0.099,91.55520325011472,0.011,0.088,0.0,2.1,91.52300000000001,0.0,0.0,0.9952,1.0,65.9,0.6731358529111339,-0.18282500000000002,0.00041499999999999995,0.30668,2.07795,-0.615
hint_prob,91,0.075,91.89077467868614,0.007999999999999998,0.067,0.0,2.1,91.704,0.0,0.0,0.9952,1.0,63.4,0.647599591419816,-0.18269000000000002,0.000305,0.30680999999999997,2.078,-0.5625
hint_prob,92,0.05,92.2195886321745,0.002,0.04800000000000001,0.0,2.1,91.87200000000001,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18263000000000001,0.00021999999999999998,0.30687000000000003,2.078,-0.528
hint_prob,93,0.033,92.54163317762905,0.0,0.033,0.0,2.1,92.031,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18233,0.00015500000000000003,0.30717,2.078,-0.5535
hint_prob,94,0.021,92.85701317762907,0.0,0.021000000000000005,0.0,2.1,92.17699999999999,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18204,9.500000000000002e-05,0.30746,2.078,-0.537
hint_prob,95,0.013000000000000001,93.16586187328123,0.0,0.013000000000000001,0.0,2.1,92.31400000000002,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18212,5.4999999999999995e-05,0.30738,2.078,-0.555
hint_prob,96,0.009000000000000001,93.4682988945578,0.0,0.009000000000000001,0.0,2.1,92.445,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18189,3.5000000000000004e-05,0.30761,2.078,-0.5085
hint_prob,97,0.006999999999999999,93.76451306122448,0.0,0.006999999999999999,0.0,2.1,92.56299999999999,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18194000000000002,3e-05,0.30756,2.078,-0.567
hint_prob,98,0.005,94.05476,0.0,0.005,0.0,2.1,92.669,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18208,2e-05,0.30741999999999997,2.078,-0.5115
hint_prob,99,0.0030000000000000005,94.33928,0.0,0.0030000000000000005,0.0,2.1,92.76599999999999,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18173999999999998,1e-05,0.30776,2.078,-0.5295
hint_prob,100,0.001,94.61272000000001,0.0,0.001,0.0,2.1,92.85600000000001,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18171000000000004,5e-06,0.30779,2.078,-0.5205
hint_prob,101,0.0,94.87863999999999,0.0,0.0,0.0,2.1,92.943,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18143,0.0,0.30807,2.078,-0.5355
hint_prob,102,0.0,95.12574000000001,0.0,0.0,0.0,2.1,93.02600000000001,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18143,0.0,0.30807,2.078,-0.567
hint_prob,103,0.0,95.36102000000001,0.0,0.0,0.0,2.1,93.10199999999999,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18151,0.0,0.30799,2.078,-0.5625
hint_prob,104,0.0,95.57979999999999,0.0,0.0,0.0,2.1,93.17400000000002,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18122999999999997,0.0,0.30827000000000004,2.078,-0.525
hint_prob,105,0.0,95.78606000000002,0.0,0.0,0.0,2.1,93.24,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18113999999999997,0.0,0.30835999999999997,2.078,-0.5445
hint_prob,106,0.0,95.97658000000001,0.0,0.0,0.0,2.1,93.30199999999999,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18073,0.0,0.30877000000000004,2.078,-0.486
hint_prob,107,0.0,96.15436,0.0,0.0,0.0,2.1,93.361,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18086000000000002,0.0,0.30864,2.078,-0.498
hint_prob,108,0.0,96.31794,0.0,0.0,0.0,2.1,93.41699999999999,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18111999999999998,0.0,0.30838,2.078,-0.5685
hint_prob,109,0.0,96.47092,0.0,0.0,0.0,2.1,93.46800000000002,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18099999999999997,0.0,0.3085,2.078,-0.5415
hint_prob,110,0.0,96.6127,0.0,0.0,0.0,2.1,93.51800000000001,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18139999999999998,0.0,0.3081,2.078,-0.588
hint_prob,111,0.0,96.74428,0.0,0.0,0.0,2.1,93.565,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18149,0.0,0.30801,2.078,-0.5295
hint_prob,112,0.0,96.86554,0.0,0.0,0.0,2.1,93.60799999999999,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18170999999999998,0.0,0.30779,2.078,-0.579
hint_prob,113,0.0,96.97740000000002,0.0,0.0,0.0,2.1,93.649,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18167999999999998,0.0,0.30782,2.078,-0.5745
hint_prob,114,0.0,97.08067999999999,0.0,0.0,0.0,2.1,93.684,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18144000000000002,0.0,0.30806,2.078,-0.543
hint_prob,115,0.0,97.17522000000001,0.0,0.0,0.0,2.1,93.71600000000001,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18128999999999998,0.0,0.30821,2.078,-0.5265
hint_prob,116,0.0,97.2613,0.0,0.0,0.0,2.1,93.74799999999999,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18166000000000002,0.0,0.30784,2.078,-0.5355
hint_prob,117,0.0,97.33850000000001,0.0,0.0,0.0,2.1,93.779,0.0,0.0,1.0,1.0,62.65,0.6399387129724208,-0.18164000000000002,0.0,0.30786,2.078,-0.531
hint_prob,118,0.0,97.40804,0.0,0.0,0.0,2.1,93.809,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18187,0.0,0.30763,2.078,-0.5835
hint_prob,119,0.0,97.47012000000001,0.0,0.0,0.0,2.1,93.839,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18178999999999998,0.0,0.30771,2.078,-0.5385
hint_prob,120,0.0,97.52616000000002,0.0,0.0,0.0,2.1,93.869,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18166000000000002,0.0,0.30784,2.078,-0.5025
hint_prob,121,0.0,97.57648,0.0,0.0,0.0,2.1,93.897,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18169000000000002,0.0,0.30781,2.078,-0.5295
hint_prob,122,0.0,97.62144,0.0,0.0,0.0,2.1,93.92300000000002,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18166999999999997,0.0,0.30783,2.078,-0.546
hint_prob,123,0.0,97.6618,0.0,0.0,0.0,2.1,93.94599999999998,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18139000000000002,0.0,0.30811,2.078,-0.522
hint_prob,124,0.0,97.69718,0.0,0.0,0.0,2.1,93.969,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18186,0.0,0.30763999999999997,2.078,-0.5775
hint_prob,125,0.0,97.72868,0.0,0.0,0.0,2.1,93.992,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.1818,0.0,0.3077,2.078,-0.5745
hint_prob,126,0.0,97.75626,0.0,0.0,0.0,2.1,94.013,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.1819,0.0,0.3076,2.078,-0.5685
hint_prob,127,0.0,97.78029999999998,0.0,0.0,0.0,2.1,94.03200000000001,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18194,0.0,0.30756,2.078,-0.531
hint_prob,128,0.0,97.80114000000002,0.0,0.0,0.0,2.1,94.05,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18264,0.0,0.30686,2.078,-0.606
hint_prob,129,0.0,97.81896,0.0,0.0,0.0,2.1,94.06700000000001,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18280000000000002,0.0,0.3067,2.078,-0.5655
hint_prob,130,0.0,97.83406000000001,0.0,0.0,0.0,2.1,94.083,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18284999999999996,0.0,0.30665,2.078,-0.576
hint_prob,131,0.0,97.84675999999999,0.0,0.0,0.0,2.1,94.09899999999999,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18289000000000002,0.0,0.30661,2.078,-0.5175
hint_prob,132,0.0,97.85722000000001,0.0,0.0,0.0,2.1,94.11400000000002,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18239999999999998,0.0,0.3071,2.078,-0.522
hint_prob,133,0.0,97.86570000000002,0.0,0.0,0.0,2.1,94.12799999999999,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18230000000000002,0.0,0.3072,2.078,-0.5535
hint_prob,134,0.0,97.87276,0.0,0.0,0.0,2.1,94.141,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18197,0.0,0.30753,2.078,-0.528
hint_prob,135,0.0,97.87868,0.0,0.0,0.0,2.1,94.15199999999999,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18197,0.0,0.30753,2.078,-0.5415
hint_prob,136,0.0,97.88356,0.0,0.0,0.0,2.1,94.162,0.0,0.0,1.0,1.0,67.3,0.6874361593462717,-0.18202000000000002,0.0,0.30748000000000003,2.078,-0.516
hint_prob,137,0.0,97.88772,0.0,0.0,0.0,2.1,94.17200000000001,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18209,0.0,0.30741,2.078,-0.576
hint_prob,138,0.0,97.89104000000002,0.0,0.0,0.0,2.1,94.18199999999999,0.0,0.0,1.0,1.0,66.9,0.6833503575076609,-0.18203999999999998,0.0,0.30746,2.078,-0.5535
hint_prob,139,0.0,97.89368,0.0,0.0,0.0,2.1,94.19200000000001,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.18204,0.0,0.30746,2.078,-0.5535
hint_prob,140,0.0,97.89566,0.0,0.0,0.0,2.1,94.20099999999998,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18148999999999998,0.0,0.30801,2.078,-0.5325
hint_prob,141,0.0,97.89716,0.0,0.0,0.0,2.1,94.209,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.18122,0.0,0.30828000000000005,2.078,-0.522
hint_prob,142,0.0,97.89816,0.0,0.0,0.0,2.1,94.21700000000001,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18127,0.0,0.30823,2.078,-0.5355
hint_prob,143,0.0,97.89882000000001,0.0,0.0,0.0,2.1,94.225,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18122999999999997,0.0,0.30827,2.078,-0.5475
hint_prob,144,0.0,97.89923999999999,0.0,0.0,0.0,2.1,94.23400000000001,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18110999999999997,0.0,0.30839,2.078,-0.519
hint_prob,145,0.0,97.8995,0.0,0.0,0.0,2.1,94.243,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.1813,0.0,0.30820000000000003,2.078,-0.5835
hint_prob,146,0.0,97.89968,0.0,0.0,0.0,2.1,94.252,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.1816,0.0,0.3079,2.078,-0.5535
hint_prob,147,0.0,97.89982000000002,0.0,0.0,0.0,2.1,94.26100000000001,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18119999999999997,0.0,0.30829999999999996,2.078,-0.507
hint_prob,148,0.0,97.89992000000001,0.0,0.0,0.0,2.1,94.27,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18150000000000002,0.0,0.308,2.078,-0.5565
hint_prob,149,0.0,97.89998,0.0,0.0,0.0,2.1,94.27900000000001,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18169000000000002,0.0,0.30781,2.078,-0.558
hint_prob,150,0.0,97.9,0.0,0.0,0.0,2.1,94.286,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18175999999999998,0.0,0.30773999999999996,2.078,-0.531
hint_prob,151,0.0,97.9,0.0,0.0,0.0,2.1,94.29299999999999,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18198999999999999,0.0,0.30750999999999995,2.078,-0.57
hint_prob,152,0.0,97.9,0.0,0.0,0.0,2.1,94.29899999999999,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18175999999999998,0.0,0.30774,2.078,-0.5325
hint_prob,153,0.0,97.9,0.0,0.0,0.0,2.1,94.306,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18147,0.0,0.30803,2.078,-0.519
hint_prob,154,0.0,97.9,0.0,0.0,0.0,2.1,94.31199999999998,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18175,0.0,0.30774999999999997,2.078,-0.567
hint_prob,155,0.0,97.9,0.0,0.0,0.0,2.1,94.318,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18167000000000003,0.0,0.30783,2.078,-0.5325
hint_prob,156,0.0,97.9,0.0,0.0,0.0,2.1,94.32400000000001,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18184,0.0,0.30766,2.078,-0.5115
hint_prob,157,0.0,97.9,0.0,0.0,0.0,2.1,94.33,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.1822,0.0,0.3073,2.078,-0.552
hint_prob,158,0.0,97.9,0.0,0.0,0.0,2.1,94.336,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18229000000000004,0.0,0.30721,2.078,-0.582
hint_prob,159,0.0,97.9,0.0,0.0,0.0,2.1,94.34199999999998,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18239,0.0,0.30711,2.078,-0.5565
hint_prob,160,0.0,97.9,0.0,0.0,0.0,2.1,94.347,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18212,0.0,0.30738,2.078,-0.5475
hint_prob,161,0.0,97.9,0.0,0.0,0.0,2.1,94.352,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18248,0.0,0.30701999999999996,2.078,-0.5835
hint_prob,162,0.0,97.9,0.0,0.0,0.0,2.1,94.35700000000001,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18217,0.0,0.30733,2.078,-0.5325
hint_prob,163,0.0,97.9,0.0,0.0,0.0,2.1,94.361,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18216000000000002,0.0,0.30734,2.078,-0.573
hint_prob,164,0.0,97.9,0.0,0.0,0.0,2.1,94.365,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18191,0.0,0.30759,2.078,-0.5055
hint_prob,165,0.0,97.9,0.0,0.0,0.0,2.1,94.369,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18203,0.0,0.30747,2.078,-0.5445
hint_prob,166,0.0,97.9,0.0,0.0,0.0,2.1,94.373,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18254,0.0,0.30696,2.078,-0.612
hint_prob,167,0.0,97.9,0.0,0.0,0.0,2.1,94.37700000000001,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18281,0.0,0.30668999999999996,2.078,-0.5715
hint_prob,168,0.0,97.9,0.0,0.0,0.0,2.1,94.381,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18233999999999997,0.0,0.30716,2.078,-0.513
hint_prob,169,0.0,97.9,0.0,0.0,0.0,2.1,94.385,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18255,0.0,0.30695,2.078,-0.57
hint_prob,170,0.0,97.9,0.0,0.0,0.0,2.1,94.38799999999999,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18297999999999998,0.0,0.30651999999999996,2.078,-0.567
hint_prob,171,0.0,97.9,0.0,0.0,0.0,2.1,94.391,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18296999999999997,0.0,0.30653,2.078,-0.528
hint_prob,172,0.0,97.9,0.0,0.0,0.0,2.1,94.39399999999999,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18283000000000002,0.0,0.30667,2.078,-0.525
hint_prob,173,0.0,97.9,0.0,0.0,0.0,2.1,94.397,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18275,0.0,0.30674999999999997,2.078,-0.51
hint_prob,174,0.0,97.9,0.0,0.0,0.0,2.1,94.4,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.1825,0.0,0.307,2.078,-0.54
hint_prob,175,0.0,97.9,0.0,0.0,0.0,2.1,94.40299999999999,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18232000000000004,0.0,0.30718,2.078,-0.5475
hint_prob,176,0.0,97.9,0.0,0.0,0.0,2.1,94.406,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.1822,0.0,0.3073,2.078,-0.5505
hint_prob,177,0.0,97.9,0.0,0.0,0.0,2.1,94.40899999999999,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18217000000000003,0.0,0.30733,2.078,-0.5265
hint_prob,178,0.0,97.9,0.0,0.0,0.0,2.1,94.411,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18178,0.0,0.30772,2.078,-0.5475
hint_prob,179,0.0,97.9,0.0,0.0,0.0,2.1,94.413,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18165999999999996,0.0,0.30784,2.078,-0.5475
hint_prob,180,0.0,97.9,0.0,0.0,0.0,2.1,94.415,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18156000000000003,0.0,0.30794,2.078,-0.561
hint_prob,181,0.0,97.9,0.0,0.0,0.0,2.1,94.417,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18238,0.0,0.30712,2.078,-0.6405
hint_prob,182,0.0,97.9,0.0,0.0,0.0,2.1,94.419,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18227000000000002,0.0,0.30723,2.078,-0.5055
hint_prob,183,0.0,97.9,0.0,0.0,0.0,2.1,94.42200000000001,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18262,0.0,0.30688000000000004,2.078,-0.606
hint_prob,184,0.0,97.9,0.0,0.0,0.0,2.1,94.425,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18281,0.0,0.30668999999999996,2.078,-0.5565
hint_prob,185,0.0,97.9,0.0,0.0,0.0,2.1,94.42800000000001,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18309999999999998,0.0,0.3064,2.078,-0.585
hint_prob,186,0.0,97.9,0.0,0.0,0.0,2.1,94.431,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18345999999999996,0.0,0.30604,2.078,-0.57
hint_prob,187,0.0,97.9,0.0,0.0,0.0,2.1,94.434,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18348000000000003,0.0,0.30602,2.078,-0.579
hint_prob,188,0.0,97.9,0.0,0.0,0.0,2.1,94.43700000000001,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18350000000000002,0.0,0.306,2.078,-0.5565
hint_prob,189,0.0,97.9,0.0,0.0,0.0,2.1,94.44,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18325999999999998,0.0,0.30624,2.078,-0.5175
hint_prob,190,0.0,97.9,0.0,0.0,0.0,2.1,94.44300000000001,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18328000000000003,0.0,0.30622,2.078,-0.5355
hint_prob,191,0.0,97.9,0.0,0.0,0.0,2.1,94.446,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18338,0.0,0.30612,2.078,-0.537
hint_prob,192,0.0,97.9,0.0,0.0,0.0,2.1,94.449,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18349000000000001,0.0,0.30601,2.078,-0.552
hint_prob,193,0.0,97.9,0.0,0.0,0.0,2.1,94.45200000000001,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18346,0.0,0.30604,2.078,-0.543
hint_prob,194,0.0,97.9,0.0,0.0,0.0,2.1,94.454,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.1837,0.0,0.30579999999999996,2.078,-0.555
hint_prob,195,0.0,97.9,0.0,0.0,0.0,2.1,94.456,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18366000000000005,0.0,0.30584,2.078,-0.5775
hint_prob,196,0.0,97.9,0.0,0.0,0.0,2.1,94.45800000000001,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18366,0.0,0.30584,2.078,-0.5535
hint_prob,197,0.0,97.9,0.0,0.0,0.0,2.1,94.46,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18411000000000002,0.0,0.30539,2.078,-0.5745
hint_prob,198,0.0,97.9,0.0,0.0,0.0,2.1,94.462,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18394,0.0,0.30556,2.078,-0.531
hint_prob,199,0.0,97.9,0.0,0.0,0.0,2.1,94.464,0.0,0.0,1.0,1.0,61.05,0.6235955056179775,-0.18388,0.0,0.30562,2.078,-0.549
hint_prob,200,0.0,97.9,0.0,0.0,0.0,2.1,94.46600000000001,0.0,0.0,1.0,1.0,67.55,0.6899897854954034,-0.18383,0.0,0.30567,2.078,-0.5235
hint_prob,201,0.0,97.9,0.0,0.0,0.0,2.1,94.46800000000002,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.1839,0.0,0.30560000000000004,2.078,-0.5805
hint_prob,202,0.0,97.9,0.0,0.0,0.0,2.1,94.47,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18397,0.0,0.30552999999999997,2.078,-0.543
hint_prob,203,0.0,97.9,0.0,0.0,0.0,2.1,94.471,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18369,0.0,0.30580999999999997,2.078,-0.477
hint_prob,204,0.0,97.9,0.0,0.0,0.0,2.1,94.47200000000001,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.18326,0.0,0.30624,2.078,-0.5025
hint_prob,205,0.0,97.9,0.0,0.0,0.0,2.1,94.47300000000001,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18332,0.0,0.30618,2.078,-0.5415
hint_prob,206,0.0,97.9,0.0,0.0,0.0,2.1,94.47399999999999,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18334,0.0,0.30616,2.078,-0.5145
hint_prob,207,0.0,97.9,0.0,0.0,0.0,2.1,94.475,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18336,0.0,0.30613999999999997,2.078,-0.555
hint_prob,208,0.0,97.9,0.0,0.0,0.0,2.1,94.476,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18284999999999996,0.0,0.30665,2.078,-0.5055
hint_prob,209,0.0,97.9,0.0,0.0,0.0,2.1,94.477,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18286999999999998,0.0,0.30663,2.078,-0.5595
hint_prob,210,0.0,97.9,0.0,0.0,0.0,2.1,94.47800000000001,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18233,0.0,0.30717,2.078,-0.4665
hint_prob,211,0.0,97.9,0.0,0.0,0.0,2.1,94.479,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18213,0.0,0.30737000000000003,2.078,-0.5535
hint_prob,212,0.0,97.9,0.0,0.0,0.0,2.1,94.48,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18213000000000001,0.0,0.30737,2.078,-0.5325
hint_prob,213,0.0,97.9,0.0,0.0,0.0,2.1,94.48100000000001,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18194,0.0,0.30756,2.078,-0.5445
hint_prob,214,0.0,97.9,0.0,0.0,0.0,2.1,94.48200000000001,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18237000000000003,0.0,0.30713,2.078,-0.57
hint_prob,215,0.0,97.9,0.0,0.0,0.0,2.1,94.483,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18239,0.0,0.30711,2.078,-0.5475
hint_prob,216,0.0,97.9,0.0,0.0,0.0,2.1,94.484,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18192,0.0,0.30757999999999996,2.078,-0.5415
hint_prob,217,0.0,97.9,0.0,0.0,0.0,2.1,94.485,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18183999999999997,0.0,0.30766000000000004,2.078,-0.5595
hint_prob,218,0.0,97.9,0.0,0.0,0.0,2.1,94.486,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18222000000000002,0.0,0.30728,2.078,-0.57
hint_prob,219,0.0,97.9,0.0,0.0,0.0,2.1,94.48700000000001,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18200000000000002,0.0,0.3075,2.078,-0.537
hint_prob,220,0.0,97.9,0.0,0.0,0.0,2.1,94.48800000000001,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18146,0.0,0.30804000000000004,2.078,-0.486
hint_prob,221,0.0,97.9,0.0,0.0,0.0,2.1,94.48899999999999,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18154,0.0,0.30796,2.078,-0.54
hint_prob,222,0.0,97.9,0.0,0.0,0.0,2.1,94.49,0.0,0.0,1.0,1.0,67.65,0.6910112359550562,-0.1815,0.0,0.308,2.078,-0.519
hint_prob,223,0.0,97.9,0.0,0.0,0.0,2.1,94.491,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18178,0.0,0.30772,2.078,-0.552
hint_prob,224,0.0,97.9,0.0,0.0,0.0,2.1,94.492,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18181,0.0,0.30769,2.078,-0.5445
hint_prob,225,0.0,97.9,0.0,0.0,0.0,2.1,94.49300000000001,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18194999999999997,0.0,0.30755,2.078,-0.5685
hint_prob,226,0.0,97.9,0.0,0.0,0.0,2.1,94.494,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.1819,0.0,0.3076,2.078,-0.543
hint_prob,227,0.0,97.9,0.0,0.0,0.0,2.1,94.495,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18238999999999997,0.0,0.30711,2.078,-0.6
hint_prob,228,0.0,97.9,0.0,0.0,0.0,2.1,94.49600000000001,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18230999999999997,0.0,0.30719,2.078,-0.5355
hint_prob,229,0.0,97.9,0.0,0.0,0.0,2.1,94.49700000000001,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18218,0.0,0.30732,2.078,-0.528
hint_prob,230,0.0,97.9,0.0,0.0,0.0,2.1,94.498,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18188,0.0,0.30762,2.078,-0.516
hint_prob,231,0.0,97.9,0.0,0.0,0.0,2.1,94.499,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18108999999999997,0.0,0.30841,2.078,-0.522
hint_prob,232,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18123,0.0,0.30827000000000004,2.078,-0.5265
hint_prob,233,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18101,0.0,0.30849,2.078,-0.573
hint_prob,234,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18112999999999999,0.0,0.30837,2.078,-0.5745
hint_prob,235,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18065,0.0,0.30884999999999996,2.078,-0.513
hint_prob,236,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18009,0.0,0.30940999999999996,2.078,-0.486
hint_prob,237,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18000999999999998,0.0,0.30949,2.078,-0.567
hint_prob,238,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18009,0.0,0.30940999999999996,2.078,-0.5685
hint_prob,239,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18032,0.0,0.30918,2.078,-0.552
hint_prob,240,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18051999999999999,0.0,0.30898,2.078,-0.5655
hint_prob,241,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18058,0.0,0.30892,2.078,-0.546
hint_prob,242,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18067999999999998,0.0,0.30882,2.078,-0.567
hint_prob,243,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18063,0.0,0.30887,2.078,-0.5355
hint_prob,244,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18058,0.0,0.30892,2.078,-0.5475
hint_prob,245,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18034999999999995,0.0,0.30915,2.078,-0.543
hint_prob,246,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.05,0.6848825331971399,-0.18008,0.0,0.30942000000000003,2.078,-0.513
hint_prob,247,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18006999999999998,0.0,0.30943,2.078,-0.573
hint_prob,248,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.18025,0.0,0.30924999999999997,2.078,-0.558
hint_prob,249,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.17998999999999998,0.0,0.30951,2.078,-0.51
hint_prob,250,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.1801,0.0,0.3094,2.078,-0.54
hint_prob,251,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.18031,0.0,0.30918999999999996,2.078,-0.612
hint_prob,252,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18021,0.0,0.30929,2.078,-0.528
hint_prob,253,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18042000000000002,0.0,0.30907999999999997,2.078,-0.5085
hint_prob,254,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18061999999999998,0.0,0.30888000000000004,2.078,-0.5325
hint_prob,255,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18055999999999997,0.0,0.30894,2.078,-0.5325
hint_prob,256,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18089,0.0,0.30861,2.078,-0.564
hint_prob,257,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18087,0.0,0.30863,2.078,-0.552
hint_prob,258,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18124,0.0,0.30826,2.078,-0.561
hint_prob,259,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18094000000000002,0.0,0.30856,2.078,-0.5145
hint_prob,260,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18145,0.0,0.30805,2.078,-0.543
hint_prob,261,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.1813,0.0,0.3082,2.078,-0.531
hint_prob,262,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.1813,0.0,0.30820000000000003,2.078,-0.5325
hint_prob,263,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18131,0.0,0.30818999999999996,2.078,-0.546
hint_prob,264,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18061999999999998,0.0,0.30888,2.078,-0.4665
hint_prob,265,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18078,0.0,0.30872,2.078,-0.5715
hint_prob,266,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.9,0.6833503575076609,-0.18081,0.0,0.30869,2.078,-0.546
hint_prob,267,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18016000000000001,0.0,0.30933999999999995,2.078,-0.462
hint_prob,268,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.17995999999999998,0.0,0.30954,2.078,-0.54
hint_prob,269,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17992999999999998,0.0,0.30957,2.078,-0.5325
hint_prob,270,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.17997,0.0,0.30952999999999997,2.078,-0.492
hint_prob,271,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.17987000000000003,0.0,0.30962999999999996,2.078,-0.525
hint_prob,272,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18017,0.0,0.30933,2.078,-0.564
hint_prob,273,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18008999999999997,0.0,0.30940999999999996,2.078,-0.54
hint_prob,274,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.17986999999999997,0.0,0.30963,2.078,-0.5115
hint_prob,275,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.17976000000000003,0.0,0.30974,2.078,-0.552
hint_prob,276,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.17958,0.0,0.30992000000000003,2.078,-0.516
hint_prob,277,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.17920000000000003,0.0,0.3103,2.078,-0.543
hint_prob,278,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.17942,0.0,0.31007999999999997,2.078,-0.5685
hint_prob,279,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.17969000000000002,0.0,0.30981000000000003,2.078,-0.5685
hint_prob,280,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.17973,0.0,0.30977,2.078,-0.522
hint_prob,281,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.17963,0.0,0.30987,2.078,-0.507
hint_prob,282,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.17962999999999998,0.0,0.30987,2.078,-0.5265
hint_prob,283,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.17934,0.0,0.31016,2.078,-0.5295
hint_prob,284,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.17892000000000002,0.0,0.31058,2.078,-0.5115
hint_prob,285,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.17923999999999998,0.0,0.31026,2.078,-0.561
hint_prob,286,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.1793,0.0,0.3102,2.078,-0.495
hint_prob,287,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.17898,0.0,0.31052,2.078,-0.519
hint_prob,288,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.1789,0.0,0.3106,2.078,-0.5565
hint_prob,289,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.17886,0.0,0.31064,2.078,-0.546
hint_prob,290,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.17848999999999995,0.0,0.31101,2.078,-0.51
hint_prob,291,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.17864000000000002,0.0,0.31085999999999997,2.078,-0.5685
hint_prob,292,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.17841,0.0,0.31109000000000003,2.078,-0.5325
hint_prob,293,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.17825,0.0,0.31125,2.078,-0.5115
hint_prob,294,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17808,0.0,0.31142,2.078,-0.522
hint_prob,295,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.17811,0.0,0.31139,2.078,-0.5475
hint_prob,296,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.17849,0.0,0.31101,2.078,-0.57
hint_prob,297,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.17807000000000003,0.0,0.31143,2.078,-0.51
hint_prob,298,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.1782,0.0,0.3113,2.078,-0.5775
hint_prob,299,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.65,0.6399387129724208,-0.17874,0.0,0.31076,2.078,-0.591
hint_prob,300,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.17875999999999997,0.0,0.31073999999999996,2.078,-0.543
hint_prob,301,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.17796,0.0,0.31154,2.078,-0.492
hint_prob,302,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.17804000000000003,0.0,0.31145999999999996,2.078,-0.54
hint_prob,303,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.17845,0.0,0.31105,2.078,-0.57
hint_prob,304,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.17839000000000002,0.0,0.31111,2.078,-0.5235
hint_prob,305,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.17831,0.0,0.31119,2.078,-0.5205
hint_prob,306,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.17815,0.0,0.31134999999999996,2.078,-0.54
hint_prob,307,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.17789000000000002,0.0,0.31161,2.078,-0.513
hint_prob,308,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.17793,0.0,0.31157,2.078,-0.567
hint_prob,309,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.17814,0.0,0.31135999999999997,2.078,-0.546
hint_prob,310,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.17810000000000004,0.0,0.3114,2.078,-0.537
hint_prob,311,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.17834000000000003,0.0,0.31116,2.078,-0.567
hint_prob,312,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.17859000000000003,0.0,0.31090999999999996,2.078,-0.57
hint_prob,313,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.17846,0.0,0.31104,2.078,-0.5265
hint_prob,314,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.17891,0.0,0.31059000000000003,2.078,-0.534
hint_prob,315,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.17918,0.0,0.31032,2.078,-0.612
hint_prob,316,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.17884,0.0,0.31066,2.078,-0.495
hint_prob,317,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.17931,0.0,0.31019,2.078,-0.5325
hint_prob,318,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.17918,0.0,0.31032,2.078,-0.5205
hint_prob,319,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.17961,0.0,0.30989,2.078,-0.597
hint_prob,320,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18042999999999998,0.0,0.30907,2.078,-0.615
hint_prob,321,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18026,0.0,0.30924,2.078,-0.4995
hint_prob,322,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.35,0.687946884576098,-0.18013,0.0,0.30937,2.078,-0.5445
hint_prob,323,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18029,0.0,0.30921,2.078,-0.564
hint_prob,324,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18059,0.0,0.30891,2.078,-0.5565
hint_prob,325,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18045999999999998,0.0,0.30904,2.078,-0.5325
hint_prob,326,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18085,0.0,0.30865,2.078,-0.5745
hint_prob,327,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18073,0.0,0.30877,2.078,-0.525
hint_prob,328,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18068,0.0,0.30882000000000004,2.078,-0.561
hint_prob,329,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18066,0.0,0.30884,2.078,-0.5655
hint_prob,330,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18099,0.0,0.30851,2.078,-0.5715
hint_prob,331,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.18125,0.0,0.30824999999999997,2.078,-0.546
hint_prob,332,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.1814,0.0,0.3081,2.078,-0.549
hint_prob,333,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18137,0.0,0.30813,2.078,-0.525
hint_prob,334,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18141,0.0,0.30809000000000003,2.078,-0.5175
hint_prob,335,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18153,0.0,0.30797,2.078,-0.579
hint_prob,336,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18178,0.0,0.30772,2.078,-0.5325
hint_prob,337,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18209,0.0,0.30741,2.078,-0.5655
hint_prob,338,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18218999999999996,0.0,0.30731,2.078,-0.5715
hint_prob,339,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18213000000000001,0.0,0.30737,2.078,-0.537
hint_prob,340,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18261999999999998,0.0,0.30688,2.078,-0.5835
hint_prob,341,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18223,0.0,0.30727,2.078,-0.51
hint_prob,342,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.182,0.0,0.3075,2.078,-0.498
hint_prob,343,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18230000000000002,0.0,0.3072,2.078,-0.5565
hint_prob,344,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18244,0.0,0.30706,2.078,-0.543
hint_prob,345,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18224,0.0,0.30726,2.078,-0.5175
hint_prob,346,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18184999999999998,0.0,0.30765,2.078,-0.5115
hint_prob,347,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18230999999999997,0.0,0.30719,2.078,-0.579
hint_prob,348,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18224,0.0,0.30726,2.078,-0.567
hint_prob,349,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.25,0.6358529111338099,-0.1818,0.0,0.3077,2.078,-0.525
hint_prob,350,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18166000000000002,0.0,0.30784,2.078,-0.522
hint_prob,351,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18219000000000002,0.0,0.30731,2.078,-0.5715
hint_prob,352,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18273999999999999,0.0,0.30676000000000003,2.078,-0.6225
hint_prob,353,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18247,0.0,0.30702999999999997,2.078,-0.5295
hint_prob,354,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18239999999999998,0.0,0.3071,2.078,-0.513
hint_prob,355,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18282,0.0,0.30668,2.078,-0.5835
hint_prob,356,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18282,0.0,0.30668,2.078,-0.54
hint_prob,357,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.18279,0.0,0.30671,2.078,-0.5085
hint_prob,358,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.95,0.6940755873340143,-0.18238,0.0,0.30712,2.078,-0.5055
hint_prob,359,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18244,0.0,0.30706,2.078,-0.555
hint_prob,360,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18263,0.0,0.30687000000000003,2.078,-0.5655
hint_prob,361,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18214999999999995,0.0,0.30735,2.078,-0.495
hint_prob,362,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18189,0.0,0.30761,2.078,-0.531
hint_prob,363,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18193,0.0,0.30757,2.078,-0.5325
hint_prob,364,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18194,0.0,0.30756,2.078,-0.5355
hint_prob,365,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18163,0.0,0.30787,2.078,-0.5655
hint_prob,366,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.1818,0.0,0.3077,2.078,-0.5205
hint_prob,367,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18148,0.0,0.30802,2.078,-0.4845
hint_prob,368,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18152000000000001,0.0,0.30798000000000003,2.078,-0.5265
hint_prob,369,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18141000000000002,0.0,0.30809000000000003,2.078,-0.5805
hint_prob,370,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18076,0.0,0.30874,2.078,-0.5175
hint_prob,371,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.1809,0.0,0.3086,2.078,-0.5205
hint_prob,372,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18079,0.0,0.30871000000000004,2.078,-0.528
hint_prob,373,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.45,0.6378958120531154,-0.18075000000000002,0.0,0.30875,2.078,-0.558
hint_prob,374,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18072,0.0,0.30878,2.078,-0.552
hint_prob,375,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18084999999999998,0.0,0.30865000000000004,2.078,-0.552
hint_prob,376,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18072,0.0,0.30878,2.078,-0.555
hint_prob,377,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18050999999999998,0.0,0.30899,2.078,-0.4935
hint_prob,378,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18037,0.0,0.30913,2.078,-0.54
hint_prob,379,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18038,0.0,0.30912,2.078,-0.567
hint_prob,380,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18025,0.0,0.30925,2.078,-0.552
hint_prob,381,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18031,0.0,0.30919,2.078,-0.555
hint_prob,382,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.17983999999999997,0.0,0.30966,2.078,-0.4785
hint_prob,383,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18028,0.0,0.30922,2.078,-0.591
hint_prob,384,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18053999999999998,0.0,0.30896,2.078,-0.5565
hint_prob,385,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18042999999999998,0.0,0.30907,2.078,-0.5625
hint_prob,386,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18077000000000001,0.0,0.30873,2.078,-0.5835
hint_prob,387,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18047000000000002,0.0,0.30903,2.078,-0.5205
hint_prob,388,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18031000000000003,0.0,0.30918999999999996,2.078,-0.5475
hint_prob,389,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18030000000000002,0.0,0.3092,2.078,-0.5355
hint_prob,390,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18017,0.0,0.30933,2.078,-0.564
hint_prob,391,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18022000000000002,0.0,0.30928,2.078,-0.5175
hint_prob,392,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18051000000000003,0.0,0.30899,2.078,-0.5415
hint_prob,393,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18025,0.0,0.30925,2.078,-0.5175
hint_prob,394,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18051999999999999,0.0,0.30898,2.078,-0.5835
hint_prob,395,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.1,0.6343207354443309,-0.18073,0.0,0.30877,2.078,-0.549
hint_prob,396,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18073,0.0,0.30877,2.078,-0.5115
hint_prob,397,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18045999999999998,0.0,0.30904,2.078,-0.5385
hint_prob,398,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18045000000000003,0.0,0.30905,2.078,-0.5655
hint_prob,399,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18064999999999998,0.0,0.30885,2.078,-0.555
hint_prob,400,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.65,0.6910112359550562,-0.18087,0.0,0.30863,2.078,-0.555
hint_prob,401,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18055,0.0,0.30895,2.078,-0.5235
hint_prob,402,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.17981000000000003,0.0,0.30968999999999997,2.078,-0.5115
hint_prob,403,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18011,0.0,0.30939,2.078,-0.5745
hint_prob,404,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18026,0.0,0.30924,2.078,-0.5355
hint_prob,405,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.17965,0.0,0.30985,2.078,-0.492
hint_prob,406,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.17984999999999998,0.0,0.30965,2.078,-0.57
hint_prob,407,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.1802,0.0,0.3093,2.078,-0.561
hint_prob,408,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18044000000000002,0.0,0.30906,2.078,-0.5415
hint_prob,409,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18062999999999999,0.0,0.30887,2.078,-0.5835
hint_prob,410,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18076,0.0,0.30874,2.078,-0.585
hint_prob,411,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18102000000000001,0.0,0.30848000000000003,2.078,-0.534
hint_prob,412,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18122999999999997,0.0,0.30827000000000004,2.078,-0.5625
hint_prob,413,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18103999999999998,0.0,0.30846,2.078,-0.504
hint_prob,414,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18091,0.0,0.30859,2.078,-0.516
hint_prob,415,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18076,0.0,0.30874,2.078,-0.543
hint_prob,416,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18084,0.0,0.30866,2.078,-0.5325
hint_prob,417,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18112999999999999,0.0,0.30837,2.078,-0.528
hint_prob,418,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18099,0.0,0.30851,2.078,-0.5055
hint_prob,419,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18073,0.0,0.30877,2.078,-0.5415
hint_prob,420,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18103000000000002,0.0,0.30846999999999997,2.078,-0.5625
hint_prob,421,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18102999999999997,0.0,0.30847,2.078,-0.5205
hint_prob,422,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18122999999999997,0.0,0.30827,2.078,-0.558
hint_prob,423,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18127,0.0,0.30823,2.078,-0.564
hint_prob,424,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18106999999999998,0.0,0.30843,2.078,-0.522
hint_prob,425,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18099,0.0,0.30851,2.078,-0.54
hint_prob,426,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18119,0.0,0.30831,2.078,-0.585
hint_prob,427,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.1816,0.0,0.3079,2.078,-0.555
hint_prob,428,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.182,0.0,0.30749999999999994,2.078,-0.6
hint_prob,429,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.1819,0.0,0.3076,2.078,-0.552
hint_prob,430,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18196,0.0,0.30754,2.078,-0.561
hint_prob,431,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18170000000000003,0.0,0.3078,2.078,-0.516
hint_prob,432,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18194000000000002,0.0,0.30756,2.078,-0.5145
hint_prob,433,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18143,0.0,0.30807,2.078,-0.5145
hint_prob,434,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18170999999999998,0.0,0.30779,2.078,-0.5985
hint_prob,435,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18146,0.0,0.30804,2.078,-0.525
hint_prob,436,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18123999999999998,0.0,0.30826,2.078,-0.5505
hint_prob,437,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18136,0.0,0.30813999999999997,2.078,-0.5385
hint_prob,438,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.5,0.689479060265577,-0.18154,0.0,0.30796,2.078,-0.5745
hint_prob,439,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18146,0.0,0.30804000000000004,2.078,-0.5235
hint_prob,440,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18166000000000002,0.0,0.30784,2.078,-0.594
hint_prob,441,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18162,0.0,0.30788,2.078,-0.5115
hint_prob,442,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18167999999999998,0.0,0.30782,2.078,-0.5505
hint_prob,443,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18119,0.0,0.30831,2.078,-0.444
hint_prob,444,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.1809,0.0,0.3086,2.078,-0.54
hint_prob,445,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18087,0.0,0.30863,2.078,-0.5445
hint_prob,446,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.55,0.6899897854954034,-0.18114999999999998,0.0,0.30834999999999996,2.078,-0.5535
hint_prob,447,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18127000000000001,0.0,0.30822999999999995,2.078,-0.5565
hint_prob,448,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18134999999999998,0.0,0.30815000000000003,2.078,-0.5775
hint_prob,449,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18119,0.0,0.30831,2.078,-0.531
hint_prob,450,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18080000000000002,0.0,0.30870000000000003,2.078,-0.4965
hint_prob,451,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18109999999999998,0.0,0.3084,2.078,-0.5685
hint_prob,452,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18131,0.0,0.30818999999999996,2.078,-0.543
hint_prob,453,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18095,0.0,0.30855,2.078,-0.5205
hint_prob,454,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18112999999999999,0.0,0.30837,2.078,-0.5625
hint_prob,455,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18122,0.0,0.30828,2.078,-0.5055
hint_prob,456,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18110999999999997,0.0,0.30839,2.078,-0.5535
hint_prob,457,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18105000000000002,0.0,0.30845,2.078,-0.552
hint_prob,458,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.1808,0.0,0.3087,2.078,-0.504
hint_prob,459,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18022,0.0,0.30928,2.078,-0.4965
hint_prob,460,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.1802,0.0,0.3093,2.078,-0.582
hint_prob,461,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18009,0.0,0.30940999999999996,2.078,-0.5175
hint_prob,462,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.18006,0.0,0.30944,2.078,-0.558
hint_prob,463,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18012999999999998,0.0,0.30937,2.078,-0.5145
hint_prob,464,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18012,0.0,0.30938,2.078,-0.5145
hint_prob,465,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18014,0.0,0.30936,2.078,-0.546
hint_prob,466,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18,0.0,0.3095,2.078,-0.5115
hint_prob,467,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18012999999999998,0.0,0.30937,2.078,-0.5475
hint_prob,468,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18034,0.0,0.30916,2.078,-0.537
hint_prob,469,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18014,0.0,0.30936,2.078,-0.5115
hint_prob,470,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.17956,0.0,0.30994,2.078,-0.4755
hint_prob,471,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.17942,0.0,0.31007999999999997,2.078,-0.4995
hint_prob,472,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17923999999999998,0.0,0.31026,2.078,-0.531
hint_prob,473,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.17886,0.0,0.31064,2.078,-0.507
hint_prob,474,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.17911000000000002,0.0,0.31039,2.078,-0.5595
hint_prob,475,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.17898,0.0,0.31052,2.078,-0.5205
hint_prob,476,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.17861000000000002,0.0,0.31089,2.078,-0.5295
hint_prob,477,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.17855000000000001,0.0,0.31095,2.078,-0.546
hint_prob,478,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.17865999999999999,0.0,0.31084,2.078,-0.6165
hint_prob,479,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.17895999999999998,0.0,0.31054000000000004,2.078,-0.597
hint_prob,480,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.17908000000000002,0.0,0.31042000000000003,2.078,-0.579
hint_prob,481,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.17947,0.0,0.31003000000000003,2.078,-0.5745
hint_prob,482,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.17951999999999999,0.0,0.30998000000000003,2.078,-0.522
hint_prob,483,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.17983999999999997,0.0,0.30966,2.078,-0.5625
hint_prob,484,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.17949,0.0,0.31000999999999995,2.078,-0.546
hint_prob,485,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.17926999999999998,0.0,0.31023,2.078,-0.492
hint_prob,486,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.17906,0.0,0.31044,2.078,-0.519
hint_prob,487,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.17923000000000003,0.0,0.31027,2.078,-0.564
hint_prob,488,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17909,0.0,0.31041,2.078,-0.5535
hint_prob,489,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.17936000000000005,0.0,0.31013999999999997,2.078,-0.564
hint_prob,490,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.17882,0.0,0.31068,2.078,-0.513
hint_prob,491,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.17912,0.0,0.31038,2.078,-0.5565
hint_prob,492,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.17925999999999997,0.0,0.31024,2.078,-0.5715
hint_prob,493,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.17951,0.0,0.30999,2.078,-0.4815
hint_prob,494,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.17934999999999998,0.0,0.31015,2.078,-0.516
hint_prob,495,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.17949,0.0,0.31001,2.078,-0.5655
hint_prob,496,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.17920999999999998,0.0,0.31029,2.078,-0.5115
hint_prob,497,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.17898999999999998,0.0,0.31051,2.078,-0.5235
hint_prob,498,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.17879,0.0,0.31071,2.078,-0.5475
hint_prob,499,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.17916,0.0,0.31034,2.078,-0.5865
hint_prob,500,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.17967,0.0,0.30983,2.078,-0.573
hint_prob,501,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.17962,0.0,0.30988,2.078,-0.561
hint_prob,502,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.17951999999999999,0.0,0.30998000000000003,2.078,-0.528
hint_prob,503,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.17989,0.0,0.30961,2.078,-0.576
hint_prob,504,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.17967000000000002,0.0,0.30983,2.078,-0.5295
hint_prob,505,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.17977,0.0,0.30973,2.078,-0.5205
hint_prob,506,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.17985000000000004,0.0,0.30965,2.078,-0.5655
hint_prob,507,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18008,0.0,0.30942000000000003,2.078,-0.5865
hint_prob,508,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.1804,0.0,0.3091,2.078,-0.552
hint_prob,509,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18069000000000002,0.0,0.30881000000000003,2.078,-0.54
hint_prob,510,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18053,0.0,0.30896999999999997,2.078,-0.558
hint_prob,511,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18085,0.0,0.30865,2.078,-0.5655
hint_prob,512,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18073,0.0,0.30877,2.078,-0.54
hint_prob,513,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18125,0.0,0.30824999999999997,2.078,-0.5925
hint_prob,514,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18138,0.0,0.30812,2.078,-0.534
hint_prob,515,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18131,0.0,0.30818999999999996,2.078,-0.5355
hint_prob,516,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18148999999999998,0.0,0.30801,2.078,-0.5385
hint_prob,517,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.1818,0.0,0.3077,2.078,-0.594
hint_prob,518,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18206,0.0,0.30744,2.078,-0.576
hint_prob,519,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18266,0.0,0.30684,2.078,-0.6015
hint_prob,520,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18295999999999998,0.0,0.30654,2.078,-0.5205
hint_prob,521,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18349000000000001,0.0,0.30601,2.078,-0.579
hint_prob,522,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18307,0.0,0.30643,2.078,-0.468
hint_prob,523,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18350000000000002,0.0,0.306,2.078,-0.5715
hint_prob,524,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18322,0.0,0.30628,2.078,-0.5175
hint_prob,525,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18336000000000002,0.0,0.30613999999999997,2.078,-0.5415
hint_prob,526,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18355999999999997,0.0,0.30594,2.078,-0.5595
hint_prob,527,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18374,0.0,0.30576000000000003,2.078,-0.573
hint_prob,528,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18350000000000002,0.0,0.306,2.078,-0.5805
hint_prob,529,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18331000000000003,0.0,0.30619,2.078,-0.5685
hint_prob,530,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18317,0.0,0.30633,2.078,-0.558
hint_prob,531,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18315,0.0,0.30634999999999996,2.078,-0.5715
hint_prob,532,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18331,0.0,0.30618999999999996,2.078,-0.546
hint_prob,533,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18333000000000002,0.0,0.30617,2.078,-0.5655
hint_prob,534,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18316,0.0,0.30634,2.078,-0.5205
hint_prob,535,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18341000000000002,0.0,0.30609000000000003,2.078,-0.5295
hint_prob,536,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.1838,0.0,0.30569999999999997,2.078,-0.5775
hint_prob,537,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18392,0.0,0.30558,2.078,-0.582
hint_prob,538,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18369,0.0,0.30580999999999997,2.078,-0.519
hint_prob,539,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18366,0.0,0.30584,2.078,-0.5595
hint_prob,540,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18441,0.0,0.30509,2.078,-0.6255
hint_prob,541,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18463000000000002,0.0,0.30487,2.078,-0.5895
hint_prob,542,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18438,0.0,0.30512,2.078,-0.534
hint_prob,543,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18483999999999998,0.0,0.30466,2.078,-0.5505
hint_prob,544,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18507,0.0,0.30443,2.078,-0.5505
hint_prob,545,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18529,0.0,0.30421,2.078,-0.5985
hint_prob,546,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18559,0.0,0.30391,2.078,-0.5565
hint_prob,547,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18578000000000003,0.0,0.30372,2.078,-0.552
hint_prob,548,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.35,0.687946884576098,-0.18577,0.0,0.30373,2.078,-0.546
hint_prob,549,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.3,0.6363636363636362,-0.18518,0.0,0.30432,2.078,-0.498
hint_prob,550,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18511,0.0,0.30439,2.078,-0.5625
hint_prob,551,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18509,0.0,0.30441,2.078,-0.558
hint_prob,552,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18508,0.0,0.30442,2.078,-0.5265
hint_prob,553,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18481000000000003,0.0,0.30469,2.078,-0.5355
hint_prob,554,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18485999999999997,0.0,0.30463999999999997,2.078,-0.537
hint_prob,555,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18544,0.0,0.30406,2.078,-0.6075
hint_prob,556,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18495999999999999,0.0,0.30454000000000003,2.078,-0.4935
hint_prob,557,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18465,0.0,0.30485,2.078,-0.54
hint_prob,558,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.35,0.687946884576098,-0.18437,0.0,0.30512999999999996,2.078,-0.51
hint_prob,559,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18444,0.0,0.30506,2.078,-0.5505
hint_prob,560,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18436999999999998,0.0,0.30513,2.078,-0.5475
hint_prob,561,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,61.65,0.6297242083758937,-0.18405000000000002,0.0,0.30545,2.078,-0.5175
hint_prob,562,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.6,0.6905005107252298,-0.18417000000000003,0.0,0.30533,2.078,-0.558
hint_prob,563,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18401,0.0,0.30549,2.078,-0.5685
hint_prob,564,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18410999999999997,0.0,0.30539,2.078,-0.549
hint_prob,565,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18378,0.0,0.30572,2.078,-0.486
hint_prob,566,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.1839,0.0,0.3056,2.078,-0.5565
hint_prob,567,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18356999999999998,0.0,0.30593,2.078,-0.5445
hint_prob,568,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18338000000000002,0.0,0.30612,2.078,-0.5475
hint_prob,569,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18307,0.0,0.30643,2.078,-0.555
hint_prob,570,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18311,0.0,0.30639,2.078,-0.5265
hint_prob,571,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.2,0.686414708886619,-0.18266000000000002,0.0,0.30684,2.078,-0.5115
hint_prob,572,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18320999999999998,0.0,0.30628999999999995,2.078,-0.5505
hint_prob,573,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18323,0.0,0.30627,2.078,-0.5745
hint_prob,574,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18334,0.0,0.30616,2.078,-0.534
hint_prob,575,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18329,0.0,0.30621000000000004,2.078,-0.534
hint_prob,576,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18333000000000002,0.0,0.30617,2.078,-0.5655
hint_prob,577,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18309999999999998,0.0,0.30639999999999995,2.078,-0.5385
hint_prob,578,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18274,0.0,0.30676,2.078,-0.5265
hint_prob,579,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18264999999999998,0.0,0.30685,2.078,-0.555
hint_prob,580,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18232999999999996,0.0,0.30717,2.078,-0.51
hint_prob,581,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18218999999999996,0.0,0.30730999999999997,2.078,-0.5505
hint_prob,582,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18219000000000002,0.0,0.30731,2.078,-0.546
hint_prob,583,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.7,0.6404494382022472,-0.18208,0.0,0.30742,2.078,-0.549
hint_prob,584,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18221,0.0,0.30729,2.078,-0.54
hint_prob,585,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18241,0.0,0.30709,2.078,-0.5595
hint_prob,586,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18209,0.0,0.30741,2.078,-0.5295
hint_prob,587,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.1816,0.0,0.3079,2.078,-0.5085
hint_prob,588,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18206,0.0,0.30744,2.078,-0.588
hint_prob,589,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18178999999999998,0.0,0.30771,2.078,-0.519
hint_prob,590,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18126,0.0,0.30824,2.078,-0.546
hint_prob,591,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18108999999999997,0.0,0.30840999999999996,2.078,-0.564
hint_prob,592,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.25,0.6869254341164454,-0.18111,0.0,0.30839,2.078,-0.537
hint_prob,593,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18097000000000002,0.0,0.30852999999999997,2.078,-0.5295
hint_prob,594,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18061,0.0,0.30889000000000005,2.078,-0.4965
hint_prob,595,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18037,0.0,0.30913,2.078,-0.5625
hint_prob,596,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.9,0.6833503575076609,-0.17995,0.0,0.30955,2.078,-0.4935
hint_prob,597,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.17994000000000004,0.0,0.30956,2.078,-0.5505
hint_prob,598,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18005000000000002,0.0,0.30945,2.078,-0.5625
hint_prob,599,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18008,0.0,0.30942000000000003,2.078,-0.5025
hint_prob,600,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18011,0.0,0.30939,2.078,-0.567
hint_prob,601,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18004,0.0,0.30945999999999996,2.078,-0.5475
hint_prob,602,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18,0.0,0.3095,2.078,-0.5205
hint_prob,603,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18019,0.0,0.30931,2.078,-0.564
hint_prob,604,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18045000000000003,0.0,0.30905,2.078,-0.576
hint_prob,605,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18021,0.0,0.30929,2.078,-0.5715
hint_prob,606,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18062,0.0,0.30888000000000004,2.078,-0.555
hint_prob,607,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.5,0.6384065372829417,-0.18059999999999998,0.0,0.3089,2.078,-0.537
hint_prob,608,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.18103999999999998,0.0,0.30846,2.078,-0.576
hint_prob,609,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18081,0.0,0.30869,2.078,-0.516
hint_prob,610,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18057,0.0,0.30893,2.078,-0.5115
hint_prob,611,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18094,0.0,0.30856,2.078,-0.573
hint_prob,612,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18106999999999998,0.0,0.30843,2.078,-0.5775
hint_prob,613,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18085,0.0,0.30865000000000004,2.078,-0.5355
hint_prob,614,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18080000000000002,0.0,0.30870000000000003,2.078,-0.5415
hint_prob,615,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18131,0.0,0.30818999999999996,2.078,-0.5625
hint_prob,616,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18150000000000002,0.0,0.308,2.078,-0.585
hint_prob,617,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18137,0.0,0.30813,2.078,-0.525
hint_prob,618,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18149,0.0,0.30801,2.078,-0.5655
hint_prob,619,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18156,0.0,0.30794,2.078,-0.5655
hint_prob,620,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18160999999999997,0.0,0.30789,2.078,-0.534
hint_prob,621,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18209999999999998,0.0,0.3074,2.078,-0.585
hint_prob,622,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18212,0.0,0.30738,2.078,-0.5535
hint_prob,623,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18203,0.0,0.30747,2.078,-0.561
hint_prob,624,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.1822,0.0,0.3073,2.078,-0.5595
hint_prob,625,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18215,0.0,0.30735,2.078,-0.5265
hint_prob,626,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18211,0.0,0.30739,2.078,-0.5595
hint_prob,627,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18205000000000002,0.0,0.30745,2.078,-0.5295
hint_prob,628,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18234999999999998,0.0,0.30715,2.078,-0.5715
hint_prob,629,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18242,0.0,0.30707999999999996,2.078,-0.5655
hint_prob,630,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.18244,0.0,0.30706,2.078,-0.513
hint_prob,631,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.1825,0.0,0.30700000000000005,2.078,-0.5595
hint_prob,632,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18230000000000002,0.0,0.3072,2.078,-0.516
hint_prob,633,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18225999999999998,0.0,0.30724,2.078,-0.543
hint_prob,634,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18258,0.0,0.30692,2.078,-0.588
hint_prob,635,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18234999999999998,0.0,0.30715,2.078,-0.525
hint_prob,636,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18257,0.0,0.30693000000000004,2.078,-0.5625
hint_prob,637,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18274,0.0,0.30676,2.078,-0.534
hint_prob,638,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18248,0.0,0.30702,2.078,-0.549
hint_prob,639,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18259,0.0,0.30691,2.078,-0.5355
hint_prob,640,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18266,0.0,0.30684,2.078,-0.5565
hint_prob,641,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18290000000000003,0.0,0.3066,2.078,-0.6
hint_prob,642,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18278000000000003,0.0,0.30672,2.078,-0.519
hint_prob,643,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18303999999999998,0.0,0.30646,2.078,-0.5685
hint_prob,644,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18350999999999998,0.0,0.30599,2.078,-0.567
hint_prob,645,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18314,0.0,0.30635999999999997,2.078,-0.507
hint_prob,646,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18346,0.0,0.30604,2.078,-0.5415
hint_prob,647,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18337,0.0,0.30613,2.078,-0.537
hint_prob,648,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18328999999999998,0.0,0.30621,2.078,-0.5505
hint_prob,649,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18387,0.0,0.30563,2.078,-0.5895
hint_prob,650,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18352000000000002,0.0,0.30598,2.078,-0.5145
hint_prob,651,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18353999999999998,0.0,0.30596,2.078,-0.5505
hint_prob,652,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18365,0.0,0.30585,2.078,-0.537
hint_prob,653,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18367,0.0,0.30583,2.078,-0.567
hint_prob,654,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18324,0.0,0.30626,2.078,-0.5115
hint_prob,655,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18322,0.0,0.30628,2.078,-0.5685
hint_prob,656,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18322,0.0,0.30627999999999994,2.078,-0.555
hint_prob,657,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18316000000000002,0.0,0.30634,2.078,-0.528
hint_prob,658,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18288000000000001,0.0,0.30662,2.078,-0.534
hint_prob,659,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18300999999999998,0.0,0.30649,2.078,-0.5355
hint_prob,660,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18331999999999998,0.0,0.30618,2.078,-0.558
hint_prob,661,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18321,0.0,0.30628999999999995,2.078,-0.5565
hint_prob,662,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18274,0.0,0.30676,2.078,-0.507
hint_prob,663,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18273,0.0,0.30677,2.078,-0.534
hint_prob,664,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18281,0.0,0.30669,2.078,-0.5535
hint_prob,665,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18256999999999998,0.0,0.30693000000000004,2.078,-0.5265
hint_prob,666,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18247,0.0,0.30702999999999997,2.078,-0.57
hint_prob,667,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18267,0.0,0.30683,2.078,-0.555
hint_prob,668,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18242999999999998,0.0,0.30707,2.078,-0.5295
hint_prob,669,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18221999999999997,0.0,0.30728,2.078,-0.534
hint_prob,670,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18242,0.0,0.30707999999999996,2.078,-0.564
hint_prob,671,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18255,0.0,0.30695,2.078,-0.6045
hint_prob,672,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18252000000000002,0.0,0.30698000000000003,2.078,-0.549
hint_prob,673,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18238,0.0,0.30712,2.078,-0.54
hint_prob,674,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18225000000000002,0.0,0.30724999999999997,2.078,-0.54
hint_prob,675,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18234999999999998,0.0,0.30715,2.078,-0.5415
hint_prob,676,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18225000000000002,0.0,0.30725,2.078,-0.5445
hint_prob,677,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.9,0.6424923391215526,-0.18247,0.0,0.30702999999999997,2.078,-0.5625
hint_prob,678,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18259999999999998,0.0,0.3069,2.078,-0.591
hint_prob,679,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18269,0.0,0.30681,2.078,-0.579
hint_prob,680,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18296000000000004,0.0,0.30654,2.078,-0.5535
hint_prob,681,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18280000000000002,0.0,0.30670000000000003,2.078,-0.5355
hint_prob,682,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18261,0.0,0.30689,2.078,-0.4875
hint_prob,683,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18254,0.0,0.30695999999999996,2.078,-0.5325
hint_prob,684,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.2,0.686414708886619,-0.18215,0.0,0.30735,2.078,-0.5295
hint_prob,685,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.1825,0.0,0.30700000000000005,2.078,-0.5775
hint_prob,686,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.6,0.6905005107252298,-0.18225999999999998,0.0,0.30724,2.078,-0.5265
hint_prob,687,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18232999999999996,0.0,0.30717,2.078,-0.5445
hint_prob,688,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18238999999999997,0.0,0.30711,2.078,-0.558
hint_prob,689,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18256999999999998,0.0,0.30693,2.078,-0.5625
hint_prob,690,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18207,0.0,0.30743000000000004,2.078,-0.4815
hint_prob,691,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.18183999999999997,0.0,0.30766000000000004,2.078,-0.5655
hint_prob,692,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18217,0.0,0.30733,2.078,-0.5685
hint_prob,693,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18248999999999999,0.0,0.30701,2.078,-0.6165
hint_prob,694,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18257,0.0,0.30693000000000004,2.078,-0.579
hint_prob,695,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18238,0.0,0.30712,2.078,-0.4785
hint_prob,696,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18214,0.0,0.30736,2.078,-0.5055
hint_prob,697,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18214,0.0,0.30735999999999997,2.078,-0.537
hint_prob,698,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18186,0.0,0.30763999999999997,2.078,-0.5085
hint_prob,699,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.45,0.6378958120531154,-0.18133,0.0,0.30817,2.078,-0.51
hint_prob,700,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18135,0.0,0.30815,2.078,-0.5175
hint_prob,701,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18137999999999999,0.0,0.30812,2.078,-0.555
hint_prob,702,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18127,0.0,0.30822999999999995,2.078,-0.5205
hint_prob,703,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18083,0.0,0.30867,2.078,-0.501
hint_prob,704,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18112999999999999,0.0,0.30837,2.078,-0.5565
hint_prob,705,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.1809,0.0,0.3086,2.078,-0.534
hint_prob,706,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18058999999999997,0.0,0.30891,2.078,-0.5085
hint_prob,707,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18058999999999997,0.0,0.30890999999999996,2.078,-0.528
hint_prob,708,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18073,0.0,0.30877000000000004,2.078,-0.555
hint_prob,709,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18076,0.0,0.30874,2.078,-0.54
hint_prob,710,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18091000000000002,0.0,0.30859,2.078,-0.5805
hint_prob,711,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18091,0.0,0.30859000000000003,2.078,-0.5565
hint_prob,712,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,68.25,0.6971399387129724,-0.18109000000000003,0.0,0.30841,2.078,-0.534
hint_prob,713,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18129,0.0,0.30821,2.078,-0.564
hint_prob,714,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18103999999999998,0.0,0.30846,2.078,-0.516
hint_prob,715,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.3,0.6363636363636362,-0.18121,0.0,0.30829,2.078,-0.552
hint_prob,716,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.05,0.6848825331971399,-0.18084999999999998,0.0,0.30865,2.078,-0.516
hint_prob,717,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18051000000000003,0.0,0.30899,2.078,-0.504
hint_prob,718,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18044999999999997,0.0,0.30905,2.078,-0.5205
hint_prob,719,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.1807,0.0,0.30879999999999996,2.078,-0.5715
hint_prob,720,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18027,0.0,0.30923,2.078,-0.4995
hint_prob,721,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.17964000000000002,0.0,0.30986,2.078,-0.51
hint_prob,722,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.17956999999999998,0.0,0.30993,2.078,-0.5385
hint_prob,723,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.17962,0.0,0.30988,2.078,-0.5475
hint_prob,724,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.17977999999999997,0.0,0.30972,2.078,-0.564
hint_prob,725,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.17998999999999998,0.0,0.30950999999999995,2.078,-0.573
hint_prob,726,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.17997,0.0,0.30952999999999997,2.078,-0.5415
hint_prob,727,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.65,0.6399387129724208,-0.18011,0.0,0.30939,2.078,-0.5835
hint_prob,728,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.17994,0.0,0.30956,2.078,-0.5655
hint_prob,729,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18001999999999999,0.0,0.30948,2.078,-0.591
hint_prob,730,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.17984999999999998,0.0,0.30965,2.078,-0.528
hint_prob,731,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.17991999999999997,0.0,0.30957999999999997,2.078,-0.546
hint_prob,732,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18030000000000002,0.0,0.3092,2.078,-0.5445
hint_prob,733,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18051999999999999,0.0,0.30898,2.078,-0.5655
hint_prob,734,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18069000000000002,0.0,0.30881000000000003,2.078,-0.555
hint_prob,735,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18028,0.0,0.30922,2.078,-0.516
hint_prob,736,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18047000000000002,0.0,0.30902999999999997,2.078,-0.555
hint_prob,737,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18048999999999998,0.0,0.30901,2.078,-0.5475
hint_prob,738,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18040000000000003,0.0,0.3091,2.078,-0.5445
hint_prob,739,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18078,0.0,0.30872,2.078,-0.6195
hint_prob,740,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18131,0.0,0.30818999999999996,2.078,-0.561
hint_prob,741,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18123,0.0,0.30827,2.078,-0.5535
hint_prob,742,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18079,0.0,0.30871,2.078,-0.5025
hint_prob,743,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18017000000000002,0.0,0.30933,2.078,-0.5235
hint_prob,744,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18005,0.0,0.30945,2.078,-0.561
hint_prob,745,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18048999999999998,0.0,0.30901,2.078,-0.5445
hint_prob,746,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18086,0.0,0.30864,2.078,-0.561
hint_prob,747,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18111,0.0,0.30839,2.078,-0.5745
hint_prob,748,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18128,0.0,0.30822,2.078,-0.534
hint_prob,749,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18178,0.0,0.30772,2.078,-0.585
hint_prob,750,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18172999999999997,0.0,0.30777,2.078,-0.51
hint_prob,751,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18143,0.0,0.30807,2.078,-0.51
hint_prob,752,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18164999999999998,0.0,0.30785,2.078,-0.5535
hint_prob,753,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18184999999999998,0.0,0.30765,2.078,-0.531
hint_prob,754,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18175,0.0,0.30775,2.078,-0.5415
hint_prob,755,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18161000000000002,0.0,0.30789,2.078,-0.513
hint_prob,756,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18167000000000003,0.0,0.30783,2.078,-0.5175
hint_prob,757,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18187,0.0,0.30763,2.078,-0.558
hint_prob,758,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18198,0.0,0.30752,2.078,-0.5715
hint_prob,759,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.182,0.0,0.3075,2.078,-0.543
hint_prob,760,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18188,0.0,0.30762,2.078,-0.5625
hint_prob,761,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18212,0.0,0.30738,2.078,-0.5925
hint_prob,762,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18207,0.0,0.30743,2.078,-0.5265
hint_prob,763,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18184999999999998,0.0,0.30765,2.078,-0.531
hint_prob,764,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18220000000000003,0.0,0.30729999999999996,2.078,-0.5685
hint_prob,765,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18198999999999999,0.0,0.30751,2.078,-0.5205
hint_prob,766,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.1821,0.0,0.3074,2.078,-0.5325
hint_prob,767,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18215,0.0,0.30735,2.078,-0.5115
hint_prob,768,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18221,0.0,0.30729,2.078,-0.5295
hint_prob,769,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18178,0.0,0.30772,2.078,-0.507
hint_prob,770,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18166000000000002,0.0,0.30784,2.078,-0.4815
hint_prob,771,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18177,0.0,0.30773,2.078,-0.5265
hint_prob,772,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18175,0.0,0.30775,2.078,-0.5355
hint_prob,773,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.1818,0.0,0.3077,2.078,-0.555
hint_prob,774,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18172,0.0,0.30778,2.078,-0.552
hint_prob,775,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18125,0.0,0.30825,2.078,-0.5025
hint_prob,776,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18143,0.0,0.30807,2.078,-0.5685
hint_prob,777,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18125,0.0,0.30824999999999997,2.078,-0.5565
hint_prob,778,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18128,0.0,0.30822,2.078,-0.57
hint_prob,779,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18079,0.0,0.30871000000000004,2.078,-0.5175
hint_prob,780,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18111999999999998,0.0,0.30838,2.078,-0.5775
hint_prob,781,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.1814,0.0,0.30810000000000004,2.078,-0.588
hint_prob,782,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18137999999999999,0.0,0.30812,2.078,-0.5415
hint_prob,783,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18102999999999997,0.0,0.30847,2.078,-0.513
hint_prob,784,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18094,0.0,0.30856,2.078,-0.5415
hint_prob,785,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18102000000000001,0.0,0.30848,2.078,-0.528
hint_prob,786,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18103999999999998,0.0,0.30846,2.078,-0.558
hint_prob,787,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18110000000000004,0.0,0.3084,2.078,-0.5565
hint_prob,788,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.1809,0.0,0.3086,2.078,-0.5145
hint_prob,789,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18015,0.0,0.30935,2.078,-0.507
hint_prob,790,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18045999999999998,0.0,0.30904,2.078,-0.6075
hint_prob,791,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18053999999999998,0.0,0.30896,2.078,-0.5655
hint_prob,792,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18102999999999997,0.0,0.30847,2.078,-0.576
hint_prob,793,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18125,0.0,0.30824999999999997,2.078,-0.5565
hint_prob,794,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18148,0.0,0.30802,2.078,-0.5955
hint_prob,795,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18155000000000002,0.0,0.30795,2.078,-0.555
hint_prob,796,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18111,0.0,0.30839,2.078,-0.495
hint_prob,797,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18108000000000002,0.0,0.30841999999999997,2.078,-0.57
hint_prob,798,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18138,0.0,0.30812,2.078,-0.579
hint_prob,799,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.75,0.6409601634320735,-0.18142,0.0,0.30808,2.078,-0.591
hint_prob,800,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18183,0.0,0.30767,2.078,-0.5715
hint_prob,801,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.9,0.6424923391215526,-0.18195,0.0,0.30755,2.078,-0.528
hint_prob,802,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18173000000000003,0.0,0.30777,2.078,-0.5205
hint_prob,803,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.1819,0.0,0.30760000000000004,2.078,-0.5565
hint_prob,804,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18188000000000001,0.0,0.30761999999999995,2.078,-0.5385
hint_prob,805,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18221,0.0,0.30729,2.078,-0.5625
hint_prob,806,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18209,0.0,0.30741,2.078,-0.4995
hint_prob,807,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18228000000000003,0.0,0.30722,2.078,-0.5865
hint_prob,808,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18252,0.0,0.30698000000000003,2.078,-0.6075
hint_prob,809,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18258000000000002,0.0,0.30691999999999997,2.078,-0.552
hint_prob,810,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18231000000000003,0.0,0.30718999999999996,2.078,-0.522
hint_prob,811,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18176000000000003,0.0,0.30774,2.078,-0.51
hint_prob,812,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18203,0.0,0.30747,2.078,-0.567
hint_prob,813,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18197,0.0,0.30753,2.078,-0.522
hint_prob,814,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18163999999999997,0.0,0.30786,2.078,-0.519
hint_prob,815,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.1819,0.0,0.3076,2.078,-0.5595
hint_prob,816,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18202000000000002,0.0,0.30748000000000003,2.078,-0.5505
hint_prob,817,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18218,0.0,0.30732,2.078,-0.5355
hint_prob,818,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18220000000000003,0.0,0.30729999999999996,2.078,-0.5325
hint_prob,819,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.1827,0.0,0.3068,2.078,-0.582
hint_prob,820,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18323,0.0,0.30627,2.078,-0.561
hint_prob,821,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18334,0.0,0.30616,2.078,-0.543
hint_prob,822,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18305,0.0,0.30645,2.078,-0.492
hint_prob,823,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18285,0.0,0.30665,2.078,-0.525
hint_prob,824,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18238,0.0,0.30712,2.078,-0.4815
hint_prob,825,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.18278,0.0,0.30672,2.078,-0.5625
hint_prob,826,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.2,0.686414708886619,-0.18279999999999996,0.0,0.3067,2.078,-0.5715
hint_prob,827,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18267,0.0,0.30683,2.078,-0.537
hint_prob,828,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18284000000000003,0.0,0.30666,2.078,-0.5955
hint_prob,829,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18325999999999998,0.0,0.30624,2.078,-0.5805
hint_prob,830,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18319,0.0,0.30631,2.078,-0.567
hint_prob,831,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18301,0.0,0.30649,2.078,-0.561
hint_prob,832,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18309999999999998,0.0,0.3064,2.078,-0.555
hint_prob,833,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18341000000000002,0.0,0.30609,2.078,-0.5595
hint_prob,834,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18350000000000002,0.0,0.306,2.078,-0.555
hint_prob,835,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18376,0.0,0.30573999999999996,2.078,-0.567
hint_prob,836,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18347999999999998,0.0,0.30601999999999996,2.078,-0.516
hint_prob,837,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18350999999999998,0.0,0.30599,2.078,-0.561
hint_prob,838,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18381,0.0,0.30569,2.078,-0.5595
hint_prob,839,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18420999999999998,0.0,0.30529,2.078,-0.567
hint_prob,840,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18399000000000001,0.0,0.30551,2.078,-0.5745
hint_prob,841,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18401,0.0,0.30549,2.078,-0.5685
hint_prob,842,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18362,0.0,0.30588,2.078,-0.5175
hint_prob,843,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18354999999999996,0.0,0.30595,2.078,-0.546
hint_prob,844,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18303,0.0,0.30646999999999996,2.078,-0.5175
hint_prob,845,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18261,0.0,0.30689,2.078,-0.492
hint_prob,846,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18295000000000003,0.0,0.30655,2.078,-0.546
hint_prob,847,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18273999999999999,0.0,0.30676,2.078,-0.5385
hint_prob,848,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18247999999999998,0.0,0.30701999999999996,2.078,-0.54
hint_prob,849,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18254,0.0,0.30695999999999996,2.078,-0.6
hint_prob,850,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18238,0.0,0.30712,2.078,-0.5475
hint_prob,851,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18239,0.0,0.30711,2.078,-0.5295
hint_prob,852,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18227999999999997,0.0,0.30722,2.078,-0.504
hint_prob,853,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18236999999999998,0.0,0.30712999999999996,2.078,-0.57
hint_prob,854,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18236999999999998,0.0,0.30713,2.078,-0.5385
hint_prob,855,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18215,0.0,0.30735,2.078,-0.5295
hint_prob,856,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18259,0.0,0.30691,2.078,-0.5655
hint_prob,857,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18223000000000003,0.0,0.30727,2.078,-0.5325
hint_prob,858,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18197,0.0,0.30752999999999997,2.078,-0.5685
hint_prob,859,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18170999999999998,0.0,0.30779,2.078,-0.513
hint_prob,860,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18197,0.0,0.30753,2.078,-0.561
hint_prob,861,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18222000000000002,0.0,0.30728,2.078,-0.5475
hint_prob,862,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18192999999999998,0.0,0.30756999999999995,2.078,-0.5235
hint_prob,863,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18211000000000002,0.0,0.30739,2.078,-0.549
hint_prob,864,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18236,0.0,0.30713999999999997,2.078,-0.5565
hint_prob,865,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18215,0.0,0.30735,2.078,-0.528
hint_prob,866,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18247,0.0,0.30702999999999997,2.078,-0.5985
hint_prob,867,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18247,0.0,0.30702999999999997,2.078,-0.5355
hint_prob,868,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18244,0.0,0.30706,2.078,-0.528
hint_prob,869,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18179,0.0,0.30771,2.078,-0.4845
hint_prob,870,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18155,0.0,0.30795,2.078,-0.525
hint_prob,871,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18173999999999998,0.0,0.30776,2.078,-0.5715
hint_prob,872,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18205000000000002,0.0,0.30745,2.078,-0.5385
hint_prob,873,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.1822,0.0,0.3073,2.078,-0.5475
hint_prob,874,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18267,0.0,0.30683,2.078,-0.552
hint_prob,875,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18244,0.0,0.30706,2.078,-0.528
hint_prob,876,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18217000000000003,0.0,0.30733,2.078,-0.531
hint_prob,877,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18244,0.0,0.30706,2.078,-0.5775
hint_prob,878,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18214,0.0,0.30735999999999997,2.078,-0.5505
hint_prob,879,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18218,0.0,0.30732,2.078,-0.5865
hint_prob,880,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18205000000000002,0.0,0.30745,2.078,-0.5475
hint_prob,881,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18213,0.0,0.30737,2.078,-0.573
hint_prob,882,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18211000000000002,0.0,0.30739,2.078,-0.552
hint_prob,883,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18213000000000001,0.0,0.30737,2.078,-0.5625
hint_prob,884,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.1822,0.0,0.30729999999999996,2.078,-0.5655
hint_prob,885,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18212,0.0,0.30738,2.078,-0.555
hint_prob,886,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18247,0.0,0.30702999999999997,2.078,-0.5685
hint_prob,887,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18234999999999998,0.0,0.30715,2.078,-0.543
hint_prob,888,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18203,0.0,0.30747,2.078,-0.5115
hint_prob,889,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18187,0.0,0.30762999999999996,2.078,-0.543
hint_prob,890,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.2,0.686414708886619,-0.18183999999999997,0.0,0.30766,2.078,-0.57
hint_prob,891,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18167000000000003,0.0,0.30783,2.078,-0.543
hint_prob,892,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18169999999999997,0.0,0.30779999999999996,2.078,-0.522
hint_prob,893,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.55,0.638917262512768,-0.18163,0.0,0.30787,2.078,-0.5355
hint_prob,894,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18181999999999998,0.0,0.30768,2.078,-0.546
hint_prob,895,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18217,0.0,0.30733,2.078,-0.5445
hint_prob,896,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18242999999999998,0.0,0.30707,2.078,-0.585
hint_prob,897,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18243,0.0,0.30707,2.078,-0.5385
hint_prob,898,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18269000000000002,0.0,0.30681,2.078,-0.579
hint_prob,899,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18216,0.0,0.30734,2.078,-0.5205
hint_prob,900,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18208000000000002,0.0,0.30741999999999997,2.078,-0.5355
hint_prob,901,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.75,0.6409601634320735,-0.18231999999999998,0.0,0.30718,2.078,-0.5655
hint_prob,902,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18244,0.0,0.30706,2.078,-0.522
hint_prob,903,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.18204,0.0,0.30746,2.078,-0.51
hint_prob,904,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18186,0.0,0.30763999999999997,2.078,-0.5115
hint_prob,905,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.182,0.0,0.30749999999999994,2.078,-0.5505
hint_prob,906,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18163,0.0,0.30787000000000003,2.078,-0.51
hint_prob,907,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18154,0.0,0.30796,2.078,-0.519
hint_prob,908,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18129,0.0,0.30821000000000004,2.078,-0.531
hint_prob,909,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18170999999999998,0.0,0.30779,2.078,-0.576
hint_prob,910,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18137,0.0,0.30813,2.078,-0.51
hint_prob,911,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18121999999999996,0.0,0.30828,2.078,-0.525
hint_prob,912,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18149,0.0,0.30801,2.078,-0.564
hint_prob,913,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18133,0.0,0.30817,2.078,-0.525
hint_prob,914,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18122,0.0,0.30828,2.078,-0.54
hint_prob,915,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18111999999999998,0.0,0.30838,2.078,-0.513
hint_prob,916,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18095,0.0,0.30855,2.078,-0.573
hint_prob,917,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18105999999999997,0.0,0.30844,2.078,-0.552
hint_prob,918,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18112999999999999,0.0,0.30837,2.078,-0.5385
hint_prob,919,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18148999999999998,0.0,0.30801,2.078,-0.5385
hint_prob,920,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18142,0.0,0.30808,2.078,-0.5145
hint_prob,921,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18142,0.0,0.30808,2.078,-0.5715
hint_prob,922,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18141,0.0,0.30809000000000003,2.078,-0.537
hint_prob,923,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.1814,0.0,0.3081,2.078,-0.546
hint_prob,924,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18125,0.0,0.30824999999999997,2.078,-0.5295
hint_prob,925,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18179,0.0,0.30771,2.078,-0.609
hint_prob,926,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18230999999999997,0.0,0.30719,2.078,-0.609
hint_prob,927,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18211,0.0,0.30739,2.078,-0.5475
hint_prob,928,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18230000000000002,0.0,0.3072,2.078,-0.579
hint_prob,929,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18211000000000002,0.0,0.30739,2.078,-0.558
hint_prob,930,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.1821,0.0,0.3074,2.078,-0.546
hint_prob,931,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18192,0.0,0.30758,2.078,-0.546
hint_prob,932,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18206,0.0,0.30744,2.078,-0.573
hint_prob,933,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18194,0.0,0.30756,2.078,-0.5445
hint_prob,934,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.182,0.0,0.3075,2.078,-0.5745
hint_prob,935,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18192,0.0,0.30757999999999996,2.078,-0.543
hint_prob,936,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18169000000000002,0.0,0.30781000000000003,2.078,-0.534
hint_prob,937,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18197,0.0,0.30753,2.078,-0.585
hint_prob,938,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18256999999999998,0.0,0.30693,2.078,-0.6015
hint_prob,939,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18258,0.0,0.30692,2.078,-0.5445
hint_prob,940,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18245,0.0,0.30705000000000005,2.078,-0.5505
hint_prob,941,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18244,0.0,0.30706,2.078,-0.5415
hint_prob,942,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18262,0.0,0.30688,2.078,-0.549
hint_prob,943,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18284000000000003,0.0,0.30666,2.078,-0.5685
hint_prob,944,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.1832,0.0,0.3063,2.078,-0.6
hint_prob,945,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18342000000000003,0.0,0.30607999999999996,2.078,-0.5775
hint_prob,946,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18297,0.0,0.30652999999999997,2.078,-0.5175
hint_prob,947,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18317999999999998,0.0,0.30632,2.078,-0.57
hint_prob,948,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18297999999999998,0.0,0.30651999999999996,2.078,-0.549
hint_prob,949,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18322000000000002,0.0,0.30628,2.078,-0.5565
hint_prob,950,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18369,0.0,0.30580999999999997,2.078,-0.606
hint_prob,951,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18350999999999998,0.0,0.30599,2.078,-0.5385
hint_prob,952,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18371,0.0,0.30579,2.078,-0.552
hint_prob,953,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18432,0.0,0.30518,2.078,-0.6015
hint_prob,954,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.1844,0.0,0.3051,2.078,-0.5235
hint_prob,955,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18421999999999997,0.0,0.30528,2.078,-0.5235
hint_prob,956,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18419,0.0,0.30530999999999997,2.078,-0.5055
hint_prob,957,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18431999999999998,0.0,0.30518,2.078,-0.5385
hint_prob,958,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18431999999999998,0.0,0.30518,2.078,-0.531
hint_prob,959,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.18406,0.0,0.30544,2.078,-0.537
hint_prob,960,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18431999999999998,0.0,0.30518,2.078,-0.549
hint_prob,961,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.75,0.6409601634320735,-0.18436,0.0,0.30513999999999997,2.078,-0.531
hint_prob,962,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18402000000000002,0.0,0.30548,2.078,-0.513
hint_prob,963,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18422999999999998,0.0,0.30527,2.078,-0.5565
hint_prob,964,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18442,0.0,0.30508,2.078,-0.5685
hint_prob,965,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18458000000000002,0.0,0.30492,2.078,-0.537
hint_prob,966,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18420999999999998,0.0,0.30529,2.078,-0.5175
hint_prob,967,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.18402000000000002,0.0,0.30548,2.078,-0.5235
hint_prob,968,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18372999999999998,0.0,0.30577000000000004,2.078,-0.495
hint_prob,969,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18404,0.0,0.30546,2.078,-0.585
hint_prob,970,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18417000000000003,0.0,0.30533,2.078,-0.534
hint_prob,971,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.18423,0.0,0.30527,2.078,-0.5805
hint_prob,972,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18428,0.0,0.30522,2.078,-0.5445
hint_prob,973,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18413000000000002,0.0,0.30537,2.078,-0.5235
hint_prob,974,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18427,0.0,0.30523,2.078,-0.5505
hint_prob,975,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.1838,0.0,0.3057,2.078,-0.5385
hint_prob,976,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18322,0.0,0.30628,2.078,-0.522
hint_prob,977,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18268,0.0,0.30682000000000004,2.078,-0.4665
hint_prob,978,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18231999999999998,0.0,0.30717999999999995,2.078,-0.525
hint_prob,979,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18234999999999998,0.0,0.30715,2.078,-0.5625
hint_prob,980,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18231999999999998,0.0,0.30718,2.078,-0.5415
hint_prob,981,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18203,0.0,0.30746999999999997,2.078,-0.5025
hint_prob,982,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18169999999999997,0.0,0.3078,2.078,-0.5235
hint_prob,983,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18163,0.0,0.30787,2.078,-0.534
hint_prob,984,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.05,0.6848825331971399,-0.18199,0.0,0.30751,2.078,-0.6285
hint_prob,985,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,61.95,0.6327885597548519,-0.18221,0.0,0.30729,2.078,-0.576
hint_prob,986,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18227000000000002,0.0,0.30723,2.078,-0.543
hint_prob,987,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18213000000000001,0.0,0.30737,2.078,-0.564
hint_prob,988,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.18137,0.0,0.30813,2.078,-0.4875
hint_prob,989,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18150000000000002,0.0,0.308,2.078,-0.564
hint_prob,990,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18151,0.0,0.30799,2.078,-0.552
hint_prob,991,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18128,0.0,0.30822,2.078,-0.507
hint_prob,992,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18114,0.0,0.30836,2.078,-0.528
hint_prob,993,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18119999999999997,0.0,0.30829999999999996,2.078,-0.5775
hint_prob,994,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18055,0.0,0.30895,2.078,-0.5025
hint_prob,995,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18037999999999996,0.0,0.30912,2.078,-0.552
hint_prob,996,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18072,0.0,0.30878,2.078,-0.5685
hint_prob,997,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18084,0.0,0.30866,2.078,-0.588
hint_prob,998,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18077000000000001,0.0,0.30873,2.078,-0.5385
hint_prob,999,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18081,0.0,0.30869,2.078,-0.5625
hint_prob,1000,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18056999999999998,0.0,0.30893,2.078,-0.57
hint_prob,1001,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18044000000000002,0.0,0.30906,2.078,-0.519
hint_prob,1002,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18034,0.0,0.30916,2.078,-0.537
hint_prob,1003,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18005,0.0,0.30945,2.078,-0.558
hint_prob,1004,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18003999999999998,0.0,0.30946,2.078,-0.522
hint_prob,1005,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18003,0.0,0.30946999999999997,2.078,-0.522
hint_prob,1006,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18016,0.0,0.30933999999999995,2.078,-0.525
hint_prob,1007,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18015,0.0,0.30935,2.078,-0.537
hint_prob,1008,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.17995,0.0,0.30955,2.078,-0.501
hint_prob,1009,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.17955000000000002,0.0,0.30995,2.078,-0.477
hint_prob,1010,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.17981000000000003,0.0,0.30969,2.078,-0.588
hint_prob,1011,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.17992,0.0,0.30957999999999997,2.078,-0.5475
hint_prob,1012,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.17989,0.0,0.30961,2.078,-0.5085
hint_prob,1013,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.17955000000000002,0.0,0.30994999999999995,2.078,-0.5055
hint_prob,1014,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17965,0.0,0.30985,2.078,-0.5835
hint_prob,1015,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18006,0.0,0.30944,2.078,-0.5985
hint_prob,1016,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18030000000000002,0.0,0.3092,2.078,-0.5535
hint_prob,1017,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18035,0.0,0.30915,2.078,-0.531
hint_prob,1018,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18096,0.0,0.30854,2.078,-0.5865
hint_prob,1019,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18066,0.0,0.30884,2.078,-0.54
hint_prob,1020,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18072,0.0,0.30878,2.078,-0.543
hint_prob,1021,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18046999999999996,0.0,0.30902999999999997,2.078,-0.543
hint_prob,1022,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.1804,0.0,0.3091,2.078,-0.534
hint_prob,1023,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18069,0.0,0.30881000000000003,2.078,-0.567
hint_prob,1024,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18051000000000003,0.0,0.30899,2.078,-0.5235
hint_prob,1025,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18066,0.0,0.30883999999999995,2.078,-0.561
hint_prob,1026,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.1809,0.0,0.3086,2.078,-0.558
hint_prob,1027,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18156000000000003,0.0,0.30794,2.078,-0.5655
hint_prob,1028,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.182,0.0,0.3075,2.078,-0.591
hint_prob,1029,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18192,0.0,0.30757999999999996,2.078,-0.5505
hint_prob,1030,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18216,0.0,0.30734,2.078,-0.5775
hint_prob,1031,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18229000000000004,0.0,0.30721,2.078,-0.522
hint_prob,1032,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.1827,0.0,0.3068,2.078,-0.585
hint_prob,1033,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18281,0.0,0.30669,2.078,-0.5505
hint_prob,1034,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18224999999999997,0.0,0.30724999999999997,2.078,-0.5445
hint_prob,1035,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18197,0.0,0.30753,2.078,-0.534
hint_prob,1036,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18179,0.0,0.30771,2.078,-0.516
hint_prob,1037,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18131999999999998,0.0,0.30818,2.078,-0.4935
hint_prob,1038,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18159,0.0,0.30791,2.078,-0.528
hint_prob,1039,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18148,0.0,0.30802,2.078,-0.5475
hint_prob,1040,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18112999999999999,0.0,0.30837,2.078,-0.4995
hint_prob,1041,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18154,0.0,0.30796,2.078,-0.5685
hint_prob,1042,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18142,0.0,0.30808,2.078,-0.51
hint_prob,1043,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18139,0.0,0.30811,2.078,-0.573
hint_prob,1044,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.1818,0.0,0.3077,2.078,-0.564
hint_prob,1045,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18158000000000002,0.0,0.30791999999999997,2.078,-0.519
hint_prob,1046,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.1814,0.0,0.3081,2.078,-0.5415
hint_prob,1047,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18108000000000002,0.0,0.30841999999999997,2.078,-0.54
hint_prob,1048,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18099999999999997,0.0,0.3085,2.078,-0.5265
hint_prob,1049,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18073,0.0,0.30877,2.078,-0.522
hint_prob,1050,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18101,0.0,0.30849,2.078,-0.612
hint_prob,1051,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18159,0.0,0.30791,2.078,-0.606
hint_prob,1052,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18170999999999998,0.0,0.30779,2.078,-0.555
hint_prob,1053,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18156,0.0,0.30794,2.078,-0.5355
hint_prob,1054,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18202000000000002,0.0,0.30748,2.078,-0.591
hint_prob,1055,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18214000000000002,0.0,0.30735999999999997,2.078,-0.54
hint_prob,1056,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18258,0.0,0.30692,2.078,-0.591
hint_prob,1057,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18247,0.0,0.30702999999999997,2.078,-0.5205
hint_prob,1058,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18271,0.0,0.30679,2.078,-0.537
hint_prob,1059,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18295999999999998,0.0,0.30654,2.078,-0.5145
hint_prob,1060,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18255,0.0,0.30694999999999995,2.078,-0.5265
hint_prob,1061,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18234000000000003,0.0,0.30716,2.078,-0.516
hint_prob,1062,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18252,0.0,0.30698000000000003,2.078,-0.5355
hint_prob,1063,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18239999999999998,0.0,0.3071,2.078,-0.4875
hint_prob,1064,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18191,0.0,0.30759000000000003,2.078,-0.51
hint_prob,1065,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18194,0.0,0.30756,2.078,-0.603
hint_prob,1066,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18195999999999998,0.0,0.30754000000000004,2.078,-0.5565
hint_prob,1067,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18217,0.0,0.30733,2.078,-0.5625
hint_prob,1068,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18175,0.0,0.30774999999999997,2.078,-0.5235
hint_prob,1069,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.1819,0.0,0.3076,2.078,-0.5625
hint_prob,1070,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18148,0.0,0.30802,2.078,-0.48
hint_prob,1071,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18141000000000002,0.0,0.30809000000000003,2.078,-0.5325
hint_prob,1072,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.3,0.6874361593462717,-0.18157,0.0,0.30793,2.078,-0.558
hint_prob,1073,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18156,0.0,0.30794,2.078,-0.5655
hint_prob,1074,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18169000000000002,0.0,0.30781,2.078,-0.543
hint_prob,1075,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18177,0.0,0.30773,2.078,-0.573
hint_prob,1076,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18169000000000002,0.0,0.30781,2.078,-0.546
hint_prob,1077,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18162999999999996,0.0,0.30787,2.078,-0.5565
hint_prob,1078,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.1813,0.0,0.30820000000000003,2.078,-0.5415
hint_prob,1079,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18067999999999998,0.0,0.30882,2.078,-0.4575
hint_prob,1080,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18035,0.0,0.30915000000000004,2.078,-0.528
hint_prob,1081,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18038999999999997,0.0,0.30911,2.078,-0.528
hint_prob,1082,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18018,0.0,0.30932,2.078,-0.5535
hint_prob,1083,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.1804,0.0,0.3091,2.078,-0.5835
hint_prob,1084,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18082,0.0,0.30868,2.078,-0.6075
hint_prob,1085,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18061,0.0,0.30889,2.078,-0.5025
hint_prob,1086,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.18066999999999997,0.0,0.30883,2.078,-0.525
hint_prob,1087,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18103000000000002,0.0,0.30846999999999997,2.078,-0.5475
hint_prob,1088,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18135,0.0,0.30815000000000003,2.078,-0.576
hint_prob,1089,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18131,0.0,0.30818999999999996,2.078,-0.5415
hint_prob,1090,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18164000000000002,0.0,0.30785999999999997,2.078,-0.549
hint_prob,1091,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.18102999999999997,0.0,0.30847,2.078,-0.477
hint_prob,1092,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18108999999999997,0.0,0.30840999999999996,2.078,-0.519
hint_prob,1093,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18074,0.0,0.30876000000000003,2.078,-0.5205
hint_prob,1094,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18056,0.0,0.30894,2.078,-0.537
hint_prob,1095,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18094000000000002,0.0,0.30856,2.078,-0.576
hint_prob,1096,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18089,0.0,0.30861,2.078,-0.534
hint_prob,1097,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18064,0.0,0.30885999999999997,2.078,-0.5025
hint_prob,1098,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18056,0.0,0.30894,2.078,-0.5145
hint_prob,1099,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18043999999999996,0.0,0.30906,2.078,-0.504
hint_prob,1100,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.17981999999999998,0.0,0.30968,2.078,-0.519
hint_prob,1101,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.17935,0.0,0.31015,2.078,-0.5355
hint_prob,1102,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.17934999999999998,0.0,0.31015,2.078,-0.555
hint_prob,1103,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.17928999999999998,0.0,0.31021,2.078,-0.5265
hint_prob,1104,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.17923999999999998,0.0,0.31026,2.078,-0.5835
hint_prob,1105,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.17913999999999997,0.0,0.31035999999999997,2.078,-0.525
hint_prob,1106,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.17875,0.0,0.31074999999999997,2.078,-0.5325
hint_prob,1107,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.1793,0.0,0.3102,2.078,-0.603
hint_prob,1108,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.17920999999999998,0.0,0.31029,2.078,-0.5235
hint_prob,1109,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.17933,0.0,0.31017000000000006,2.078,-0.5325
hint_prob,1110,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17902,0.0,0.31048000000000003,2.078,-0.48
hint_prob,1111,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.17901999999999998,0.0,0.31048,2.078,-0.516
hint_prob,1112,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.17887999999999998,0.0,0.31062,2.078,-0.5145
hint_prob,1113,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.17928,0.0,0.31022,2.078,-0.5475
hint_prob,1114,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.17941,0.0,0.31009,2.078,-0.5295
hint_prob,1115,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.17906,0.0,0.31044,2.078,-0.5505
hint_prob,1116,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.17878,0.0,0.31072,2.078,-0.5145
hint_prob,1117,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.17911000000000002,0.0,0.31039,2.078,-0.612
hint_prob,1118,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.17931999999999998,0.0,0.31018,2.078,-0.555
hint_prob,1119,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.17931999999999998,0.0,0.31018,2.078,-0.5625
hint_prob,1120,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.17971,0.0,0.30979,2.078,-0.5385
hint_prob,1121,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.17989,0.0,0.30961,2.078,-0.5595
hint_prob,1122,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.17980999999999997,0.0,0.30969,2.078,-0.546
hint_prob,1123,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18001999999999999,0.0,0.30948,2.078,-0.597
hint_prob,1124,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18019,0.0,0.30931,2.078,-0.5685
hint_prob,1125,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.17956,0.0,0.30994,2.078,-0.4785
hint_prob,1126,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.1797,0.0,0.3098,2.078,-0.567
hint_prob,1127,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.17912000000000003,0.0,0.31038,2.078,-0.4695
hint_prob,1128,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.17923999999999998,0.0,0.31026,2.078,-0.5595
hint_prob,1129,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.17975000000000002,0.0,0.30975,2.078,-0.534
hint_prob,1130,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.17995,0.0,0.30955,2.078,-0.558
hint_prob,1131,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18014,0.0,0.30936,2.078,-0.5565
hint_prob,1132,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18007,0.0,0.30943000000000004,2.078,-0.543
hint_prob,1133,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.17982000000000004,0.0,0.30968,2.078,-0.546
hint_prob,1134,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.17951,0.0,0.30999,2.078,-0.561
hint_prob,1135,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.17968,0.0,0.30982,2.078,-0.528
hint_prob,1136,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.17966000000000001,0.0,0.30984,2.078,-0.522
hint_prob,1137,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.17961,0.0,0.30989,2.078,-0.54
hint_prob,1138,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.17948,0.0,0.31001999999999996,2.078,-0.5565
hint_prob,1139,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.17937999999999998,0.0,0.31012,2.078,-0.5265
hint_prob,1140,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.17945,0.0,0.31005000000000005,2.078,-0.5595
hint_prob,1141,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.17981000000000003,0.0,0.30969,2.078,-0.531
hint_prob,1142,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18001999999999999,0.0,0.30948,2.078,-0.5505
hint_prob,1143,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18026,0.0,0.30924,2.078,-0.5565
hint_prob,1144,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18055999999999997,0.0,0.30894,2.078,-0.582
hint_prob,1145,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.1804,0.0,0.3091,2.078,-0.552
hint_prob,1146,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18067,0.0,0.30883,2.078,-0.5745
hint_prob,1147,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18077,0.0,0.30872999999999995,2.078,-0.5175
hint_prob,1148,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18143,0.0,0.30807,2.078,-0.6135
hint_prob,1149,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18167000000000003,0.0,0.30783,2.078,-0.54
hint_prob,1150,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18234999999999998,0.0,0.30715,2.078,-0.621
hint_prob,1151,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18248999999999999,0.0,0.30701,2.078,-0.5565
hint_prob,1152,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.1825,0.0,0.30700000000000005,2.078,-0.5565
hint_prob,1153,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.18258000000000002,0.0,0.30692,2.078,-0.5385
hint_prob,1154,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18218,0.0,0.30732,2.078,-0.5235
hint_prob,1155,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18231999999999998,0.0,0.30718,2.078,-0.546
hint_prob,1156,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18227000000000002,0.0,0.30723,2.078,-0.525
hint_prob,1157,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18192999999999998,0.0,0.30756999999999995,2.078,-0.552
hint_prob,1158,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18186999999999998,0.0,0.30763,2.078,-0.5145
hint_prob,1159,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18172999999999997,0.0,0.30777,2.078,-0.5115
hint_prob,1160,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18234999999999998,0.0,0.30715,2.078,-0.573
hint_prob,1161,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18267,0.0,0.30683,2.078,-0.564
hint_prob,1162,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18284,0.0,0.30666,2.078,-0.54
hint_prob,1163,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18285999999999997,0.0,0.30664,2.078,-0.5505
hint_prob,1164,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18289999999999998,0.0,0.3066,2.078,-0.5355
hint_prob,1165,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18286000000000002,0.0,0.30663999999999997,2.078,-0.5445
hint_prob,1166,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18308,0.0,0.30641999999999997,2.078,-0.5475
hint_prob,1167,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18244999999999997,0.0,0.30705000000000005,2.078,-0.5175
hint_prob,1168,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18261000000000002,0.0,0.30689,2.078,-0.579
hint_prob,1169,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18252000000000002,0.0,0.30698000000000003,2.078,-0.549
hint_prob,1170,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18239999999999998,0.0,0.3071,2.078,-0.5205
hint_prob,1171,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18238999999999997,0.0,0.30711,2.078,-0.558
hint_prob,1172,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18286000000000002,0.0,0.30663999999999997,2.078,-0.6165
hint_prob,1173,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18262,0.0,0.30688,2.078,-0.561
hint_prob,1174,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.1826,0.0,0.3069,2.078,-0.5655
hint_prob,1175,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18275000000000002,0.0,0.30675,2.078,-0.501
hint_prob,1176,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18254,0.0,0.30695999999999996,2.078,-0.5355
hint_prob,1177,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18289999999999998,0.0,0.3066,2.078,-0.5235
hint_prob,1178,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18289999999999998,0.0,0.3066,2.078,-0.5595
hint_prob,1179,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18252,0.0,0.30698000000000003,2.078,-0.477
hint_prob,1180,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.1822,0.0,0.3073,2.078,-0.51
hint_prob,1181,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18193,0.0,0.30756999999999995,2.078,-0.516
hint_prob,1182,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18186999999999998,0.0,0.30762999999999996,2.078,-0.534
hint_prob,1183,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18189999999999998,0.0,0.3076,2.078,-0.5505
hint_prob,1184,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18183999999999997,0.0,0.30766,2.078,-0.552
hint_prob,1185,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18164999999999998,0.0,0.30785,2.078,-0.4995
hint_prob,1186,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18164999999999998,0.0,0.30785,2.078,-0.522
hint_prob,1187,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18145,0.0,0.30805,2.078,-0.51
hint_prob,1188,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18122999999999997,0.0,0.30827,2.078,-0.5235
hint_prob,1189,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18163,0.0,0.30787,2.078,-0.5865
hint_prob,1190,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18173999999999998,0.0,0.30776,2.078,-0.576
hint_prob,1191,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18192,0.0,0.30757999999999996,2.078,-0.558
hint_prob,1192,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18163,0.0,0.30787,2.078,-0.507
hint_prob,1193,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18202,0.0,0.30748,2.078,-0.615
hint_prob,1194,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18151,0.0,0.30799,2.078,-0.5055
hint_prob,1195,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18143,0.0,0.30807,2.078,-0.54
hint_prob,1196,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.25,0.6869254341164454,-0.18129,0.0,0.30821000000000004,2.078,-0.5535
hint_prob,1197,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18129,0.0,0.30821000000000004,2.078,-0.5175
hint_prob,1198,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.18067,0.0,0.30883,2.078,-0.5205
hint_prob,1199,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18058,0.0,0.30892,2.078,-0.5265
hint_prob,1200,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18038,0.0,0.30912,2.078,-0.591
hint_prob,1201,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18038999999999997,0.0,0.30911,2.078,-0.558
hint_prob,1202,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18037,0.0,0.30912999999999996,2.078,-0.5535
hint_prob,1203,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18029,0.0,0.30921,2.078,-0.5265
hint_prob,1204,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18016,0.0,0.30933999999999995,2.078,-0.504
hint_prob,1205,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.17976000000000003,0.0,0.30974,2.078,-0.486
hint_prob,1206,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.17980999999999997,0.0,0.30968999999999997,2.078,-0.5325
hint_prob,1207,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18007,0.0,0.30943000000000004,2.078,-0.591
hint_prob,1208,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18017,0.0,0.30933,2.078,-0.5295
hint_prob,1209,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.1801,0.0,0.3094,2.078,-0.501
hint_prob,1210,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.17974,0.0,0.30976,2.078,-0.519
hint_prob,1211,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.1796,0.0,0.3099,2.078,-0.543
hint_prob,1212,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.17989,0.0,0.30961,2.078,-0.5835
hint_prob,1213,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.17977,0.0,0.30973,2.078,-0.5325
hint_prob,1214,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18009,0.0,0.30940999999999996,2.078,-0.5835
hint_prob,1215,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18072,0.0,0.30878,2.078,-0.639
hint_prob,1216,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18087,0.0,0.30863,2.078,-0.57
hint_prob,1217,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18132,0.0,0.30817999999999995,2.078,-0.585
hint_prob,1218,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18125999999999998,0.0,0.30823999999999996,2.078,-0.57
hint_prob,1219,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18107999999999996,0.0,0.30841999999999997,2.078,-0.522
hint_prob,1220,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18078,0.0,0.30872,2.078,-0.4755
hint_prob,1221,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18066000000000002,0.0,0.30883999999999995,2.078,-0.54
hint_prob,1222,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18061,0.0,0.30889,2.078,-0.609
hint_prob,1223,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18028000000000002,0.0,0.30922,2.078,-0.5115
hint_prob,1224,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.1804,0.0,0.3091,2.078,-0.5835
hint_prob,1225,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18072,0.0,0.30878,2.078,-0.549
hint_prob,1226,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.25,0.6869254341164454,-0.18058,0.0,0.30892,2.078,-0.5145
hint_prob,1227,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.1808,0.0,0.30870000000000003,2.078,-0.5565
hint_prob,1228,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18071,0.0,0.30878999999999995,2.078,-0.546
hint_prob,1229,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18119,0.0,0.30831,2.078,-0.549
hint_prob,1230,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18145,0.0,0.30805,2.078,-0.549
hint_prob,1231,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18164999999999998,0.0,0.30785,2.078,-0.546
hint_prob,1232,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18184,0.0,0.30766,2.078,-0.5625
hint_prob,1233,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18173999999999998,0.0,0.30776,2.078,-0.5355
hint_prob,1234,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18184,0.0,0.30766000000000004,2.078,-0.567
hint_prob,1235,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18224,0.0,0.30726,2.078,-0.5595
hint_prob,1236,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18239,0.0,0.30711,2.078,-0.5445
hint_prob,1237,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18256,0.0,0.30694,2.078,-0.5355
hint_prob,1238,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18221,0.0,0.30729,2.078,-0.471
hint_prob,1239,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18192,0.0,0.30757999999999996,2.078,-0.543
hint_prob,1240,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18154,0.0,0.30796,2.078,-0.519
hint_prob,1241,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18117999999999998,0.0,0.30832,2.078,-0.504
hint_prob,1242,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18149,0.0,0.30801,2.078,-0.5535
hint_prob,1243,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18123,0.0,0.30827000000000004,2.078,-0.576
hint_prob,1244,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.18147000000000002,0.0,0.30802999999999997,2.078,-0.5415
hint_prob,1245,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,61.8,0.6312563840653728,-0.18156,0.0,0.30794,2.078,-0.5535
hint_prob,1246,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18173999999999998,0.0,0.30776,2.078,-0.5805
hint_prob,1247,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18169999999999997,0.0,0.30779999999999996,2.078,-0.5115
hint_prob,1248,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18167999999999998,0.0,0.30782,2.078,-0.5175
hint_prob,1249,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18145,0.0,0.30805,2.078,-0.492
hint_prob,1250,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18136,0.0,0.30814,2.078,-0.5775
hint_prob,1251,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18132,0.0,0.30818,2.078,-0.552
hint_prob,1252,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18128,0.0,0.30822000000000005,2.078,-0.5475
hint_prob,1253,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18151,0.0,0.30799,2.078,-0.561
hint_prob,1254,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.18164999999999998,0.0,0.30785,2.078,-0.525
hint_prob,1255,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18221,0.0,0.30729,2.078,-0.57
hint_prob,1256,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18238000000000004,0.0,0.30712,2.078,-0.558
hint_prob,1257,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18163,0.0,0.30787,2.078,-0.4785
hint_prob,1258,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18185,0.0,0.30765,2.078,-0.5625
hint_prob,1259,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18177,0.0,0.30773,2.078,-0.489
hint_prob,1260,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18217,0.0,0.30733,2.078,-0.579
hint_prob,1261,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18215,0.0,0.30735,2.078,-0.54
hint_prob,1262,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18211000000000002,0.0,0.30739,2.078,-0.5775
hint_prob,1263,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18222000000000002,0.0,0.30728,2.078,-0.549
hint_prob,1264,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.1816,0.0,0.3079,2.078,-0.4905
hint_prob,1265,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18128999999999998,0.0,0.30821,2.078,-0.5925
hint_prob,1266,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18109000000000003,0.0,0.30840999999999996,2.078,-0.54
hint_prob,1267,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18078,0.0,0.30872,2.078,-0.5385
hint_prob,1268,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18066,0.0,0.30884,2.078,-0.552
hint_prob,1269,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18116,0.0,0.30834,2.078,-0.597
hint_prob,1270,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18181,0.0,0.30769,2.078,-0.573
hint_prob,1271,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18191,0.0,0.30759000000000003,2.078,-0.555
hint_prob,1272,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18134999999999998,0.0,0.30815000000000003,2.078,-0.525
hint_prob,1273,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.9,0.6424923391215526,-0.18137999999999999,0.0,0.30811999999999995,2.078,-0.516
hint_prob,1274,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18111,0.0,0.30839,2.078,-0.543
hint_prob,1275,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18114,0.0,0.30835999999999997,2.078,-0.5535
hint_prob,1276,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18125999999999998,0.0,0.30824,2.078,-0.5325
hint_prob,1277,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18162,0.0,0.30788,2.078,-0.6105
hint_prob,1278,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18152000000000001,0.0,0.30798000000000003,2.078,-0.531
hint_prob,1279,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18156,0.0,0.30794,2.078,-0.555
hint_prob,1280,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18152000000000001,0.0,0.30798,2.078,-0.543
hint_prob,1281,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18122,0.0,0.30828,2.078,-0.501
hint_prob,1282,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.35,0.687946884576098,-0.18102000000000001,0.0,0.30848000000000003,2.078,-0.5325
hint_prob,1283,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18122,0.0,0.30828,2.078,-0.5655
hint_prob,1284,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,68.05,0.6950970377936669,-0.18123999999999998,0.0,0.30826,2.078,-0.57
hint_prob,1285,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18131,0.0,0.30818999999999996,2.078,-0.57
hint_prob,1286,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18129,0.0,0.30821000000000004,2.078,-0.5415
hint_prob,1287,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18108000000000002,0.0,0.30842,2.078,-0.504
hint_prob,1288,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18179,0.0,0.30771,2.078,-0.5775
hint_prob,1289,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18194999999999997,0.0,0.30755,2.078,-0.567
hint_prob,1290,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18203999999999998,0.0,0.30746,2.078,-0.5325
hint_prob,1291,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18245,0.0,0.30705000000000005,2.078,-0.5655
hint_prob,1292,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18231999999999998,0.0,0.30717999999999995,2.078,-0.534
hint_prob,1293,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18228999999999998,0.0,0.30721,2.078,-0.5715
hint_prob,1294,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18221999999999997,0.0,0.30728,2.078,-0.531
hint_prob,1295,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18191,0.0,0.30759000000000003,2.078,-0.507
hint_prob,1296,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18175999999999998,0.0,0.30773999999999996,2.078,-0.558
hint_prob,1297,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18198,0.0,0.30752,2.078,-0.5445
hint_prob,1298,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18212,0.0,0.30738,2.078,-0.5385
hint_prob,1299,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18245999999999998,0.0,0.30704,2.078,-0.543
hint_prob,1300,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18265,0.0,0.30685,2.078,-0.606
hint_prob,1301,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18245999999999998,0.0,0.30704,2.078,-0.5235
hint_prob,1302,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18228000000000003,0.0,0.30722,2.078,-0.5205
hint_prob,1303,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18244,0.0,0.30706,2.078,-0.585
hint_prob,1304,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18267,0.0,0.30683,2.078,-0.5595
hint_prob,1305,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18247999999999998,0.0,0.30701999999999996,2.078,-0.5415
hint_prob,1306,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18264999999999998,0.0,0.30685,2.078,-0.5835
hint_prob,1307,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18337,0.0,0.30613,2.078,-0.5865
hint_prob,1308,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18282,0.0,0.30668,2.078,-0.48
hint_prob,1309,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18316,0.0,0.30633999999999995,2.078,-0.54
hint_prob,1310,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18297,0.0,0.30652999999999997,2.078,-0.5505
hint_prob,1311,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.1832,0.0,0.3063,2.078,-0.5745
hint_prob,1312,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18285999999999997,0.0,0.30664,2.078,-0.5265
hint_prob,1313,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18256,0.0,0.30694,2.078,-0.504
hint_prob,1314,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18292999999999998,0.0,0.30657,2.078,-0.546
hint_prob,1315,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18234999999999998,0.0,0.30715,2.078,-0.5055
hint_prob,1316,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18262,0.0,0.30688000000000004,2.078,-0.5805
hint_prob,1317,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18294,0.0,0.30656,2.078,-0.5865
hint_prob,1318,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18271,0.0,0.30679,2.078,-0.5175
hint_prob,1319,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18197999999999998,0.0,0.30752,2.078,-0.4875
hint_prob,1320,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18211,0.0,0.30739,2.078,-0.5925
hint_prob,1321,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18218999999999996,0.0,0.30731,2.078,-0.567
hint_prob,1322,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18223000000000003,0.0,0.30727,2.078,-0.531
hint_prob,1323,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.1,0.6343207354443309,-0.18236,0.0,0.30714,2.078,-0.5355
hint_prob,1324,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18233999999999997,0.0,0.30716,2.078,-0.54
hint_prob,1325,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.18198999999999999,0.0,0.30751,2.078,-0.501
hint_prob,1326,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18201,0.0,0.30749,2.078,-0.5355
hint_prob,1327,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.9,0.6424923391215526,-0.18162000000000003,0.0,0.30788,2.078,-0.552
hint_prob,1328,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.1818,0.0,0.3077,2.078,-0.558
hint_prob,1329,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18209,0.0,0.30741,2.078,-0.5985
hint_prob,1330,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18209,0.0,0.30741,2.078,-0.543
hint_prob,1331,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18214,0.0,0.30736,2.078,-0.5085
hint_prob,1332,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18208,0.0,0.30741999999999997,2.078,-0.5235
hint_prob,1333,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18170000000000003,0.0,0.3078,2.078,-0.5085
hint_prob,1334,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.1814,0.0,0.30810000000000004,2.078,-0.525
hint_prob,1335,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18134,0.0,0.30816000000000004,2.078,-0.561
hint_prob,1336,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18125,0.0,0.30824999999999997,2.078,-0.528
hint_prob,1337,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18214,0.0,0.30735999999999997,2.078,-0.6375
hint_prob,1338,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18217999999999995,0.0,0.30732,2.078,-0.5835
hint_prob,1339,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18206000000000003,0.0,0.30744,2.078,-0.549
hint_prob,1340,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.1818,0.0,0.3077,2.078,-0.4935
hint_prob,1341,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18170999999999998,0.0,0.30779,2.078,-0.552
hint_prob,1342,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18159,0.0,0.30791,2.078,-0.516
hint_prob,1343,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18141000000000002,0.0,0.30809,2.078,-0.5445
hint_prob,1344,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18176000000000003,0.0,0.30773999999999996,2.078,-0.5835
hint_prob,1345,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18221,0.0,0.30729,2.078,-0.5745
hint_prob,1346,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18154,0.0,0.30796,2.078,-0.4575
hint_prob,1347,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18166000000000002,0.0,0.30784,2.078,-0.5625
hint_prob,1348,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18186,0.0,0.30763999999999997,2.078,-0.5685
hint_prob,1349,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18224,0.0,0.30726,2.078,-0.6
hint_prob,1350,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18187,0.0,0.30763,2.078,-0.5505
hint_prob,1351,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18208000000000002,0.0,0.30742,2.078,-0.555
hint_prob,1352,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18253,0.0,0.30696999999999997,2.078,-0.588
hint_prob,1353,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18213,0.0,0.30737000000000003,2.078,-0.525
hint_prob,1354,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.1824,0.0,0.3071,2.078,-0.6
hint_prob,1355,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18204,0.0,0.30746,2.078,-0.4875
hint_prob,1356,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18206,0.0,0.30744,2.078,-0.5865
hint_prob,1357,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18131999999999998,0.0,0.30818,2.078,-0.4755
hint_prob,1358,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.1816,0.0,0.3079,2.078,-0.522
hint_prob,1359,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18156,0.0,0.30794,2.078,-0.534
hint_prob,1360,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18122999999999997,0.0,0.30827,2.078,-0.501
hint_prob,1361,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18111999999999998,0.0,0.30838,2.078,-0.558
hint_prob,1362,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18132,0.0,0.30817999999999995,2.078,-0.5565
hint_prob,1363,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18153,0.0,0.30796999999999997,2.078,-0.5355
hint_prob,1364,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18167000000000003,0.0,0.30783,2.078,-0.567
hint_prob,1365,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18205000000000002,0.0,0.30745,2.078,-0.5625
hint_prob,1366,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18219000000000002,0.0,0.30730999999999997,2.078,-0.6015
hint_prob,1367,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18192999999999998,0.0,0.30757,2.078,-0.5475
hint_prob,1368,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18218,0.0,0.30732,2.078,-0.555
hint_prob,1369,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18272000000000002,0.0,0.30678,2.078,-0.5685
hint_prob,1370,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18276000000000003,0.0,0.30674,2.078,-0.5985
hint_prob,1371,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18259,0.0,0.30691,2.078,-0.5415
hint_prob,1372,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18259,0.0,0.30691,2.078,-0.531
hint_prob,1373,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18273,0.0,0.30677,2.078,-0.5565
hint_prob,1374,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18286999999999998,0.0,0.30662999999999996,2.078,-0.561
hint_prob,1375,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18295999999999998,0.0,0.30654,2.078,-0.5145
hint_prob,1376,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18256,0.0,0.30694,2.078,-0.4755
hint_prob,1377,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18247999999999998,0.0,0.30701999999999996,2.078,-0.54
hint_prob,1378,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18245999999999998,0.0,0.30704,2.078,-0.555
hint_prob,1379,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18218,0.0,0.30732,2.078,-0.5565
hint_prob,1380,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18205,0.0,0.30745,2.078,-0.5235
hint_prob,1381,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18223000000000003,0.0,0.30727,2.078,-0.5355
hint_prob,1382,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18257,0.0,0.30693000000000004,2.078,-0.5745
hint_prob,1383,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18279999999999996,0.0,0.3067,2.078,-0.543
hint_prob,1384,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18277000000000002,0.0,0.30673,2.078,-0.5205
hint_prob,1385,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18236999999999998,0.0,0.30712999999999996,2.078,-0.501
hint_prob,1386,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18284,0.0,0.30666,2.078,-0.5985
hint_prob,1387,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.1824,0.0,0.3071,2.078,-0.5715
hint_prob,1388,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18215,0.0,0.30735,2.078,-0.546
hint_prob,1389,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18273999999999999,0.0,0.30676000000000003,2.078,-0.6375
hint_prob,1390,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18333000000000002,0.0,0.30617,2.078,-0.582
hint_prob,1391,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18317999999999998,0.0,0.30632,2.078,-0.5295
hint_prob,1392,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18319000000000002,0.0,0.30631,2.078,-0.5175
hint_prob,1393,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18331,0.0,0.30619,2.078,-0.5625
hint_prob,1394,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18326,0.0,0.30624,2.078,-0.576
hint_prob,1395,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18305,0.0,0.30645,2.078,-0.543
hint_prob,1396,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18353000000000003,0.0,0.30597,2.078,-0.5295
hint_prob,1397,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18344000000000002,0.0,0.30606,2.078,-0.549
hint_prob,1398,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18325,0.0,0.30625,2.078,-0.54
hint_prob,1399,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18306,0.0,0.30644,2.078,-0.5715
hint_prob,1400,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18323,0.0,0.30627,2.078,-0.576
hint_prob,1401,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18289999999999998,0.0,0.3066,2.078,-0.5055
hint_prob,1402,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18292999999999998,0.0,0.30657,2.078,-0.5925
hint_prob,1403,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18297,0.0,0.30652999999999997,2.078,-0.531
hint_prob,1404,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.1827,0.0,0.3068,2.078,-0.5595
hint_prob,1405,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.55,0.638917262512768,-0.18308,0.0,0.30641999999999997,2.078,-0.5445
hint_prob,1406,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18269000000000002,0.0,0.30681,2.078,-0.528
hint_prob,1407,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.0,0.6435137895812053,-0.18332,0.0,0.30618,2.078,-0.57
hint_prob,1408,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18334999999999999,0.0,0.30615,2.078,-0.5265
hint_prob,1409,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18350999999999998,0.0,0.30599,2.078,-0.558
hint_prob,1410,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18396,0.0,0.30554000000000003,2.078,-0.5685
hint_prob,1411,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18377000000000002,0.0,0.30572999999999995,2.078,-0.5295
hint_prob,1412,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18343,0.0,0.30607,2.078,-0.5055
hint_prob,1413,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18352000000000002,0.0,0.30598000000000003,2.078,-0.549
hint_prob,1414,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18349000000000001,0.0,0.30601,2.078,-0.5625
hint_prob,1415,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18358,0.0,0.30591999999999997,2.078,-0.576
hint_prob,1416,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18284,0.0,0.30666,2.078,-0.4905
hint_prob,1417,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18281000000000003,0.0,0.30669,2.078,-0.543
hint_prob,1418,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.1832,0.0,0.3063,2.078,-0.6135
hint_prob,1419,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18302,0.0,0.30648,2.078,-0.5415
hint_prob,1420,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18253999999999998,0.0,0.30696,2.078,-0.5265
hint_prob,1421,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18237000000000003,0.0,0.30712999999999996,2.078,-0.516
hint_prob,1422,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18273999999999999,0.0,0.30676,2.078,-0.5865
hint_prob,1423,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18262,0.0,0.30688,2.078,-0.5385
hint_prob,1424,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18243,0.0,0.30706999999999995,2.078,-0.5325
hint_prob,1425,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18278000000000003,0.0,0.30672,2.078,-0.567
hint_prob,1426,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18323,0.0,0.30627,2.078,-0.543
hint_prob,1427,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18315,0.0,0.30634999999999996,2.078,-0.528
hint_prob,1428,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18341000000000002,0.0,0.30609,2.078,-0.594
hint_prob,1429,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.18359000000000003,0.0,0.30591,2.078,-0.5835
hint_prob,1430,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18366,0.0,0.30584,2.078,-0.534
hint_prob,1431,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18375999999999998,0.0,0.30573999999999996,2.078,-0.5505
hint_prob,1432,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.1838,0.0,0.30569999999999997,2.078,-0.5805
hint_prob,1433,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18364,0.0,0.30586,2.078,-0.519
hint_prob,1434,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18394,0.0,0.30556,2.078,-0.5655
hint_prob,1435,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.1843,0.0,0.30519999999999997,2.078,-0.555
hint_prob,1436,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.5,0.689479060265577,-0.18367999999999998,0.0,0.30582,2.078,-0.5055
hint_prob,1437,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18375999999999998,0.0,0.30573999999999996,2.078,-0.5835
hint_prob,1438,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18398,0.0,0.30552,2.078,-0.579
hint_prob,1439,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18328,0.0,0.30622,2.078,-0.5325
hint_prob,1440,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18285,0.0,0.30665000000000003,2.078,-0.5175
hint_prob,1441,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18341000000000002,0.0,0.30609,2.078,-0.6135
hint_prob,1442,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18326,0.0,0.30624,2.078,-0.495
hint_prob,1443,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.1832,0.0,0.3063,2.078,-0.5535
hint_prob,1444,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18292999999999998,0.0,0.30656999999999995,2.078,-0.5355
hint_prob,1445,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18274,0.0,0.30676000000000003,2.078,-0.5145
hint_prob,1446,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18303999999999998,0.0,0.30646,2.078,-0.5745
hint_prob,1447,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18322,0.0,0.30628,2.078,-0.576
hint_prob,1448,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.7,0.6915219611848825,-0.18356999999999998,0.0,0.30593,2.078,-0.5925
hint_prob,1449,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.18303,0.0,0.30647,2.078,-0.4905
hint_prob,1450,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18276,0.0,0.30674,2.078,-0.5355
hint_prob,1451,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18298999999999999,0.0,0.30651,2.078,-0.54
hint_prob,1452,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18261,0.0,0.30689,2.078,-0.5355
hint_prob,1453,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18244,0.0,0.30706,2.078,-0.5055
hint_prob,1454,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18224,0.0,0.30726,2.078,-0.5295
hint_prob,1455,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18258,0.0,0.30691999999999997,2.078,-0.5955
hint_prob,1456,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18303,0.0,0.30646999999999996,2.078,-0.5955
hint_prob,1457,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18263000000000001,0.0,0.30687,2.078,-0.51
hint_prob,1458,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18238000000000004,0.0,0.30712,2.078,-0.489
hint_prob,1459,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.7,0.6404494382022472,-0.18221,0.0,0.30729,2.078,-0.5325
hint_prob,1460,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18230000000000002,0.0,0.3072,2.078,-0.582
hint_prob,1461,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.3,0.6363636363636362,-0.18270999999999998,0.0,0.30679,2.078,-0.591
hint_prob,1462,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18305999999999997,0.0,0.30644000000000005,2.078,-0.558
hint_prob,1463,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18314999999999998,0.0,0.30634999999999996,2.078,-0.5625
hint_prob,1464,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18313,0.0,0.30637000000000003,2.078,-0.5595
hint_prob,1465,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18271,0.0,0.30679,2.078,-0.513
hint_prob,1466,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18266000000000002,0.0,0.30684,2.078,-0.483
hint_prob,1467,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18247,0.0,0.30702999999999997,2.078,-0.5145
hint_prob,1468,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18222000000000002,0.0,0.30728,2.078,-0.576
hint_prob,1469,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18250999999999998,0.0,0.30699,2.078,-0.585
hint_prob,1470,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18271,0.0,0.30679,2.078,-0.5565
hint_prob,1471,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.65,0.6399387129724208,-0.18311999999999998,0.0,0.30638000000000004,2.078,-0.5775
hint_prob,1472,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.05,0.6848825331971399,-0.18269000000000002,0.0,0.30681,2.078,-0.522
hint_prob,1473,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18274,0.0,0.30676,2.078,-0.546
hint_prob,1474,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.1,0.6853932584269662,-0.18291000000000002,0.0,0.30659,2.078,-0.558
hint_prob,1475,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18295999999999998,0.0,0.30654,2.078,-0.5745
hint_prob,1476,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18284,0.0,0.30666,2.078,-0.525
hint_prob,1477,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18297,0.0,0.30653,2.078,-0.5475
hint_prob,1478,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18297999999999998,0.0,0.30652,2.078,-0.5955
hint_prob,1479,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18245999999999998,0.0,0.30704,2.078,-0.5055
hint_prob,1480,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18242,0.0,0.30707999999999996,2.078,-0.528
hint_prob,1481,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18251,0.0,0.30699000000000004,2.078,-0.564
hint_prob,1482,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18263000000000001,0.0,0.30687000000000003,2.078,-0.5985
hint_prob,1483,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18279,0.0,0.30671,2.078,-0.543
hint_prob,1484,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18301,0.0,0.30649,2.078,-0.5985
hint_prob,1485,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18257,0.0,0.30693000000000004,2.078,-0.489
hint_prob,1486,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18291000000000002,0.0,0.30659,2.078,-0.5565
hint_prob,1487,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18270000000000003,0.0,0.3068,2.078,-0.552
hint_prob,1488,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.05,0.6848825331971399,-0.18285999999999997,0.0,0.30664,2.078,-0.603
hint_prob,1489,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18318,0.0,0.30632,2.078,-0.5805
hint_prob,1490,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18363,0.0,0.30587,2.078,-0.585
hint_prob,1491,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18295000000000003,0.0,0.30655,2.078,-0.5115
hint_prob,1492,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18325,0.0,0.30625,2.078,-0.54
hint_prob,1493,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.1832,0.0,0.3063,2.078,-0.546
hint_prob,1494,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18364999999999998,0.0,0.30585,2.078,-0.603
hint_prob,1495,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18377,0.0,0.30572999999999995,2.078,-0.5325
hint_prob,1496,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18375,0.0,0.30574999999999997,2.078,-0.5715
hint_prob,1497,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18367,0.0,0.30583,2.078,-0.564
hint_prob,1498,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18321,0.0,0.30628999999999995,2.078,-0.5235
hint_prob,1499,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18356999999999998,0.0,0.30593,2.078,-0.5445
hint_prob,1500,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18389,0.0,0.30561,2.078,-0.5835
hint_prob,1501,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18395,0.0,0.30555,2.078,-0.549
hint_prob,1502,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18391000000000002,0.0,0.30559,2.078,-0.5295
hint_prob,1503,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18378,0.0,0.30572,2.078,-0.486
hint_prob,1504,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18383,0.0,0.30566999999999994,2.078,-0.537
hint_prob,1505,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18291000000000002,0.0,0.30659000000000003,2.078,-0.4575
hint_prob,1506,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18305,0.0,0.30645,2.078,-0.6165
hint_prob,1507,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18329,0.0,0.30621000000000004,2.078,-0.546
hint_prob,1508,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18375999999999998,0.0,0.30573999999999996,2.078,-0.5595
hint_prob,1509,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18369,0.0,0.30580999999999997,2.078,-0.522
hint_prob,1510,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18300999999999998,0.0,0.30649,2.078,-0.48
hint_prob,1511,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18267000000000003,0.0,0.30682999999999994,2.078,-0.54
hint_prob,1512,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18269000000000002,0.0,0.30680999999999997,2.078,-0.561
hint_prob,1513,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18243,0.0,0.30707,2.078,-0.5235
hint_prob,1514,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18213000000000001,0.0,0.30737,2.078,-0.5145
hint_prob,1515,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.1819,0.0,0.30760000000000004,2.078,-0.4785
hint_prob,1516,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18189999999999998,0.0,0.30760000000000004,2.078,-0.483
hint_prob,1517,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18205,0.0,0.30745,2.078,-0.537
hint_prob,1518,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18191,0.0,0.30759000000000003,2.078,-0.555
hint_prob,1519,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18152000000000001,0.0,0.30798000000000003,2.078,-0.5265
hint_prob,1520,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18195,0.0,0.30755,2.078,-0.621
hint_prob,1521,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18185,0.0,0.30765,2.078,-0.5625
hint_prob,1522,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18191,0.0,0.30759000000000003,2.078,-0.531
hint_prob,1523,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18209,0.0,0.30741,2.078,-0.573
hint_prob,1524,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18205,0.0,0.30745,2.078,-0.552
hint_prob,1525,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.182,0.0,0.3075,2.078,-0.567
hint_prob,1526,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18194000000000002,0.0,0.30756,2.078,-0.516
hint_prob,1527,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18181999999999998,0.0,0.30767999999999995,2.078,-0.5295
hint_prob,1528,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18175,0.0,0.30775,2.078,-0.585
hint_prob,1529,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.0,0.6537282941777324,-0.18198,0.0,0.30752,2.078,-0.54
hint_prob,1530,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18224,0.0,0.30726,2.078,-0.567
hint_prob,1531,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18205,0.0,0.30745,2.078,-0.5355
hint_prob,1532,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18170999999999998,0.0,0.30779,2.078,-0.5475
hint_prob,1533,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18197,0.0,0.30753,2.078,-0.582
hint_prob,1534,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18177,0.0,0.30773,2.078,-0.5685
hint_prob,1535,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18206,0.0,0.30744,2.078,-0.5325
hint_prob,1536,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18181999999999998,0.0,0.30768,2.078,-0.5205
hint_prob,1537,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18182,0.0,0.30768,2.078,-0.552
hint_prob,1538,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18161000000000002,0.0,0.30789,2.078,-0.5715
hint_prob,1539,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18139,0.0,0.30811,2.078,-0.5475
hint_prob,1540,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18136,0.0,0.30814,2.078,-0.5805
hint_prob,1541,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18165999999999996,0.0,0.30784,2.078,-0.5565
hint_prob,1542,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18186,0.0,0.30763999999999997,2.078,-0.57
hint_prob,1543,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18151,0.0,0.30799000000000004,2.078,-0.4935
hint_prob,1544,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18127000000000001,0.0,0.30823,2.078,-0.567
hint_prob,1545,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18134,0.0,0.30816000000000004,2.078,-0.543
hint_prob,1546,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18103000000000002,0.0,0.30846999999999997,2.078,-0.525
hint_prob,1547,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18102000000000001,0.0,0.30848,2.078,-0.5625
hint_prob,1548,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18152,0.0,0.30798000000000003,2.078,-0.5985
hint_prob,1549,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.18134,0.0,0.30816,2.078,-0.5175
hint_prob,1550,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18073999999999998,0.0,0.30876,2.078,-0.4935
hint_prob,1551,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18062999999999999,0.0,0.30887,2.078,-0.5325
hint_prob,1552,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18062999999999999,0.0,0.30887,2.078,-0.5295
hint_prob,1553,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18094000000000002,0.0,0.30856,2.078,-0.5325
hint_prob,1554,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.1809,0.0,0.3086,2.078,-0.531
hint_prob,1555,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18163,0.0,0.30787,2.078,-0.567
hint_prob,1556,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18106999999999998,0.0,0.30843,2.078,-0.5325
hint_prob,1557,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18102999999999997,0.0,0.30846999999999997,2.078,-0.54
hint_prob,1558,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18081,0.0,0.30869,2.078,-0.5265
hint_prob,1559,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18119999999999997,0.0,0.30829999999999996,2.078,-0.5805
hint_prob,1560,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18175,0.0,0.30775,2.078,-0.5625
hint_prob,1561,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18198999999999999,0.0,0.30751,2.078,-0.576
hint_prob,1562,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18183,0.0,0.30767,2.078,-0.537
hint_prob,1563,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18184999999999998,0.0,0.30765,2.078,-0.5265
hint_prob,1564,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18218,0.0,0.30732,2.078,-0.564
hint_prob,1565,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18292000000000003,0.0,0.30657999999999996,2.078,-0.5895
hint_prob,1566,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18351000000000003,0.0,0.30599,2.078,-0.5715
hint_prob,1567,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18353000000000003,0.0,0.30597,2.078,-0.54
hint_prob,1568,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18346999999999997,0.0,0.30602999999999997,2.078,-0.546
hint_prob,1569,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18375,0.0,0.30574999999999997,2.078,-0.5685
hint_prob,1570,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18331,0.0,0.30619,2.078,-0.555
hint_prob,1571,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18334999999999999,0.0,0.30615000000000003,2.078,-0.5685
hint_prob,1572,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18327,0.0,0.30623,2.078,-0.519
hint_prob,1573,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18336,0.0,0.30614,2.078,-0.5865
hint_prob,1574,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18313,0.0,0.30637000000000003,2.078,-0.5175
hint_prob,1575,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18297,0.0,0.30652999999999997,2.078,-0.543
hint_prob,1576,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18309999999999998,0.0,0.30639999999999995,2.078,-0.5355
hint_prob,1577,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18321,0.0,0.30629,2.078,-0.546
hint_prob,1578,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18244,0.0,0.30706,2.078,-0.4695
hint_prob,1579,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18241,0.0,0.30709,2.078,-0.5355
hint_prob,1580,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18214,0.0,0.30736,2.078,-0.5265
hint_prob,1581,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18241,0.0,0.30709,2.078,-0.576
hint_prob,1582,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18253,0.0,0.30696999999999997,2.078,-0.5655
hint_prob,1583,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18234000000000003,0.0,0.30716,2.078,-0.5535
hint_prob,1584,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.9,0.6833503575076609,-0.18206,0.0,0.30744,2.078,-0.5265
hint_prob,1585,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18247999999999998,0.0,0.30701999999999996,2.078,-0.5955
hint_prob,1586,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18245,0.0,0.30705,2.078,-0.516
hint_prob,1587,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18231999999999998,0.0,0.30718,2.078,-0.5325
hint_prob,1588,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18241999999999997,0.0,0.30708,2.078,-0.5865
hint_prob,1589,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18225000000000002,0.0,0.30724999999999997,2.078,-0.522
hint_prob,1590,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.1821,0.0,0.3074,2.078,-0.558
hint_prob,1591,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18192,0.0,0.30757999999999996,2.078,-0.5295
hint_prob,1592,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18213,0.0,0.30737,2.078,-0.6015
hint_prob,1593,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18220999999999996,0.0,0.30729,2.078,-0.5055
hint_prob,1594,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.1822,0.0,0.3073,2.078,-0.5655
hint_prob,1595,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.1822,0.0,0.30729999999999996,2.078,-0.543
hint_prob,1596,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18216,0.0,0.30734,2.078,-0.519
hint_prob,1597,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18159999999999996,0.0,0.3079,2.078,-0.4785
hint_prob,1598,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18137,0.0,0.30813,2.078,-0.564
hint_prob,1599,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18119,0.0,0.30831,2.078,-0.4905
hint_prob,1600,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.1814,0.0,0.3081,2.078,-0.525
hint_prob,1601,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18165000000000003,0.0,0.30785,2.078,-0.57
hint_prob,1602,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18177,0.0,0.30773,2.078,-0.5475
hint_prob,1603,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18195999999999998,0.0,0.30754000000000004,2.078,-0.561
hint_prob,1604,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18204,0.0,0.30746,2.078,-0.543
hint_prob,1605,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.182,0.0,0.3075,2.078,-0.561
hint_prob,1606,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18194,0.0,0.30756,2.078,-0.5235
hint_prob,1607,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18169999999999997,0.0,0.3078,2.078,-0.504
hint_prob,1608,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18195,0.0,0.30755,2.078,-0.564
hint_prob,1609,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18170000000000003,0.0,0.3078,2.078,-0.543
hint_prob,1610,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18172,0.0,0.30778,2.078,-0.5655
hint_prob,1611,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18196,0.0,0.30754,2.078,-0.612
hint_prob,1612,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18212,0.0,0.30738,2.078,-0.561
hint_prob,1613,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18239,0.0,0.30711,2.078,-0.567
hint_prob,1614,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18230000000000002,0.0,0.3072,2.078,-0.5505
hint_prob,1615,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18225999999999998,0.0,0.30724,2.078,-0.5835
hint_prob,1616,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18223,0.0,0.30727,2.078,-0.567
hint_prob,1617,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18213,0.0,0.30737,2.078,-0.525
hint_prob,1618,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18184,0.0,0.30766,2.078,-0.5025
hint_prob,1619,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18136,0.0,0.30814,2.078,-0.4965
hint_prob,1620,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18117,0.0,0.30833,2.078,-0.5265
hint_prob,1621,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18065,0.0,0.30884999999999996,2.078,-0.4905
hint_prob,1622,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.18088,0.0,0.30862,2.078,-0.5535
hint_prob,1623,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18061,0.0,0.30889,2.078,-0.546
hint_prob,1624,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18069,0.0,0.30881000000000003,2.078,-0.5295
hint_prob,1625,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18076,0.0,0.30874,2.078,-0.5535
hint_prob,1626,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18073,0.0,0.30877000000000004,2.078,-0.531
hint_prob,1627,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18064999999999998,0.0,0.30884999999999996,2.078,-0.534
hint_prob,1628,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.8,0.6925434116445351,-0.18106999999999998,0.0,0.30843,2.078,-0.5325
hint_prob,1629,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.05,0.6338100102145046,-0.18117,0.0,0.30833,2.078,-0.5505
hint_prob,1630,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18133000000000002,0.0,0.30817,2.078,-0.5505
hint_prob,1631,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18139,0.0,0.30811,2.078,-0.585
hint_prob,1632,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.18081,0.0,0.30869,2.078,-0.4785
hint_prob,1633,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18084999999999998,0.0,0.30865000000000004,2.078,-0.5595
hint_prob,1634,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18095,0.0,0.30855,2.078,-0.5415
hint_prob,1635,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18074,0.0,0.30876,2.078,-0.564
hint_prob,1636,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.3,0.6874361593462717,-0.18087,0.0,0.30863,2.078,-0.5355
hint_prob,1637,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.18088,0.0,0.30862,2.078,-0.534
hint_prob,1638,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18041000000000001,0.0,0.30909,2.078,-0.516
hint_prob,1639,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.75,0.6409601634320735,-0.18058999999999997,0.0,0.30891,2.078,-0.549
hint_prob,1640,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,68.65,0.7012257405515833,-0.18052999999999997,0.0,0.30896999999999997,2.078,-0.549
hint_prob,1641,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.55,0.638917262512768,-0.18038,0.0,0.30912,2.078,-0.507
hint_prob,1642,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18009,0.0,0.30941,2.078,-0.558
hint_prob,1643,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18028000000000002,0.0,0.30922,2.078,-0.534
hint_prob,1644,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.5,0.689479060265577,-0.18035,0.0,0.30915,2.078,-0.576
hint_prob,1645,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18031,0.0,0.30919,2.078,-0.537
hint_prob,1646,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18029,0.0,0.30921,2.078,-0.516
hint_prob,1647,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18044000000000002,0.0,0.30906,2.078,-0.501
hint_prob,1648,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18047000000000002,0.0,0.30902999999999997,2.078,-0.5685
hint_prob,1649,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.1,0.6343207354443309,-0.18041999999999997,0.0,0.30907999999999997,2.078,-0.483
hint_prob,1650,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.25,0.6869254341164454,-0.18015,0.0,0.30935,2.078,-0.4845
hint_prob,1651,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.35,0.6368743615934627,-0.17983999999999997,0.0,0.30966,2.078,-0.5235
hint_prob,1652,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.17979,0.0,0.30971,2.078,-0.54
hint_prob,1653,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.1794,0.0,0.3101,2.078,-0.5025
hint_prob,1654,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.17939999999999998,0.0,0.3101,2.078,-0.543
hint_prob,1655,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.17943,0.0,0.31006999999999996,2.078,-0.5655
hint_prob,1656,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.17931999999999998,0.0,0.31018,2.078,-0.507
hint_prob,1657,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.1794,0.0,0.3101,2.078,-0.516
hint_prob,1658,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.17898,0.0,0.31052,2.078,-0.501
hint_prob,1659,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.17905,0.0,0.31045,2.078,-0.5535
hint_prob,1660,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.17898,0.0,0.31052,2.078,-0.555
hint_prob,1661,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.17840999999999999,0.0,0.31109000000000003,2.078,-0.5265
hint_prob,1662,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.17806,0.0,0.31144,2.078,-0.5085
hint_prob,1663,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.1779,0.0,0.3116,2.078,-0.543
hint_prob,1664,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.17758999999999997,0.0,0.31190999999999997,2.078,-0.504
hint_prob,1665,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.45,0.6481103166496425,-0.17733999999999997,0.0,0.31216,2.078,-0.546
hint_prob,1666,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.17736999999999997,0.0,0.31213,2.078,-0.5715
hint_prob,1667,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.17781000000000002,0.0,0.31169,2.078,-0.591
hint_prob,1668,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.1778,0.0,0.31170000000000003,2.078,-0.501
hint_prob,1669,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.17811,0.0,0.31139,2.078,-0.543
hint_prob,1670,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.17831,0.0,0.31119,2.078,-0.5565
hint_prob,1671,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.17876999999999998,0.0,0.31073,2.078,-0.5595
hint_prob,1672,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.17876,0.0,0.31074,2.078,-0.552
hint_prob,1673,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.1785,0.0,0.311,2.078,-0.507
hint_prob,1674,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.17830000000000001,0.0,0.3112,2.078,-0.4995
hint_prob,1675,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.17811999999999997,0.0,0.31138,2.078,-0.5265
hint_prob,1676,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.1783,0.0,0.3112,2.078,-0.558
hint_prob,1677,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.5,0.6384065372829417,-0.17873,0.0,0.31077,2.078,-0.5985
hint_prob,1678,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.17853000000000002,0.0,0.31096999999999997,2.078,-0.5025
hint_prob,1679,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.17867,0.0,0.31083,2.078,-0.5715
hint_prob,1680,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.17894,0.0,0.31055999999999995,2.078,-0.591
hint_prob,1681,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.17854000000000003,0.0,0.31096,2.078,-0.525
hint_prob,1682,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.05,0.6848825331971399,-0.17911,0.0,0.31039,2.078,-0.564
hint_prob,1683,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.17909000000000003,0.0,0.31040999999999996,2.078,-0.5565
hint_prob,1684,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.55,0.6695607763023492,-0.17920000000000003,0.0,0.3103,2.078,-0.558
hint_prob,1685,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.17920999999999998,0.0,0.31029,2.078,-0.5655
hint_prob,1686,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.17914000000000002,0.0,0.31035999999999997,2.078,-0.525
hint_prob,1687,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.35,0.6368743615934627,-0.17903,0.0,0.31047,2.078,-0.5175
hint_prob,1688,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.0,0.6843718079673136,-0.17965,0.0,0.30985,2.078,-0.609
hint_prob,1689,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.1796,0.0,0.3099,2.078,-0.5415
hint_prob,1690,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.17962000000000003,0.0,0.30988,2.078,-0.552
hint_prob,1691,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.17997,0.0,0.30953,2.078,-0.5595
hint_prob,1692,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.17954,0.0,0.30996,2.078,-0.4935
hint_prob,1693,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.1797,0.0,0.3098,2.078,-0.558
hint_prob,1694,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.17930999999999997,0.0,0.31018999999999997,2.078,-0.5175
hint_prob,1695,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.17966000000000001,0.0,0.30984,2.078,-0.5895
hint_prob,1696,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.17972000000000002,0.0,0.30978,2.078,-0.525
hint_prob,1697,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.17979,0.0,0.30971,2.078,-0.5115
hint_prob,1698,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.17981999999999998,0.0,0.30968,2.078,-0.573
hint_prob,1699,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.75,0.6409601634320735,-0.18038,0.0,0.30912,2.078,-0.567
hint_prob,1700,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18056,0.0,0.30894,2.078,-0.5115
hint_prob,1701,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18053999999999998,0.0,0.30896,2.078,-0.5205
hint_prob,1702,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18027,0.0,0.30923,2.078,-0.4995
hint_prob,1703,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18062999999999999,0.0,0.30887,2.078,-0.5565
hint_prob,1704,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18054000000000003,0.0,0.30896,2.078,-0.5295
hint_prob,1705,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18046999999999996,0.0,0.30902999999999997,2.078,-0.555
hint_prob,1706,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.9,0.6833503575076609,-0.18086000000000002,0.0,0.30863999999999997,2.078,-0.5655
hint_prob,1707,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18115000000000003,0.0,0.30835,2.078,-0.5595
hint_prob,1708,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18153000000000002,0.0,0.30797,2.078,-0.558
hint_prob,1709,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,61.8,0.6312563840653728,-0.18129,0.0,0.30821,2.078,-0.5175
hint_prob,1710,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18117,0.0,0.30833,2.078,-0.537
hint_prob,1711,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18119,0.0,0.30831,2.078,-0.5295
hint_prob,1712,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18111999999999998,0.0,0.30838,2.078,-0.498
hint_prob,1713,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.1809,0.0,0.3086,2.078,-0.51
hint_prob,1714,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18133000000000002,0.0,0.30817,2.078,-0.5685
hint_prob,1715,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18092000000000003,0.0,0.30858,2.078,-0.4845
hint_prob,1716,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18106999999999998,0.0,0.30843,2.078,-0.594
hint_prob,1717,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18092,0.0,0.30858,2.078,-0.5685
hint_prob,1718,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18111,0.0,0.30839,2.078,-0.5295
hint_prob,1719,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18127000000000001,0.0,0.30823,2.078,-0.567
hint_prob,1720,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18101,0.0,0.30849,2.078,-0.5175
hint_prob,1721,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18115000000000003,0.0,0.30835,2.078,-0.5805
hint_prob,1722,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.05,0.6746680286006128,-0.18096,0.0,0.30854,2.078,-0.5235
hint_prob,1723,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18126,0.0,0.30824,2.078,-0.552
hint_prob,1724,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.1814,0.0,0.3081,2.078,-0.5205
hint_prob,1725,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18155000000000002,0.0,0.30795,2.078,-0.549
hint_prob,1726,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18133,0.0,0.30817,2.078,-0.525
hint_prob,1727,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18120999999999998,0.0,0.30829,2.078,-0.5805
hint_prob,1728,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18120999999999998,0.0,0.30829,2.078,-0.5025
hint_prob,1729,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18111999999999998,0.0,0.30838,2.078,-0.558
hint_prob,1730,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.3,0.6874361593462717,-0.18044000000000002,0.0,0.30906,2.078,-0.489
hint_prob,1731,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.18087999999999999,0.0,0.30862,2.078,-0.591
hint_prob,1732,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.55,0.6899897854954034,-0.18077000000000001,0.0,0.30873,2.078,-0.5475
hint_prob,1733,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18047999999999997,0.0,0.30902,2.078,-0.513
hint_prob,1734,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.18059999999999998,0.0,0.30889999999999995,2.078,-0.576
hint_prob,1735,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.18079,0.0,0.30871000000000004,2.078,-0.594
hint_prob,1736,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,68.05,0.6950970377936669,-0.18061999999999998,0.0,0.30888,2.078,-0.4995
hint_prob,1737,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.5,0.6486210418794688,-0.1807,0.0,0.30879999999999996,2.078,-0.5295
hint_prob,1738,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.8,0.6925434116445351,-0.18043000000000003,0.0,0.30907,2.078,-0.5685
hint_prob,1739,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.5,0.6384065372829417,-0.18058,0.0,0.30892,2.078,-0.564
hint_prob,1740,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18049999999999997,0.0,0.309,2.078,-0.54
hint_prob,1741,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18063,0.0,0.30887,2.078,-0.579
hint_prob,1742,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18073,0.0,0.30877,2.078,-0.5085
hint_prob,1743,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18092,0.0,0.30858,2.078,-0.5865
hint_prob,1744,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18105000000000002,0.0,0.30845,2.078,-0.537
hint_prob,1745,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18057,0.0,0.30893,2.078,-0.5175
hint_prob,1746,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18064999999999998,0.0,0.30885,2.078,-0.537
hint_prob,1747,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18073999999999998,0.0,0.30876,2.078,-0.525
hint_prob,1748,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18048999999999998,0.0,0.30901,2.078,-0.5355
hint_prob,1749,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.7,0.6608784473953013,-0.18029,0.0,0.30921,2.078,-0.537
hint_prob,1750,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18055999999999997,0.0,0.30894,2.078,-0.552
hint_prob,1751,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18087,0.0,0.30863,2.078,-0.567
hint_prob,1752,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18092,0.0,0.30858,2.078,-0.507
hint_prob,1753,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18075,0.0,0.30875,2.078,-0.531
hint_prob,1754,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18087999999999999,0.0,0.30862,2.078,-0.549
hint_prob,1755,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18078999999999998,0.0,0.30871000000000004,2.078,-0.5415
hint_prob,1756,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18077,0.0,0.30873,2.078,-0.5625
hint_prob,1757,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18054000000000003,0.0,0.30896,2.078,-0.525
hint_prob,1758,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18052999999999997,0.0,0.30896999999999997,2.078,-0.5565
hint_prob,1759,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.18117,0.0,0.30833,2.078,-0.6135
hint_prob,1760,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18086,0.0,0.30864,2.078,-0.4905
hint_prob,1761,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18083000000000002,0.0,0.30867,2.078,-0.525
hint_prob,1762,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18128,0.0,0.30822000000000005,2.078,-0.5655
hint_prob,1763,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18187,0.0,0.30762999999999996,2.078,-0.5985
hint_prob,1764,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18166000000000002,0.0,0.30784,2.078,-0.537
hint_prob,1765,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18174999999999997,0.0,0.30774999999999997,2.078,-0.498
hint_prob,1766,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18133000000000002,0.0,0.30817,2.078,-0.531
hint_prob,1767,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18146,0.0,0.30804,2.078,-0.588
hint_prob,1768,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18169999999999997,0.0,0.3078,2.078,-0.5655
hint_prob,1769,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.18141,0.0,0.30809000000000003,2.078,-0.5235
hint_prob,1770,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.95,0.6736465781409602,-0.18163999999999997,0.0,0.30786,2.078,-0.552
hint_prob,1771,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18136,0.0,0.30814,2.078,-0.5385
hint_prob,1772,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18134,0.0,0.30816,2.078,-0.5205
hint_prob,1773,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18117999999999998,0.0,0.30832,2.078,-0.528
hint_prob,1774,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18099999999999997,0.0,0.3085,2.078,-0.4935
hint_prob,1775,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18093,0.0,0.30857,2.078,-0.5385
hint_prob,1776,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18091000000000002,0.0,0.30859000000000003,2.078,-0.522
hint_prob,1777,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18071,0.0,0.30878999999999995,2.078,-0.5505
hint_prob,1778,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18084,0.0,0.30866,2.078,-0.522
hint_prob,1779,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18085,0.0,0.30865000000000004,2.078,-0.5595
hint_prob,1780,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18116,0.0,0.30834,2.078,-0.5355
hint_prob,1781,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.1,0.654749744637385,-0.18124,0.0,0.30826,2.078,-0.603
hint_prob,1782,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18136,0.0,0.30814,2.078,-0.5655
hint_prob,1783,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18191,0.0,0.30759000000000003,2.078,-0.5955
hint_prob,1784,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18175999999999998,0.0,0.30774,2.078,-0.5535
hint_prob,1785,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18131,0.0,0.30818999999999996,2.078,-0.5265
hint_prob,1786,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18159000000000003,0.0,0.30791,2.078,-0.5415
hint_prob,1787,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18137999999999999,0.0,0.30812,2.078,-0.498
hint_prob,1788,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18134999999999998,0.0,0.30815,2.078,-0.564
hint_prob,1789,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.18109000000000003,0.0,0.30841,2.078,-0.525
hint_prob,1790,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18103000000000002,0.0,0.30847,2.078,-0.531
hint_prob,1791,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18078,0.0,0.30872,2.078,-0.5415
hint_prob,1792,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18088,0.0,0.30862,2.078,-0.5235
hint_prob,1793,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18051999999999999,0.0,0.30898,2.078,-0.5325
hint_prob,1794,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18047000000000002,0.0,0.30903,2.078,-0.5295
hint_prob,1795,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18095,0.0,0.30855,2.078,-0.5895
hint_prob,1796,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18099,0.0,0.30851,2.078,-0.543
hint_prob,1797,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.55,0.638917262512768,-0.18112999999999999,0.0,0.30837,2.078,-0.546
hint_prob,1798,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.15,0.6859039836567926,-0.18131,0.0,0.30818999999999996,2.078,-0.5625
hint_prob,1799,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.25,0.646067415730337,-0.18120999999999998,0.0,0.30828999999999995,2.078,-0.522
hint_prob,1800,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.18147000000000002,0.0,0.30803,2.078,-0.591
hint_prob,1801,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18179,0.0,0.30771,2.078,-0.615
hint_prob,1802,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18231000000000003,0.0,0.30719,2.078,-0.585
hint_prob,1803,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18252000000000002,0.0,0.30698000000000003,2.078,-0.5625
hint_prob,1804,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18256,0.0,0.30694,2.078,-0.555
hint_prob,1805,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18303,0.0,0.30646999999999996,2.078,-0.612
hint_prob,1806,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18298000000000003,0.0,0.30652,2.078,-0.555
hint_prob,1807,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18335,0.0,0.30615,2.078,-0.5805
hint_prob,1808,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.0,0.6741573033707865,-0.18311,0.0,0.30639,2.078,-0.5205
hint_prob,1809,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.35,0.6470888661899897,-0.18259999999999998,0.0,0.3069,2.078,-0.537
hint_prob,1810,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18328,0.0,0.30622,2.078,-0.5925
hint_prob,1811,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18328999999999998,0.0,0.30621,2.078,-0.5265
hint_prob,1812,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18308,0.0,0.30641999999999997,2.078,-0.534
hint_prob,1813,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18277,0.0,0.30673,2.078,-0.552
hint_prob,1814,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18282999999999996,0.0,0.30667,2.078,-0.546
hint_prob,1815,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18356000000000003,0.0,0.30594,2.078,-0.6075
hint_prob,1816,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.5,0.689479060265577,-0.18380999999999997,0.0,0.30569,2.078,-0.5685
hint_prob,1817,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18303999999999998,0.0,0.30646,2.078,-0.4725
hint_prob,1818,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.1832,0.0,0.3063,2.078,-0.5895
hint_prob,1819,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18322,0.0,0.30628,2.078,-0.5265
hint_prob,1820,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18316000000000002,0.0,0.30634,2.078,-0.543
hint_prob,1821,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18309,0.0,0.30640999999999996,2.078,-0.528
hint_prob,1822,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.75,0.6920326864147088,-0.18281999999999995,0.0,0.30668,2.078,-0.48
hint_prob,1823,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.1,0.644535240040858,-0.18298999999999999,0.0,0.30650999999999995,2.078,-0.5535
hint_prob,1824,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.95,0.6838610827374872,-0.18314,0.0,0.30635999999999997,2.078,-0.516
hint_prob,1825,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.25,0.6358529111338099,-0.18324,0.0,0.30626,2.078,-0.5535
hint_prob,1826,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18314,0.0,0.30635999999999997,2.078,-0.507
hint_prob,1827,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.05,0.6542390194075587,-0.18340999999999996,0.0,0.30609,2.078,-0.591
hint_prob,1828,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18377,0.0,0.30573,2.078,-0.576
hint_prob,1829,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18370999999999998,0.0,0.30578999999999995,2.078,-0.5505
hint_prob,1830,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18361999999999998,0.0,0.30588,2.078,-0.522
hint_prob,1831,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.18322,0.0,0.30628,2.078,-0.543
hint_prob,1832,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.18308,0.0,0.30641999999999997,2.078,-0.5445
hint_prob,1833,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18276,0.0,0.30674,2.078,-0.5475
hint_prob,1834,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18273,0.0,0.30677,2.078,-0.549
hint_prob,1835,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18253999999999998,0.0,0.30695999999999996,2.078,-0.498
hint_prob,1836,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18270999999999998,0.0,0.30679,2.078,-0.567
hint_prob,1837,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18319000000000002,0.0,0.30631,2.078,-0.57
hint_prob,1838,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18338000000000002,0.0,0.30612,2.078,-0.5925
hint_prob,1839,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18316,0.0,0.30634,2.078,-0.492
hint_prob,1840,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18335,0.0,0.30615,2.078,-0.5595
hint_prob,1841,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.2,0.6557711950970377,-0.18358999999999998,0.0,0.30591,2.078,-0.5775
hint_prob,1842,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18372,0.0,0.30578,2.078,-0.543
hint_prob,1843,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18383000000000002,0.0,0.30567,2.078,-0.549
hint_prob,1844,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18395,0.0,0.30555,2.078,-0.5475
hint_prob,1845,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18340999999999996,0.0,0.30609,2.078,-0.5085
hint_prob,1846,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.45,0.6787538304392237,-0.1832,0.0,0.3063,2.078,-0.5115
hint_prob,1847,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18324000000000001,0.0,0.30626000000000003,2.078,-0.552
hint_prob,1848,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18303999999999998,0.0,0.30646,2.078,-0.5325
hint_prob,1849,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.18327000000000002,0.0,0.30623,2.078,-0.5565
hint_prob,1850,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18298999999999999,0.0,0.30651,2.078,-0.549
hint_prob,1851,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18269,0.0,0.30681,2.078,-0.57
hint_prob,1852,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.85,0.6726251276813073,-0.18215,0.0,0.30735,2.078,-0.504
hint_prob,1853,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18211,0.0,0.30739,2.078,-0.5565
hint_prob,1854,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.18158000000000002,0.0,0.30792,2.078,-0.4755
hint_prob,1855,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.18119,0.0,0.30831,2.078,-0.5535
hint_prob,1856,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.1808,0.0,0.30870000000000003,2.078,-0.4965
hint_prob,1857,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.6,0.6598569969356485,-0.18035,0.0,0.30915,2.078,-0.513
hint_prob,1858,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.18044000000000002,0.0,0.30906,2.078,-0.534
hint_prob,1859,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18042999999999998,0.0,0.30907,2.078,-0.5355
hint_prob,1860,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18078,0.0,0.30872,2.078,-0.645
hint_prob,1861,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18074,0.0,0.30876,2.078,-0.5205
hint_prob,1862,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18099,0.0,0.30851,2.078,-0.5715
hint_prob,1863,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18114,0.0,0.30836,2.078,-0.5745
hint_prob,1864,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18103999999999998,0.0,0.30846,2.078,-0.531
hint_prob,1865,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.18093,0.0,0.30857,2.078,-0.591
hint_prob,1866,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18091000000000002,0.0,0.30859,2.078,-0.5655
hint_prob,1867,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18131,0.0,0.30818999999999996,2.078,-0.5325
hint_prob,1868,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18059,0.0,0.30890999999999996,2.078,-0.4815
hint_prob,1869,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18069,0.0,0.30881000000000003,2.078,-0.5415
hint_prob,1870,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18058999999999997,0.0,0.30890999999999996,2.078,-0.528
hint_prob,1871,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18102999999999997,0.0,0.30847,2.078,-0.594
hint_prob,1872,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18165000000000003,0.0,0.30785,2.078,-0.573
hint_prob,1873,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18191999999999997,0.0,0.30758,2.078,-0.594
hint_prob,1874,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18199,0.0,0.30751,2.078,-0.5265
hint_prob,1875,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.4,0.647599591419816,-0.18186,0.0,0.30763999999999997,2.078,-0.534
hint_prob,1876,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.18213000000000001,0.0,0.30737,2.078,-0.5475
hint_prob,1877,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.95,0.6532175689479061,-0.18202000000000002,0.0,0.30748000000000003,2.078,-0.5745
hint_prob,1878,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.65,0.6807967313585291,-0.18170999999999998,0.0,0.30779,2.078,-0.5295
hint_prob,1879,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.6,0.6394279877425945,-0.1819,0.0,0.30760000000000004,2.078,-0.579
hint_prob,1880,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.18199,0.0,0.30751,2.078,-0.5355
hint_prob,1881,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.75,0.6511746680286006,-0.18221,0.0,0.30729,2.078,-0.576
hint_prob,1882,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.18212,0.0,0.30738,2.078,-0.531
hint_prob,1883,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.2,0.6455566905005107,-0.18231000000000003,0.0,0.30718999999999996,2.078,-0.576
hint_prob,1884,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18205000000000002,0.0,0.30745,2.078,-0.51
hint_prob,1885,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.9,0.6527068437180796,-0.18268,0.0,0.30682000000000004,2.078,-0.5925
hint_prob,1886,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18269000000000002,0.0,0.30680999999999997,2.078,-0.5685
hint_prob,1887,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.4,0.637385086823289,-0.18230999999999997,0.0,0.30719,2.078,-0.513
hint_prob,1888,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.5,0.67926455566905,-0.18202,0.0,0.30748,2.078,-0.549
hint_prob,1889,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18234999999999998,0.0,0.30715,2.078,-0.5415
hint_prob,1890,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.18205,0.0,0.30745,2.078,-0.5145
hint_prob,1891,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.9,0.6629213483146068,-0.18186,0.0,0.30763999999999997,2.078,-0.549
hint_prob,1892,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.18137999999999999,0.0,0.30811999999999995,2.078,-0.471
hint_prob,1893,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18166999999999997,0.0,0.30783,2.078,-0.5925
hint_prob,1894,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.15,0.6552604698672114,-0.18187,0.0,0.30762999999999996,2.078,-0.5775
hint_prob,1895,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18201,0.0,0.30749000000000004,2.078,-0.5295
hint_prob,1896,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18208000000000002,0.0,0.30742,2.078,-0.522
hint_prob,1897,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.1818,0.0,0.3077,2.078,-0.51
hint_prob,1898,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18139000000000002,0.0,0.30811,2.078,-0.471
hint_prob,1899,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.18139,0.0,0.30811,2.078,-0.5565
hint_prob,1900,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.0,0.6639427987742594,-0.18187,0.0,0.30762999999999996,2.078,-0.621
hint_prob,1901,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.25,0.6664964249233912,-0.1816,0.0,0.3079,2.078,-0.5295
hint_prob,1902,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.18189,0.0,0.30761,2.078,-0.5475
hint_prob,1903,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18199,0.0,0.30750999999999995,2.078,-0.5715
hint_prob,1904,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18268,0.0,0.30682,2.078,-0.579
hint_prob,1905,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18241,0.0,0.30709,2.078,-0.513
hint_prob,1906,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.18215,0.0,0.30735,2.078,-0.4575
hint_prob,1907,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18255999999999997,0.0,0.30694,2.078,-0.5745
hint_prob,1908,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18263000000000001,0.0,0.30687,2.078,-0.5445
hint_prob,1909,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.18285,0.0,0.30665,2.078,-0.5685
hint_prob,1910,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.18220000000000003,0.0,0.3073,2.078,-0.5475
hint_prob,1911,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.85,0.6419816138917263,-0.1821,0.0,0.3074,2.078,-0.5055
hint_prob,1912,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.18206,0.0,0.30744,2.078,-0.5655
hint_prob,1913,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18170999999999998,0.0,0.30779,2.078,-0.522
hint_prob,1914,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.18211000000000002,0.0,0.30739,2.078,-0.591
hint_prob,1915,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.8,0.6414708886618998,-0.18173999999999998,0.0,0.30776,2.078,-0.5355
hint_prob,1916,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.1814,0.0,0.30810000000000004,2.078,-0.5145
hint_prob,1917,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.18137,0.0,0.30813,2.078,-0.528
hint_prob,1918,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.7,0.6813074565883555,-0.18165999999999996,0.0,0.30784,2.078,-0.525
hint_prob,1919,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18152000000000001,0.0,0.30798,2.078,-0.5205
hint_prob,1920,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.5,0.6690500510725229,-0.18163,0.0,0.30787,2.078,-0.5445
hint_prob,1921,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.15,0.6654749744637385,-0.18096,0.0,0.30854,2.078,-0.4935
hint_prob,1922,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18044000000000002,0.0,0.30906,2.078,-0.495
hint_prob,1923,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18009,0.0,0.30940999999999996,2.078,-0.5415
hint_prob,1924,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.18015,0.0,0.30935,2.078,-0.5355
hint_prob,1925,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.85,0.6624106230847803,-0.18006,0.0,0.30944,2.078,-0.5205
hint_prob,1926,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.17959,0.0,0.30991,2.078,-0.477
hint_prob,1927,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.17945999999999998,0.0,0.31004000000000004,2.078,-0.555
hint_prob,1928,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,67.55,0.6899897854954034,-0.17926000000000003,0.0,0.31023999999999996,2.078,-0.4995
hint_prob,1929,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.17933,0.0,0.31017,2.078,-0.5895
hint_prob,1930,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.17953,0.0,0.30997,2.078,-0.5655
hint_prob,1931,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.17954,0.0,0.30996,2.078,-0.5775
hint_prob,1932,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.75,0.6818181818181818,-0.17966000000000001,0.0,0.30984,2.078,-0.549
hint_prob,1933,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.15,0.6450459652706844,-0.17939,0.0,0.31011,2.078,-0.5355
hint_prob,1934,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.6,0.6802860061287027,-0.17936,0.0,0.31014,2.078,-0.5055
hint_prob,1935,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.17901,0.0,0.31049,2.078,-0.54
hint_prob,1936,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.17898999999999998,0.0,0.31051,2.078,-0.5655
hint_prob,1937,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.1793,0.0,0.3102,2.078,-0.5595
hint_prob,1938,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.1795,0.0,0.31,2.078,-0.579
hint_prob,1939,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.7,0.6404494382022472,-0.17958,0.0,0.30992,2.078,-0.5535
hint_prob,1940,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.55,0.6797752808988763,-0.17979,0.0,0.30971,2.078,-0.546
hint_prob,1941,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.45,0.6378958120531154,-0.17959,0.0,0.30991,2.078,-0.519
hint_prob,1942,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18008,0.0,0.30942000000000003,2.078,-0.5445
hint_prob,1943,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.17976,0.0,0.30974,2.078,-0.5445
hint_prob,1944,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.17934999999999998,0.0,0.31015,2.078,-0.516
hint_prob,1945,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.5,0.6588355464759958,-0.17916,0.0,0.31034,2.078,-0.501
hint_prob,1946,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.17890999999999999,0.0,0.31059,2.078,-0.4845
hint_prob,1947,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.75,0.6613891726251276,-0.17928999999999998,0.0,0.31021,2.078,-0.567
hint_prob,1948,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.4,0.6680286006128703,-0.17988999999999997,0.0,0.30961,2.078,-0.561
hint_prob,1949,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.55,0.6593462717058222,-0.17949,0.0,0.31000999999999995,2.078,-0.4965
hint_prob,1950,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.2,0.6762002042900919,-0.17926999999999998,0.0,0.31023,2.078,-0.588
hint_prob,1951,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.8,0.661899897854954,-0.17974,0.0,0.30976,2.078,-0.6
hint_prob,1952,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.17969,0.0,0.30981,2.078,-0.54
hint_prob,1953,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.95,0.6634320735444331,-0.17948999999999998,0.0,0.31001,2.078,-0.5415
hint_prob,1954,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.2,0.6659856996935648,-0.17915,0.0,0.31035,2.078,-0.528
hint_prob,1955,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.25,0.656281920326864,-0.17933,0.0,0.31017,2.078,-0.54
hint_prob,1956,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18019000000000002,0.0,0.30931000000000003,2.078,-0.5865
hint_prob,1957,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.1,0.6649642492339121,-0.17986000000000002,0.0,0.30963999999999997,2.078,-0.525
hint_prob,1958,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.65,0.6705822267620021,-0.17997999999999997,0.0,0.30952,2.078,-0.5625
hint_prob,1959,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.6,0.6496424923391215,-0.17990000000000003,0.0,0.3096,2.078,-0.5565
hint_prob,1960,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.35,0.6777323799795709,-0.17941,0.0,0.31009,2.078,-0.474
hint_prob,1961,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.85,0.6521961184882533,-0.17973,0.0,0.30977,2.078,-0.5535
hint_prob,1962,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.8,0.6823289070480081,-0.17954,0.0,0.30996,2.078,-0.537
hint_prob,1963,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.17946,0.0,0.31004,2.078,-0.51
hint_prob,1964,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.17898,0.0,0.31052,2.078,-0.519
hint_prob,1965,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.17926999999999998,0.0,0.31023,2.078,-0.579
hint_prob,1966,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.1,0.6751787538304391,-0.17945999999999998,0.0,0.31004,2.078,-0.543
hint_prob,1967,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.1796,0.0,0.3099,2.078,-0.549
hint_prob,1968,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.17986000000000002,0.0,0.30963999999999997,2.078,-0.564
hint_prob,1969,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.45,0.6583248212461695,-0.18015,0.0,0.30935,2.078,-0.564
hint_prob,1970,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.7,0.6710929519918284,-0.17969000000000002,0.0,0.30981000000000003,2.078,-0.4755
hint_prob,1971,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.1802,0.0,0.3093,2.078,-0.57
hint_prob,1972,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.15,0.6756894790602656,-0.18042999999999998,0.0,0.30907,2.078,-0.5295
hint_prob,1973,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.55,0.6491317671092951,-0.1805,0.0,0.309,2.078,-0.552
hint_prob,1974,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.8,0.672114402451481,-0.18051999999999999,0.0,0.30898,2.078,-0.5385
hint_prob,1975,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18083000000000002,0.0,0.30867,2.078,-0.567
hint_prob,1976,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.75,0.6716036772216547,-0.18157,0.0,0.30793,2.078,-0.588
hint_prob,1977,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.65,0.660367722165475,-0.18114,0.0,0.30835999999999997,2.078,-0.4905
hint_prob,1978,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.45,0.6685393258426966,-0.1816,0.0,0.3079,2.078,-0.5685
hint_prob,1979,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18136,0.0,0.30814,2.078,-0.5535
hint_prob,1980,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.18094000000000002,0.0,0.30856,2.078,-0.5025
hint_prob,1981,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.8,0.6516853932584269,-0.18075,0.0,0.30875,2.078,-0.549
hint_prob,1982,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.05,0.6644535240040857,-0.18084999999999998,0.0,0.30865000000000004,2.078,-0.564
hint_prob,1983,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.35,0.6573033707865168,-0.18125,0.0,0.30825,2.078,-0.5955
hint_prob,1984,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.3,0.6670071501532175,-0.18170999999999998,0.0,0.30779,2.078,-0.5745
hint_prob,1985,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.3,0.6567926455566905,-0.18167000000000003,0.0,0.30783,2.078,-0.534
hint_prob,1986,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18153000000000002,0.0,0.30796999999999997,2.078,-0.5445
hint_prob,1987,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.35,0.6675178753830439,-0.18166000000000002,0.0,0.30784,2.078,-0.579
hint_prob,1988,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.25,0.6767109295199183,-0.18127000000000001,0.0,0.30823,2.078,-0.5205
hint_prob,1989,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.65,0.6501532175689478,-0.18126,0.0,0.30824,2.078,-0.552
hint_prob,1990,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18115000000000003,0.0,0.30834999999999996,2.078,-0.5295
hint_prob,1991,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.05,0.6440245148110316,-0.18151,0.0,0.30799,2.078,-0.573
hint_prob,1992,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.85,0.6828396322778344,-0.18151,0.0,0.30799,2.078,-0.5445
hint_prob,1993,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,62.95,0.643003064351379,-0.18124,0.0,0.30826,2.078,-0.504
hint_prob,1994,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.3,0.6772216547497446,-0.18112000000000003,0.0,0.30838,2.078,-0.498
hint_prob,1995,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.3,0.6465781409601634,-0.18166000000000002,0.0,0.30784,2.078,-0.582
hint_prob,1996,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.6,0.6700715015321755,-0.18223,0.0,0.30727,2.078,-0.57
hint_prob,1997,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,64.4,0.6578140960163432,-0.18207,0.0,0.30743000000000004,2.078,-0.543
hint_prob,1998,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,65.9,0.6731358529111339,-0.1818,0.0,0.3077,2.078,-0.5205
hint_prob,1999,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,63.7,0.6506639427987743,-0.18203999999999998,0.0,0.30746,2.078,-0.5325
hint_prob,2000,0.0,97.9,0.0,0.0,0.0,2.1,94.5,0.0,0.0,1.0,1.0,66.4,0.6782431052093973,-0.1816,0.0,0.3079,2.078,-0.522


==> data/Ness/hint_prob_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
hint_prob,0,30.0,70.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
hint_prob,1,25.5,72.25,5.5,5.0,0.0,0.0,0.0,0.0,0.0,0.5,1.0,30.0,0.3,-0.068,0.06,0.16425,0.15,-0.239
hint_prob,2,29.516666666666666,71.66111111111111,12.4,7.033333333333334,0.08333333333333333,0.0,0.31666666666666665,0.0,0.6631158455392809,0.4456280514869064,0.336884154460719,45.9,0.4589999999999999,-0.11783333333333335,0.07116666666666667,0.22,0.2751666666666666,-0.3661
hint_prob,3,28.475,71.62395833333333,11.175,9.7,0.1,0.0125,0.8374999999999999,0.0,0.0256410256410256,0.5778107822049233,0.9743589743589745,65.6,0.6563281640820411,-0.110875,0.093,0.247,0.33887500000000004,-0.11765
hint_prob,4,29.130000000000003,71.46716666666666,11.7,11.309999999999999,0.12,0.030000000000000006,1.5699999999999998,0.0,0.4094488188976378,0.5803588619844111,0.5905511811023622,56.55,0.566066066066066,-0.12669999999999998,0.1062,0.2632,0.40049999999999997,-0.217
hint_prob,5,28.46666666666667,71.46986111111111,10.566666666666666,12.725,0.17500000000000002,0.049999999999999996,2.2666666666666666,0.0,0.1033797216699801,0.6330690980420126,0.8966202783300199,59.85,0.599399098647972,-0.13166666666666668,0.11308333333333333,0.27158333333333334,0.44541666666666674,-0.235
hint_prob,6,27.978571428571428,71.53743197278912,10.028571428571428,13.464285714285714,0.19999999999999998,0.07857142857142858,2.935714285714286,0.0071428571428571435,0.2295409181636726,0.6526962385840575,0.7704590818363274,57.9,0.5799498746867168,-0.1395,0.11985714285714286,0.27864285714285714,0.4848571428571429,-0.2243
hint_prob,7,27.05,71.70150297619048,9.23125,13.837499999999999,0.23125,0.1,3.54375,0.00625,0.0827250608272506,0.685768576157644,0.9172749391727494,58.4,0.5854636591478697,-0.1396875,0.124625,0.2875625,0.51625,-0.12315
hint_prob,8,26.544444444444444,71.88220017636685,8.966666666666667,13.944444444444445,0.30000000000000004,0.12777777777777777,4.144444444444444,0.005555555555555556,0.2977777777777778,0.6875967590537083,0.7022222222222222,55.8,0.5599598595082789,-0.15033333333333332,0.12477777777777778,0.29088888888888886,0.5475,-0.3486499999999999
hint_prob,9,25.910000000000004,72.08798015873016,8.625,13.934999999999999,0.35,0.15,4.695,0.005,0.2079207920792079,0.6980450039404167,0.7920792079207921,58.0,0.5820371299548419,-0.15555,0.12525,0.29435,0.5763,-0.2896499999999999
hint_prob,10,25.254545454545454,72.31262659058115,8.318181818181818,13.82272727272727,0.38636363636363635,0.18636363636363634,5.177272727272728,0.009090909090909092,0.213903743315508,0.7060496632807871,0.786096256684492,55.1,0.5535444947209652,-0.15968181818181817,0.12522727272727271,0.29822727272727273,0.6031818181818182,-0.2785
hint_prob,11,24.650000000000002,72.5462965969216,8.075000000000001,13.670833333333333,0.4041666666666666,0.2333333333333333,5.641666666666667,0.008333333333333333,0.2361111111111111,0.7108695987481289,0.7638888888888888,54.25,0.5465994962216625,-0.1655,0.12354166666666666,0.300375,0.6286666666666667,-0.36995
hint_prob,12,24.042307692307695,72.78652230248385,7.8307692307692305,13.507692307692308,0.3961538461538462,0.28846153846153844,6.076923076923077,0.007692307692307693,0.226865671641791,0.7156591933335197,0.7731343283582089,55.55,0.5608278647147905,-0.17119230769230767,0.12142307692307693,0.30165384615384616,0.6529230769230769,-0.4116499999999999
hint_prob,13,23.389285714285712,73.03569928087785,7.503571428571428,13.35,0.39285714285714285,0.33571428571428574,6.4678571428571425,0.014285714285714287,0.1610738255033557,0.7244639777023144,0.8389261744966443,55.8,0.5623422513881877,-0.17607142857142857,0.11928571428571429,0.30317857142857146,0.6753214285714285,-0.403
hint_prob,14,22.733333333333334,73.29198599548599,7.216666666666667,13.129999999999999,0.38666666666666666,0.38666666666666666,6.843333333333334,0.013333333333333334,0.1918819188191882,0.7300409179342142,0.8081180811808119,52.3,0.5288169868554096,-0.18036666666666665,0.11716666666666667,0.3047333333333333,0.6963,-0.4075
hint_prob,15,22.021875,73.55733062076813,6.85625,12.915625,0.375,0.440625,7.1875,0.0125,0.0748898678414096,0.7422327438232377,0.9251101321585904,54.35,0.5503797468354431,-0.1845625,0.1150625,0.3060625,0.71515625,-0.422
hint_prob,16,21.302941176470586,73.83077484030771,6.523529411764706,12.644117647058822,0.37058823529411766,0.49117647058823527,7.514705882352941,0.014705882352941176,0.1071428571428571,0.7510930025899379,0.8928571428571429,51.85,0.524822695035461,-0.1895294117647059,0.11202941176470589,0.30717647058823533,0.7323529411764705,-0.482
hint_prob,17,20.608333333333334,74.10992932448815,6.261111111111111,12.31388888888889,0.36666666666666664,0.5361111111111111,7.813888888888889,0.01666666666666667,0.1704545454545454,0.7554514721430222,0.8295454545454546,52.45,0.530901722391084,-0.19594444444444445,0.10927777777777778,0.30722222222222223,0.7484166666666667,-0.55115
hint_prob,18,19.894736842105264,74.39486379217438,5.981578947368422,11.968421052631578,0.36578947368421055,0.5815789473684211,8.09736842105263,0.01578947368421053,0.0780141843971631,0.7642164375882756,0.9219858156028368,52.25,0.5299188640973631,-0.2014736842105263,0.10644736842105262,0.3076052631578947,0.7630263157894737,-0.5505
hint_prob,19,19.1625,74.68574560256565,5.695,11.6,0.3675,0.625,8.3625,0.015000000000000003,0.0095238095238095,0.7755294252326713,0.9904761904761904,48.25,0.4895991882293252,-0.20785,0.103325,0.3075,0.7761750000000001,-0.6175
hint_prob,20,18.535714285714285,74.97667381650243,5.511904761904762,11.233333333333334,0.3619047619047619,0.6690476190476191,8.614285714285714,0.014285714285714287,0.325,0.7707423097454014,0.675,48.75,0.4951752158456069,-0.21216666666666667,0.09995238095238096,0.30852380952380953,0.7889523809523811,-0.5622999999999999
hint_prob,21,17.886363636363637,75.26874649426472,5.281818181818182,10.888636363636364,0.3522727272727273,0.7113636363636364,8.852272727272727,0.01363636363636364,0.0,0.7811631138478831,1.0,50.8,0.516260162601626,-0.2155,0.09702272727272727,0.3095227272727273,0.8005681818181819,-0.539
hint_prob,22,17.358695652173914,75.55668379224565,5.156521739130435,10.556521739130435,0.34130434782608693,0.75,9.080434782608695,0.013043478260869568,0.4347826086956521,0.7717741693894685,0.5652173913043478,48.25,0.4903455284552845,-0.2182391304347826,0.09406521739130434,0.31086956521739134,0.8121739130434783,-0.5235
hint_prob,23,16.797916666666666,75.84242960645763,4.9750000000000005,10.239583333333334,0.3333333333333333,0.7875,9.295833333333333,0.012500000000000002,0.0,0.7812835789982406,1.0,49.5,0.5033045246568377,-0.22295833333333334,0.09133333333333334,0.3106875,0.8228125,-0.6465
hint_prob,24,16.372,76.12097242219933,4.912,9.936,0.324,0.8220000000000001,9.5,0.012000000000000002,0.5447154471544715,0.768243617952132,0.4552845528455284,46.85,0.4763599389933909,-0.226,0.08862,0.31162,0.83382,-0.56765
hint_prob,25,15.890384615384615,76.3953876840674,4.7519230769230765,9.671153846153846,0.31346153846153846,0.8538461538461538,9.694230769230769,0.013461538461538462,0.0,0.7771573249539732,1.0,51.1,0.5190645653279106,-0.22815384615384618,0.08621153846153845,0.3124038461538462,0.8439807692307693,-0.55
hint_prob,26,15.435185185185185,76.66524300989757,4.611111111111111,9.411111111111111,0.30185185185185187,0.8833333333333334,9.877777777777778,0.014814814814814815,0.25,0.776151498103826,0.75,47.15,0.4789018810371124,-0.23074074074074072,0.08387037037037037,0.3132037037037037,0.8536666666666667,-0.56765
hint_prob,27,15.007142857142856,76.93013229015631,4.478571428571429,9.166071428571428,0.2910714285714286,0.9107142857142857,10.049999999999999,0.016071428571428573,0.1884057971014492,0.7774173089893519,0.8115942028985508,48.0,0.4875444839857651,-0.23208928571428572,0.08167857142857142,0.314375,0.862875,-0.5155
hint_prob,28,14.575862068965517,77.19074603996067,4.332758620689655,8.927586206896551,0.2810344827586207,0.9362068965517241,10.21551724137931,0.015517241379310345,0.02,0.7844029190242018,0.98,50.55,0.5139806812404677,-0.23451724137931035,0.07958620689655171,0.31487931034482763,0.871448275862069,-0.5865
hint_prob,29,14.16,77.44705450529531,4.19,8.698333333333332,0.27166666666666667,0.9600000000000001,10.371666666666666,0.015000000000000001,0.0,0.7915894883900617,1.0,48.1,0.489069649211998,-0.23823333333333335,0.07751666666666666,0.31473333333333336,0.8794500000000001,-0.6735
hint_prob,30,13.758064516129032,77.69907459929723,4.056451612903226,8.470967741935485,0.26290322580645165,0.982258064516129,10.51774193548387,0.014516129032258065,0.0,0.7983124081194146,1.0,47.95,0.4875444839857651,-0.2411290322580645,0.07543548387096774,0.31493548387096776,0.8869354838709678,-0.6435
hint_prob,31,13.371875,77.9467597680692,3.9296875,8.2484375,0.25625,1.003125,10.659375,0.0140625,0.0,0.8046151453656829,1.0,49.4,0.5022877478393492,-0.243734375,0.0734375,0.31520312500000003,0.893953125,-0.638
hint_prob,32,13.004545454545454,78.189970904574,3.8106060606060606,8.033333333333333,0.2515151515151515,1.0227272727272727,10.793939393939393,0.013636363636363637,0.04,0.8093237773242986,0.96,46.3,0.4707676664972038,-0.24607575757575756,0.07148484848484848,0.3155454545454546,0.9005454545454545,-0.6335
hint_prob,33,12.654411764705882,78.42863092987199,3.698529411764706,7.826470588235295,0.24705882352941178,1.0411764705882351,10.920588235294119,0.013235294117647059,0.0,0.8149319015206428,1.0,50.3,0.5114387391967463,-0.24751470588235294,0.0696764705882353,0.31629411764705884,0.90675,-0.5765
hint_prob,34,12.311428571428571,78.66291494412054,3.592857142857143,7.62,0.2414285714285714,1.06,11.04,0.012857142857142857,0.0,0.8202195614771958,1.0,47.6,0.484231943031536,-0.24894285714285713,0.06785714285714285,0.3169714285714286,0.9126,-0.59
hint_prob,35,12.015277777777778,78.89191576357399,3.523611111111111,7.422222222222222,0.2361111111111111,1.0777777777777777,11.152777777777779,0.0125,0.6969696969696969,0.8058531931870044,0.303030303030303,48.25,0.4908443540183112,-0.2519722222222222,0.06608333333333333,0.3167916666666667,0.9184305555555555,-0.712
hint_prob,36,11.72162162162162,79.11602030466074,3.4364864864864866,7.243243243243243,0.2310810810810811,1.0945945945945945,11.25945945945946,0.012162162162162163,0.0,0.8111004041819502,1.0,48.25,0.4908443540183112,-0.25429729729729733,0.06448648648648649,0.3168108108108108,0.9239459459459459,-0.672
hint_prob,37,11.436842105263159,79.3354048118788,3.348684210526316,7.0736842105263165,0.225,1.1105263157894736,11.363157894736842,0.011842105263157895,0.0,0.8160714461771621,1.0,49.15,0.4999999999999999,-0.2568947368421053,0.06298684210526316,0.31664473684210526,0.929171052631579,-0.7
hint_prob,38,11.157692307692306,79.55030896200157,3.2628205128205128,6.906410256410257,0.21923076923076926,1.1256410256410256,11.461538461538462,0.011538461538461539,0.0,0.8207875629418502,1.0,45.6,0.4638860630722279,-0.25816666666666666,0.06148717948717949,0.3171282051282051,0.934128205128205,-0.6095
hint_prob,39,10.8875,79.76086373795154,3.18125,6.7425,0.21375000000000002,1.1400000000000001,11.55625,0.01125,0.0,0.8252678738683039,1.0,49.1,0.4994913530010173,-0.2601125,0.0600375,0.3172375,0.9388375,-0.669
hint_prob,40,10.628048780487806,79.96714249270703,3.1036585365853657,6.5841463414634145,0.20853658536585368,1.1536585365853658,11.647560975609757,0.010975609756097562,0.0,0.8295296330422478,1.0,47.0,0.4781281790437436,-0.26147560975609757,0.05863414634146341,0.317609756097561,0.9433170731707318,-0.629
hint_prob,41,10.378571428571428,80.16922866918452,3.0297619047619047,6.430952380952381,0.2035714285714286,1.1666666666666667,11.734523809523811,0.010714285714285714,0.0,0.8335884513031466,1.0,49.25,0.5010172939979654,-0.26470238095238097,0.057273809523809525,0.317,0.9475833333333332,-0.793
hint_prob,42,10.138372093023255,80.36721307547174,2.9593023255813953,6.282558139534883,0.1988372093023256,1.1790697674418604,11.817441860465117,0.010465116279069767,0.0,0.8374584873193526,1.0,47.5,0.4832146490335707,-0.2673372093023256,0.05594186046511628,0.31665116279069766,0.9516511627906976,-0.757
hint_prob,43,9.907954545454546,80.56116587747549,2.8920454545454546,6.139772727272727,0.19431818181818183,1.190909090909091,11.89659090909091,0.010227272727272727,0.0,0.841152612607549,1.0,48.7,0.4954221770091557,-0.2692727272727273,0.05467045454545454,0.3166136363636364,0.9555340909090909,-0.7055
hint_prob,44,9.687777777777777,80.75113996908713,2.827777777777778,6.003333333333333,0.19,1.2022222222222223,11.972222222222221,0.01,0.0,0.8446825545496035,1.0,47.05,0.4786368260427263,-0.27055555555555555,0.053455555555555555,0.3168666666666667,0.9592444444444443,-0.654
hint_prob,45,9.477173913043478,80.93719741777429,2.766304347826087,5.872826086956521,0.1858695652173913,1.2130434782608694,12.044565217391304,0.009782608695652175,0.0,0.8480590207550469,1.0,47.0,0.4781281790437436,-0.2716086956521739,0.052293478260869566,0.31719565217391305,0.9627934782608696,-0.638
hint_prob,46,9.275531914893616,81.11940734143414,2.7074468085106385,5.747872340425531,0.1819148936170213,1.2234042553191489,12.113829787234042,0.009574468085106383,0.0,0.8512918075474928,1.0,47.1,0.479145473041709,-0.2724468085106383,0.05118085106382979,0.31759574468085106,0.9661914893617022,-0.622
hint_prob,47,9.082291666666666,81.29784416765425,2.6510416666666665,5.628125,0.178125,1.2333333333333332,12.180208333333333,0.009375,0.0,0.8543898948902533,1.0,45.5,0.4628687690742625,-0.27358333333333335,0.05011458333333333,0.3178125,0.9694479166666667,-0.654
hint_prob,48,8.896938775510204,81.47258620671504,2.5969387755102042,5.513265306122449,0.17448979591836736,1.2428571428571429,12.24387755102041,0.009183673469387756,0.0,0.8573615296884114,1.0,48.05,0.4888097660223804,-0.2747551020408163,0.049091836734693875,0.3179795918367347,0.9725714285714285,-0.662
hint_prob,49,8.719,81.64371448258073,2.545,5.403,0.171,1.252,12.305,0.009000000000000001,0.0,0.8602142990946432,1.0,48.85,0.4969481180061038,-0.2761,0.04811,0.31803000000000003,0.97557,-0.684
hint_prob,50,8.119,82.05561448258074,2.545,5.403,0.171,1.286,12.610999999999999,0.009000000000000001,0.0,0.8802142990946432,1.0,48.9,0.4974567650050864,-0.28238,0.04811,0.32472,0.99802,-0.628
hint_prob,51,7.699,82.38523448258074,2.325,5.202999999999999,0.171,1.32,12.917,0.009000000000000001,0.0,0.8802142990946432,1.0,48.25,0.4908443540183113,-0.28614,0.04571,0.32474000000000003,1.01447,-0.648
hint_prob,52,6.9479999999999995,82.80952781591408,1.801,4.981,0.166,1.354,13.203999999999999,0.009000000000000001,0.0,0.8934766160054288,1.0,46.2,0.4699898270600204,-0.28895,0.043840000000000004,0.32436,1.02641,-0.716
hint_prob,53,6.441,83.22271781591408,1.651,4.627000000000001,0.163,1.3869999999999998,13.462,0.009000000000000001,0.0,0.8939894365182494,1.0,47.05,0.4786368260427263,-0.29437,0.040670000000000005,0.32402000000000003,1.0382600000000002,-0.722
hint_prob,54,5.806,83.66141781591406,1.375,4.272,0.159,1.4189999999999998,13.677999999999999,0.009000000000000001,0.0,0.9021784128962022,1.0,45.2,0.4598168870803663,-0.29625,0.03749,0.32445,1.04777,-0.568
hint_prob,55,5.303,84.0966911492474,1.2770000000000001,3.8760000000000003,0.15,1.45,13.868999999999998,0.009000000000000001,0.0,0.9042460073296017,1.0,48.0,0.4883011190233978,-0.29914,0.034539999999999994,0.325,1.05682,-0.602
hint_prob,56,4.802,84.53221400639026,1.141,3.5180000000000002,0.143,1.479,14.036000000000001,0.008,0.0,0.9088368256928752,1.0,46.05,0.4684638860630722,-0.30223,0.03133,0.325,1.06484,-0.682
hint_prob,57,4.391,84.95723400639027,1.068,3.1890000000000005,0.134,1.508,14.186,0.008,0.0,0.9104913269094201,1.0,49.35,0.5020345879959308,-0.30601,0.02817,0.32453000000000004,1.0725699999999998,-0.66
hint_prob,58,3.941,85.38115845083472,0.9309999999999999,2.8930000000000002,0.11699999999999999,1.5349999999999997,14.313000000000002,0.008,0.0,0.9164468824649756,1.0,46.5,0.4730417090539165,-0.30784,0.02565,0.32474000000000003,1.07907,-0.654
hint_prob,59,3.537,85.8003784508347,0.82,2.616,0.10099999999999999,1.5619999999999998,14.425999999999998,0.008,0.0,0.9206052983065598,1.0,46.6,0.474059003051882,-0.31005,0.02306,0.32493,1.08481,-0.626
hint_prob,60,3.1629999999999994,86.21423663265288,0.715,2.362,0.086,1.585,14.532,0.006999999999999999,0.0,0.9248833731728701,1.0,48.1,0.4893184130213632,-0.31247,0.020560000000000002,0.32480000000000003,1.08982,-0.644
hint_prob,61,2.8029999999999995,86.62376329931956,0.607,2.122,0.074,1.604,14.623,0.006999999999999999,0.0,0.9296055953950922,1.0,48.75,0.4959308240081383,-0.31484,0.018459999999999997,0.32467,1.09409,-0.696
hint_prob,62,2.468,87.02863868393493,0.509,1.891,0.068,1.619,14.703,0.006999999999999999,0.0,0.9341429088279279,1.0,46.85,0.4766022380467956,-0.31645,0.01654,0.32496,1.09766,-0.64
hint_prob,63,2.17,87.42705868393494,0.444,1.665,0.061,1.6339999999999997,14.778000000000002,0.005,0.0,0.9373643853379952,1.0,47.55,0.4837232960325534,-0.31858000000000003,0.014709999999999999,0.32487,1.10078,-0.692
hint_prob,64,1.899,87.81855868393494,0.38,1.4639999999999997,0.055,1.646,14.842,0.005,0.0,0.941202023714379,1.0,49.55,0.5040691759918616,-0.32016999999999995,0.012960000000000001,0.32497,1.1034300000000001,-0.64
hint_prob,65,1.6720000000000002,88.20126868393494,0.35100000000000003,1.27,0.051,1.655,14.901000000000002,0.005,0.0,0.9426998210712071,1.0,48.3,0.491353001017294,-0.3211,0.01129,0.32533999999999996,1.10592,-0.588
hint_prob,66,1.4760000000000002,88.57437103687613,0.327,1.104,0.045,1.663,14.952,0.004,0.0,0.9448426782140642,1.0,48.6,0.4944048830111903,-0.32286000000000004,0.01002,0.32510000000000006,1.10822,-0.714
hint_prob,67,1.3,88.937839925765,0.29100000000000004,0.97,0.03900000000000001,1.671,15.0,0.0030000000000000005,0.0,0.9482517691231551,1.0,48.4,0.4923702950152594,-0.32388,0.00877,0.32521,1.1102400000000001,-0.712
hint_prob,68,1.159,89.29064624155448,0.272,0.855,0.032,1.6769999999999998,15.042,0.0030000000000000005,0.0,0.9498120528110984,1.0,48.0,0.4883011190233978,-0.32464,0.007659999999999999,0.32536000000000004,1.1121699999999999,-0.678
hint_prob,69,1.054,89.63167624155447,0.267,0.763,0.024000000000000004,1.682,15.08,0.0030000000000000005,0.0,0.9500025290015747,1.0,48.45,0.4928789420142421,-0.32488,0.00678,0.32567,1.1141,-0.682
hint_prob,70,0.934,89.96339147964972,0.23,0.685,0.019000000000000003,1.685,15.113000000000001,0.0030000000000000005,0.0,0.9565025290015747,1.0,48.15,0.4898270600203459,-0.32527,0.00613,0.32574,1.11566,-0.636
hint_prob,71,0.8490000000000001,90.28462602510426,0.221,0.612,0.016,1.6869999999999998,15.142000000000001,0.0030000000000000005,0.0,0.9565025290015747,1.0,47.75,0.4857578840284842,-0.32702,0.0054199999999999995,0.32523,1.11722,-0.746
hint_prob,72,0.7340000000000001,90.59833993814775,0.17300000000000001,0.5469999999999999,0.013999999999999999,1.689,15.165999999999999,0.0030000000000000005,0.0,0.9651981811754876,1.0,47.05,0.4786368260427263,-0.32888999999999996,0.00484,0.32453000000000004,1.11832,-0.744
hint_prob,73,0.6560000000000001,90.90312827148108,0.157,0.488,0.011000000000000001,1.6899999999999997,15.187000000000001,0.0030000000000000005,0.0,0.9651981811754876,1.0,48.15,0.4898270600203459,-0.32862,0.0042699999999999995,0.32505,1.1194199999999999,-0.636
hint_prob,74,0.533,91.20252827148106,0.08900000000000001,0.43499999999999994,0.009000000000000001,1.6909999999999998,15.205,0.0030000000000000005,0.0,0.9760924901185771,1.0,48.95,0.4979654120040692,-0.32896000000000003,0.0038,0.32504000000000005,1.11991,-0.632
hint_prob,75,0.456,91.49445288686569,0.07400000000000001,0.374,0.008,1.692,15.220000000000002,0.002,0.0,0.9760924901185771,1.0,47.2,0.4801627670396745,-0.33,0.00328,0.32488999999999996,1.1204,-0.668
hint_prob,76,0.384,91.77928325723606,0.055,0.32099999999999995,0.008,1.693,15.232999999999999,0.001,0.0,0.9810924901185771,1.0,46.95,0.477619532044761,-0.33072,0.0028200000000000005,0.3247,1.12074,-0.668
hint_prob,77,0.315,92.0574604000932,0.037,0.27,0.008,1.694,15.245,0.0,0.0,0.984860606060606,1.0,46.5,0.4730417090539165,-0.33197000000000004,0.00237,0.3243,1.12096,-0.662
hint_prob,78,0.265,92.32850177940354,0.032,0.225,0.008,1.6949999999999996,15.254000000000001,0.0,0.0,0.9852606060606061,1.0,47.85,0.4867751780264496,-0.33258000000000004,0.0019500000000000001,0.32421999999999995,1.12118,-0.666
hint_prob,79,0.223,92.59252177940354,0.031,0.184,0.008,1.696,15.262,0.0,0.0,0.9852606060606061,1.0,47.8,0.4862665310274669,-0.33248000000000005,0.0016,0.32443,1.1214000000000002,-0.682
hint_prob,80,0.18899999999999997,92.84960823101645,0.03,0.15100000000000002,0.008,1.6969999999999998,15.270000000000003,0.0,0.0,0.9852606060606061,1.0,47.9,0.4872838250254323,-0.33236,0.00134,0.32462,1.12162,-0.644
hint_prob,81,0.161,93.09992823101646,0.03,0.124,0.006999999999999999,1.6980000000000002,15.275,0.0,0.0,0.9852606060606061,1.0,47.9,0.4872838250254323,-0.33277,0.00111,0.32453000000000004,1.1218400000000002,-0.69
hint_prob,82,0.136,93.3437736855619,0.03,0.10100000000000002,0.005,1.699,15.278999999999998,0.0,0.0,0.9860606060606061,1.0,47.15,0.4796541200406917,-0.33291000000000004,0.0009299999999999999,0.32455,1.1220600000000003,-0.656
hint_prob,83,0.114,93.5814054502678,0.03,0.08100000000000002,0.0030000000000000005,1.7,15.283000000000001,0.0,0.0,0.9860606060606061,1.0,45.55,0.4633774160732452,-0.33413,0.0007300000000000001,0.32400000000000007,1.12228,-0.712
hint_prob,84,0.10099999999999999,93.81281402169634,0.03,0.069,0.002,1.7,15.287,0.0,0.0,0.9860606060606061,1.0,46.85,0.4766022380467956,-0.33462,0.00061,0.32381,1.1225,-0.644
hint_prob,85,0.068,94.03931513280747,0.008,0.059000000000000004,0.001,1.7,15.291000000000002,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33355999999999997,0.00053,0.32438,1.1225,-0.61
hint_prob,86,0.045,94.26073945713179,0.002,0.04300000000000001,0.0,1.7,15.295,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33318000000000003,0.00039,0.32467000000000007,1.1225,-0.638
hint_prob,87,0.027000000000000003,94.47714682555285,0.0,0.026999999999999996,0.0,1.7,15.297,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.3321,0.00024,0.32530000000000003,1.1225,-0.598
hint_prob,88,0.016,94.68849349221951,0.0,0.016,0.0,1.7,15.299000000000001,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33257,0.00015,0.32512,1.1225,-0.66
hint_prob,89,0.009000000000000001,94.8948634922195,0.0,0.009000000000000001,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33357,8e-05,0.32466,1.1225,-0.772
hint_prob,90,0.004,95.09641763856098,0.0,0.004,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.25,0.4603255340793489,-0.33385,3e-05,0.32454,1.1225,-0.66
hint_prob,91,0.001,95.29330240046573,0.0,0.001,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33271,0.0,0.32513,1.1225,-0.68
hint_prob,92,0.0,95.48565123767504,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.33135,0.0,0.32582,1.1225,-0.62
hint_prob,93,0.0,95.67362851040232,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.331,0.0,0.326,1.1225,-0.67
hint_prob,94,0.0,95.85742851040231,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.3312,0.0,0.3259,1.1225,-0.674
hint_prob,95,0.0,96.03723285822839,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33218000000000003,0.0,0.32541,1.1225,-0.736
hint_prob,96,0.0,96.21321158163266,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33302,0.0,0.32499,1.1225,-0.706
hint_prob,97,0.0,96.38552408163265,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33269999999999994,0.0,0.32515,1.1225,-0.622
hint_prob,98,0.0,96.55432,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3325,0.0,0.32525,1.1225,-0.642
hint_prob,99,0.0,96.71974,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3322,0.0,0.32539999999999997,1.1225,-0.654
hint_prob,100,0.0,96.87384,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33248,0.0,0.32526000000000005,1.1225,-0.656
hint_prob,101,0.0,97.02022,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33309999999999995,0.0,0.32495000000000007,1.1225,-0.71
hint_prob,102,0.0,97.15226000000001,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33268000000000003,0.0,0.32516,1.1225,-0.674
hint_prob,103,0.0,97.27482,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.3321,0.0,0.32545,1.1225,-0.664
hint_prob,104,0.0,97.38532000000001,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33342,0.0,0.32478999999999997,1.1225,-0.7
hint_prob,105,0.0,97.48638,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33346000000000003,0.0,0.32477000000000006,1.1225,-0.606
hint_prob,106,0.0,97.57799999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.3334,0.0,0.32480000000000003,1.1225,-0.676
hint_prob,107,0.0,97.66198,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.33362,0.0,0.32469000000000003,1.1225,-0.682
hint_prob,108,0.0,97.7375,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33364,0.0,0.32468,1.1225,-0.656
hint_prob,109,0.0,97.80547999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33368000000000003,0.0,0.32466,1.1225,-0.63
hint_prob,110,0.0,97.86644,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33318000000000003,0.0,0.32491,1.1225,-0.594
hint_prob,111,0.0,97.92057999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33248,0.0,0.32526000000000005,1.1225,-0.626
hint_prob,112,0.0,97.96832,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33276000000000006,0.0,0.32512,1.1225,-0.668
hint_prob,113,0.0,98.0104,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3328400000000001,0.0,0.32508000000000004,1.1225,-0.7
hint_prob,114,0.0,98.04729999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33262,0.0,0.32519000000000003,1.1225,-0.618
hint_prob,115,0.0,98.07983999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33298,0.0,0.32501,1.1225,-0.624
hint_prob,116,0.0,98.10861999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33252000000000004,0.0,0.32524000000000003,1.1225,-0.668
hint_prob,117,0.0,98.13404,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33142000000000005,0.0,0.32579,1.1225,-0.602
hint_prob,118,0.0,98.15676000000002,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.3316800000000001,0.0,0.32566,1.1225,-0.704
hint_prob,119,0.0,98.17748,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33248,0.0,0.32526000000000005,1.1225,-0.762
hint_prob,120,0.0,98.19586,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33314,0.0,0.32493,1.1225,-0.702
hint_prob,121,0.0,98.21258,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33192,0.0,0.32554,1.1225,-0.624
hint_prob,122,0.0,98.22704,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33086000000000004,0.0,0.32606999999999997,1.1225,-0.638
hint_prob,123,0.0,98.23996000000001,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33154000000000006,0.0,0.32573,1.1225,-0.704
hint_prob,124,0.0,98.25044,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33198,0.0,0.32551,1.1225,-0.676
hint_prob,125,0.0,98.25939999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.3317,0.0,0.32565,1.1225,-0.64
hint_prob,126,0.0,98.26693999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33129999999999993,0.0,0.32585000000000003,1.1225,-0.628
hint_prob,127,0.0,98.27312,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33118,0.0,0.32591000000000003,1.1225,-0.65
hint_prob,128,0.0,98.27832000000001,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.3308,0.0,0.3261,1.1225,-0.628
hint_prob,129,0.0,98.28269999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33096,0.0,0.32602000000000003,1.1225,-0.698
hint_prob,130,0.0,98.28641999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33126,0.0,0.32586999999999994,1.1225,-0.674
hint_prob,131,0.0,98.2896,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.694
hint_prob,132,0.0,98.2923,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33187999999999995,0.0,0.32555999999999996,1.1225,-0.714
hint_prob,133,0.0,98.29458000000001,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33160000000000006,0.0,0.3257,1.1225,-0.684
hint_prob,134,0.0,98.2966,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33264000000000005,0.0,0.32518,1.1225,-0.748
hint_prob,135,0.0,98.29795999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3328400000000001,0.0,0.32508000000000004,1.1225,-0.63
hint_prob,136,0.0,98.29886,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33403999999999995,0.0,0.32448,1.1225,-0.758
hint_prob,137,0.0,98.2994,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33403999999999995,0.0,0.32448,1.1225,-0.598
hint_prob,138,0.0,98.29972,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33526000000000006,0.0,0.32387,1.1225,-0.782
hint_prob,139,0.0,98.2999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3346,0.0,0.32420000000000004,1.1225,-0.706
hint_prob,140,0.0,98.29997999999999,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33456,0.0,0.32422000000000006,1.1225,-0.656
hint_prob,141,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33442,0.0,0.32429,1.1225,-0.666
hint_prob,142,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33414,0.0,0.32443000000000005,1.1225,-0.592
hint_prob,143,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33398000000000005,0.0,0.32451,1.1225,-0.654
hint_prob,144,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33271999999999996,0.0,0.32514000000000004,1.1225,-0.548
hint_prob,145,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33187999999999995,0.0,0.32555999999999996,1.1225,-0.652
hint_prob,146,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33124000000000003,0.0,0.32588,1.1225,-0.642
hint_prob,147,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33232,0.0,0.32533999999999996,1.1225,-0.73
hint_prob,148,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33277999999999996,0.0,0.32511,1.1225,-0.688
hint_prob,149,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33326,0.0,0.32487,1.1225,-0.702
hint_prob,150,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33294,0.0,0.32503,1.1225,-0.624
hint_prob,151,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33246000000000003,0.0,0.32527,1.1225,-0.662
hint_prob,152,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.3317,0.0,0.32565,1.1225,-0.598
hint_prob,153,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33226,0.0,0.32537,1.1225,-0.72
hint_prob,154,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.33199999999999996,0.0,0.32550000000000007,1.1225,-0.674
hint_prob,155,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3326,0.0,0.32520000000000004,1.1225,-0.666
hint_prob,156,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33274000000000004,0.0,0.32513000000000003,1.1225,-0.69
hint_prob,157,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33126,0.0,0.32586999999999994,1.1225,-0.534
hint_prob,158,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33232,0.0,0.32533999999999996,1.1225,-0.762
hint_prob,159,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33292,0.0,0.32504,1.1225,-0.69
hint_prob,160,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33333999999999997,0.0,0.32482999999999995,1.1225,-0.636
hint_prob,161,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33393999999999996,0.0,0.32453000000000004,1.1225,-0.686
hint_prob,162,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33412,0.0,0.32444,1.1225,-0.686
hint_prob,163,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.3343,0.0,0.32435,1.1225,-0.718
hint_prob,164,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33526000000000006,0.0,0.32387,1.1225,-0.714
hint_prob,165,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.335,0.0,0.32400000000000007,1.1225,-0.598
hint_prob,166,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33416,0.0,0.32442,1.1225,-0.584
hint_prob,167,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33409999999999995,0.0,0.32445,1.1225,-0.596
hint_prob,168,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33431999999999995,0.0,0.32433999999999996,1.1225,-0.726
hint_prob,169,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33312,0.0,0.32494,1.1225,-0.642
hint_prob,170,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33286,0.0,0.32506999999999997,1.1225,-0.676
hint_prob,171,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33302,0.0,0.32499,1.1225,-0.64
hint_prob,172,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33385999999999993,0.0,0.32457,1.1225,-0.722
hint_prob,173,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.0,0.4577822990844354,-0.33299999999999996,0.0,0.325,1.1225,-0.618
hint_prob,174,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33258000000000004,0.0,0.32521,1.1225,-0.634
hint_prob,175,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.33258000000000004,0.0,0.32521,1.1225,-0.64
hint_prob,176,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33302,0.0,0.32499,1.1225,-0.672
hint_prob,177,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33382000000000006,0.0,0.32459000000000005,1.1225,-0.73
hint_prob,178,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33340000000000003,0.0,0.32480000000000003,1.1225,-0.586
hint_prob,179,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33334,0.0,0.32483000000000006,1.1225,-0.692
hint_prob,180,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33302,0.0,0.32499,1.1225,-0.642
hint_prob,181,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33268000000000003,0.0,0.32516,1.1225,-0.66
hint_prob,182,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33246000000000003,0.0,0.32527,1.1225,-0.692
hint_prob,183,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33224,0.0,0.32538000000000006,1.1225,-0.662
hint_prob,184,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33165999999999995,0.0,0.32567,1.1225,-0.69
hint_prob,185,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33221999999999996,0.0,0.32539,1.1225,-0.686
hint_prob,186,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33188,0.0,0.32556000000000007,1.1225,-0.724
hint_prob,187,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33230000000000004,0.0,0.32535000000000003,1.1225,-0.64
hint_prob,188,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33152000000000004,0.0,0.32574000000000003,1.1225,-0.704
hint_prob,189,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33166000000000007,0.0,0.32567,1.1225,-0.72
hint_prob,190,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33122,0.0,0.32589,1.1225,-0.612
hint_prob,191,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33076,0.0,0.32612,1.1225,-0.62
hint_prob,192,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33128,0.0,0.32586,1.1225,-0.644
hint_prob,193,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33099999999999996,0.0,0.326,1.1225,-0.626
hint_prob,194,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33206,0.0,0.32547,1.1225,-0.654
hint_prob,195,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33146000000000003,0.0,0.32577,1.1225,-0.592
hint_prob,196,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33147999999999994,0.0,0.32576,1.1225,-0.644
hint_prob,197,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33094,0.0,0.32603000000000004,1.1225,-0.676
hint_prob,198,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.95,0.4572736520854527,-0.33016,0.0,0.32642000000000004,1.1225,-0.61
hint_prob,199,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.3299,0.0,0.32655,1.1225,-0.676
hint_prob,200,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32982,0.0,0.32659000000000005,1.1225,-0.616
hint_prob,201,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32954,0.0,0.32673,1.1225,-0.634
hint_prob,202,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32994,0.0,0.32653,1.1225,-0.638
hint_prob,203,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32926,0.0,0.32687000000000005,1.1225,-0.652
hint_prob,204,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32896000000000003,0.0,0.32702000000000003,1.1225,-0.644
hint_prob,205,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.3283,0.0,0.3273500000000001,1.1225,-0.6
hint_prob,206,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32828,0.0,0.32736,1.1225,-0.688
hint_prob,207,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32994,0.0,0.32653000000000004,1.1225,-0.7
hint_prob,208,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32918,0.0,0.32691000000000003,1.1225,-0.686
hint_prob,209,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32937999999999995,0.0,0.32681000000000004,1.1225,-0.71
hint_prob,210,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32982,0.0,0.32659000000000005,1.1225,-0.68
hint_prob,211,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.3296,0.0,0.3267,1.1225,-0.664
hint_prob,212,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32918,0.0,0.32691000000000003,1.1225,-0.644
hint_prob,213,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3286,0.0,0.3272,1.1225,-0.66
hint_prob,214,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.32793999999999995,0.0,0.32753,1.1225,-0.648
hint_prob,215,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32834,0.0,0.32732999999999995,1.1225,-0.638
hint_prob,216,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.0,0.4577822990844354,-0.3302999999999999,0.0,0.32635000000000003,1.1225,-0.78
hint_prob,217,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33064,0.0,0.32618,1.1225,-0.63
hint_prob,218,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.3297,0.0,0.32665000000000005,1.1225,-0.632
hint_prob,219,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33027999999999996,0.0,0.32636000000000004,1.1225,-0.7
hint_prob,220,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33007999999999993,0.0,0.32646000000000003,1.1225,-0.656
hint_prob,221,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.65,0.5050864699898271,-0.3296,0.0,0.3267,1.1225,-0.592
hint_prob,222,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32878,0.0,0.32711,1.1225,-0.64
hint_prob,223,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32876,0.0,0.32712,1.1225,-0.616
hint_prob,224,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32927999999999996,0.0,0.3268600000000001,1.1225,-0.686
hint_prob,225,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.32964,0.0,0.32667999999999997,1.1225,-0.676
hint_prob,226,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.3286,0.0,0.3272,1.1225,-0.568
hint_prob,227,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32752,0.0,0.32774000000000003,1.1225,-0.622
hint_prob,228,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32844,0.0,0.32728,1.1225,-0.678
hint_prob,229,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.32762,0.0,0.32769,1.1225,-0.61
hint_prob,230,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.2,0.4598168870803663,-0.32772000000000007,0.0,0.32764000000000004,1.1225,-0.652
hint_prob,231,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32844,0.0,0.32728,1.1225,-0.732
hint_prob,232,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32783999999999996,0.0,0.32758000000000004,1.1225,-0.632
hint_prob,233,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32758000000000004,0.0,0.32771,1.1225,-0.636
hint_prob,234,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.3267,0.0,0.32815000000000005,1.1225,-0.602
hint_prob,235,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.3,0.4608341810783316,-0.32618,0.0,0.32841000000000004,1.1225,-0.634
hint_prob,236,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32564,0.0,0.32868,1.1225,-0.67
hint_prob,237,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32583999999999996,0.0,0.32858,1.1225,-0.66
hint_prob,238,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.32452,0.0,0.32924,1.1225,-0.572
hint_prob,239,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32438,0.0,0.32931,1.1225,-0.706
hint_prob,240,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32498,0.0,0.32901,1.1225,-0.672
hint_prob,241,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32566,0.0,0.32866999999999996,1.1225,-0.688
hint_prob,242,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32608000000000004,0.0,0.32846000000000003,1.1225,-0.686
hint_prob,243,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32661999999999997,0.0,0.32819000000000004,1.1225,-0.68
hint_prob,244,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32614000000000004,0.0,0.32843000000000006,1.1225,-0.606
hint_prob,245,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32746,0.0,0.32777,1.1225,-0.724
hint_prob,246,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32722,0.0,0.32789,1.1225,-0.62
hint_prob,247,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32665999999999995,0.0,0.32817,1.1225,-0.62
hint_prob,248,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32739999999999997,0.0,0.32780000000000004,1.1225,-0.684
hint_prob,249,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32804,0.0,0.32748000000000005,1.1225,-0.74
hint_prob,250,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32750000000000007,0.0,0.32775000000000004,1.1225,-0.562
hint_prob,251,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.3285,0.0,0.32725000000000004,1.1225,-0.734
hint_prob,252,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32854,0.0,0.32722999999999997,1.1225,-0.642
hint_prob,253,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32824,0.0,0.32738,1.1225,-0.622
hint_prob,254,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32924,0.0,0.32688,1.1225,-0.744
hint_prob,255,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32954,0.0,0.32673,1.1225,-0.63
hint_prob,256,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32924,0.0,0.32687999999999995,1.1225,-0.658
hint_prob,257,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32902000000000003,0.0,0.32699000000000006,1.1225,-0.678
hint_prob,258,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32858,0.0,0.32721000000000006,1.1225,-0.642
hint_prob,259,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.32789999999999997,0.0,0.32755,1.1225,-0.642
hint_prob,260,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32756,0.0,0.32772,1.1225,-0.646
hint_prob,261,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32805999999999996,0.0,0.32747,1.1225,-0.714
hint_prob,262,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.3283,0.0,0.3273500000000001,1.1225,-0.668
hint_prob,263,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32854,0.0,0.32722999999999997,1.1225,-0.684
hint_prob,264,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.3286,0.0,0.3272,1.1225,-0.654
hint_prob,265,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32864000000000004,0.0,0.32717999999999997,1.1225,-0.642
hint_prob,266,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.3282,0.0,0.3274,1.1225,-0.736
hint_prob,267,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32832,0.0,0.32734,1.1225,-0.642
hint_prob,268,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32909999999999995,0.0,0.32695,1.1225,-0.71
hint_prob,269,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32864000000000004,0.0,0.32717999999999997,1.1225,-0.654
hint_prob,270,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32842,0.0,0.3272900000000001,1.1225,-0.634
hint_prob,271,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32888,0.0,0.32706,1.1225,-0.638
hint_prob,272,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32982,0.0,0.32659000000000005,1.1225,-0.734
hint_prob,273,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.33021999999999996,0.0,0.32639,1.1225,-0.656
hint_prob,274,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.33030000000000004,0.0,0.32635000000000003,1.1225,-0.694
hint_prob,275,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32953999999999994,0.0,0.32673,1.1225,-0.6
hint_prob,276,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33054,0.0,0.32622999999999996,1.1225,-0.668
hint_prob,277,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33114,0.0,0.32593000000000005,1.1225,-0.682
hint_prob,278,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3306,0.0,0.32620000000000005,1.1225,-0.624
hint_prob,279,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33122,0.0,0.32589,1.1225,-0.672
hint_prob,280,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33154000000000006,0.0,0.32573,1.1225,-0.684
hint_prob,281,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.3315000000000001,0.0,0.32575000000000004,1.1225,-0.728
hint_prob,282,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33183999999999997,0.0,0.32558,1.1225,-0.666
hint_prob,283,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33230000000000004,0.0,0.32535,1.1225,-0.682
hint_prob,284,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33283999999999997,0.0,0.32508000000000004,1.1225,-0.656
hint_prob,285,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33274000000000004,0.0,0.32513,1.1225,-0.624
hint_prob,286,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33332,0.0,0.32484,1.1225,-0.728
hint_prob,287,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33342,0.0,0.32478999999999997,1.1225,-0.67
hint_prob,288,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3341200000000001,0.0,0.32444,1.1225,-0.642
hint_prob,289,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33390000000000003,0.0,0.32455,1.1225,-0.684
hint_prob,290,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33338,0.0,0.32481000000000004,1.1225,-0.62
hint_prob,291,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33282000000000006,0.0,0.32509,1.1225,-0.632
hint_prob,292,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33256,0.0,0.32522000000000006,1.1225,-0.66
hint_prob,293,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33232,0.0,0.32533999999999996,1.1225,-0.656
hint_prob,294,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33244,0.0,0.32528,1.1225,-0.618
hint_prob,295,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33242000000000005,0.0,0.32528999999999997,1.1225,-0.722
hint_prob,296,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33287999999999995,0.0,0.32506,1.1225,-0.666
hint_prob,297,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.3326,0.0,0.32519999999999993,1.1225,-0.592
hint_prob,298,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33216,0.0,0.32542000000000004,1.1225,-0.64
hint_prob,299,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33144000000000007,0.0,0.32578,1.1225,-0.668
hint_prob,300,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33242,0.0,0.32529,1.1225,-0.66
hint_prob,301,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33146000000000003,0.0,0.32577,1.1225,-0.638
hint_prob,302,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.3308,0.0,0.3261,1.1225,-0.576
hint_prob,303,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.95,0.4572736520854527,-0.33152000000000004,0.0,0.32574,1.1225,-0.694
hint_prob,304,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33024000000000003,0.0,0.32638,1.1225,-0.616
hint_prob,305,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32992,0.0,0.32654000000000005,1.1225,-0.598
hint_prob,306,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33020000000000005,0.0,0.3264000000000001,1.1225,-0.686
hint_prob,307,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32994,0.0,0.32653000000000004,1.1225,-0.652
hint_prob,308,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.33030000000000004,0.0,0.32635,1.1225,-0.678
hint_prob,309,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.33024000000000003,0.0,0.32638,1.1225,-0.636
hint_prob,310,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.33076,0.0,0.32612,1.1225,-0.698
hint_prob,311,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33027999999999996,0.0,0.32636000000000004,1.1225,-0.666
hint_prob,312,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33024000000000003,0.0,0.32638000000000006,1.1225,-0.664
hint_prob,313,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32972,0.0,0.32664000000000004,1.1225,-0.632
hint_prob,314,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32918,0.0,0.32691000000000003,1.1225,-0.6
hint_prob,315,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32961999999999997,0.0,0.32669000000000004,1.1225,-0.686
hint_prob,316,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32882,0.0,0.32709000000000005,1.1225,-0.656
hint_prob,317,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32918,0.0,0.32691000000000003,1.1225,-0.678
hint_prob,318,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32870000000000005,0.0,0.32715000000000005,1.1225,-0.662
hint_prob,319,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.75,0.5162767039674466,-0.3287,0.0,0.32715000000000005,1.1225,-0.654
hint_prob,320,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.3285,0.0,0.32725000000000004,1.1225,-0.614
hint_prob,321,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32908000000000004,0.0,0.32696,1.1225,-0.696
hint_prob,322,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32770000000000005,0.0,0.32765,1.1225,-0.596
hint_prob,323,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.3281,0.0,0.32745,1.1225,-0.696
hint_prob,324,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32793999999999995,0.0,0.32753,1.1225,-0.678
hint_prob,325,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32786000000000004,0.0,0.32757000000000003,1.1225,-0.592
hint_prob,326,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32775999999999994,0.0,0.32762,1.1225,-0.658
hint_prob,327,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32770000000000005,0.0,0.32765000000000005,1.1225,-0.676
hint_prob,328,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32804,0.0,0.32748,1.1225,-0.658
hint_prob,329,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.3280200000000001,0.0,0.32749,1.1225,-0.67
hint_prob,330,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32763999999999993,0.0,0.32768,1.1225,-0.646
hint_prob,331,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.3271,0.0,0.32795,1.1225,-0.674
hint_prob,332,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32698,0.0,0.32801,1.1225,-0.654
hint_prob,333,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32636,0.0,0.32832,1.1225,-0.62
hint_prob,334,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32728,0.0,0.32786000000000004,1.1225,-0.748
hint_prob,335,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32793999999999995,0.0,0.32753,1.1225,-0.69
hint_prob,336,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.327,0.0,0.32799999999999996,1.1225,-0.634
hint_prob,337,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32682,0.0,0.32809000000000005,1.1225,-0.652
hint_prob,338,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32674,0.0,0.32813,1.1225,-0.634
hint_prob,339,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.32655999999999996,0.0,0.32822,1.1225,-0.666
hint_prob,340,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32778000000000007,0.0,0.32760999999999996,1.1225,-0.742
hint_prob,341,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32793999999999995,0.0,0.32753,1.1225,-0.648
hint_prob,342,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.618
hint_prob,343,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32786000000000004,0.0,0.32757000000000003,1.1225,-0.69
hint_prob,344,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.3285,0.0,0.32725000000000004,1.1225,-0.682
hint_prob,345,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32774000000000003,0.0,0.32763000000000003,1.1225,-0.646
hint_prob,346,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32702000000000003,0.0,0.32799,1.1225,-0.594
hint_prob,347,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.32804,0.0,0.32748000000000005,1.1225,-0.694
hint_prob,348,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32806,0.0,0.3274700000000001,1.1225,-0.642
hint_prob,349,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32796,0.0,0.32752000000000003,1.1225,-0.658
hint_prob,350,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32793999999999995,0.0,0.32753,1.1225,-0.658
hint_prob,351,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32834,0.0,0.32733000000000007,1.1225,-0.678
hint_prob,352,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3293,0.0,0.32685000000000003,1.1225,-0.672
hint_prob,353,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.1,0.5096642929806714,-0.32874000000000003,0.0,0.32713000000000003,1.1225,-0.638
hint_prob,354,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.32909999999999995,0.0,0.32695,1.1225,-0.652
hint_prob,355,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32978,0.0,0.32661,1.1225,-0.666
hint_prob,356,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33052,0.0,0.32624,1.1225,-0.76
hint_prob,357,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33104,0.0,0.32598,1.1225,-0.704
hint_prob,358,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33146000000000003,0.0,0.32577,1.1225,-0.72
hint_prob,359,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.62
hint_prob,360,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33146000000000003,0.0,0.32577,1.1225,-0.714
hint_prob,361,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33132000000000006,0.0,0.32584,1.1225,-0.652
hint_prob,362,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33055999999999996,0.0,0.32622,1.1225,-0.588
hint_prob,363,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.706
hint_prob,364,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33182,0.0,0.32559,1.1225,-0.652
hint_prob,365,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33155999999999997,0.0,0.32572,1.1225,-0.66
hint_prob,366,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.3311,0.0,0.32594999999999996,1.1225,-0.61
hint_prob,367,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33116,0.0,0.32592,1.1225,-0.684
hint_prob,368,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33168,0.0,0.32566,1.1225,-0.714
hint_prob,369,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33148000000000005,0.0,0.32576,1.1225,-0.634
hint_prob,370,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.3323,0.0,0.32535000000000003,1.1225,-0.696
hint_prob,371,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33143999999999996,0.0,0.32578,1.1225,-0.61
hint_prob,372,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33196,0.0,0.32552,1.1225,-0.648
hint_prob,373,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33183999999999997,0.0,0.32558,1.1225,-0.684
hint_prob,374,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.33178,0.0,0.32561,1.1225,-0.672
hint_prob,375,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.332,0.0,0.32550000000000007,1.1225,-0.614
hint_prob,376,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.8,0.4557477110885045,-0.33204,0.0,0.32548,1.1225,-0.662
hint_prob,377,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33176,0.0,0.32562,1.1225,-0.648
hint_prob,378,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33159999999999995,0.0,0.3257,1.1225,-0.642
hint_prob,379,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33157999999999993,0.0,0.32571000000000006,1.1225,-0.668
hint_prob,380,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33222,0.0,0.32539,1.1225,-0.71
hint_prob,381,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33265999999999996,0.0,0.32517,1.1225,-0.718
hint_prob,382,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33344,0.0,0.32478,1.1225,-0.732
hint_prob,383,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33426,0.0,0.32437,1.1225,-0.702
hint_prob,384,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.33358,0.0,0.32471000000000005,1.1225,-0.68
hint_prob,385,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33299999999999996,0.0,0.325,1.1225,-0.632
hint_prob,386,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33254,0.0,0.32523,1.1225,-0.588
hint_prob,387,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33238,0.0,0.32531,1.1225,-0.636
hint_prob,388,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33308,0.0,0.32496,1.1225,-0.704
hint_prob,389,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33344,0.0,0.32478,1.1225,-0.702
hint_prob,390,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33254,0.0,0.32522999999999996,1.1225,-0.652
hint_prob,391,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33346000000000003,0.0,0.32477000000000006,1.1225,-0.74
hint_prob,392,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33338,0.0,0.32481000000000004,1.1225,-0.61
hint_prob,393,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33312,0.0,0.32494,1.1225,-0.664
hint_prob,394,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.33287999999999995,0.0,0.32506,1.1225,-0.658
hint_prob,395,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33298,0.0,0.32500999999999997,1.1225,-0.656
hint_prob,396,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.75,0.4552390640895218,-0.33391999999999994,0.0,0.32454,1.1225,-0.688
hint_prob,397,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.5,0.503560528992879,-0.33364000000000005,0.0,0.32468,1.1225,-0.666
hint_prob,398,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33415999999999996,0.0,0.32442,1.1225,-0.694
hint_prob,399,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33343999999999996,0.0,0.32478,1.1225,-0.586
hint_prob,400,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33318000000000003,0.0,0.32491,1.1225,-0.632
hint_prob,401,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33391999999999994,0.0,0.32454,1.1225,-0.752
hint_prob,402,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33416,0.0,0.32442,1.1225,-0.696
hint_prob,403,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33399999999999996,0.0,0.3245,1.1225,-0.622
hint_prob,404,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.3329000000000001,0.0,0.32505,1.1225,-0.542
hint_prob,405,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33240000000000003,0.0,0.32530000000000003,1.1225,-0.616
hint_prob,406,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.65
hint_prob,407,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33132,0.0,0.32584,1.1225,-0.706
hint_prob,408,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33082,0.0,0.32609,1.1225,-0.67
hint_prob,409,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33114,0.0,0.32593000000000005,1.1225,-0.652
hint_prob,410,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33088,0.0,0.32606,1.1225,-0.688
hint_prob,411,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33037999999999995,0.0,0.32631,1.1225,-0.602
hint_prob,412,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33116000000000007,0.0,0.32592,1.1225,-0.666
hint_prob,413,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33024000000000003,0.0,0.32638,1.1225,-0.614
hint_prob,414,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33064,0.0,0.32618,1.1225,-0.692
hint_prob,415,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.3306,0.0,0.32620000000000005,1.1225,-0.656
hint_prob,416,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33102000000000004,0.0,0.32599000000000006,1.1225,-0.652
hint_prob,417,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33024000000000003,0.0,0.32638000000000006,1.1225,-0.606
hint_prob,418,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33021999999999996,0.0,0.32638999999999996,1.1225,-0.712
hint_prob,419,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3298,0.0,0.32660000000000006,1.1225,-0.592
hint_prob,420,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32938,0.0,0.32681000000000004,1.1225,-0.654
hint_prob,421,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32944,0.0,0.32677999999999996,1.1225,-0.616
hint_prob,422,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32942,0.0,0.32679,1.1225,-0.646
hint_prob,423,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32954,0.0,0.32673,1.1225,-0.696
hint_prob,424,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.32867999999999997,0.0,0.32716,1.1225,-0.586
hint_prob,425,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32966,0.0,0.32667,1.1225,-0.712
hint_prob,426,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32899999999999996,0.0,0.327,1.1225,-0.596
hint_prob,427,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.45,0.5030518819938963,-0.3286,0.0,0.3272,1.1225,-0.608
hint_prob,428,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32882000000000006,0.0,0.32709000000000005,1.1225,-0.664
hint_prob,429,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32776000000000005,0.0,0.32762,1.1225,-0.562
hint_prob,430,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.3272,0.0,0.32789999999999997,1.1225,-0.654
hint_prob,431,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.326,0.0,0.3285,1.1225,-0.598
hint_prob,432,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32552,0.0,0.32874000000000003,1.1225,-0.684
hint_prob,433,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32548,0.0,0.32876000000000005,1.1225,-0.698
hint_prob,434,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.32574,0.0,0.3286300000000001,1.1225,-0.706
hint_prob,435,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3264,0.0,0.3283,1.1225,-0.698
hint_prob,436,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32698,0.0,0.32801,1.1225,-0.646
hint_prob,437,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.75,0.5061037639877924,-0.32758000000000004,0.0,0.32771,1.1225,-0.696
hint_prob,438,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.1,0.4587995930824008,-0.3267,0.0,0.32815000000000005,1.1225,-0.616
hint_prob,439,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.32596,0.0,0.32852000000000003,1.1225,-0.628
hint_prob,440,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32561999999999997,0.0,0.32869,1.1225,-0.618
hint_prob,441,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32486000000000004,0.0,0.32907000000000003,1.1225,-0.664
hint_prob,442,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32536000000000004,0.0,0.32882000000000006,1.1225,-0.66
hint_prob,443,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32522,0.0,0.32889,1.1225,-0.65
hint_prob,444,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.3257,0.0,0.32865,1.1225,-0.706
hint_prob,445,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.32586,0.0,0.3285700000000001,1.1225,-0.672
hint_prob,446,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32542000000000004,0.0,0.32878999999999997,1.1225,-0.644
hint_prob,447,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.326,0.0,0.3285,1.1225,-0.724
hint_prob,448,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32632,0.0,0.32833999999999997,1.1225,-0.726
hint_prob,449,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.3271,0.0,0.32795,1.1225,-0.664
hint_prob,450,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32764000000000004,0.0,0.32768,1.1225,-0.686
hint_prob,451,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.32738,0.0,0.32781,1.1225,-0.726
hint_prob,452,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32618,0.0,0.32841000000000004,1.1225,-0.576
hint_prob,453,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32658000000000004,0.0,0.32821,1.1225,-0.662
hint_prob,454,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.3281,0.0,0.32745,1.1225,-0.694
hint_prob,455,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32962,0.0,0.32669,1.1225,-0.768
hint_prob,456,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32984,0.0,0.32658000000000004,1.1225,-0.672
hint_prob,457,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32876,0.0,0.32712,1.1225,-0.598
hint_prob,458,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32861999999999997,0.0,0.32719000000000004,1.1225,-0.656
hint_prob,459,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32908000000000004,0.0,0.32696,1.1225,-0.698
hint_prob,460,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32864000000000004,0.0,0.32717999999999997,1.1225,-0.644
hint_prob,461,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32921999999999996,0.0,0.32689000000000007,1.1225,-0.66
hint_prob,462,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32902000000000003,0.0,0.32699,1.1225,-0.646
hint_prob,463,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32938,0.0,0.32681000000000004,1.1225,-0.65
hint_prob,464,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32916000000000006,0.0,0.32692,1.1225,-0.67
hint_prob,465,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.32874,0.0,0.32713000000000003,1.1225,-0.614
hint_prob,466,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32938,0.0,0.32681,1.1225,-0.716
hint_prob,467,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33032000000000006,0.0,0.32634,1.1225,-0.7
hint_prob,468,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32976,0.0,0.3266200000000001,1.1225,-0.656
hint_prob,469,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.85,0.4664292980671414,-0.32994,0.0,0.32653,1.1225,-0.61
hint_prob,470,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.32922000000000007,0.0,0.32689,1.1225,-0.582
hint_prob,471,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32988000000000006,0.0,0.3265600000000001,1.1225,-0.682
hint_prob,472,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32984,0.0,0.32658000000000004,1.1225,-0.642
hint_prob,473,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.32992,0.0,0.32654000000000005,1.1225,-0.704
hint_prob,474,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33074,0.0,0.32613,1.1225,-0.668
hint_prob,475,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.85,0.5071210579857579,-0.32980000000000004,0.0,0.32660000000000006,1.1225,-0.618
hint_prob,476,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.9,0.45676500508647,-0.33083999999999997,0.0,0.32608000000000004,1.1225,-0.7
hint_prob,477,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.331,0.0,0.326,1.1225,-0.624
hint_prob,478,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3306,0.0,0.3262,1.1225,-0.624
hint_prob,479,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.3311,0.0,0.32594999999999996,1.1225,-0.612
hint_prob,480,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33136000000000004,0.0,0.32582,1.1225,-0.68
hint_prob,481,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33128,0.0,0.32586,1.1225,-0.59
hint_prob,482,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.3309,0.0,0.32604999999999995,1.1225,-0.646
hint_prob,483,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.3296,0.0,0.3267,1.1225,-0.568
hint_prob,484,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.35,0.4613428280773143,-0.32902000000000003,0.0,0.32699,1.1225,-0.648
hint_prob,485,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32814,0.0,0.32743,1.1225,-0.61
hint_prob,486,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.3285,0.0,0.32725000000000004,1.1225,-0.682
hint_prob,487,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32772,0.0,0.32764000000000004,1.1225,-0.618
hint_prob,488,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32766,0.0,0.32766999999999996,1.1225,-0.61
hint_prob,489,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32770000000000005,0.0,0.32765,1.1225,-0.632
hint_prob,490,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32774000000000003,0.0,0.32763000000000003,1.1225,-0.622
hint_prob,491,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3276,0.0,0.32769999999999994,1.1225,-0.65
hint_prob,492,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32798,0.0,0.32750999999999997,1.1225,-0.698
hint_prob,493,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32744,0.0,0.32777999999999996,1.1225,-0.596
hint_prob,494,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.0,0.4577822990844354,-0.32687999999999995,0.0,0.32806,1.1225,-0.65
hint_prob,495,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32676,0.0,0.32811999999999997,1.1225,-0.66
hint_prob,496,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.55,0.453204476093591,-0.32724000000000003,0.0,0.32788000000000006,1.1225,-0.692
hint_prob,497,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32702,0.0,0.32799,1.1225,-0.702
hint_prob,498,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.3264,0.0,0.32830000000000004,1.1225,-0.664
hint_prob,499,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32624000000000003,0.0,0.32838,1.1225,-0.648
hint_prob,500,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32592,0.0,0.32854,1.1225,-0.654
hint_prob,501,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32504,0.0,0.32898000000000005,1.1225,-0.638
hint_prob,502,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32592,0.0,0.32854,1.1225,-0.664
hint_prob,503,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32624000000000003,0.0,0.32838,1.1225,-0.694
hint_prob,504,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.32620000000000005,0.0,0.32839999999999997,1.1225,-0.69
hint_prob,505,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32482,0.0,0.32909,1.1225,-0.63
hint_prob,506,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.3243,0.0,0.32935000000000003,1.1225,-0.62
hint_prob,507,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.35,0.5020345879959308,-0.32504,0.0,0.32897999999999994,1.1225,-0.672
hint_prob,508,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32548,0.0,0.32876,1.1225,-0.7
hint_prob,509,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32495999999999997,0.0,0.3290200000000001,1.1225,-0.646
hint_prob,510,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32518,0.0,0.32891000000000004,1.1225,-0.666
hint_prob,511,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32552,0.0,0.32874,1.1225,-0.694
hint_prob,512,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32558,0.0,0.32871,1.1225,-0.652
hint_prob,513,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32545999999999997,0.0,0.32877,1.1225,-0.638
hint_prob,514,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32518,0.0,0.32891000000000004,1.1225,-0.642
hint_prob,515,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.2,0.5005086469989828,-0.32554,0.0,0.32873,1.1225,-0.65
hint_prob,516,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.45,0.5132248219735503,-0.32488,0.0,0.32905999999999996,1.1225,-0.65
hint_prob,517,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.15,0.5101729399796541,-0.32466,0.0,0.32917,1.1225,-0.678
hint_prob,518,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32482,0.0,0.32909,1.1225,-0.672
hint_prob,519,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32524000000000003,0.0,0.32888,1.1225,-0.652
hint_prob,520,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32554,0.0,0.32872999999999997,1.1225,-0.612
hint_prob,521,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32532000000000005,0.0,0.32884,1.1225,-0.66
hint_prob,522,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.3256,0.0,0.3287,1.1225,-0.67
hint_prob,523,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32532000000000005,0.0,0.32884,1.1225,-0.676
hint_prob,524,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.32502000000000003,0.0,0.32899000000000006,1.1225,-0.638
hint_prob,525,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32498,0.0,0.32900999999999997,1.1225,-0.614
hint_prob,526,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.3246,0.0,0.3292,1.1225,-0.662
hint_prob,527,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32462,0.0,0.32919000000000004,1.1225,-0.626
hint_prob,528,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.32561999999999997,0.0,0.3286900000000001,1.1225,-0.724
hint_prob,529,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32626,0.0,0.32837000000000005,1.1225,-0.676
hint_prob,530,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.3262,0.0,0.3284,1.1225,-0.674
hint_prob,531,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.32663999999999993,0.0,0.32817999999999997,1.1225,-0.634
hint_prob,532,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32660000000000006,0.0,0.32820000000000005,1.1225,-0.642
hint_prob,533,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32732,0.0,0.32783999999999996,1.1225,-0.64
hint_prob,534,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.2,0.5106815869786369,-0.32748000000000005,0.0,0.32776000000000005,1.1225,-0.664
hint_prob,535,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32826,0.0,0.32737,1.1225,-0.688
hint_prob,536,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32794000000000006,0.0,0.32753,1.1225,-0.65
hint_prob,537,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32783999999999996,0.0,0.32758000000000004,1.1225,-0.608
hint_prob,538,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32789999999999997,0.0,0.32755,1.1225,-0.616
hint_prob,539,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32866,0.0,0.32716999999999996,1.1225,-0.708
hint_prob,540,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32882000000000006,0.0,0.32708999999999994,1.1225,-0.638
hint_prob,541,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32898000000000005,0.0,0.32701,1.1225,-0.666
hint_prob,542,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.3286,0.0,0.32720000000000005,1.1225,-0.66
hint_prob,543,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.3,0.4506612410986775,-0.32884,0.0,0.32708,1.1225,-0.62
hint_prob,544,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32858,0.0,0.32721000000000006,1.1225,-0.624
hint_prob,545,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.32852000000000003,0.0,0.32724000000000003,1.1225,-0.654
hint_prob,546,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32878,0.0,0.32711,1.1225,-0.718
hint_prob,547,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32974,0.0,0.32663000000000003,1.1225,-0.798
hint_prob,548,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.2,0.5005086469989828,-0.32968000000000003,0.0,0.32665999999999995,1.1225,-0.658
hint_prob,549,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33068,0.0,0.32616,1.1225,-0.748
hint_prob,550,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33077999999999996,0.0,0.32611000000000007,1.1225,-0.664
hint_prob,551,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32988,0.0,0.32655999999999996,1.1225,-0.548
hint_prob,552,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32982,0.0,0.32659000000000005,1.1225,-0.658
hint_prob,553,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32894000000000007,0.0,0.32703000000000004,1.1225,-0.606
hint_prob,554,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32913999999999993,0.0,0.32693000000000005,1.1225,-0.71
hint_prob,555,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32964,0.0,0.3266800000000001,1.1225,-0.68
hint_prob,556,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.3297,0.0,0.32665,1.1225,-0.626
hint_prob,557,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.32982,0.0,0.32659000000000005,1.1225,-0.684
hint_prob,558,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32864,0.0,0.32718,1.1225,-0.582
hint_prob,559,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.3292400000000001,0.0,0.32687999999999995,1.1225,-0.706
hint_prob,560,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32938,0.0,0.32681,1.1225,-0.68
hint_prob,561,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32968,0.0,0.32666000000000006,1.1225,-0.724
hint_prob,562,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32996000000000003,0.0,0.32652000000000003,1.1225,-0.68
hint_prob,563,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33047999999999994,0.0,0.32626000000000005,1.1225,-0.69
hint_prob,564,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33086000000000004,0.0,0.32606999999999997,1.1225,-0.68
hint_prob,565,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.33064000000000004,0.0,0.32618,1.1225,-0.628
hint_prob,566,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33049999999999996,0.0,0.32625,1.1225,-0.636
hint_prob,567,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33,0.0,0.32650000000000007,1.1225,-0.628
hint_prob,568,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32986000000000004,0.0,0.32657,1.1225,-0.658
hint_prob,569,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32978,0.0,0.32661,1.1225,-0.644
hint_prob,570,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33032000000000006,0.0,0.32634,1.1225,-0.666
hint_prob,571,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33077999999999996,0.0,0.32611000000000007,1.1225,-0.706
hint_prob,572,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33108000000000004,0.0,0.32596,1.1225,-0.7
hint_prob,573,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33092,0.0,0.32604,1.1225,-0.66
hint_prob,574,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33092000000000005,0.0,0.32604,1.1225,-0.638
hint_prob,575,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.3307,0.0,0.32615,1.1225,-0.592
hint_prob,576,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.33021999999999996,0.0,0.32639,1.1225,-0.614
hint_prob,577,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.3309,0.0,0.32604999999999995,1.1225,-0.694
hint_prob,578,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33021999999999996,0.0,0.32639,1.1225,-0.656
hint_prob,579,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33046,0.0,0.32627,1.1225,-0.7
hint_prob,580,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.32968000000000003,0.0,0.32666000000000006,1.1225,-0.596
hint_prob,581,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32954,0.0,0.32673,1.1225,-0.62
hint_prob,582,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.32932,0.0,0.32683999999999996,1.1225,-0.62
hint_prob,583,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.3301,0.0,0.32645,1.1225,-0.718
hint_prob,584,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.3293,0.0,0.32685000000000003,1.1225,-0.584
hint_prob,585,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.3293,0.0,0.32685000000000003,1.1225,-0.688
hint_prob,586,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32864,0.0,0.32717999999999997,1.1225,-0.584
hint_prob,587,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32924,0.0,0.32688,1.1225,-0.668
hint_prob,588,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33002000000000004,0.0,0.32649,1.1225,-0.694
hint_prob,589,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32984,0.0,0.32658000000000004,1.1225,-0.69
hint_prob,590,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32972,0.0,0.32664000000000004,1.1225,-0.626
hint_prob,591,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32994,0.0,0.32653,1.1225,-0.688
hint_prob,592,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33020000000000005,0.0,0.3264,1.1225,-0.686
hint_prob,593,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.331,0.0,0.326,1.1225,-0.7
hint_prob,594,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33166000000000007,0.0,0.32567,1.1225,-0.69
hint_prob,595,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33146000000000003,0.0,0.32577000000000006,1.1225,-0.634
hint_prob,596,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.33172,0.0,0.32564,1.1225,-0.744
hint_prob,597,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.33094,0.0,0.32603000000000004,1.1225,-0.72
hint_prob,598,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33098,0.0,0.32600999999999997,1.1225,-0.662
hint_prob,599,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32964000000000004,0.0,0.32667999999999997,1.1225,-0.614
hint_prob,600,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33030000000000004,0.0,0.32635,1.1225,-0.73
hint_prob,601,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33128,0.0,0.32586000000000004,1.1225,-0.646
hint_prob,602,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33052,0.0,0.32624000000000003,1.1225,-0.582
hint_prob,603,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33169999999999994,0.0,0.32565,1.1225,-0.724
hint_prob,604,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.33102000000000004,0.0,0.32598999999999995,1.1225,-0.642
hint_prob,605,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33008000000000004,0.0,0.32646000000000003,1.1225,-0.586
hint_prob,606,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33021999999999996,0.0,0.32639,1.1225,-0.64
hint_prob,607,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.32958,0.0,0.32671,1.1225,-0.62
hint_prob,608,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33033999999999997,0.0,0.32633,1.1225,-0.658
hint_prob,609,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3298,0.0,0.32659999999999995,1.1225,-0.652
hint_prob,610,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32952,0.0,0.32674,1.1225,-0.652
hint_prob,611,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.3283,0.0,0.3273500000000001,1.1225,-0.602
hint_prob,612,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32874000000000003,0.0,0.32713000000000003,1.1225,-0.724
hint_prob,613,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32814,0.0,0.32742999999999994,1.1225,-0.63
hint_prob,614,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.3272,0.0,0.32789999999999997,1.1225,-0.586
hint_prob,615,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.3273,0.0,0.32785000000000003,1.1225,-0.638
hint_prob,616,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32722,0.0,0.32789,1.1225,-0.628
hint_prob,617,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.32712,0.0,0.32794000000000006,1.1225,-0.618
hint_prob,618,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32732,0.0,0.32783999999999996,1.1225,-0.678
hint_prob,619,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.3274,0.0,0.32780000000000004,1.1225,-0.652
hint_prob,620,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32665999999999995,0.0,0.32817,1.1225,-0.592
hint_prob,621,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32602000000000003,0.0,0.32848999999999995,1.1225,-0.642
hint_prob,622,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32567999999999997,0.0,0.32866,1.1225,-0.666
hint_prob,623,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.95,0.5081383519837234,-0.32599999999999996,0.0,0.3285,1.1225,-0.692
hint_prob,624,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32624000000000003,0.0,0.32838,1.1225,-0.662
hint_prob,625,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32654000000000005,0.0,0.32823,1.1225,-0.622
hint_prob,626,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.95,0.4572736520854527,-0.32696,0.0,0.3280200000000001,1.1225,-0.656
hint_prob,627,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32628,0.0,0.32836,1.1225,-0.626
hint_prob,628,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.1,0.4587995930824008,-0.32576,0.0,0.32862,1.1225,-0.604
hint_prob,629,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32612,0.0,0.32844,1.1225,-0.736
hint_prob,630,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32672000000000007,0.0,0.32814,1.1225,-0.656
hint_prob,631,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.35,0.5020345879959308,-0.32676,0.0,0.32811999999999997,1.1225,-0.624
hint_prob,632,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.5,0.4628687690742625,-0.32716,0.0,0.32792,1.1225,-0.66
hint_prob,633,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.1,0.5096642929806714,-0.3265,0.0,0.32825000000000004,1.1225,-0.652
hint_prob,634,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32742,0.0,0.32779,1.1225,-0.676
hint_prob,635,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.32674,0.0,0.32813,1.1225,-0.62
hint_prob,636,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.32746000000000003,0.0,0.32777,1.1225,-0.656
hint_prob,637,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32777999999999996,0.0,0.32761,1.1225,-0.7
hint_prob,638,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32726,0.0,0.32787,1.1225,-0.642
hint_prob,639,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32689999999999997,0.0,0.32805,1.1225,-0.654
hint_prob,640,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32666000000000006,0.0,0.32817,1.1225,-0.602
hint_prob,641,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.32652000000000003,0.0,0.32824000000000003,1.1225,-0.674
hint_prob,642,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32638,0.0,0.32831000000000005,1.1225,-0.672
hint_prob,643,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32592,0.0,0.32854,1.1225,-0.654
hint_prob,644,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32486,0.0,0.32907000000000003,1.1225,-0.584
hint_prob,645,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32567999999999997,0.0,0.32866,1.1225,-0.716
hint_prob,646,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32478,0.0,0.32911,1.1225,-0.654
hint_prob,647,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32396,0.0,0.32952000000000004,1.1225,-0.638
hint_prob,648,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32472,0.0,0.32914,1.1225,-0.738
hint_prob,649,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32502000000000003,0.0,0.32899,1.1225,-0.644
hint_prob,650,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32408000000000003,0.0,0.32946,1.1225,-0.636
hint_prob,651,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32403999999999994,0.0,0.32948,1.1225,-0.642
hint_prob,652,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32476,0.0,0.32911999999999997,1.1225,-0.654
hint_prob,653,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32384,0.0,0.32958,1.1225,-0.632
hint_prob,654,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32358,0.0,0.32971000000000006,1.1225,-0.616
hint_prob,655,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.32486,0.0,0.32907000000000003,1.1225,-0.714
hint_prob,656,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32502000000000003,0.0,0.32899,1.1225,-0.656
hint_prob,657,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32567999999999997,0.0,0.32866000000000006,1.1225,-0.686
hint_prob,658,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32586,0.0,0.32857,1.1225,-0.676
hint_prob,659,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32614,0.0,0.32843000000000006,1.1225,-0.68
hint_prob,660,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.85,0.4969481180061038,-0.32606,0.0,0.32847000000000004,1.1225,-0.644
hint_prob,661,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32728,0.0,0.32786000000000004,1.1225,-0.724
hint_prob,662,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32677999999999996,0.0,0.32811,1.1225,-0.674
hint_prob,663,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32696000000000003,0.0,0.3280200000000001,1.1225,-0.648
hint_prob,664,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32814,0.0,0.32743,1.1225,-0.704
hint_prob,665,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32793999999999995,0.0,0.32753,1.1225,-0.618
hint_prob,666,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32805999999999996,0.0,0.32747,1.1225,-0.64
hint_prob,667,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32802,0.0,0.32749,1.1225,-0.614
hint_prob,668,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.32792,0.0,0.32754000000000005,1.1225,-0.668
hint_prob,669,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.32848,0.0,0.32726,1.1225,-0.708
hint_prob,670,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32926,0.0,0.32687000000000005,1.1225,-0.67
hint_prob,671,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32855999999999996,0.0,0.32722,1.1225,-0.572
hint_prob,672,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.3283,0.0,0.3273500000000001,1.1225,-0.64
hint_prob,673,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32796,0.0,0.32752000000000003,1.1225,-0.658
hint_prob,674,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32780000000000004,0.0,0.32760000000000006,1.1225,-0.646
hint_prob,675,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32777999999999996,0.0,0.32760999999999996,1.1225,-0.62
hint_prob,676,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32792,0.0,0.32754,1.1225,-0.67
hint_prob,677,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32844,0.0,0.32728,1.1225,-0.678
hint_prob,678,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32933999999999997,0.0,0.32683,1.1225,-0.694
hint_prob,679,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32814,0.0,0.32743,1.1225,-0.616
hint_prob,680,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32696000000000003,0.0,0.32802,1.1225,-0.538
hint_prob,681,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32805999999999996,0.0,0.32747,1.1225,-0.734
hint_prob,682,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32842000000000005,0.0,0.32728999999999997,1.1225,-0.696
hint_prob,683,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.32818,0.0,0.32741,1.1225,-0.628
hint_prob,684,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32782000000000006,0.0,0.32759,1.1225,-0.64
hint_prob,685,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3280200000000001,0.0,0.32749,1.1225,-0.64
hint_prob,686,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32843999999999995,0.0,0.32728,1.1225,-0.698
hint_prob,687,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32754000000000005,0.0,0.32772999999999997,1.1225,-0.61
hint_prob,688,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32704,0.0,0.32798,1.1225,-0.592
hint_prob,689,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32704,0.0,0.32798,1.1225,-0.654
hint_prob,690,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.3286,0.0,0.3272,1.1225,-0.758
hint_prob,691,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3285,0.0,0.32725000000000004,1.1225,-0.664
hint_prob,692,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32880000000000004,0.0,0.3271,1.1225,-0.702
hint_prob,693,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32924,0.0,0.32688,1.1225,-0.698
hint_prob,694,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32952000000000004,0.0,0.32674,1.1225,-0.612
hint_prob,695,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.8,0.5066124109867751,-0.32854,0.0,0.3272300000000001,1.1225,-0.618
hint_prob,696,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.2,0.5005086469989828,-0.32852,0.0,0.32724000000000003,1.1225,-0.652
hint_prob,697,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32894,0.0,0.32703000000000004,1.1225,-0.68
hint_prob,698,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32892000000000005,0.0,0.32704,1.1225,-0.736
hint_prob,699,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32888000000000006,0.0,0.32706,1.1225,-0.64
hint_prob,700,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32944,0.0,0.32677999999999996,1.1225,-0.692
hint_prob,701,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33,0.0,0.3265,1.1225,-0.698
hint_prob,702,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32914,0.0,0.32693,1.1225,-0.568
hint_prob,703,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32976,0.0,0.32661999999999997,1.1225,-0.694
hint_prob,704,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32976,0.0,0.32661999999999997,1.1225,-0.616
hint_prob,705,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.32894000000000007,0.0,0.32703000000000004,1.1225,-0.632
hint_prob,706,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32876,0.0,0.32712,1.1225,-0.638
hint_prob,707,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32774000000000003,0.0,0.32763000000000003,1.1225,-0.584
hint_prob,708,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32786000000000004,0.0,0.32757,1.1225,-0.688
hint_prob,709,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32788000000000006,0.0,0.32756,1.1225,-0.682
hint_prob,710,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.32763999999999993,0.0,0.32768,1.1225,-0.62
hint_prob,711,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32672000000000007,0.0,0.32814,1.1225,-0.632
hint_prob,712,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32667999999999997,0.0,0.32816,1.1225,-0.67
hint_prob,713,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32652000000000003,0.0,0.32824000000000003,1.1225,-0.632
hint_prob,714,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.32630000000000003,0.0,0.32835000000000003,1.1225,-0.682
hint_prob,715,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32622,0.0,0.32839000000000007,1.1225,-0.61
hint_prob,716,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.32689999999999997,0.0,0.32805,1.1225,-0.708
hint_prob,717,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.3274,0.0,0.32780000000000004,1.1225,-0.664
hint_prob,718,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32706,0.0,0.32797000000000004,1.1225,-0.634
hint_prob,719,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32632,0.0,0.32833999999999997,1.1225,-0.634
hint_prob,720,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.32589999999999997,0.0,0.32855000000000006,1.1225,-0.628
hint_prob,721,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32722,0.0,0.32789,1.1225,-0.704
hint_prob,722,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32684,0.0,0.32808,1.1225,-0.602
hint_prob,723,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32689999999999997,0.0,0.32805,1.1225,-0.664
hint_prob,724,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32728,0.0,0.32786000000000004,1.1225,-0.684
hint_prob,725,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.32806,0.0,0.32747,1.1225,-0.698
hint_prob,726,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32868,0.0,0.32716,1.1225,-0.732
hint_prob,727,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32861999999999997,0.0,0.32719000000000004,1.1225,-0.672
hint_prob,728,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32716,0.0,0.32792,1.1225,-0.548
hint_prob,729,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.652
hint_prob,730,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3275,0.0,0.32775,1.1225,-0.536
hint_prob,731,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.3264,0.0,0.3283,1.1225,-0.624
hint_prob,732,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32566,0.0,0.32867,1.1225,-0.622
hint_prob,733,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32620000000000005,0.0,0.32839999999999997,1.1225,-0.682
hint_prob,734,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32664000000000004,0.0,0.32818,1.1225,-0.684
hint_prob,735,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32622,0.0,0.32838999999999996,1.1225,-0.598
hint_prob,736,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32654000000000005,0.0,0.32823,1.1225,-0.73
hint_prob,737,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32722,0.0,0.32789,1.1225,-0.678
hint_prob,738,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32789999999999997,0.0,0.32755,1.1225,-0.66
hint_prob,739,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.3,0.5015259409969481,-0.32799999999999996,0.0,0.32750000000000007,1.1225,-0.664
hint_prob,740,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.32724000000000003,0.0,0.32787999999999995,1.1225,-0.682
hint_prob,741,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32746000000000003,0.0,0.32777,1.1225,-0.686
hint_prob,742,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32780000000000004,0.0,0.32760000000000006,1.1225,-0.736
hint_prob,743,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.67
hint_prob,744,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32824,0.0,0.32738000000000006,1.1225,-0.684
hint_prob,745,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32899999999999996,0.0,0.32699999999999996,1.1225,-0.694
hint_prob,746,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32908000000000004,0.0,0.32696,1.1225,-0.66
hint_prob,747,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32931999999999995,0.0,0.32683999999999996,1.1225,-0.704
hint_prob,748,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32800000000000007,0.0,0.3275,1.1225,-0.604
hint_prob,749,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.3293,0.0,0.32685000000000003,1.1225,-0.77
hint_prob,750,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32948,0.0,0.32676,1.1225,-0.71
hint_prob,751,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32872,0.0,0.32714,1.1225,-0.622
hint_prob,752,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33016000000000006,0.0,0.32642000000000004,1.1225,-0.712
hint_prob,753,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3299,0.0,0.32655,1.1225,-0.668
hint_prob,754,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33039999999999997,0.0,0.32630000000000003,1.1225,-0.666
hint_prob,755,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.6,0.5045778229908444,-0.33038000000000006,0.0,0.32631,1.1225,-0.63
hint_prob,756,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33078,0.0,0.32610999999999996,1.1225,-0.678
hint_prob,757,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.331,0.0,0.326,1.1225,-0.606
hint_prob,758,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33019999999999994,0.0,0.3264,1.1225,-0.608
hint_prob,759,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.32980000000000004,0.0,0.32660000000000006,1.1225,-0.642
hint_prob,760,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.33048,0.0,0.32626,1.1225,-0.688
hint_prob,761,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33036,0.0,0.32632000000000005,1.1225,-0.62
hint_prob,762,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.33055999999999996,0.0,0.32622,1.1225,-0.69
hint_prob,763,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33044000000000007,0.0,0.32628,1.1225,-0.62
hint_prob,764,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33068,0.0,0.32616,1.1225,-0.706
hint_prob,765,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33136000000000004,0.0,0.32582,1.1225,-0.678
hint_prob,766,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.33088,0.0,0.32606,1.1225,-0.66
hint_prob,767,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.3312,0.0,0.3259,1.1225,-0.696
hint_prob,768,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33147999999999994,0.0,0.32576,1.1225,-0.662
hint_prob,769,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.65,0.5050864699898271,-0.33218,0.0,0.32541,1.1225,-0.704
hint_prob,770,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33226,0.0,0.32537,1.1225,-0.636
hint_prob,771,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33181999999999995,0.0,0.32559000000000005,1.1225,-0.66
hint_prob,772,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.65,0.4542217700915564,-0.3322,0.0,0.32539999999999997,1.1225,-0.64
hint_prob,773,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33192,0.0,0.32554,1.1225,-0.636
hint_prob,774,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33118000000000003,0.0,0.32591000000000003,1.1225,-0.61
hint_prob,775,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33096000000000003,0.0,0.32602000000000003,1.1225,-0.676
hint_prob,776,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33058,0.0,0.32621,1.1225,-0.694
hint_prob,777,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3307,0.0,0.32615,1.1225,-0.684
hint_prob,778,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33153999999999995,0.0,0.32573,1.1225,-0.632
hint_prob,779,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33204,0.0,0.32548,1.1225,-0.702
hint_prob,780,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.2,0.4598168870803663,-0.33277999999999996,0.0,0.32511,1.1225,-0.61
hint_prob,781,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.3337,0.0,0.32465000000000005,1.1225,-0.716
hint_prob,782,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33488,0.0,0.32406,1.1225,-0.74
hint_prob,783,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.45,0.5030518819938963,-0.33412,0.0,0.32444,1.1225,-0.606
hint_prob,784,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33415999999999996,0.0,0.32442,1.1225,-0.688
hint_prob,785,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33474000000000004,0.0,0.32413000000000003,1.1225,-0.656
hint_prob,786,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33368,0.0,0.32466,1.1225,-0.624
hint_prob,787,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33454,0.0,0.32423,1.1225,-0.764
hint_prob,788,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33408,0.0,0.32446,1.1225,-0.614
hint_prob,789,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33404000000000006,0.0,0.32448,1.1225,-0.66
hint_prob,790,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33354,0.0,0.32472999999999996,1.1225,-0.632
hint_prob,791,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.0,0.4679552390640895,-0.33252000000000004,0.0,0.32524000000000003,1.1225,-0.584
hint_prob,792,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33202000000000004,0.0,0.32549,1.1225,-0.686
hint_prob,793,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.33134,0.0,0.32583,1.1225,-0.602
hint_prob,794,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.15,0.4593082400813835,-0.33112,0.0,0.32594,1.1225,-0.662
hint_prob,795,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33018000000000003,0.0,0.32641,1.1225,-0.6
hint_prob,796,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32958,0.0,0.32671,1.1225,-0.6
hint_prob,797,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32886000000000004,0.0,0.32707,1.1225,-0.632
hint_prob,798,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.3293,0.0,0.32685000000000003,1.1225,-0.648
hint_prob,799,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.3283,0.0,0.3273500000000001,1.1225,-0.67
hint_prob,800,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32770000000000005,0.0,0.32765,1.1225,-0.65
hint_prob,801,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32876,0.0,0.32712,1.1225,-0.728
hint_prob,802,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.45,0.5030518819938963,-0.32746,0.0,0.32777,1.1225,-0.582
hint_prob,803,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.3277999999999999,0.0,0.32760000000000006,1.1225,-0.702
hint_prob,804,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32789999999999997,0.0,0.32754999999999995,1.1225,-0.676
hint_prob,805,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.32796,0.0,0.32752,1.1225,-0.636
hint_prob,806,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.32798,0.0,0.32750999999999997,1.1225,-0.68
hint_prob,807,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3287,0.0,0.32715000000000005,1.1225,-0.678
hint_prob,808,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.32904000000000005,0.0,0.32698,1.1225,-0.642
hint_prob,809,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33002000000000004,0.0,0.32649,1.1225,-0.74
hint_prob,810,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32965999999999995,0.0,0.32667,1.1225,-0.652
hint_prob,811,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32986,0.0,0.32657,1.1225,-0.64
hint_prob,812,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32978,0.0,0.32661,1.1225,-0.682
hint_prob,813,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33061999999999997,0.0,0.32619,1.1225,-0.704
hint_prob,814,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32992000000000005,0.0,0.32653999999999994,1.1225,-0.636
hint_prob,815,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32946,0.0,0.32677,1.1225,-0.632
hint_prob,816,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32948,0.0,0.32676,1.1225,-0.662
hint_prob,817,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32962,0.0,0.32669,1.1225,-0.71
hint_prob,818,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.3292,0.0,0.3269,1.1225,-0.62
hint_prob,819,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.3282,0.0,0.3274,1.1225,-0.604
hint_prob,820,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.32886000000000004,0.0,0.3270700000000001,1.1225,-0.702
hint_prob,821,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32868,0.0,0.32716,1.1225,-0.642
hint_prob,822,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32844,0.0,0.32728,1.1225,-0.616
hint_prob,823,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32882,0.0,0.32709000000000005,1.1225,-0.674
hint_prob,824,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32911999999999997,0.0,0.32693999999999995,1.1225,-0.64
hint_prob,825,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32842,0.0,0.32728999999999997,1.1225,-0.606
hint_prob,826,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32742000000000004,0.0,0.32778999999999997,1.1225,-0.594
hint_prob,827,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.3282,0.0,0.3274,1.1225,-0.762
hint_prob,828,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.3282,0.0,0.3274,1.1225,-0.632
hint_prob,829,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.05,0.5091556459816887,-0.32808,0.0,0.32746000000000003,1.1225,-0.69
hint_prob,830,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32898000000000005,0.0,0.32701,1.1225,-0.7
hint_prob,831,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.6,0.4537131230925738,-0.32866,0.0,0.32716999999999996,1.1225,-0.684
hint_prob,832,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.3274,0.0,0.32780000000000004,1.1225,-0.614
hint_prob,833,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32754,0.0,0.32772999999999997,1.1225,-0.62
hint_prob,834,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32762,0.0,0.32769000000000004,1.1225,-0.696
hint_prob,835,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32709999999999995,0.0,0.32795,1.1225,-0.604
hint_prob,836,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32682,0.0,0.32809000000000005,1.1225,-0.596
hint_prob,837,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32549999999999996,0.0,0.32875,1.1225,-0.632
hint_prob,838,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.4,0.5127161749745677,-0.32606,0.0,0.32847000000000004,1.1225,-0.67
hint_prob,839,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32682,0.0,0.32809000000000005,1.1225,-0.736
hint_prob,840,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32697999999999994,0.0,0.32801,1.1225,-0.648
hint_prob,841,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32789999999999997,0.0,0.32754999999999995,1.1225,-0.676
hint_prob,842,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.32886000000000004,0.0,0.32707,1.1225,-0.782
hint_prob,843,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.32909999999999995,0.0,0.32695,1.1225,-0.626
hint_prob,844,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32939999999999997,0.0,0.3268,1.1225,-0.692
hint_prob,845,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33024000000000003,0.0,0.32638000000000006,1.1225,-0.684
hint_prob,846,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33078,0.0,0.32611000000000007,1.1225,-0.654
hint_prob,847,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33118,0.0,0.32591000000000003,1.1225,-0.672
hint_prob,848,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33146000000000003,0.0,0.32577000000000006,1.1225,-0.676
hint_prob,849,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.3318,0.0,0.3256,1.1225,-0.704
hint_prob,850,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33258000000000004,0.0,0.32521,1.1225,-0.728
hint_prob,851,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33244,0.0,0.32528,1.1225,-0.714
hint_prob,852,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33315999999999996,0.0,0.32492000000000004,1.1225,-0.654
hint_prob,853,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33364,0.0,0.32467999999999997,1.1225,-0.75
hint_prob,854,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33346,0.0,0.32476999999999995,1.1225,-0.658
hint_prob,855,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.3336,0.0,0.3247,1.1225,-0.65
hint_prob,856,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33340000000000003,0.0,0.3248,1.1225,-0.66
hint_prob,857,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.3328,0.0,0.32510000000000006,1.1225,-0.618
hint_prob,858,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33188,0.0,0.32555999999999996,1.1225,-0.55
hint_prob,859,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3309,0.0,0.32604999999999995,1.1225,-0.642
hint_prob,860,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33192,0.0,0.32554,1.1225,-0.754
hint_prob,861,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33286,0.0,0.32506999999999997,1.1225,-0.734
hint_prob,862,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33263999999999994,0.0,0.32518,1.1225,-0.66
hint_prob,863,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33240000000000003,0.0,0.32530000000000003,1.1225,-0.68
hint_prob,864,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33262,0.0,0.32519,1.1225,-0.658
hint_prob,865,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33264000000000005,0.0,0.32518,1.1225,-0.634
hint_prob,866,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.3329000000000001,0.0,0.32505,1.1225,-0.688
hint_prob,867,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33264000000000005,0.0,0.32518,1.1225,-0.684
hint_prob,868,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33277999999999996,0.0,0.32511,1.1225,-0.634
hint_prob,869,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33299999999999996,0.0,0.325,1.1225,-0.626
hint_prob,870,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33264000000000005,0.0,0.32518,1.1225,-0.666
hint_prob,871,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.0,0.4679552390640895,-0.33333999999999997,0.0,0.32483000000000006,1.1225,-0.712
hint_prob,872,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33333999999999997,0.0,0.32483000000000006,1.1225,-0.616
hint_prob,873,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.3329,0.0,0.32505,1.1225,-0.63
hint_prob,874,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33283999999999997,0.0,0.32508000000000004,1.1225,-0.634
hint_prob,875,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33362,0.0,0.32469000000000003,1.1225,-0.684
hint_prob,876,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33414,0.0,0.32443,1.1225,-0.646
hint_prob,877,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33252000000000004,0.0,0.32524000000000003,1.1225,-0.6
hint_prob,878,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33354,0.0,0.32472999999999996,1.1225,-0.734
hint_prob,879,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33328,0.0,0.32486000000000004,1.1225,-0.664
hint_prob,880,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.3331,0.0,0.32495000000000007,1.1225,-0.682
hint_prob,881,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33256,0.0,0.32522,1.1225,-0.63
hint_prob,882,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33274000000000004,0.0,0.32513000000000003,1.1225,-0.632
hint_prob,883,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33343999999999996,0.0,0.32478,1.1225,-0.69
hint_prob,884,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33322,0.0,0.32489000000000007,1.1225,-0.674
hint_prob,885,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33358,0.0,0.32471000000000005,1.1225,-0.64
hint_prob,886,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33422,0.0,0.32439,1.1225,-0.66
hint_prob,887,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33403999999999995,0.0,0.32448,1.1225,-0.614
hint_prob,888,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33333999999999997,0.0,0.32483000000000006,1.1225,-0.6
hint_prob,889,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33258000000000004,0.0,0.32521,1.1225,-0.66
hint_prob,890,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33334,0.0,0.32482999999999995,1.1225,-0.724
hint_prob,891,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33324000000000004,0.0,0.32488,1.1225,-0.666
hint_prob,892,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33164,0.0,0.32568,1.1225,-0.622
hint_prob,893,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.33177999999999996,0.0,0.32561,1.1225,-0.64
hint_prob,894,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33136000000000004,0.0,0.32582,1.1225,-0.65
hint_prob,895,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33084,0.0,0.32608000000000004,1.1225,-0.632
hint_prob,896,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.15,0.4593082400813835,-0.33096,0.0,0.32602000000000003,1.1225,-0.666
hint_prob,897,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.85,0.4969481180061038,-0.33106,0.0,0.32597000000000004,1.1225,-0.682
hint_prob,898,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33086,0.0,0.32606999999999997,1.1225,-0.656
hint_prob,899,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.3301,0.0,0.32645,1.1225,-0.628
hint_prob,900,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.3297,0.0,0.32665,1.1225,-0.688
hint_prob,901,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32984,0.0,0.32658000000000004,1.1225,-0.728
hint_prob,902,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.3295,0.0,0.32675,1.1225,-0.62
hint_prob,903,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.3291800000000001,0.0,0.32691000000000003,1.1225,-0.718
hint_prob,904,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32911999999999997,0.0,0.32694,1.1225,-0.652
hint_prob,905,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.32934,0.0,0.32683,1.1225,-0.672
hint_prob,906,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.3289,0.0,0.32705000000000006,1.1225,-0.616
hint_prob,907,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32854,0.0,0.32722999999999997,1.1225,-0.582
hint_prob,908,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.3296,0.0,0.3267,1.1225,-0.656
hint_prob,909,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32937999999999995,0.0,0.32681,1.1225,-0.62
hint_prob,910,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32832,0.0,0.32734,1.1225,-0.648
hint_prob,911,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.3276,0.0,0.32769999999999994,1.1225,-0.662
hint_prob,912,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32706,0.0,0.32797000000000004,1.1225,-0.606
hint_prob,913,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32714,0.0,0.32793,1.1225,-0.688
hint_prob,914,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32688,0.0,0.32806,1.1225,-0.632
hint_prob,915,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32714,0.0,0.32793,1.1225,-0.66
hint_prob,916,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32647999999999994,0.0,0.32826000000000005,1.1225,-0.622
hint_prob,917,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32630000000000003,0.0,0.32835000000000003,1.1225,-0.666
hint_prob,918,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32671999999999995,0.0,0.32814,1.1225,-0.676
hint_prob,919,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32658000000000004,0.0,0.32821,1.1225,-0.612
hint_prob,920,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.32696000000000003,0.0,0.32802,1.1225,-0.704
hint_prob,921,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32682,0.0,0.32809,1.1225,-0.698
hint_prob,922,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32698,0.0,0.32801,1.1225,-0.632
hint_prob,923,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32774000000000003,0.0,0.32763000000000003,1.1225,-0.706
hint_prob,924,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32808,0.0,0.32746000000000003,1.1225,-0.668
hint_prob,925,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32714,0.0,0.32793,1.1225,-0.59
hint_prob,926,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32721999999999996,0.0,0.32789,1.1225,-0.654
hint_prob,927,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32782000000000006,0.0,0.32759000000000005,1.1225,-0.66
hint_prob,928,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32736000000000004,0.0,0.32781999999999994,1.1225,-0.688
hint_prob,929,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.3273,0.0,0.32785000000000003,1.1225,-0.658
hint_prob,930,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32702,0.0,0.32799,1.1225,-0.654
hint_prob,931,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32722,0.0,0.32789,1.1225,-0.65
hint_prob,932,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.32768,0.0,0.32766,1.1225,-0.678
hint_prob,933,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.32724,0.0,0.32787999999999995,1.1225,-0.646
hint_prob,934,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32712,0.0,0.32793999999999995,1.1225,-0.662
hint_prob,935,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32804,0.0,0.32748000000000005,1.1225,-0.732
hint_prob,936,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.3284,0.0,0.32730000000000004,1.1225,-0.696
hint_prob,937,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32866,0.0,0.32716999999999996,1.1225,-0.64
hint_prob,938,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32976,0.0,0.32661999999999997,1.1225,-0.71
hint_prob,939,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33014000000000004,0.0,0.32643,1.1225,-0.698
hint_prob,940,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32958,0.0,0.32671,1.1225,-0.668
hint_prob,941,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32884,0.0,0.32708000000000004,1.1225,-0.592
hint_prob,942,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32966,0.0,0.32667,1.1225,-0.704
hint_prob,943,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.7,0.515768056968464,-0.32982,0.0,0.32659,1.1225,-0.656
hint_prob,944,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32894,0.0,0.32703000000000004,1.1225,-0.562
hint_prob,945,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32874000000000003,0.0,0.32713000000000003,1.1225,-0.612
hint_prob,946,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.9,0.45676500508647,-0.3276,0.0,0.32770000000000005,1.1225,-0.552
hint_prob,947,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32849999999999996,0.0,0.32725000000000004,1.1225,-0.772
hint_prob,948,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.32862,0.0,0.32719000000000004,1.1225,-0.668
hint_prob,949,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.3287,0.0,0.32714999999999994,1.1225,-0.636
hint_prob,950,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32824000000000003,0.0,0.32738,1.1225,-0.642
hint_prob,951,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32783999999999996,0.0,0.32758000000000004,1.1225,-0.688
hint_prob,952,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.3282,0.0,0.3274,1.1225,-0.656
hint_prob,953,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32780000000000004,0.0,0.3276,1.1225,-0.678
hint_prob,954,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32768,0.0,0.32766000000000006,1.1225,-0.64
hint_prob,955,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.32774000000000003,0.0,0.32763000000000003,1.1225,-0.678
hint_prob,956,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.3289,0.0,0.32705,1.1225,-0.732
hint_prob,957,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.3299,0.0,0.32655,1.1225,-0.682
hint_prob,958,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32972,0.0,0.32664000000000004,1.1225,-0.638
hint_prob,959,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.3296,0.0,0.3267,1.1225,-0.608
hint_prob,960,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33,0.0,0.3265,1.1225,-0.688
hint_prob,961,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32946,0.0,0.32677,1.1225,-0.608
hint_prob,962,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33064,0.0,0.32618,1.1225,-0.724
hint_prob,963,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33020000000000005,0.0,0.3264,1.1225,-0.644
hint_prob,964,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33058,0.0,0.32621,1.1225,-0.67
hint_prob,965,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33049999999999996,0.0,0.32625,1.1225,-0.652
hint_prob,966,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33089999999999997,0.0,0.32605000000000006,1.1225,-0.662
hint_prob,967,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33128,0.0,0.32586000000000004,1.1225,-0.704
hint_prob,968,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33152000000000004,0.0,0.32574,1.1225,-0.7
hint_prob,969,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33232,0.0,0.32533999999999996,1.1225,-0.692
hint_prob,970,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.3318,0.0,0.3256,1.1225,-0.652
hint_prob,971,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33175999999999994,0.0,0.32561999999999997,1.1225,-0.694
hint_prob,972,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33211999999999997,0.0,0.32544000000000006,1.1225,-0.668
hint_prob,973,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.33174,0.0,0.32563000000000003,1.1225,-0.668
hint_prob,974,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33188,0.0,0.32556000000000007,1.1225,-0.682
hint_prob,975,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33298,0.0,0.32501,1.1225,-0.7
hint_prob,976,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33330000000000004,0.0,0.32484999999999997,1.1225,-0.686
hint_prob,977,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33322,0.0,0.32489000000000007,1.1225,-0.652
hint_prob,978,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33274000000000004,0.0,0.32513000000000003,1.1225,-0.64
hint_prob,979,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.3329600000000001,0.0,0.32502000000000003,1.1225,-0.68
hint_prob,980,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33256,0.0,0.32522,1.1225,-0.614
hint_prob,981,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.15,0.4593082400813835,-0.33274000000000004,0.0,0.32513000000000003,1.1225,-0.668
hint_prob,982,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.25,0.5111902339776195,-0.33274000000000004,0.0,0.32513,1.1225,-0.678
hint_prob,983,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33274000000000004,0.0,0.32513,1.1225,-0.646
hint_prob,984,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33226,0.0,0.32537,1.1225,-0.614
hint_prob,985,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33149999999999996,0.0,0.32575000000000004,1.1225,-0.656
hint_prob,986,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33086,0.0,0.32606999999999997,1.1225,-0.632
hint_prob,987,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.3311,0.0,0.32594999999999996,1.1225,-0.664
hint_prob,988,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33114,0.0,0.32593000000000005,1.1225,-0.714
hint_prob,989,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33071999999999996,0.0,0.32614,1.1225,-0.656
hint_prob,990,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33039999999999997,0.0,0.32630000000000003,1.1225,-0.636
hint_prob,991,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33122,0.0,0.32589,1.1225,-0.674
hint_prob,992,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33118000000000003,0.0,0.32591000000000003,1.1225,-0.7
hint_prob,993,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33138,0.0,0.32581000000000004,1.1225,-0.676
hint_prob,994,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.3321,0.0,0.32545,1.1225,-0.634
hint_prob,995,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33252000000000004,0.0,0.32524000000000003,1.1225,-0.654
hint_prob,996,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33388000000000007,0.0,0.32456,1.1225,-0.688
hint_prob,997,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33178,0.0,0.32561,1.1225,-0.562
hint_prob,998,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.6,0.5045778229908444,-0.33161999999999997,0.0,0.32569000000000004,1.1225,-0.652
hint_prob,999,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33212,0.0,0.32543999999999995,1.1225,-0.686
hint_prob,1000,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33305999999999997,0.0,0.32497,1.1225,-0.736
hint_prob,1001,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33254000000000006,0.0,0.32523,1.1225,-0.636
hint_prob,1002,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.3325199999999999,0.0,0.32524000000000003,1.1225,-0.654
hint_prob,1003,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.3323,0.0,0.32535000000000003,1.1225,-0.656
hint_prob,1004,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33206,0.0,0.32547000000000004,1.1225,-0.616
hint_prob,1005,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33202000000000004,0.0,0.32549,1.1225,-0.674
hint_prob,1006,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.33086000000000004,0.0,0.32606999999999997,1.1225,-0.616
hint_prob,1007,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.3307,0.0,0.32615,1.1225,-0.666
hint_prob,1008,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33152000000000004,0.0,0.32574000000000003,1.1225,-0.72
hint_prob,1009,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33176,0.0,0.32561999999999997,1.1225,-0.632
hint_prob,1010,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33132000000000006,0.0,0.32584,1.1225,-0.644
hint_prob,1011,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.33205999999999997,0.0,0.32547000000000004,1.1225,-0.682
hint_prob,1012,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33152000000000004,0.0,0.32574,1.1225,-0.67
hint_prob,1013,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33132,0.0,0.32584,1.1225,-0.624
hint_prob,1014,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33132000000000006,0.0,0.32584,1.1225,-0.67
hint_prob,1015,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33128,0.0,0.32586000000000004,1.1225,-0.648
hint_prob,1016,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33172,0.0,0.32564,1.1225,-0.706
hint_prob,1017,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.3311,0.0,0.32594999999999996,1.1225,-0.642
hint_prob,1018,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33046,0.0,0.32627,1.1225,-0.636
hint_prob,1019,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33046,0.0,0.32627,1.1225,-0.692
hint_prob,1020,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33039999999999997,0.0,0.32630000000000003,1.1225,-0.646
hint_prob,1021,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.32994,0.0,0.32653000000000004,1.1225,-0.648
hint_prob,1022,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33012,0.0,0.32644,1.1225,-0.686
hint_prob,1023,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32958000000000004,0.0,0.32671,1.1225,-0.614
hint_prob,1024,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32936,0.0,0.32681999999999994,1.1225,-0.66
hint_prob,1025,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.25,0.4603255340793489,-0.32946,0.0,0.32677,1.1225,-0.71
hint_prob,1026,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32884,0.0,0.32708,1.1225,-0.624
hint_prob,1027,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.32918,0.0,0.32691,1.1225,-0.686
hint_prob,1028,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32921999999999996,0.0,0.32689,1.1225,-0.644
hint_prob,1029,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32905999999999996,0.0,0.32697000000000004,1.1225,-0.664
hint_prob,1030,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.33042,0.0,0.32628999999999997,1.1225,-0.75
hint_prob,1031,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33088,0.0,0.32606,1.1225,-0.714
hint_prob,1032,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.33052,0.0,0.32624000000000003,1.1225,-0.642
hint_prob,1033,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33036,0.0,0.32632,1.1225,-0.63
hint_prob,1034,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33068,0.0,0.32616,1.1225,-0.646
hint_prob,1035,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33072,0.0,0.32614,1.1225,-0.66
hint_prob,1036,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.33168,0.0,0.32566,1.1225,-0.728
hint_prob,1037,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33164,0.0,0.32568,1.1225,-0.66
hint_prob,1038,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33106,0.0,0.32597000000000004,1.1225,-0.656
hint_prob,1039,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33102000000000004,0.0,0.32598999999999995,1.1225,-0.652
hint_prob,1040,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33183999999999997,0.0,0.32558,1.1225,-0.718
hint_prob,1041,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.3325,0.0,0.32525,1.1225,-0.74
hint_prob,1042,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33129999999999993,0.0,0.32585000000000003,1.1225,-0.58
hint_prob,1043,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33104000000000006,0.0,0.32598,1.1225,-0.65
hint_prob,1044,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33104000000000006,0.0,0.32598,1.1225,-0.634
hint_prob,1045,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33054,0.0,0.32623,1.1225,-0.604
hint_prob,1046,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33118,0.0,0.32591000000000003,1.1225,-0.752
hint_prob,1047,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33214,0.0,0.32543,1.1225,-0.658
hint_prob,1048,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33174,0.0,0.32563000000000003,1.1225,-0.612
hint_prob,1049,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33088,0.0,0.32606,1.1225,-0.6
hint_prob,1050,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.3297,0.0,0.32665,1.1225,-0.618
hint_prob,1051,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33037999999999995,0.0,0.32631,1.1225,-0.704
hint_prob,1052,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.33064,0.0,0.32618,1.1225,-0.68
hint_prob,1053,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33142000000000005,0.0,0.32579,1.1225,-0.734
hint_prob,1054,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33141999999999994,0.0,0.32579,1.1225,-0.616
hint_prob,1055,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33092,0.0,0.32604,1.1225,-0.624
hint_prob,1056,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33099999999999996,0.0,0.326,1.1225,-0.624
hint_prob,1057,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.3317,0.0,0.32565000000000005,1.1225,-0.736
hint_prob,1058,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33174,0.0,0.32563000000000003,1.1225,-0.724
hint_prob,1059,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.3319,0.0,0.32555,1.1225,-0.648
hint_prob,1060,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.3319,0.0,0.32555,1.1225,-0.644
hint_prob,1061,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33206,0.0,0.32547000000000004,1.1225,-0.698
hint_prob,1062,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33216,0.0,0.32542000000000004,1.1225,-0.68
hint_prob,1063,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.3323,0.0,0.32535,1.1225,-0.638
hint_prob,1064,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33302,0.0,0.32499,1.1225,-0.742
hint_prob,1065,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33410000000000006,0.0,0.32445,1.1225,-0.756
hint_prob,1066,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33336,0.0,0.32482,1.1225,-0.632
hint_prob,1067,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33426,0.0,0.32437,1.1225,-0.732
hint_prob,1068,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33426,0.0,0.32437,1.1225,-0.636
hint_prob,1069,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33399999999999996,0.0,0.3245,1.1225,-0.666
hint_prob,1070,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33402,0.0,0.32449,1.1225,-0.648
hint_prob,1071,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.33398000000000005,0.0,0.32451,1.1225,-0.644
hint_prob,1072,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33384,0.0,0.32458,1.1225,-0.672
hint_prob,1073,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.75,0.4552390640895218,-0.3337399999999999,0.0,0.32463000000000003,1.1225,-0.604
hint_prob,1074,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33394000000000007,0.0,0.32453000000000004,1.1225,-0.68
hint_prob,1075,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.5,0.4628687690742625,-0.33346000000000003,0.0,0.32476999999999995,1.1225,-0.662
hint_prob,1076,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33333999999999997,0.0,0.32483000000000006,1.1225,-0.612
hint_prob,1077,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33275999999999994,0.0,0.32512,1.1225,-0.628
hint_prob,1078,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33292,0.0,0.32504000000000005,1.1225,-0.66
hint_prob,1079,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33318,0.0,0.32491,1.1225,-0.69
hint_prob,1080,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33256,0.0,0.32522000000000006,1.1225,-0.688
hint_prob,1081,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33171999999999996,0.0,0.32564,1.1225,-0.63
hint_prob,1082,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33175999999999994,0.0,0.32562,1.1225,-0.646
hint_prob,1083,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.33256,0.0,0.32522000000000006,1.1225,-0.71
hint_prob,1084,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.3331,0.0,0.32495000000000007,1.1225,-0.7
hint_prob,1085,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33355999999999997,0.0,0.32472,1.1225,-0.706
hint_prob,1086,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33292,0.0,0.32504,1.1225,-0.664
hint_prob,1087,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3332,0.0,0.3249,1.1225,-0.688
hint_prob,1088,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33404000000000006,0.0,0.32448,1.1225,-0.74
hint_prob,1089,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33378,0.0,0.32461,1.1225,-0.626
hint_prob,1090,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33328,0.0,0.32486000000000004,1.1225,-0.668
hint_prob,1091,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33230000000000004,0.0,0.32535000000000003,1.1225,-0.642
hint_prob,1092,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33306,0.0,0.32497,1.1225,-0.656
hint_prob,1093,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33352,0.0,0.32474,1.1225,-0.696
hint_prob,1094,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33355999999999997,0.0,0.32472,1.1225,-0.638
hint_prob,1095,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33376,0.0,0.32462,1.1225,-0.624
hint_prob,1096,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.3332,0.0,0.3249,1.1225,-0.696
hint_prob,1097,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33334,0.0,0.32482999999999995,1.1225,-0.672
hint_prob,1098,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33397999999999994,0.0,0.32451,1.1225,-0.676
hint_prob,1099,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33477999999999997,0.0,0.32411,1.1225,-0.68
hint_prob,1100,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33584,0.0,0.32358000000000003,1.1225,-0.724
hint_prob,1101,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33574000000000004,0.0,0.32363,1.1225,-0.694
hint_prob,1102,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.3361,0.0,0.32345,1.1225,-0.716
hint_prob,1103,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.3353,0.0,0.32384999999999997,1.1225,-0.654
hint_prob,1104,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33527999999999997,0.0,0.32386000000000004,1.1225,-0.614
hint_prob,1105,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33577999999999997,0.0,0.32360999999999995,1.1225,-0.674
hint_prob,1106,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33620000000000005,0.0,0.3234,1.1225,-0.666
hint_prob,1107,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33624000000000004,0.0,0.32338,1.1225,-0.74
hint_prob,1108,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33620000000000005,0.0,0.3234,1.1225,-0.72
hint_prob,1109,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.3359,0.0,0.32355000000000006,1.1225,-0.618
hint_prob,1110,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.336,0.0,0.3235,1.1225,-0.654
hint_prob,1111,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33548,0.0,0.32376,1.1225,-0.646
hint_prob,1112,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.33592,0.0,0.32354,1.1225,-0.724
hint_prob,1113,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33616,0.0,0.32342,1.1225,-0.662
hint_prob,1114,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33521999999999996,0.0,0.32389,1.1225,-0.648
hint_prob,1115,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33412,0.0,0.32444,1.1225,-0.646
hint_prob,1116,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33418,0.0,0.32441000000000003,1.1225,-0.638
hint_prob,1117,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33314,0.0,0.32493,1.1225,-0.628
hint_prob,1118,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33299999999999996,0.0,0.325,1.1225,-0.622
hint_prob,1119,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33283999999999997,0.0,0.32508000000000004,1.1225,-0.65
hint_prob,1120,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33281999999999995,0.0,0.32509,1.1225,-0.646
hint_prob,1121,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33354,0.0,0.32472999999999996,1.1225,-0.716
hint_prob,1122,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33324000000000004,0.0,0.32488,1.1225,-0.642
hint_prob,1123,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33409999999999995,0.0,0.32445,1.1225,-0.69
hint_prob,1124,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33415999999999996,0.0,0.32442,1.1225,-0.686
hint_prob,1125,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33403999999999995,0.0,0.32448,1.1225,-0.65
hint_prob,1126,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33396000000000003,0.0,0.32452,1.1225,-0.604
hint_prob,1127,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33396000000000003,0.0,0.32452,1.1225,-0.628
hint_prob,1128,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33393999999999996,0.0,0.32453000000000004,1.1225,-0.658
hint_prob,1129,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.3336,0.0,0.3247,1.1225,-0.656
hint_prob,1130,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33390000000000003,0.0,0.32455,1.1225,-0.718
hint_prob,1131,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.33366000000000007,0.0,0.32467,1.1225,-0.606
hint_prob,1132,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.3342,0.0,0.3244,1.1225,-0.7
hint_prob,1133,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33374000000000004,0.0,0.32463000000000003,1.1225,-0.664
hint_prob,1134,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33332,0.0,0.32484,1.1225,-0.658
hint_prob,1135,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.3327800000000001,0.0,0.32511,1.1225,-0.652
hint_prob,1136,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33234,0.0,0.32533,1.1225,-0.62
hint_prob,1137,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33177999999999996,0.0,0.32561,1.1225,-0.632
hint_prob,1138,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33082,0.0,0.32609,1.1225,-0.644
hint_prob,1139,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.65,0.5050864699898271,-0.33149999999999996,0.0,0.32575000000000004,1.1225,-0.694
hint_prob,1140,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33232,0.0,0.3253400000000001,1.1225,-0.75
hint_prob,1141,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.33327999999999997,0.0,0.32486,1.1225,-0.738
hint_prob,1142,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.33182,0.0,0.32559000000000005,1.1225,-0.51
hint_prob,1143,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.3318,0.0,0.3256,1.1225,-0.694
hint_prob,1144,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33216,0.0,0.32542000000000004,1.1225,-0.674
hint_prob,1145,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.5,0.503560528992879,-0.33214,0.0,0.32543,1.1225,-0.622
hint_prob,1146,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.0,0.4577822990844354,-0.33120000000000005,0.0,0.3259,1.1225,-0.602
hint_prob,1147,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33076,0.0,0.32612,1.1225,-0.628
hint_prob,1148,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33088,0.0,0.32606,1.1225,-0.688
hint_prob,1149,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33042,0.0,0.32628999999999997,1.1225,-0.634
hint_prob,1150,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32966,0.0,0.32666999999999996,1.1225,-0.648
hint_prob,1151,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32976,0.0,0.32661999999999997,1.1225,-0.704
hint_prob,1152,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32980000000000004,0.0,0.32660000000000006,1.1225,-0.72
hint_prob,1153,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32992,0.0,0.32654000000000005,1.1225,-0.666
hint_prob,1154,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33052,0.0,0.32624000000000003,1.1225,-0.674
hint_prob,1155,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33018000000000003,0.0,0.32641,1.1225,-0.64
hint_prob,1156,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33027999999999996,0.0,0.32636000000000004,1.1225,-0.676
hint_prob,1157,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32982,0.0,0.32659,1.1225,-0.694
hint_prob,1158,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32966,0.0,0.32666999999999996,1.1225,-0.704
hint_prob,1159,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32966,0.0,0.32667,1.1225,-0.618
hint_prob,1160,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.3298,0.0,0.32660000000000006,1.1225,-0.668
hint_prob,1161,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33016,0.0,0.32641999999999993,1.1225,-0.682
hint_prob,1162,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33020000000000005,0.0,0.3264000000000001,1.1225,-0.728
hint_prob,1163,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.95,0.5081383519837234,-0.32996000000000003,0.0,0.32652000000000003,1.1225,-0.638
hint_prob,1164,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33027999999999996,0.0,0.32636000000000004,1.1225,-0.68
hint_prob,1165,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33004,0.0,0.32648000000000005,1.1225,-0.622
hint_prob,1166,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33008000000000004,0.0,0.32646000000000003,1.1225,-0.642
hint_prob,1167,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3305,0.0,0.32625,1.1225,-0.67
hint_prob,1168,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33106,0.0,0.32597000000000004,1.1225,-0.678
hint_prob,1169,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33142000000000005,0.0,0.32579,1.1225,-0.686
hint_prob,1170,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33174,0.0,0.32563000000000003,1.1225,-0.678
hint_prob,1171,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.672
hint_prob,1172,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33094,0.0,0.32603000000000004,1.1225,-0.606
hint_prob,1173,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33088,0.0,0.32606,1.1225,-0.684
hint_prob,1174,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33104,0.0,0.32598000000000005,1.1225,-0.702
hint_prob,1175,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33188,0.0,0.32556000000000007,1.1225,-0.734
hint_prob,1176,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.33232,0.0,0.32533999999999996,1.1225,-0.648
hint_prob,1177,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33260000000000006,0.0,0.32520000000000004,1.1225,-0.656
hint_prob,1178,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33248000000000005,0.0,0.32526000000000005,1.1225,-0.646
hint_prob,1179,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33248000000000005,0.0,0.32526000000000005,1.1225,-0.656
hint_prob,1180,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33118000000000003,0.0,0.32591000000000003,1.1225,-0.588
hint_prob,1181,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33147999999999994,0.0,0.32576,1.1225,-0.636
hint_prob,1182,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33128,0.0,0.32586,1.1225,-0.68
hint_prob,1183,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33106,0.0,0.32597000000000004,1.1225,-0.642
hint_prob,1184,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.33082,0.0,0.32609,1.1225,-0.634
hint_prob,1185,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33055999999999996,0.0,0.32622,1.1225,-0.626
hint_prob,1186,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33024000000000003,0.0,0.32638,1.1225,-0.588
hint_prob,1187,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.33066,0.0,0.32617000000000007,1.1225,-0.674
hint_prob,1188,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33012,0.0,0.32644,1.1225,-0.59
hint_prob,1189,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32976,0.0,0.32661999999999997,1.1225,-0.658
hint_prob,1190,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32846000000000003,0.0,0.32727000000000006,1.1225,-0.62
hint_prob,1191,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32736000000000004,0.0,0.32782000000000006,1.1225,-0.628
hint_prob,1192,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.3,0.4608341810783316,-0.3288999999999999,0.0,0.32705000000000006,1.1225,-0.664
hint_prob,1193,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.3289,0.0,0.32705,1.1225,-0.694
hint_prob,1194,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32926,0.0,0.32687,1.1225,-0.71
hint_prob,1195,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32932,0.0,0.32684,1.1225,-0.628
hint_prob,1196,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32896000000000003,0.0,0.32702,1.1225,-0.566
hint_prob,1197,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32958,0.0,0.32671,1.1225,-0.69
hint_prob,1198,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32916000000000006,0.0,0.32692,1.1225,-0.646
hint_prob,1199,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32902000000000003,0.0,0.32699000000000006,1.1225,-0.62
hint_prob,1200,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32943999999999996,0.0,0.32678000000000007,1.1225,-0.69
hint_prob,1201,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.3288,0.0,0.3271,1.1225,-0.64
hint_prob,1202,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.3286,0.0,0.3272,1.1225,-0.7
hint_prob,1203,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32854,0.0,0.32722999999999997,1.1225,-0.66
hint_prob,1204,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32874000000000003,0.0,0.32713000000000003,1.1225,-0.694
hint_prob,1205,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.32964000000000004,0.0,0.3266800000000001,1.1225,-0.73
hint_prob,1206,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32994,0.0,0.32653,1.1225,-0.706
hint_prob,1207,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32937999999999995,0.0,0.32681000000000004,1.1225,-0.638
hint_prob,1208,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32936,0.0,0.32682,1.1225,-0.702
hint_prob,1209,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32880000000000004,0.0,0.3271,1.1225,-0.562
hint_prob,1210,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.3285,0.0,0.32725000000000004,1.1225,-0.638
hint_prob,1211,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32780000000000004,0.0,0.3276,1.1225,-0.612
hint_prob,1212,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.0,0.4679552390640895,-0.32702,0.0,0.32799,1.1225,-0.65
hint_prob,1213,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32714,0.0,0.32793,1.1225,-0.65
hint_prob,1214,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.9,0.45676500508647,-0.32712,0.0,0.32793999999999995,1.1225,-0.678
hint_prob,1215,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32742000000000004,0.0,0.32779,1.1225,-0.652
hint_prob,1216,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32717999999999997,0.0,0.32791000000000003,1.1225,-0.618
hint_prob,1217,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32693999999999995,0.0,0.32803,1.1225,-0.646
hint_prob,1218,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.32665999999999995,0.0,0.32817,1.1225,-0.65
hint_prob,1219,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32638,0.0,0.32831000000000005,1.1225,-0.658
hint_prob,1220,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.3267,0.0,0.32815000000000005,1.1225,-0.71
hint_prob,1221,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32624,0.0,0.32838,1.1225,-0.626
hint_prob,1222,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32659999999999995,0.0,0.32820000000000005,1.1225,-0.642
hint_prob,1223,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32519999999999993,0.0,0.3289,1.1225,-0.544
hint_prob,1224,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32488,0.0,0.32905999999999996,1.1225,-0.67
hint_prob,1225,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32380000000000003,0.0,0.3296,1.1225,-0.626
hint_prob,1226,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.32426,0.0,0.32937000000000005,1.1225,-0.694
hint_prob,1227,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32417999999999997,0.0,0.32941000000000004,1.1225,-0.648
hint_prob,1228,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32392000000000004,0.0,0.32954,1.1225,-0.62
hint_prob,1229,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.85,0.4969481180061038,-0.32370000000000004,0.0,0.32965000000000005,1.1225,-0.634
hint_prob,1230,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32454,0.0,0.32923,1.1225,-0.672
hint_prob,1231,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32494,0.0,0.32903,1.1225,-0.676
hint_prob,1232,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32526000000000005,0.0,0.32887,1.1225,-0.712
hint_prob,1233,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32571999999999995,0.0,0.32864,1.1225,-0.688
hint_prob,1234,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32564,0.0,0.32868,1.1225,-0.626
hint_prob,1235,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.3261,0.0,0.32844999999999996,1.1225,-0.672
hint_prob,1236,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3267,0.0,0.32815,1.1225,-0.648
hint_prob,1237,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32698,0.0,0.32801,1.1225,-0.702
hint_prob,1238,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.3283,0.0,0.3273500000000001,1.1225,-0.722
hint_prob,1239,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32836000000000004,0.0,0.32732,1.1225,-0.664
hint_prob,1240,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.3287,0.0,0.32714999999999994,1.1225,-0.654
hint_prob,1241,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32909999999999995,0.0,0.32695,1.1225,-0.668
hint_prob,1242,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32984,0.0,0.32658000000000004,1.1225,-0.738
hint_prob,1243,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32958,0.0,0.32671,1.1225,-0.668
hint_prob,1244,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32942,0.0,0.32679,1.1225,-0.694
hint_prob,1245,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.7,0.4547304170905392,-0.33052,0.0,0.32624,1.1225,-0.738
hint_prob,1246,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33214,0.0,0.32543,1.1225,-0.728
hint_prob,1247,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33196,0.0,0.32552,1.1225,-0.672
hint_prob,1248,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.3321,0.0,0.32545,1.1225,-0.66
hint_prob,1249,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33244,0.0,0.32528,1.1225,-0.654
hint_prob,1250,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33226000000000006,0.0,0.32537,1.1225,-0.672
hint_prob,1251,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33234,0.0,0.32533,1.1225,-0.648
hint_prob,1252,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.33192,0.0,0.32554,1.1225,-0.658
hint_prob,1253,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.35,0.5020345879959308,-0.3317,0.0,0.32565000000000005,1.1225,-0.638
hint_prob,1254,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.33142000000000005,0.0,0.32579,1.1225,-0.666
hint_prob,1255,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33089999999999997,0.0,0.32605000000000006,1.1225,-0.678
hint_prob,1256,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32974000000000003,0.0,0.32663000000000003,1.1225,-0.59
hint_prob,1257,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.3304600000000001,0.0,0.32627,1.1225,-0.71
hint_prob,1258,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33037999999999995,0.0,0.32631,1.1225,-0.694
hint_prob,1259,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33052,0.0,0.32624000000000003,1.1225,-0.576
hint_prob,1260,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3305,0.0,0.32625,1.1225,-0.636
hint_prob,1261,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.3312,0.0,0.3259,1.1225,-0.682
hint_prob,1262,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33138000000000006,0.0,0.32581000000000004,1.1225,-0.668
hint_prob,1263,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33160000000000006,0.0,0.3257,1.1225,-0.672
hint_prob,1264,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33143999999999996,0.0,0.32577999999999996,1.1225,-0.662
hint_prob,1265,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.33186,0.0,0.32557,1.1225,-0.694
hint_prob,1266,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33216,0.0,0.32542000000000004,1.1225,-0.648
hint_prob,1267,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33214,0.0,0.32543,1.1225,-0.644
hint_prob,1268,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33194,0.0,0.32553000000000004,1.1225,-0.63
hint_prob,1269,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33182,0.0,0.32559000000000005,1.1225,-0.646
hint_prob,1270,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33132,0.0,0.32584,1.1225,-0.66
hint_prob,1271,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.3315600000000001,0.0,0.32572,1.1225,-0.65
hint_prob,1272,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.33116,0.0,0.32592,1.1225,-0.602
hint_prob,1273,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33186000000000004,0.0,0.32557,1.1225,-0.614
hint_prob,1274,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33194,0.0,0.32553,1.1225,-0.678
hint_prob,1275,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3318,0.0,0.3256,1.1225,-0.612
hint_prob,1276,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33112,0.0,0.32594,1.1225,-0.626
hint_prob,1277,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33104,0.0,0.32598,1.1225,-0.64
hint_prob,1278,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33154000000000006,0.0,0.32573,1.1225,-0.67
hint_prob,1279,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33226,0.0,0.32537,1.1225,-0.706
hint_prob,1280,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33196000000000003,0.0,0.32552,1.1225,-0.642
hint_prob,1281,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.3318,0.0,0.3256,1.1225,-0.66
hint_prob,1282,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33118,0.0,0.32591000000000003,1.1225,-0.65
hint_prob,1283,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33178,0.0,0.32561,1.1225,-0.748
hint_prob,1284,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33147999999999994,0.0,0.32576,1.1225,-0.596
hint_prob,1285,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33174,0.0,0.32563000000000003,1.1225,-0.698
hint_prob,1286,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33147999999999994,0.0,0.32576,1.1225,-0.622
hint_prob,1287,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.684
hint_prob,1288,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33086,0.0,0.32606999999999997,1.1225,-0.678
hint_prob,1289,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33093999999999996,0.0,0.32603000000000004,1.1225,-0.672
hint_prob,1290,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33196,0.0,0.32552,1.1225,-0.756
hint_prob,1291,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33252000000000004,0.0,0.32524000000000003,1.1225,-0.724
hint_prob,1292,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.33192,0.0,0.32554,1.1225,-0.678
hint_prob,1293,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33174,0.0,0.32563000000000003,1.1225,-0.65
hint_prob,1294,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33142000000000005,0.0,0.32579,1.1225,-0.662
hint_prob,1295,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.33160000000000006,0.0,0.3257,1.1225,-0.756
hint_prob,1296,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.3311,0.0,0.32594999999999996,1.1225,-0.678
hint_prob,1297,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.33080000000000004,0.0,0.3261,1.1225,-0.642
hint_prob,1298,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.33037999999999995,0.0,0.32631,1.1225,-0.618
hint_prob,1299,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33033999999999997,0.0,0.32633,1.1225,-0.65
hint_prob,1300,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33074,0.0,0.32613,1.1225,-0.712
hint_prob,1301,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33064,0.0,0.32618,1.1225,-0.638
hint_prob,1302,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33024000000000003,0.0,0.32638,1.1225,-0.618
hint_prob,1303,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33082,0.0,0.32609,1.1225,-0.696
hint_prob,1304,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33140000000000003,0.0,0.3258,1.1225,-0.724
hint_prob,1305,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33116,0.0,0.32592,1.1225,-0.654
hint_prob,1306,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33202,0.0,0.32549,1.1225,-0.676
hint_prob,1307,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33076,0.0,0.32612,1.1225,-0.584
hint_prob,1308,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33048,0.0,0.32626,1.1225,-0.666
hint_prob,1309,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33094,0.0,0.32603000000000004,1.1225,-0.622
hint_prob,1310,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.3,0.5015259409969481,-0.33124,0.0,0.32588,1.1225,-0.666
hint_prob,1311,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33058,0.0,0.32621,1.1225,-0.616
hint_prob,1312,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32994000000000007,0.0,0.32653,1.1225,-0.604
hint_prob,1313,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32994,0.0,0.32653,1.1225,-0.672
hint_prob,1314,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33018000000000003,0.0,0.32641,1.1225,-0.686
hint_prob,1315,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32931999999999995,0.0,0.32683999999999996,1.1225,-0.608
hint_prob,1316,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33027999999999996,0.0,0.32636,1.1225,-0.744
hint_prob,1317,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33074000000000003,0.0,0.32613,1.1225,-0.69
hint_prob,1318,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33161999999999997,0.0,0.32569000000000004,1.1225,-0.718
hint_prob,1319,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33202,0.0,0.32549,1.1225,-0.686
hint_prob,1320,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33238000000000006,0.0,0.32531,1.1225,-0.696
hint_prob,1321,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33299999999999996,0.0,0.325,1.1225,-0.712
hint_prob,1322,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.3333,0.0,0.32484999999999997,1.1225,-0.632
hint_prob,1323,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33459999999999995,0.0,0.32420000000000004,1.1225,-0.744
hint_prob,1324,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.3344,0.0,0.3243,1.1225,-0.658
hint_prob,1325,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33501999999999993,0.0,0.32399,1.1225,-0.674
hint_prob,1326,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33536,0.0,0.32382000000000005,1.1225,-0.66
hint_prob,1327,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.33472,0.0,0.32414000000000004,1.1225,-0.576
hint_prob,1328,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.3348,0.0,0.32410000000000005,1.1225,-0.678
hint_prob,1329,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.335,0.0,0.324,1.1225,-0.726
hint_prob,1330,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33513999999999994,0.0,0.32393,1.1225,-0.656
hint_prob,1331,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33608000000000005,0.0,0.32346,1.1225,-0.754
hint_prob,1332,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33605999999999997,0.0,0.32347000000000004,1.1225,-0.648
hint_prob,1333,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33583999999999997,0.0,0.32358000000000003,1.1225,-0.726
hint_prob,1334,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.3353400000000001,0.0,0.32383,1.1225,-0.546
hint_prob,1335,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.335,0.0,0.324,1.1225,-0.664
hint_prob,1336,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33514000000000005,0.0,0.32393,1.1225,-0.636
hint_prob,1337,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33507999999999993,0.0,0.32396,1.1225,-0.678
hint_prob,1338,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33454,0.0,0.32423,1.1225,-0.624
hint_prob,1339,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.3342,0.0,0.32439999999999997,1.1225,-0.638
hint_prob,1340,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.35,0.4613428280773143,-0.33362,0.0,0.32469000000000003,1.1225,-0.698
hint_prob,1341,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.3325,0.0,0.32525,1.1225,-0.612
hint_prob,1342,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33252000000000004,0.0,0.32524000000000003,1.1225,-0.68
hint_prob,1343,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33390000000000003,0.0,0.32455000000000006,1.1225,-0.788
hint_prob,1344,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33364,0.0,0.32468,1.1225,-0.636
hint_prob,1345,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33233999999999997,0.0,0.32533,1.1225,-0.626
hint_prob,1346,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33232,0.0,0.32533999999999996,1.1225,-0.676
hint_prob,1347,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33202,0.0,0.32549,1.1225,-0.612
hint_prob,1348,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3325,0.0,0.32525,1.1225,-0.666
hint_prob,1349,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33226000000000006,0.0,0.32537,1.1225,-0.626
hint_prob,1350,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.33168,0.0,0.32566,1.1225,-0.654
hint_prob,1351,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33212,0.0,0.32544000000000006,1.1225,-0.682
hint_prob,1352,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.3325,0.0,0.32525,1.1225,-0.656
hint_prob,1353,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33155999999999997,0.0,0.32572,1.1225,-0.602
hint_prob,1354,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33065999999999995,0.0,0.32616999999999996,1.1225,-0.634
hint_prob,1355,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33074000000000003,0.0,0.32613,1.1225,-0.662
hint_prob,1356,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32984,0.0,0.32658000000000004,1.1225,-0.586
hint_prob,1357,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33065999999999995,0.0,0.32617000000000007,1.1225,-0.666
hint_prob,1358,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33094,0.0,0.32603000000000004,1.1225,-0.694
hint_prob,1359,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.33132,0.0,0.32584,1.1225,-0.66
hint_prob,1360,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33120000000000005,0.0,0.3259,1.1225,-0.654
hint_prob,1361,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33190000000000003,0.0,0.32555,1.1225,-0.686
hint_prob,1362,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33218,0.0,0.32541000000000003,1.1225,-0.632
hint_prob,1363,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33246000000000003,0.0,0.32527,1.1225,-0.7
hint_prob,1364,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33244,0.0,0.32528,1.1225,-0.684
hint_prob,1365,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33282000000000006,0.0,0.32509,1.1225,-0.646
hint_prob,1366,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33258000000000004,0.0,0.32521,1.1225,-0.72
hint_prob,1367,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33232,0.0,0.32533999999999996,1.1225,-0.664
hint_prob,1368,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33102000000000004,0.0,0.32599000000000006,1.1225,-0.588
hint_prob,1369,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33138000000000006,0.0,0.32581000000000004,1.1225,-0.722
hint_prob,1370,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33141999999999994,0.0,0.32579,1.1225,-0.7
hint_prob,1371,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33056,0.0,0.32622,1.1225,-0.626
hint_prob,1372,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.33068000000000003,0.0,0.32616,1.1225,-0.644
hint_prob,1373,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32986000000000004,0.0,0.32657,1.1225,-0.662
hint_prob,1374,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.35,0.4613428280773143,-0.32936,0.0,0.32682,1.1225,-0.608
hint_prob,1375,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.3294,0.0,0.3268,1.1225,-0.678
hint_prob,1376,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32948,0.0,0.32676,1.1225,-0.668
hint_prob,1377,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33025999999999994,0.0,0.32637,1.1225,-0.654
hint_prob,1378,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.33002000000000004,0.0,0.32649,1.1225,-0.654
hint_prob,1379,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.32944,0.0,0.32678000000000007,1.1225,-0.668
hint_prob,1380,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32994000000000007,0.0,0.32653,1.1225,-0.706
hint_prob,1381,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32988,0.0,0.32655999999999996,1.1225,-0.748
hint_prob,1382,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.33012,0.0,0.32644,1.1225,-0.672
hint_prob,1383,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32966,0.0,0.32667,1.1225,-0.68
hint_prob,1384,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33126,0.0,0.32587000000000005,1.1225,-0.706
hint_prob,1385,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33174,0.0,0.32563000000000003,1.1225,-0.712
hint_prob,1386,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33186,0.0,0.32557,1.1225,-0.648
hint_prob,1387,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.33188,0.0,0.32556000000000007,1.1225,-0.68
hint_prob,1388,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33218000000000003,0.0,0.32541000000000003,1.1225,-0.654
hint_prob,1389,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.33218000000000003,0.0,0.32541,1.1225,-0.638
hint_prob,1390,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33182,0.0,0.32559,1.1225,-0.662
hint_prob,1391,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33240000000000003,0.0,0.32530000000000003,1.1225,-0.67
hint_prob,1392,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.33183999999999997,0.0,0.32558,1.1225,-0.624
hint_prob,1393,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33048,0.0,0.32626,1.1225,-0.652
hint_prob,1394,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3305,0.0,0.32625,1.1225,-0.638
hint_prob,1395,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.331,0.0,0.326,1.1225,-0.676
hint_prob,1396,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.3305,0.0,0.32625,1.1225,-0.626
hint_prob,1397,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33066,0.0,0.32617000000000007,1.1225,-0.628
hint_prob,1398,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33108000000000004,0.0,0.32596,1.1225,-0.708
hint_prob,1399,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33164,0.0,0.32567999999999997,1.1225,-0.682
hint_prob,1400,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33155999999999997,0.0,0.32572,1.1225,-0.646
hint_prob,1401,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.656
hint_prob,1402,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33096000000000003,0.0,0.32602000000000003,1.1225,-0.622
hint_prob,1403,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.3312800000000001,0.0,0.32586,1.1225,-0.634
hint_prob,1404,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33140000000000003,0.0,0.32580000000000003,1.1225,-0.646
hint_prob,1405,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33159999999999995,0.0,0.3257,1.1225,-0.682
hint_prob,1406,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33234,0.0,0.32533,1.1225,-0.66
hint_prob,1407,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33258000000000004,0.0,0.32521,1.1225,-0.69
hint_prob,1408,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33218,0.0,0.32541000000000003,1.1225,-0.654
hint_prob,1409,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33270000000000005,0.0,0.32515,1.1225,-0.712
hint_prob,1410,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.33271999999999996,0.0,0.32514000000000004,1.1225,-0.656
hint_prob,1411,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.55,0.5040691759918616,-0.33240000000000003,0.0,0.32530000000000003,1.1225,-0.654
hint_prob,1412,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.85,0.4664292980671414,-0.33246000000000003,0.0,0.32527,1.1225,-0.638
hint_prob,1413,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.6,0.5147507629704985,-0.33204,0.0,0.32548,1.1225,-0.658
hint_prob,1414,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.33216,0.0,0.32542000000000004,1.1225,-0.696
hint_prob,1415,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.33288000000000006,0.0,0.32506,1.1225,-0.718
hint_prob,1416,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.33283999999999997,0.0,0.32508000000000004,1.1225,-0.716
hint_prob,1417,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33283999999999997,0.0,0.32508000000000004,1.1225,-0.664
hint_prob,1418,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.33385999999999993,0.0,0.32457,1.1225,-0.69
hint_prob,1419,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.3324,0.0,0.32530000000000003,1.1225,-0.576
hint_prob,1420,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.3,0.4608341810783316,-0.33244,0.0,0.32528,1.1225,-0.704
hint_prob,1421,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33296,0.0,0.32502000000000003,1.1225,-0.678
hint_prob,1422,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33324,0.0,0.32488,1.1225,-0.672
hint_prob,1423,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33358,0.0,0.32471000000000005,1.1225,-0.696
hint_prob,1424,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33410000000000006,0.0,0.32445,1.1225,-0.66
hint_prob,1425,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33402,0.0,0.32449,1.1225,-0.67
hint_prob,1426,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33396000000000003,0.0,0.32452,1.1225,-0.662
hint_prob,1427,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33386000000000005,0.0,0.32457,1.1225,-0.644
hint_prob,1428,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33356,0.0,0.32472,1.1225,-0.624
hint_prob,1429,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.35,0.4613428280773143,-0.33390000000000003,0.0,0.32455000000000006,1.1225,-0.702
hint_prob,1430,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.33355999999999997,0.0,0.32472,1.1225,-0.672
hint_prob,1431,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33281999999999995,0.0,0.32509,1.1225,-0.674
hint_prob,1432,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.3331,0.0,0.32495000000000007,1.1225,-0.7
hint_prob,1433,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.333,0.0,0.325,1.1225,-0.67
hint_prob,1434,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.33283999999999997,0.0,0.32508000000000004,1.1225,-0.69
hint_prob,1435,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33268000000000003,0.0,0.32516,1.1225,-0.696
hint_prob,1436,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33334,0.0,0.32483000000000006,1.1225,-0.714
hint_prob,1437,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33334,0.0,0.32483000000000006,1.1225,-0.68
hint_prob,1438,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.33311999999999997,0.0,0.32494,1.1225,-0.632
hint_prob,1439,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33346,0.0,0.32477000000000006,1.1225,-0.672
hint_prob,1440,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.33362,0.0,0.32469000000000003,1.1225,-0.678
hint_prob,1441,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33342,0.0,0.32478999999999997,1.1225,-0.65
hint_prob,1442,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33372,0.0,0.32464,1.1225,-0.654
hint_prob,1443,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.33392000000000005,0.0,0.32454,1.1225,-0.672
hint_prob,1444,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33431999999999995,0.0,0.32433999999999996,1.1225,-0.678
hint_prob,1445,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33366,0.0,0.32467,1.1225,-0.61
hint_prob,1446,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.33385999999999993,0.0,0.32457,1.1225,-0.646
hint_prob,1447,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.33364,0.0,0.32468,1.1225,-0.606
hint_prob,1448,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.33382,0.0,0.32459000000000005,1.1225,-0.726
hint_prob,1449,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33354,0.0,0.32472999999999996,1.1225,-0.654
hint_prob,1450,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33312,0.0,0.32494,1.1225,-0.604
hint_prob,1451,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33254,0.0,0.32522999999999996,1.1225,-0.598
hint_prob,1452,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33358,0.0,0.32471000000000005,1.1225,-0.726
hint_prob,1453,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33348,0.0,0.32476,1.1225,-0.624
hint_prob,1454,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.33386000000000005,0.0,0.32457,1.1225,-0.684
hint_prob,1455,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.33336,0.0,0.32482,1.1225,-0.632
hint_prob,1456,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33303999999999995,0.0,0.32498,1.1225,-0.628
hint_prob,1457,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.3326,0.0,0.32520000000000004,1.1225,-0.646
hint_prob,1458,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.2,0.5005086469989828,-0.33270000000000005,0.0,0.32515,1.1225,-0.664
hint_prob,1459,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33158,0.0,0.32571,1.1225,-0.6
hint_prob,1460,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33174,0.0,0.32563000000000003,1.1225,-0.672
hint_prob,1461,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.33116,0.0,0.32592,1.1225,-0.596
hint_prob,1462,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33122,0.0,0.32589,1.1225,-0.644
hint_prob,1463,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33165999999999995,0.0,0.32567,1.1225,-0.702
hint_prob,1464,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33102000000000004,0.0,0.32599000000000006,1.1225,-0.632
hint_prob,1465,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.3,0.4608341810783316,-0.32982,0.0,0.32659,1.1225,-0.598
hint_prob,1466,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.3284,0.0,0.3273,1.1225,-0.574
hint_prob,1467,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32766,0.0,0.32767,1.1225,-0.59
hint_prob,1468,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32742,0.0,0.32778999999999997,1.1225,-0.666
hint_prob,1469,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32816,0.0,0.32742,1.1225,-0.65
hint_prob,1470,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.35,0.4613428280773143,-0.32714000000000004,0.0,0.32793000000000005,1.1225,-0.602
hint_prob,1471,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.32702,0.0,0.32799,1.1225,-0.666
hint_prob,1472,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32736000000000004,0.0,0.32782000000000006,1.1225,-0.706
hint_prob,1473,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32716,0.0,0.32792,1.1225,-0.676
hint_prob,1474,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.32724,0.0,0.32788000000000006,1.1225,-0.668
hint_prob,1475,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32681999999999994,0.0,0.32809,1.1225,-0.628
hint_prob,1476,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.3264,0.0,0.3283,1.1225,-0.62
hint_prob,1477,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32728,0.0,0.32786000000000004,1.1225,-0.732
hint_prob,1478,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32699999999999996,0.0,0.32799999999999996,1.1225,-0.596
hint_prob,1479,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32762,0.0,0.32769,1.1225,-0.764
hint_prob,1480,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32794000000000006,0.0,0.32753,1.1225,-0.704
hint_prob,1481,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.25,0.4603255340793489,-0.32774000000000003,0.0,0.32763000000000003,1.1225,-0.654
hint_prob,1482,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32716,0.0,0.32792,1.1225,-0.642
hint_prob,1483,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3271,0.0,0.32795,1.1225,-0.664
hint_prob,1484,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32624000000000003,0.0,0.32838,1.1225,-0.604
hint_prob,1485,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32542000000000004,0.0,0.32878999999999997,1.1225,-0.614
hint_prob,1486,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.32498000000000005,0.0,0.32901,1.1225,-0.67
hint_prob,1487,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.32488,0.0,0.32905999999999996,1.1225,-0.67
hint_prob,1488,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32516,0.0,0.32892000000000005,1.1225,-0.66
hint_prob,1489,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32508000000000004,0.0,0.32896000000000003,1.1225,-0.664
hint_prob,1490,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32502,0.0,0.32899,1.1225,-0.672
hint_prob,1491,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.32536000000000004,0.0,0.32882000000000006,1.1225,-0.684
hint_prob,1492,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32537999999999995,0.0,0.32881,1.1225,-0.656
hint_prob,1493,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.32543999999999995,0.0,0.32878,1.1225,-0.678
hint_prob,1494,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32552,0.0,0.32874000000000003,1.1225,-0.686
hint_prob,1495,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32632,0.0,0.32834,1.1225,-0.69
hint_prob,1496,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32634,0.0,0.32833,1.1225,-0.648
hint_prob,1497,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32687999999999995,0.0,0.32805999999999996,1.1225,-0.66
hint_prob,1498,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32624000000000003,0.0,0.32838,1.1225,-0.662
hint_prob,1499,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32614000000000004,0.0,0.32843000000000006,1.1225,-0.644
hint_prob,1500,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.3265600000000001,0.0,0.32821999999999996,1.1225,-0.646
hint_prob,1501,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32658000000000004,0.0,0.32821,1.1225,-0.6
hint_prob,1502,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32667999999999997,0.0,0.32816,1.1225,-0.736
hint_prob,1503,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32766,0.0,0.32767,1.1225,-0.722
hint_prob,1504,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.3281,0.0,0.32744999999999996,1.1225,-0.728
hint_prob,1505,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.3291800000000001,0.0,0.32691000000000003,1.1225,-0.74
hint_prob,1506,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32980000000000004,0.0,0.32659999999999995,1.1225,-0.69
hint_prob,1507,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.33022000000000007,0.0,0.32639,1.1225,-0.688
hint_prob,1508,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32992,0.0,0.32654000000000005,1.1225,-0.634
hint_prob,1509,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.33089999999999997,0.0,0.32605000000000006,1.1225,-0.698
hint_prob,1510,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32954,0.0,0.32673,1.1225,-0.536
hint_prob,1511,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33124,0.0,0.32588,1.1225,-0.766
hint_prob,1512,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33108,0.0,0.32596,1.1225,-0.628
hint_prob,1513,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33072,0.0,0.32614,1.1225,-0.666
hint_prob,1514,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33129999999999993,0.0,0.32585000000000003,1.1225,-0.69
hint_prob,1515,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33149999999999996,0.0,0.32575000000000004,1.1225,-0.618
hint_prob,1516,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33256,0.0,0.32522,1.1225,-0.68
hint_prob,1517,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.33272000000000007,0.0,0.32514000000000004,1.1225,-0.606
hint_prob,1518,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33158,0.0,0.32571000000000006,1.1225,-0.552
hint_prob,1519,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33149999999999996,0.0,0.32575000000000004,1.1225,-0.642
hint_prob,1520,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.33193999999999996,0.0,0.32553,1.1225,-0.646
hint_prob,1521,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33194,0.0,0.32553,1.1225,-0.666
hint_prob,1522,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33155999999999997,0.0,0.32572,1.1225,-0.668
hint_prob,1523,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.8,0.5066124109867751,-0.3317,0.0,0.32565000000000005,1.1225,-0.69
hint_prob,1524,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.33182,0.0,0.32559000000000005,1.1225,-0.68
hint_prob,1525,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33226000000000006,0.0,0.32537,1.1225,-0.672
hint_prob,1526,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33287999999999995,0.0,0.32506,1.1225,-0.682
hint_prob,1527,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33226,0.0,0.32537,1.1225,-0.67
hint_prob,1528,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33302,0.0,0.32499,1.1225,-0.672
hint_prob,1529,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33238,0.0,0.32531,1.1225,-0.7
hint_prob,1530,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33158,0.0,0.32571,1.1225,-0.624
hint_prob,1531,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33178,0.0,0.32561,1.1225,-0.674
hint_prob,1532,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33198,0.0,0.32551,1.1225,-0.662
hint_prob,1533,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.3329,0.0,0.32505,1.1225,-0.756
hint_prob,1534,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33368000000000003,0.0,0.32466,1.1225,-0.682
hint_prob,1535,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.33386000000000005,0.0,0.32457,1.1225,-0.632
hint_prob,1536,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33390000000000003,0.0,0.32455,1.1225,-0.674
hint_prob,1537,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33403999999999995,0.0,0.32448,1.1225,-0.684
hint_prob,1538,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33438,0.0,0.32431000000000004,1.1225,-0.694
hint_prob,1539,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.33405999999999997,0.0,0.32447000000000004,1.1225,-0.632
hint_prob,1540,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.33362,0.0,0.32469000000000003,1.1225,-0.628
hint_prob,1541,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.33391999999999994,0.0,0.32454,1.1225,-0.714
hint_prob,1542,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.4,0.4516785350966429,-0.33399999999999996,0.0,0.3245,1.1225,-0.664
hint_prob,1543,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.33344,0.0,0.32478,1.1225,-0.622
hint_prob,1544,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33390000000000003,0.0,0.32455,1.1225,-0.732
hint_prob,1545,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3343,0.0,0.32435,1.1225,-0.73
hint_prob,1546,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.33456,0.0,0.32422000000000006,1.1225,-0.674
hint_prob,1547,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3343,0.0,0.32435,1.1225,-0.634
hint_prob,1548,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33366,0.0,0.32467,1.1225,-0.598
hint_prob,1549,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.33314,0.0,0.32493,1.1225,-0.592
hint_prob,1550,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33274000000000004,0.0,0.32513,1.1225,-0.606
hint_prob,1551,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.3336,0.0,0.3247,1.1225,-0.686
hint_prob,1552,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.33216,0.0,0.32542000000000004,1.1225,-0.592
hint_prob,1553,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33136000000000004,0.0,0.32582,1.1225,-0.642
hint_prob,1554,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.3308,0.0,0.3261,1.1225,-0.672
hint_prob,1555,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33065999999999995,0.0,0.32617000000000007,1.1225,-0.726
hint_prob,1556,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.33024000000000003,0.0,0.32638,1.1225,-0.648
hint_prob,1557,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32925999999999994,0.0,0.32687000000000005,1.1225,-0.59
hint_prob,1558,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.3292400000000001,0.0,0.32687999999999995,1.1225,-0.632
hint_prob,1559,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.3290600000000001,0.0,0.32697000000000004,1.1225,-0.68
hint_prob,1560,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.3306,0.0,0.32620000000000005,1.1225,-0.69
hint_prob,1561,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32972,0.0,0.32664000000000004,1.1225,-0.678
hint_prob,1562,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.32968000000000003,0.0,0.32666000000000006,1.1225,-0.624
hint_prob,1563,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32954,0.0,0.32673,1.1225,-0.652
hint_prob,1564,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.3284,0.0,0.3273,1.1225,-0.576
hint_prob,1565,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32842,0.0,0.32728999999999997,1.1225,-0.62
hint_prob,1566,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.32828,0.0,0.32736,1.1225,-0.666
hint_prob,1567,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32867999999999997,0.0,0.32716,1.1225,-0.646
hint_prob,1568,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32936,0.0,0.32681999999999994,1.1225,-0.62
hint_prob,1569,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.3292,0.0,0.32689999999999997,1.1225,-0.626
hint_prob,1570,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32908000000000004,0.0,0.32696000000000003,1.1225,-0.634
hint_prob,1571,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32858,0.0,0.32721000000000006,1.1225,-0.616
hint_prob,1572,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32824,0.0,0.32738000000000006,1.1225,-0.634
hint_prob,1573,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32762,0.0,0.32769,1.1225,-0.628
hint_prob,1574,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32806,0.0,0.32747,1.1225,-0.724
hint_prob,1575,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32846,0.0,0.32726999999999995,1.1225,-0.712
hint_prob,1576,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32858000000000004,0.0,0.32721000000000006,1.1225,-0.694
hint_prob,1577,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32805999999999996,0.0,0.32747,1.1225,-0.618
hint_prob,1578,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.4,0.5025432349949135,-0.32838,0.0,0.32731,1.1225,-0.704
hint_prob,1579,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32862,0.0,0.32719000000000004,1.1225,-0.724
hint_prob,1580,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.6,0.5045778229908444,-0.32924,0.0,0.32688,1.1225,-0.686
hint_prob,1581,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32872,0.0,0.32714,1.1225,-0.622
hint_prob,1582,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32872,0.0,0.32714,1.1225,-0.662
hint_prob,1583,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.85,0.4664292980671414,-0.32798,0.0,0.32750999999999997,1.1225,-0.682
hint_prob,1584,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.3276,0.0,0.32769999999999994,1.1225,-0.644
hint_prob,1585,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.32844,0.0,0.32728,1.1225,-0.716
hint_prob,1586,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32848,0.0,0.32726000000000005,1.1225,-0.678
hint_prob,1587,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32758000000000004,0.0,0.32771000000000006,1.1225,-0.594
hint_prob,1588,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.327,0.0,0.32800000000000007,1.1225,-0.636
hint_prob,1589,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32712,0.0,0.32793999999999995,1.1225,-0.644
hint_prob,1590,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.3281,0.0,0.32745,1.1225,-0.726
hint_prob,1591,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.4,0.461851475076297,-0.32778000000000007,0.0,0.32760999999999996,1.1225,-0.682
hint_prob,1592,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32848,0.0,0.32726,1.1225,-0.734
hint_prob,1593,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32914,0.0,0.32693,1.1225,-0.688
hint_prob,1594,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32814,0.0,0.32743,1.1225,-0.632
hint_prob,1595,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32714,0.0,0.32793,1.1225,-0.63
hint_prob,1596,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32677999999999996,0.0,0.32811,1.1225,-0.638
hint_prob,1597,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32683999999999996,0.0,0.32808,1.1225,-0.64
hint_prob,1598,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32783999999999996,0.0,0.32758000000000004,1.1225,-0.698
hint_prob,1599,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32886000000000004,0.0,0.32707,1.1225,-0.694
hint_prob,1600,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32915999999999995,0.0,0.32692,1.1225,-0.636
hint_prob,1601,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.32862,0.0,0.32719000000000004,1.1225,-0.632
hint_prob,1602,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.3285,0.0,0.32725000000000004,1.1225,-0.58
hint_prob,1603,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32952,0.0,0.32674,1.1225,-0.744
hint_prob,1604,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32956,0.0,0.32672000000000007,1.1225,-0.676
hint_prob,1605,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32898000000000005,0.0,0.32701,1.1225,-0.668
hint_prob,1606,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.32867999999999997,0.0,0.32716,1.1225,-0.618
hint_prob,1607,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32944,0.0,0.32677999999999996,1.1225,-0.666
hint_prob,1608,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33047999999999994,0.0,0.32626000000000005,1.1225,-0.736
hint_prob,1609,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33052,0.0,0.32624000000000003,1.1225,-0.684
hint_prob,1610,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32939999999999997,0.0,0.3268,1.1225,-0.578
hint_prob,1611,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32900000000000007,0.0,0.327,1.1225,-0.638
hint_prob,1612,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.32932,0.0,0.32684,1.1225,-0.656
hint_prob,1613,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32899999999999996,0.0,0.327,1.1225,-0.62
hint_prob,1614,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.85,0.4664292980671414,-0.3296,0.0,0.3267,1.1225,-0.636
hint_prob,1615,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.32994,0.0,0.32653,1.1225,-0.654
hint_prob,1616,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32954,0.0,0.32673,1.1225,-0.626
hint_prob,1617,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32914,0.0,0.32693,1.1225,-0.606
hint_prob,1618,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32882,0.0,0.32709000000000005,1.1225,-0.588
hint_prob,1619,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32910000000000006,0.0,0.32695,1.1225,-0.654
hint_prob,1620,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32914,0.0,0.32693,1.1225,-0.638
hint_prob,1621,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32914,0.0,0.32693000000000005,1.1225,-0.616
hint_prob,1622,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32954,0.0,0.32672999999999996,1.1225,-0.674
hint_prob,1623,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32984,0.0,0.32658000000000004,1.1225,-0.658
hint_prob,1624,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32909999999999995,0.0,0.32695,1.1225,-0.65
hint_prob,1625,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32868,0.0,0.32716,1.1225,-0.67
hint_prob,1626,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32874,0.0,0.32713000000000003,1.1225,-0.7
hint_prob,1627,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32882000000000006,0.0,0.32709000000000005,1.1225,-0.626
hint_prob,1628,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32894000000000007,0.0,0.32703000000000004,1.1225,-0.716
hint_prob,1629,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32777999999999996,0.0,0.32760999999999996,1.1225,-0.608
hint_prob,1630,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32694,0.0,0.32803,1.1225,-0.602
hint_prob,1631,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32692,0.0,0.32804,1.1225,-0.62
hint_prob,1632,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.722
hint_prob,1633,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32614,0.0,0.32843000000000006,1.1225,-0.544
hint_prob,1634,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.32628,0.0,0.32836000000000004,1.1225,-0.658
hint_prob,1635,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32548,0.0,0.32876000000000005,1.1225,-0.636
hint_prob,1636,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32552,0.0,0.32874,1.1225,-0.682
hint_prob,1637,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.3256,0.0,0.3287,1.1225,-0.602
hint_prob,1638,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.326,0.0,0.3285,1.1225,-0.676
hint_prob,1639,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.32683999999999996,0.0,0.3280800000000001,1.1225,-0.728
hint_prob,1640,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32661999999999997,0.0,0.32819000000000004,1.1225,-0.704
hint_prob,1641,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32722,0.0,0.32789,1.1225,-0.742
hint_prob,1642,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.6,0.4638860630722279,-0.32655999999999996,0.0,0.32822,1.1225,-0.668
hint_prob,1643,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32672000000000007,0.0,0.32814,1.1225,-0.704
hint_prob,1644,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.15,0.5101729399796541,-0.32724000000000003,0.0,0.32787999999999995,1.1225,-0.684
hint_prob,1645,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32694,0.0,0.32803,1.1225,-0.6
hint_prob,1646,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32718,0.0,0.32791,1.1225,-0.662
hint_prob,1647,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.674
hint_prob,1648,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32688,0.0,0.32806,1.1225,-0.634
hint_prob,1649,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32674,0.0,0.32813000000000003,1.1225,-0.68
hint_prob,1650,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32734,0.0,0.32783,1.1225,-0.696
hint_prob,1651,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32763999999999993,0.0,0.32768,1.1225,-0.662
hint_prob,1652,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32834,0.0,0.32733000000000007,1.1225,-0.65
hint_prob,1653,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.3275,0.0,0.32775000000000004,1.1225,-0.66
hint_prob,1654,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32772,0.0,0.32764000000000004,1.1225,-0.698
hint_prob,1655,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.32736,0.0,0.32781999999999994,1.1225,-0.632
hint_prob,1656,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32804,0.0,0.32748,1.1225,-0.686
hint_prob,1657,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32777999999999996,0.0,0.32761,1.1225,-0.64
hint_prob,1658,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32688,0.0,0.32805999999999996,1.1225,-0.646
hint_prob,1659,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32671999999999995,0.0,0.32814,1.1225,-0.668
hint_prob,1660,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32714000000000004,0.0,0.32793,1.1225,-0.62
hint_prob,1661,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.15,0.5,-0.32787999999999995,0.0,0.3275600000000001,1.1225,-0.712
hint_prob,1662,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32808,0.0,0.32746000000000003,1.1225,-0.676
hint_prob,1663,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32858000000000004,0.0,0.32721000000000006,1.1225,-0.67
hint_prob,1664,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32874,0.0,0.32713000000000003,1.1225,-0.652
hint_prob,1665,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32864000000000004,0.0,0.32718,1.1225,-0.644
hint_prob,1666,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32866,0.0,0.32716999999999996,1.1225,-0.628
hint_prob,1667,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.45,0.4623601220752798,-0.32932,0.0,0.32684,1.1225,-0.672
hint_prob,1668,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32964,0.0,0.32667999999999997,1.1225,-0.62
hint_prob,1669,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32924,0.0,0.32688,1.1225,-0.614
hint_prob,1670,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32946,0.0,0.32677,1.1225,-0.66
hint_prob,1671,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.32968000000000003,0.0,0.32665999999999995,1.1225,-0.638
hint_prob,1672,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3297,0.0,0.32665000000000005,1.1225,-0.676
hint_prob,1673,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32962,0.0,0.32669000000000004,1.1225,-0.65
hint_prob,1674,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32902000000000003,0.0,0.32699,1.1225,-0.59
hint_prob,1675,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.32882,0.0,0.32709000000000005,1.1225,-0.65
hint_prob,1676,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32854000000000005,0.0,0.32722999999999997,1.1225,-0.672
hint_prob,1677,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32924,0.0,0.32688,1.1225,-0.696
hint_prob,1678,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32772,0.0,0.32763999999999993,1.1225,-0.564
hint_prob,1679,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32805999999999996,0.0,0.3274700000000001,1.1225,-0.642
hint_prob,1680,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.32817999999999997,0.0,0.32741,1.1225,-0.614
hint_prob,1681,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,50.8,0.5167853509664293,-0.32832,0.0,0.32734,1.1225,-0.634
hint_prob,1682,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.32775999999999994,0.0,0.32762,1.1225,-0.666
hint_prob,1683,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.3296,0.0,0.3267,1.1225,-0.728
hint_prob,1684,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32894,0.0,0.32702999999999993,1.1225,-0.592
hint_prob,1685,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32855999999999996,0.0,0.32722,1.1225,-0.598
hint_prob,1686,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32834,0.0,0.32733000000000007,1.1225,-0.66
hint_prob,1687,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32939999999999997,0.0,0.3268,1.1225,-0.708
hint_prob,1688,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.3293000000000001,0.0,0.32685,1.1225,-0.666
hint_prob,1689,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32874000000000003,0.0,0.32713000000000003,1.1225,-0.672
hint_prob,1690,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.32828,0.0,0.32736,1.1225,-0.658
hint_prob,1691,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32693999999999995,0.0,0.32803000000000004,1.1225,-0.608
hint_prob,1692,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32644,0.0,0.32828,1.1225,-0.618
hint_prob,1693,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.32592,0.0,0.32854,1.1225,-0.652
hint_prob,1694,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32548,0.0,0.32876000000000005,1.1225,-0.64
hint_prob,1695,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3258,0.0,0.32860000000000006,1.1225,-0.632
hint_prob,1696,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.85,0.5071210579857579,-0.32531999999999994,0.0,0.32884,1.1225,-0.614
hint_prob,1697,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.32536000000000004,0.0,0.32882000000000006,1.1225,-0.678
hint_prob,1698,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.32552,0.0,0.32874,1.1225,-0.65
hint_prob,1699,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.1,0.4587995930824008,-0.3257,0.0,0.32864999999999994,1.1225,-0.698
hint_prob,1700,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.65,0.4643947100712106,-0.3256,0.0,0.3287,1.1225,-0.686
hint_prob,1701,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.32572,0.0,0.32864,1.1225,-0.674
hint_prob,1702,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32548,0.0,0.32876,1.1225,-0.626
hint_prob,1703,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32526000000000005,0.0,0.32887,1.1225,-0.638
hint_prob,1704,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32394,0.0,0.32952999999999993,1.1225,-0.566
hint_prob,1705,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.32384,0.0,0.32958000000000004,1.1225,-0.622
hint_prob,1706,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32358000000000003,0.0,0.32971000000000006,1.1225,-0.66
hint_prob,1707,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32410000000000005,0.0,0.32945,1.1225,-0.692
hint_prob,1708,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32416000000000006,0.0,0.32942,1.1225,-0.652
hint_prob,1709,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32404000000000005,0.0,0.32948,1.1225,-0.656
hint_prob,1710,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.0,0.4577822990844354,-0.3247,0.0,0.32915,1.1225,-0.686
hint_prob,1711,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.3245,0.0,0.32925,1.1225,-0.692
hint_prob,1712,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.7,0.4547304170905392,-0.32316,0.0,0.32992000000000005,1.1225,-0.542
hint_prob,1713,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32295999999999997,0.0,0.33002000000000004,1.1225,-0.65
hint_prob,1714,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3226,0.0,0.33020000000000005,1.1225,-0.616
hint_prob,1715,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.35,0.5020345879959308,-0.32246,0.0,0.33027,1.1225,-0.63
hint_prob,1716,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32254000000000005,0.0,0.33023,1.1225,-0.636
hint_prob,1717,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.6,0.4944048830111903,-0.32368,0.0,0.32966,1.1225,-0.786
hint_prob,1718,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32444,0.0,0.32928,1.1225,-0.696
hint_prob,1719,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.3251,0.0,0.32895,1.1225,-0.68
hint_prob,1720,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.25,0.4603255340793489,-0.32525999999999994,0.0,0.32887,1.1225,-0.676
hint_prob,1721,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32552,0.0,0.32874000000000003,1.1225,-0.664
hint_prob,1722,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.3256,0.0,0.3287,1.1225,-0.684
hint_prob,1723,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32602000000000003,0.0,0.32848999999999995,1.1225,-0.692
hint_prob,1724,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.3261,0.0,0.3284500000000001,1.1225,-0.598
hint_prob,1725,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.32628,0.0,0.32836,1.1225,-0.668
hint_prob,1726,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.32638,0.0,0.32831000000000005,1.1225,-0.682
hint_prob,1727,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32574,0.0,0.32863,1.1225,-0.632
hint_prob,1728,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32689999999999997,0.0,0.32805000000000006,1.1225,-0.68
hint_prob,1729,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.3267,0.0,0.32815,1.1225,-0.622
hint_prob,1730,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32726,0.0,0.32787000000000005,1.1225,-0.67
hint_prob,1731,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32732,0.0,0.32783999999999996,1.1225,-0.64
hint_prob,1732,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32808,0.0,0.32746000000000003,1.1225,-0.742
hint_prob,1733,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32686,0.0,0.32807000000000003,1.1225,-0.606
hint_prob,1734,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32702000000000003,0.0,0.32799000000000006,1.1225,-0.608
hint_prob,1735,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32724000000000003,0.0,0.32787999999999995,1.1225,-0.62
hint_prob,1736,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32665999999999995,0.0,0.32817,1.1225,-0.602
hint_prob,1737,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.32722,0.0,0.32789,1.1225,-0.764
hint_prob,1738,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32661999999999997,0.0,0.32819000000000004,1.1225,-0.606
hint_prob,1739,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.25,0.5010172939979655,-0.32606,0.0,0.32847000000000004,1.1225,-0.616
hint_prob,1740,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32598,0.0,0.32850999999999997,1.1225,-0.65
hint_prob,1741,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32634,0.0,0.32833,1.1225,-0.644
hint_prob,1742,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32728,0.0,0.32786000000000004,1.1225,-0.712
hint_prob,1743,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32696,0.0,0.3280200000000001,1.1225,-0.62
hint_prob,1744,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32736,0.0,0.32782000000000006,1.1225,-0.68
hint_prob,1745,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.3275,0.0,0.32775,1.1225,-0.646
hint_prob,1746,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32838,0.0,0.32731,1.1225,-0.702
hint_prob,1747,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32796,0.0,0.32752,1.1225,-0.636
hint_prob,1748,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32780000000000004,0.0,0.3276,1.1225,-0.634
hint_prob,1749,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.327,0.0,0.32800000000000007,1.1225,-0.618
hint_prob,1750,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32696,0.0,0.3280200000000001,1.1225,-0.682
hint_prob,1751,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32696,0.0,0.32802,1.1225,-0.674
hint_prob,1752,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.32774000000000003,0.0,0.32763,1.1225,-0.704
hint_prob,1753,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32746,0.0,0.32777,1.1225,-0.61
hint_prob,1754,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32746000000000003,0.0,0.32777,1.1225,-0.566
hint_prob,1755,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32816,0.0,0.32742,1.1225,-0.692
hint_prob,1756,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.3272,0.0,0.32789999999999997,1.1225,-0.564
hint_prob,1757,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.32699999999999996,0.0,0.32800000000000007,1.1225,-0.672
hint_prob,1758,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.3276,0.0,0.32770000000000005,1.1225,-0.712
hint_prob,1759,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.65,0.5050864699898271,-0.32758,0.0,0.32771,1.1225,-0.654
hint_prob,1760,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32722,0.0,0.32789,1.1225,-0.65
hint_prob,1761,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.3,0.4710071210579857,-0.32677999999999996,0.0,0.32811,1.1225,-0.648
hint_prob,1762,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32833999999999997,0.0,0.32732999999999995,1.1225,-0.698
hint_prob,1763,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.55,0.4633774160732452,-0.32842,0.0,0.32728999999999997,1.1225,-0.658
hint_prob,1764,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32914,0.0,0.32693,1.1225,-0.688
hint_prob,1765,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32844,0.0,0.32728,1.1225,-0.56
hint_prob,1766,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.32866,0.0,0.32716999999999996,1.1225,-0.658
hint_prob,1767,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32752,0.0,0.32774000000000003,1.1225,-0.672
hint_prob,1768,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32706,0.0,0.32797000000000004,1.1225,-0.65
hint_prob,1769,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.3274,0.0,0.32780000000000004,1.1225,-0.714
hint_prob,1770,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.3274,0.0,0.32780000000000004,1.1225,-0.676
hint_prob,1771,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.32716,0.0,0.32792,1.1225,-0.64
hint_prob,1772,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.85,0.4664292980671414,-0.32694,0.0,0.32803000000000004,1.1225,-0.662
hint_prob,1773,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32622,0.0,0.32838999999999996,1.1225,-0.62
hint_prob,1774,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.32667999999999997,0.0,0.32815999999999995,1.1225,-0.644
hint_prob,1775,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32648000000000005,0.0,0.32826,1.1225,-0.648
hint_prob,1776,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.32716,0.0,0.32792,1.1225,-0.75
hint_prob,1777,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.32736000000000004,0.0,0.32781999999999994,1.1225,-0.652
hint_prob,1778,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32718,0.0,0.32791,1.1225,-0.662
hint_prob,1779,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32704,0.0,0.32798,1.1225,-0.608
hint_prob,1780,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.3267,0.0,0.32815,1.1225,-0.636
hint_prob,1781,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.32787999999999995,0.0,0.32756,1.1225,-0.758
hint_prob,1782,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.05,0.4684638860630722,-0.32702000000000003,0.0,0.32799,1.1225,-0.656
hint_prob,1783,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32702,0.0,0.32799,1.1225,-0.606
hint_prob,1784,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32739999999999997,0.0,0.32780000000000004,1.1225,-0.646
hint_prob,1785,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32738,0.0,0.32781000000000005,1.1225,-0.618
hint_prob,1786,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32798,0.0,0.32751,1.1225,-0.662
hint_prob,1787,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32698,0.0,0.32801,1.1225,-0.664
hint_prob,1788,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.3267,0.0,0.32815000000000005,1.1225,-0.578
hint_prob,1789,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.32674,0.0,0.32813,1.1225,-0.62
hint_prob,1790,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.32744,0.0,0.32778000000000007,1.1225,-0.72
hint_prob,1791,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32824000000000003,0.0,0.32738,1.1225,-0.724
hint_prob,1792,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32762,0.0,0.32769,1.1225,-0.65
hint_prob,1793,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32756,0.0,0.32772,1.1225,-0.614
hint_prob,1794,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32666000000000006,0.0,0.32817,1.1225,-0.59
hint_prob,1795,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.327,0.0,0.32800000000000007,1.1225,-0.68
hint_prob,1796,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.3268,0.0,0.3281,1.1225,-0.682
hint_prob,1797,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.32738,0.0,0.32781000000000005,1.1225,-0.694
hint_prob,1798,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.3274,0.0,0.32780000000000004,1.1225,-0.636
hint_prob,1799,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.3275,0.0,0.32775,1.1225,-0.628
hint_prob,1800,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.3268,0.0,0.32809999999999995,1.1225,-0.612
hint_prob,1801,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32667999999999997,0.0,0.32816,1.1225,-0.662
hint_prob,1802,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.2,0.5005086469989828,-0.32616,0.0,0.32842000000000005,1.1225,-0.652
hint_prob,1803,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32704,0.0,0.32798,1.1225,-0.698
hint_prob,1804,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32734,0.0,0.32783,1.1225,-0.596
hint_prob,1805,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32664000000000004,0.0,0.32818,1.1225,-0.622
hint_prob,1806,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.25,0.4603255340793489,-0.3265600000000001,0.0,0.32822,1.1225,-0.556
hint_prob,1807,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.32674,0.0,0.32813,1.1225,-0.69
hint_prob,1808,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32595999999999997,0.0,0.32852000000000003,1.1225,-0.634
hint_prob,1809,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.3264,0.0,0.32830000000000004,1.1225,-0.698
hint_prob,1810,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32658000000000004,0.0,0.32821000000000006,1.1225,-0.668
hint_prob,1811,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32716,0.0,0.32792,1.1225,-0.706
hint_prob,1812,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32714,0.0,0.32793000000000005,1.1225,-0.696
hint_prob,1813,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32672000000000007,0.0,0.32814,1.1225,-0.616
hint_prob,1814,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32666000000000006,0.0,0.3281700000000001,1.1225,-0.682
hint_prob,1815,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.65,0.4949135300101729,-0.32781999999999994,0.0,0.32759,1.1225,-0.676
hint_prob,1816,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32876,0.0,0.32712,1.1225,-0.752
hint_prob,1817,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32880000000000004,0.0,0.3271,1.1225,-0.676
hint_prob,1818,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32894,0.0,0.32702999999999993,1.1225,-0.664
hint_prob,1819,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.3278400000000001,0.0,0.32758000000000004,1.1225,-0.604
hint_prob,1820,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.9,0.4771108850457782,-0.32796,0.0,0.32752000000000003,1.1225,-0.688
hint_prob,1821,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32777999999999996,0.0,0.32761,1.1225,-0.622
hint_prob,1822,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32744,0.0,0.32777999999999996,1.1225,-0.628
hint_prob,1823,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32809999999999995,0.0,0.32745,1.1225,-0.686
hint_prob,1824,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32789999999999997,0.0,0.32755,1.1225,-0.624
hint_prob,1825,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.3282,0.0,0.3274,1.1225,-0.678
hint_prob,1826,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32744,0.0,0.32777999999999996,1.1225,-0.674
hint_prob,1827,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.3269,0.0,0.32805000000000006,1.1225,-0.598
hint_prob,1828,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.5,0.4933875890132248,-0.32688,0.0,0.32806,1.1225,-0.66
hint_prob,1829,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32766,0.0,0.32767,1.1225,-0.686
hint_prob,1830,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.85,0.4867751780264496,-0.3282,0.0,0.3274,1.1225,-0.69
hint_prob,1831,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32738,0.0,0.32781000000000005,1.1225,-0.676
hint_prob,1832,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.32748000000000005,0.0,0.32776000000000005,1.1225,-0.666
hint_prob,1833,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32839999999999997,0.0,0.32730000000000004,1.1225,-0.698
hint_prob,1834,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.15,0.4694811800610376,-0.3289,0.0,0.32705,1.1225,-0.696
hint_prob,1835,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3290199999999999,0.0,0.32699,1.1225,-0.63
hint_prob,1836,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.32852,0.0,0.32724,1.1225,-0.612
hint_prob,1837,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32822,0.0,0.32739000000000007,1.1225,-0.634
hint_prob,1838,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32856,0.0,0.32722,1.1225,-0.612
hint_prob,1839,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32846000000000003,0.0,0.32727000000000006,1.1225,-0.61
hint_prob,1840,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.95,0.4979654120040692,-0.32769999999999994,0.0,0.32765,1.1225,-0.644
hint_prob,1841,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.8,0.4659206510681586,-0.32706,0.0,0.32797000000000004,1.1225,-0.66
hint_prob,1842,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32686,0.0,0.32807000000000003,1.1225,-0.63
hint_prob,1843,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32705999999999996,0.0,0.32797000000000004,1.1225,-0.634
hint_prob,1844,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32718,0.0,0.32791,1.1225,-0.602
hint_prob,1845,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.714
hint_prob,1846,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.32626,0.0,0.32837000000000005,1.1225,-0.556
hint_prob,1847,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32608,0.0,0.32846,1.1225,-0.676
hint_prob,1848,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.32594,0.0,0.32853,1.1225,-0.622
hint_prob,1849,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32588,0.0,0.32856,1.1225,-0.622
hint_prob,1850,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32671999999999995,0.0,0.3281400000000001,1.1225,-0.696
hint_prob,1851,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.32671999999999995,0.0,0.32814,1.1225,-0.662
hint_prob,1852,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32717999999999997,0.0,0.32791,1.1225,-0.698
hint_prob,1853,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.32699999999999996,0.0,0.32799999999999996,1.1225,-0.68
hint_prob,1854,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.32766000000000006,0.0,0.32767,1.1225,-0.662
hint_prob,1855,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32800000000000007,0.0,0.3275,1.1225,-0.656
hint_prob,1856,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.32931999999999995,0.0,0.32684,1.1225,-0.688
hint_prob,1857,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32942,0.0,0.32679,1.1225,-0.7
hint_prob,1858,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32891999999999993,0.0,0.32704,1.1225,-0.584
hint_prob,1859,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.32816,0.0,0.32742,1.1225,-0.622
hint_prob,1860,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32814,0.0,0.32742999999999994,1.1225,-0.666
hint_prob,1861,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32758,0.0,0.32771,1.1225,-0.65
hint_prob,1862,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.7,0.4649033570701933,-0.32754,0.0,0.32772999999999997,1.1225,-0.692
hint_prob,1863,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.5,0.4628687690742625,-0.3282,0.0,0.3274,1.1225,-0.682
hint_prob,1864,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.6,0.4537131230925738,-0.3277999999999999,0.0,0.3276,1.1225,-0.642
hint_prob,1865,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32770000000000005,0.0,0.32765,1.1225,-0.666
hint_prob,1866,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.3273,0.0,0.32785000000000003,1.1225,-0.712
hint_prob,1867,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32705999999999996,0.0,0.32797,1.1225,-0.652
hint_prob,1868,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32722,0.0,0.32789,1.1225,-0.68
hint_prob,1869,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32811999999999997,0.0,0.32744,1.1225,-0.694
hint_prob,1870,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32776000000000005,0.0,0.32762,1.1225,-0.652
hint_prob,1871,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32844,0.0,0.32728,1.1225,-0.69
hint_prob,1872,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.15,0.4898270600203459,-0.32842,0.0,0.32728999999999997,1.1225,-0.626
hint_prob,1873,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.32782000000000006,0.0,0.32759,1.1225,-0.626
hint_prob,1874,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.32792,0.0,0.32754000000000005,1.1225,-0.634
hint_prob,1875,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32768,0.0,0.32766000000000006,1.1225,-0.654
hint_prob,1876,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32744,0.0,0.32778000000000007,1.1225,-0.65
hint_prob,1877,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32817999999999997,0.0,0.32741,1.1225,-0.672
hint_prob,1878,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.85,0.4969481180061038,-0.32798,0.0,0.32750999999999997,1.1225,-0.64
hint_prob,1879,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.32766,0.0,0.32766999999999996,1.1225,-0.654
hint_prob,1880,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32752000000000003,0.0,0.32774000000000003,1.1225,-0.676
hint_prob,1881,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.32754,0.0,0.32772999999999997,1.1225,-0.678
hint_prob,1882,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.35,0.4918616480162767,-0.32687999999999995,0.0,0.32805999999999996,1.1225,-0.6
hint_prob,1883,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.3,0.5015259409969481,-0.32624000000000003,0.0,0.32838,1.1225,-0.634
hint_prob,1884,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.45,0.4725330620549339,-0.32655999999999996,0.0,0.32822,1.1225,-0.728
hint_prob,1885,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.3272,0.0,0.32789999999999997,1.1225,-0.694
hint_prob,1886,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.2,0.4699898270600204,-0.32821999999999996,0.0,0.32739000000000007,1.1225,-0.714
hint_prob,1887,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.4,0.4720244150559511,-0.32843999999999995,0.0,0.32728,1.1225,-0.656
hint_prob,1888,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.85,0.4664292980671414,-0.32884,0.0,0.32708,1.1225,-0.652
hint_prob,1889,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.32914,0.0,0.32693,1.1225,-0.64
hint_prob,1890,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.32954,0.0,0.32673,1.1225,-0.684
hint_prob,1891,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.33012,0.0,0.32644,1.1225,-0.718
hint_prob,1892,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.2,0.5005086469989828,-0.33129999999999993,0.0,0.32585000000000003,1.1225,-0.748
hint_prob,1893,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.3311,0.0,0.32594999999999996,1.1225,-0.614
hint_prob,1894,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.3321,0.0,0.32545,1.1225,-0.702
hint_prob,1895,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.33130000000000004,0.0,0.32585000000000003,1.1225,-0.634
hint_prob,1896,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3323,0.0,0.32535,1.1225,-0.656
hint_prob,1897,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.05,0.4786368260427263,-0.33308000000000004,0.0,0.32496,1.1225,-0.754
hint_prob,1898,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33336000000000005,0.0,0.32482,1.1225,-0.65
hint_prob,1899,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.33306,0.0,0.32497,1.1225,-0.592
hint_prob,1900,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33269999999999994,0.0,0.32515,1.1225,-0.66
hint_prob,1901,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33254,0.0,0.32523,1.1225,-0.646
hint_prob,1902,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33192,0.0,0.32554,1.1225,-0.636
hint_prob,1903,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33222,0.0,0.32539,1.1225,-0.71
hint_prob,1904,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.33240000000000003,0.0,0.32530000000000003,1.1225,-0.68
hint_prob,1905,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.15,0.4796541200406917,-0.33248000000000005,0.0,0.32526000000000005,1.1225,-0.664
hint_prob,1906,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.9,0.4872838250254323,-0.33198,0.0,0.32551,1.1225,-0.638
hint_prob,1907,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33114000000000005,0.0,0.32593000000000005,1.1225,-0.616
hint_prob,1908,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33174,0.0,0.32563000000000003,1.1225,-0.644
hint_prob,1909,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.6,0.5045778229908444,-0.33198,0.0,0.32551,1.1225,-0.646
hint_prob,1910,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33244000000000007,0.0,0.32528,1.1225,-0.712
hint_prob,1911,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.2,0.4903357070193286,-0.33286,0.0,0.32506999999999997,1.1225,-0.692
hint_prob,1912,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.8,0.4862665310274669,-0.33236,0.0,0.32532000000000005,1.1225,-0.642
hint_prob,1913,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.33182,0.0,0.32559,1.1225,-0.628
hint_prob,1914,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.75,0.465412004069176,-0.33188,0.0,0.32555999999999996,1.1225,-0.648
hint_prob,1915,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33212,0.0,0.32544000000000006,1.1225,-0.69
hint_prob,1916,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.33146000000000003,0.0,0.32577,1.1225,-0.646
hint_prob,1917,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33159999999999995,0.0,0.3257,1.1225,-0.666
hint_prob,1918,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.65,0.4745676500508647,-0.33083999999999997,0.0,0.32608000000000004,1.1225,-0.604
hint_prob,1919,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33042,0.0,0.32628999999999997,1.1225,-0.652
hint_prob,1920,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.33086000000000004,0.0,0.32606999999999997,1.1225,-0.696
hint_prob,1921,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.33134,0.0,0.32583,1.1225,-0.738
hint_prob,1922,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.33258000000000004,0.0,0.32521,1.1225,-0.75
hint_prob,1923,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.33304,0.0,0.32498000000000005,1.1225,-0.672
hint_prob,1924,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.33372,0.0,0.32464,1.1225,-0.702
hint_prob,1925,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33378,0.0,0.32461000000000007,1.1225,-0.66
hint_prob,1926,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.33424,0.0,0.32438,1.1225,-0.696
hint_prob,1927,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.33396000000000003,0.0,0.32452,1.1225,-0.644
hint_prob,1928,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33412,0.0,0.32444,1.1225,-0.656
hint_prob,1929,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.3343,0.0,0.32435,1.1225,-0.672
hint_prob,1930,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.0,0.4883011190233978,-0.33403999999999995,0.0,0.32448,1.1225,-0.65
hint_prob,1931,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33304,0.0,0.32498000000000005,1.1225,-0.578
hint_prob,1932,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33292,0.0,0.32504000000000005,1.1225,-0.588
hint_prob,1933,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33396000000000003,0.0,0.32452000000000003,1.1225,-0.738
hint_prob,1934,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33270000000000005,0.0,0.32515,1.1225,-0.602
hint_prob,1935,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.33248,0.0,0.32525999999999994,1.1225,-0.672
hint_prob,1936,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33176,0.0,0.32562,1.1225,-0.642
hint_prob,1937,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.33164,0.0,0.32567999999999997,1.1225,-0.644
hint_prob,1938,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.05,0.4989827060020346,-0.33184,0.0,0.32558,1.1225,-0.672
hint_prob,1939,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.6,0.474059003051882,-0.33172,0.0,0.32564,1.1225,-0.628
hint_prob,1940,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.7,0.4750762970498474,-0.33159999999999995,0.0,0.3257,1.1225,-0.672
hint_prob,1941,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.55,0.4837232960325534,-0.33038000000000006,0.0,0.32631,1.1225,-0.596
hint_prob,1942,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.3299,0.0,0.32655,1.1225,-0.7
hint_prob,1943,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,44.75,0.4552390640895218,-0.3301,0.0,0.32645,1.1225,-0.634
hint_prob,1944,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.32968000000000003,0.0,0.32666000000000006,1.1225,-0.66
hint_prob,1945,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.3,0.4811800610376399,-0.33020000000000005,0.0,0.3264,1.1225,-0.686
hint_prob,1946,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.25,0.4704984740590031,-0.33046,0.0,0.32627,1.1225,-0.682
hint_prob,1947,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32944,0.0,0.32677999999999996,1.1225,-0.652
hint_prob,1948,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32961999999999997,0.0,0.32669,1.1225,-0.668
hint_prob,1949,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.55,0.4938962360122075,-0.33066,0.0,0.32616999999999996,1.1225,-0.696
hint_prob,1950,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.95,0.477619532044761,-0.33044000000000007,0.0,0.32628,1.1225,-0.638
hint_prob,1951,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.0,0.4984740590030519,-0.33046,0.0,0.32627,1.1225,-0.648
hint_prob,1952,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.9,0.4974567650050864,-0.3301,0.0,0.32645,1.1225,-0.6
hint_prob,1953,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.6,0.4842319430315361,-0.33016,0.0,0.32642000000000004,1.1225,-0.716
hint_prob,1954,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.1,0.479145473041709,-0.32964,0.0,0.32667999999999997,1.1225,-0.628
hint_prob,1955,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32996,0.0,0.32652000000000003,1.1225,-0.696
hint_prob,1956,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.35,0.4613428280773143,-0.33049999999999996,0.0,0.32625,1.1225,-0.692
hint_prob,1957,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.33146000000000003,0.0,0.32577,1.1225,-0.712
hint_prob,1958,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.05,0.4888097660223804,-0.33242000000000005,0.0,0.32529,1.1225,-0.74
hint_prob,1959,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.5,0.4730417090539165,-0.33244,0.0,0.32528,1.1225,-0.648
hint_prob,1960,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.7,0.4954221770091557,-0.33132,0.0,0.32583999999999996,1.1225,-0.6
hint_prob,1961,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.33105999999999997,0.0,0.32597000000000004,1.1225,-0.666
hint_prob,1962,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.25,0.4908443540183113,-0.33124000000000003,0.0,0.32588,1.1225,-0.66
hint_prob,1963,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33116,0.0,0.32592,1.1225,-0.62
hint_prob,1964,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.95,0.4877924720244151,-0.33039999999999997,0.0,0.32630000000000003,1.1225,-0.572
hint_prob,1965,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.3301,0.0,0.32645,1.1225,-0.66
hint_prob,1966,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.75,0.4755849440488301,-0.33004,0.0,0.32648000000000005,1.1225,-0.64
hint_prob,1967,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.8,0.496439471007121,-0.33016000000000006,0.0,0.32642000000000004,1.1225,-0.678
hint_prob,1968,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.33114000000000005,0.0,0.32592999999999994,1.1225,-0.702
hint_prob,1969,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.2,0.4801627670396745,-0.33038000000000006,0.0,0.32631,1.1225,-0.576
hint_prob,1970,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.33019999999999994,0.0,0.3264,1.1225,-0.678
hint_prob,1971,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32931999999999995,0.0,0.32684,1.1225,-0.65
hint_prob,1972,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.1,0.4994913530010173,-0.32802,0.0,0.32749,1.1225,-0.62
hint_prob,1973,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.1,0.4893184130213632,-0.32880000000000004,0.0,0.3271,1.1225,-0.75
hint_prob,1974,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32842,0.0,0.3272900000000001,1.1225,-0.664
hint_prob,1975,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.1,0.4689725330620549,-0.32766,0.0,0.32766999999999996,1.1225,-0.584
hint_prob,1976,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.35,0.4816887080366226,-0.32754,0.0,0.32773,1.1225,-0.684
hint_prob,1977,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.7,0.4852492370295015,-0.32736000000000004,0.0,0.32781999999999994,1.1225,-0.626
hint_prob,1978,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.327,0.0,0.32799999999999996,1.1225,-0.62
hint_prob,1979,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.45,0.4928789420142421,-0.32726,0.0,0.32787,1.1225,-0.698
hint_prob,1980,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.0,0.4781281790437436,-0.32724000000000003,0.0,0.32787999999999995,1.1225,-0.648
hint_prob,1981,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.4,0.4923702950152594,-0.32843999999999995,0.0,0.32728,1.1225,-0.698
hint_prob,1982,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32888000000000006,0.0,0.32706,1.1225,-0.632
hint_prob,1983,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.5,0.503560528992879,-0.32799999999999996,0.0,0.3275,1.1225,-0.65
hint_prob,1984,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.45,0.482706002034588,-0.32814,0.0,0.32743,1.1225,-0.616
hint_prob,1985,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.75,0.4857578840284842,-0.32778000000000007,0.0,0.32761,1.1225,-0.636
hint_prob,1986,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.35,0.4715157680569685,-0.32734,0.0,0.32783,1.1225,-0.598
hint_prob,1987,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32732,0.0,0.3278400000000001,1.1225,-0.642
hint_prob,1988,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.55,0.4735503560528992,-0.32727999999999996,0.0,0.32786000000000004,1.1225,-0.668
hint_prob,1989,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.3273,0.0,0.32785000000000003,1.1225,-0.63
hint_prob,1990,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.75,0.4959308240081383,-0.32660000000000006,0.0,0.3282,1.1225,-0.602
hint_prob,1991,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.85,0.4766022380467956,-0.32686,0.0,0.32807000000000003,1.1225,-0.622
hint_prob,1992,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.9,0.4669379450661241,-0.32676,0.0,0.32811999999999997,1.1225,-0.69
hint_prob,1993,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.5,0.4832146490335707,-0.3264,0.0,0.3283,1.1225,-0.598
hint_prob,1994,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.65,0.4847405900305188,-0.32616,0.0,0.32842000000000005,1.1225,-0.636
hint_prob,1995,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,45.95,0.4674465920651068,-0.32616,0.0,0.32842000000000005,1.1225,-0.686
hint_prob,1996,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.25,0.4806714140386572,-0.32602,0.0,0.32848999999999995,1.1225,-0.668
hint_prob,1997,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,48.3,0.491353001017294,-0.32644,0.0,0.32828,1.1225,-0.694
hint_prob,1998,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,49.7,0.5055951169888098,-0.32559999999999995,0.0,0.32870000000000005,1.1225,-0.584
hint_prob,1999,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,47.4,0.4821973550356053,-0.3247,0.0,0.32915000000000005,1.1225,-0.606
hint_prob,2000,0.0,98.3,0.0,0.0,0.0,1.7,15.3,0.0,0.0,1.0,1.0,46.8,0.4760935910478128,-0.32411999999999996,0.0,0.32944,1.1225,-0.58


==> data/Ness/message_prob.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
message_prob,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
message_prob,1,21.0,79.0,9.0,12.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,100.0,1.0,0.0,0.0,0.3175,0.3,-0.265
message_prob,2,50.1,49.9,37.15,12.95,0.0,0.0,3.3,0.0,0.781437125748503,0.21856287425149698,0.218562874251497,38.8,0.38799999999999996,0.0,0.0,0.2935,0.6475,-0.33675
message_prob,3,34.85,65.15,13.2,21.45,0.2,0.0,3.95,0.15,0.16642754662840745,0.8335724533715926,0.8335724533715926,77.4,0.7725,0.0,0.0,0.322,0.693,-0.1645
message_prob,4,50.05,49.9,28.95,20.95,0.15,0.05,5.55,0.15,0.6083916083916084,0.39160839160839167,0.3916083916083916,56.45,0.5632816408204102,0.0,0.0,0.3155,0.9425,-0.222
message_prob,5,43.9,56.0,17.35,26.3,0.25,0.1,6.35,0.3,0.2619589977220957,0.7380410022779044,0.7380410022779044,74.45,0.7422422422422422,0.0,0.0,0.3145,1.0435,-0.1595
message_prob,6,54.2,45.65,26.85,27.05,0.3,0.15,7.7,0.4,0.466789667896679,0.533210332103321,0.533210332103321,64.7,0.6439659489233851,0.0,0.0,0.3325,1.2515,-0.11925
message_prob,7,50.45,49.35,18.8,31.4,0.25,0.2,8.0,0.2,0.28245787908820613,0.7175421209117939,0.7175421209117938,75.15,0.751002004008016,0.0,0.0,0.3245,1.368,-0.091
message_prob,8,54.2,45.55,22.5,30.85,0.85,0.25,8.6,0.35,0.4151291512915129,0.584870848708487,0.584870848708487,69.95,0.6977443609022556,0.0,0.0,0.327,1.5495,-0.12525
message_prob,9,53.85,45.8,20.5,32.55,0.8,0.35,9.05,0.45,0.3286908077994429,0.6713091922005571,0.6713091922005571,73.15,0.7295534370296036,0.0,0.0,0.3385,1.6935,-0.073
message_prob,10,51.95,47.7,18.25,32.8,0.9,0.35,9.55,0.35,0.329162656400385,0.670837343599615,0.670837343599615,72.95,0.7285499247365779,0.0,0.0,0.3445,1.828,-0.05075
message_prob,11,52.85,46.65,19.4,32.8,0.65,0.5,10.4,0.5,0.32450331125827814,0.6754966887417219,0.6754966887417219,71.7,0.7155778894472362,0.0,0.0,0.302,1.9665,-0.14425
message_prob,12,51.45,47.9,18.4,32.3,0.75,0.65,10.9,0.4,0.3245869776482021,0.6754130223517978,0.6754130223517979,73.5,0.7357825868142929,0.0,0.0,0.3325,2.094,-0.1015
message_prob,13,49.45,49.65,17.75,30.9,0.8,0.9,11.3,0.3,0.3185035389282103,0.6814964610717897,0.6814964610717897,72.35,0.7270433905146317,0.0,0.0,0.329,2.219,-0.10125
message_prob,14,52.7,46.3,20.25,31.3,1.15,1.0,11.55,0.5,0.33301707779886147,0.6669829222011384,0.6669829222011385,71.95,0.7217171717171718,0.0,0.0,0.3075,2.3655,-0.1295
message_prob,15,53.8,45.05,20.5,32.25,1.05,1.15,11.9,0.15,0.36059479553903345,0.6394052044609666,0.6394052044609665,71.9,0.7258472432979262,0.0,0.0,0.323,2.516,-0.114
message_prob,16,51.9,46.85,18.55,31.9,1.45,1.25,12.3,0.2,0.3015414258188825,0.6984585741811176,0.6984585741811176,73.3,0.740253164556962,0.0,0.0,0.3285,2.639,-0.071
message_prob,17,51.4,46.95,18.15,31.65,1.6,1.65,13.0,0.3,0.34241245136186776,0.6575875486381323,0.6575875486381323,71.2,0.7208947635993901,0.0,0.0,0.3275,2.7735,-0.09975
message_prob,18,49.75,48.35,17.35,30.65,1.75,1.9,13.3,0.15,0.3236180904522613,0.6763819095477387,0.6763819095477387,71.45,0.7268093781855249,0.0,0.0,0.328,2.895,-0.1005
message_prob,19,49.2,48.7,17.3,30.35,1.55,2.1,13.7,0.35,0.3272357723577236,0.6727642276422764,0.6727642276422764,71.3,0.7247191011235955,0.0,0.0,0.329,3.019,-0.089
message_prob,20,47.3,50.35,15.55,30.2,1.55,2.35,13.9,0.25,0.3023255813953489,0.6976744186046512,0.6976744186046512,71.9,0.7337429595494112,0.0,0.0,0.3255,3.1315,-0.102
message_prob,21,49.4,48.1,18.3,29.7,1.4,2.5,14.25,0.65,0.3461538461538462,0.6538461538461539,0.6538461538461539,69.8,0.7092307692307693,0.0,0.0,0.332,3.2665,-0.08825
message_prob,22,49.9,47.25,18.85,29.95,1.1,2.85,14.55,0.6,0.34168336673346694,0.6583166332665331,0.6583166332665331,71.2,0.7267112712300565,0.0,0.0,0.3355,3.4005,-0.06975
message_prob,23,51.15,45.95,19.5,30.4,1.25,2.9,14.8,0.25,0.3489736070381232,0.6510263929618768,0.6510263929618768,71.65,0.7353244078269826,0.0,0.0,0.326,3.545,-0.07775
message_prob,24,50.9,46.0,17.7,32.0,1.2,3.1,14.85,0.2,0.30844793713163066,0.6915520628683695,0.6915520628683693,71.65,0.737358101135191,0.0,0.0,0.2955,3.6675,-0.127
message_prob,25,48.3,48.55,16.45,30.5,1.35,3.15,15.25,0.25,0.30538302277432716,0.6946169772256728,0.6946169772256728,71.55,0.7361899845121321,0.0,0.0,0.3355,3.782,-0.03825
message_prob,26,47.4,49.0,16.55,29.8,1.05,3.6,15.45,0.35,0.32067510548523204,0.679324894514768,0.679324894514768,71.0,0.732883817427386,0.0,0.0,0.316,3.9045,-0.10975
message_prob,27,49.05,47.1,17.8,30.3,0.95,3.85,15.7,0.2,0.34046890927624873,0.6595310907237514,0.6595310907237513,69.75,0.7233489339573582,0.0,0.0,0.3125,4.0385,-0.1105
message_prob,28,45.75,50.3,15.7,29.05,1.0,3.95,16.15,0.2,0.29398907103825134,0.7060109289617486,0.7060109289617487,71.5,0.7423217074440396,0.0,0.0,0.31,4.1435,-0.099
message_prob,29,46.45,49.45,17.5,28.05,0.9,4.1,16.5,0.6,0.3476856835306781,0.6523143164693218,0.6523143164693218,69.8,0.721584984358707,0.0,0.0,0.327,4.275,-0.093
message_prob,30,45.55,50.2,17.75,26.9,0.9,4.25,16.7,0.45,0.3424807903402854,0.6575192096597147,0.6575192096597146,69.9,0.7253263707571802,0.0,0.0,0.3195,4.4025,-0.104
message_prob,31,48.15,47.5,18.7,28.3,1.15,4.35,16.85,0.3,0.36552440290758054,0.6344755970924195,0.6344755970924195,68.7,0.7151071615263983,0.0,0.0,0.313,4.5425,-0.11325
message_prob,32,43.95,51.55,15.95,26.85,1.15,4.5,17.25,0.2,0.3048919226393629,0.6951080773606371,0.6951080773606371,71.2,0.743455497382199,0.0,0.0,0.3085,4.6465,-0.13075
message_prob,33,47.45,48.0,20.0,26.2,1.25,4.55,17.55,0.7,0.40252897787144365,0.5974710221285564,0.5974710221285564,67.65,0.7014143530644317,0.0,0.0,0.315,4.804,-0.119
message_prob,34,45.95,49.2,15.15,29.75,1.05,4.85,17.7,0.25,0.2752992383025027,0.7247007616974972,0.7247007616974973,70.6,0.7393589069889647,0.0,0.0,0.3205,4.904,-0.0865
message_prob,35,45.65,49.4,15.95,28.6,1.1,4.95,17.8,0.2,0.3143483023001095,0.6856516976998905,0.6856516976998904,69.2,0.7259337190952131,0.0,0.0,0.3095,5.0125,-0.0965
message_prob,36,45.8,49.05,17.3,27.6,0.9,5.15,18.1,0.45,0.33515283842794763,0.6648471615720525,0.6648471615720524,69.35,0.7264101212440697,0.0,0.0,0.3065,5.136,-0.1165
message_prob,37,43.65,51.1,15.55,27.2,0.9,5.25,18.45,0.35,0.3172966781214204,0.6827033218785796,0.6827033218785796,69.35,0.7282321899736148,0.0,0.0,0.3105,5.2435,-0.11325
message_prob,38,44.45,50.25,17.75,25.75,0.95,5.3,18.75,0.25,0.3655793025871766,0.6344206974128234,0.6344206974128234,66.5,0.6995776135163675,0.0,0.0,0.3145,5.375,-0.11625
message_prob,39,44.3,50.15,16.15,27.45,0.7,5.55,18.9,0.3,0.3137697516930023,0.6862302483069977,0.6862302483069977,69.1,0.7284277395447327,0.0,0.0,0.318,5.4835,-0.10025
message_prob,40,48.35,45.9,18.95,28.7,0.7,5.75,19.15,0.3,0.35884177869700107,0.6411582213029989,0.6411582213029989,67.6,0.7140583554376657,0.0,0.0,0.303,5.621,-0.1215
message_prob,41,45.45,48.75,14.7,30.05,0.7,5.8,19.3,0.35,0.27282728272827284,0.727172717271727,0.7271727172717272,70.8,0.7478768577494692,0.0,0.0,0.311,5.715,-0.093
message_prob,42,47.1,47.0,18.15,27.95,1.0,5.9,19.45,0.85,0.36305732484076436,0.6369426751592356,0.6369426751592356,68.0,0.7136025504782147,0.0,0.0,0.32,5.852,-0.1045
message_prob,43,45.1,48.8,16.35,27.75,1.0,6.1,19.75,0.4,0.3093126385809312,0.6906873614190687,0.6906873614190687,69.6,0.7369542066027689,0.0,0.0,0.2955,5.964,-0.14275
message_prob,44,44.45,49.3,17.1,26.3,1.05,6.25,20.05,0.55,0.35208098987626546,0.6479190101237345,0.6479190101237345,67.35,0.7125333333333334,0.0,0.0,0.326,6.0895,-0.0835
message_prob,45,44.15,49.5,17.1,26.1,0.95,6.35,20.25,0.25,0.347678369195923,0.652321630804077,0.652321630804077,66.65,0.7090229578216765,0.0,0.0,0.319,6.209,-0.09625
message_prob,46,43.55,49.85,16.3,26.45,0.8,6.6,20.65,0.25,0.3559127439724455,0.6440872560275546,0.6440872560275546,66.3,0.7071734475374731,0.0,0.0,0.3095,6.3255,-0.12625
message_prob,47,41.95,51.25,13.7,27.2,1.05,6.8,20.8,0.3,0.2836710369487485,0.7163289630512515,0.7163289630512515,68.85,0.7355150214592274,0.0,0.0,0.2985,6.42,-0.13075
message_prob,48,41.1,52.05,13.45,26.5,1.15,6.85,21.25,0.3,0.3065693430656934,0.6934306569343065,0.6934306569343066,66.75,0.7133655394524959,0.0,0.0,0.299,6.52,-0.12575
message_prob,49,39.35,53.45,13.2,25.15,1.0,7.2,21.4,0.3,0.2947903430749682,0.7052096569250318,0.7052096569250318,68.75,0.7376077586206896,0.0,0.0,0.294,6.6125,-0.15425
message_prob,50,40.5,52.25,16.0,23.2,1.3,7.25,21.5,0.2,0.3469135802469136,0.6530864197530865,0.6530864197530865,66.1,0.7105121293800539,0.0,0.0,0.305,6.7285,-0.13
message_prob,51,39.85,52.8,15.4,23.1,1.35,7.35,21.95,0.4,0.3249686323713927,0.6750313676286073,0.6750313676286073,65.75,0.705342687533729,0.0,0.0,0.312,6.8295,-0.10975
message_prob,52,40.8,51.7,14.75,24.85,1.2,7.5,22.25,0.25,0.33210784313725494,0.6678921568627452,0.6678921568627451,66.05,0.7113513513513513,0.0,0.0,0.306,6.936,-0.132
message_prob,53,41.55,50.85,14.5,25.8,1.25,7.6,22.6,0.2,0.31287605294825516,0.687123947051745,0.6871239470517448,66.15,0.7137445887445887,0.0,0.0,0.319,7.038,-0.08875
message_prob,54,44.1,48.1,16.25,26.45,1.4,7.8,22.95,0.25,0.36054421768707484,0.6394557823129251,0.6394557823129252,66.0,0.7131236442516269,0.0,0.0,0.3,7.1615,-0.1295
message_prob,55,40.85,51.2,12.45,27.0,1.4,7.95,23.15,0.2,0.25458996328029376,0.7454100367197062,0.7454100367197063,67.7,0.7332971211298207,0.0,0.0,0.323,7.24,-0.05925
message_prob,56,40.9,50.9,14.9,24.65,1.35,8.2,23.35,0.3,0.3190709046454768,0.6809290953545233,0.6809290953545232,66.95,0.7260348583877997,0.0,0.0,0.308,7.3475,-0.0975
message_prob,57,41.65,50.0,16.9,23.35,1.4,8.35,23.55,0.15,0.3457382953181273,0.6542617046818727,0.6542617046818727,65.1,0.7086743044189853,0.0,0.0,0.314,7.4675,-0.0925
message_prob,58,42.1,49.35,17.0,23.7,1.4,8.55,23.75,0.35,0.34560570071258906,0.6543942992874109,0.6543942992874109,66.35,0.7217058501913614,0.0,0.0,0.324,7.586,-0.0735
message_prob,59,40.2,51.05,14.0,25.0,1.2,8.75,23.85,0.25,0.3271144278606965,0.6728855721393034,0.6728855721393034,67.3,0.7347945205479451,0.0,0.0,0.303,7.689,-0.1215
message_prob,60,41.3,49.8,15.9,24.15,1.25,8.9,24.0,0.2,0.35956416464891044,0.6404358353510896,0.6404358353510896,64.6,0.7069154774972559,0.0,0.0,0.3175,7.807,-0.08125
message_prob,61,38.5,52.45,12.95,24.35,1.2,9.05,24.2,0.3,0.2974025974025974,0.7025974025974027,0.7025974025974026,66.05,0.7229246838922485,0.0,0.0,0.2985,7.8965,-0.129
message_prob,62,38.75,52.0,14.1,23.45,1.2,9.25,24.35,0.25,0.3367741935483871,0.6632258064516129,0.6632258064516129,65.65,0.7206611570247935,0.0,0.0,0.311,8.0025,-0.0965
message_prob,63,39.45,51.15,15.6,22.8,1.05,9.4,24.65,0.2,0.35868187579214195,0.641318124207858,0.641318124207858,64.7,0.7119205298013246,0.0,0.0,0.3155,8.1205,-0.08975
message_prob,64,41.1,49.4,15.95,24.1,1.05,9.5,24.75,0.15,0.34793187347931875,0.6520681265206812,0.6520681265206812,65.6,0.7232044198895028,0.0,0.0,0.3045,8.2365,-0.118
message_prob,65,39.6,50.9,13.55,25.05,1.0,9.5,25.0,0.4,0.3068181818181818,0.6931818181818181,0.6931818181818182,65.85,0.7232044198895028,0.0,0.0,0.303,8.332,-0.10725
message_prob,66,40.05,50.25,14.25,25.0,0.8,9.7,25.1,0.4,0.3308364544319601,0.66916354556804,0.6691635455680399,65.6,0.7220376522702104,0.0,0.0,0.301,8.439,-0.1065
message_prob,67,38.2,52.0,12.8,24.55,0.85,9.8,25.15,0.3,0.3089005235602094,0.6910994764397905,0.6910994764397905,66.35,0.7322616407982261,0.0,0.0,0.297,8.533,-0.1225
message_prob,68,39.4,50.6,14.4,24.0,1.0,10.0,25.25,0.25,0.33121827411167515,0.668781725888325,0.6687817258883249,64.15,0.71,0.0,0.0,0.298,8.6405,-0.12025
message_prob,69,38.75,51.05,13.35,24.25,1.15,10.2,25.4,0.15,0.3083870967741935,0.6916129032258065,0.6916129032258065,64.8,0.7199331848552339,0.0,0.0,0.2845,8.7355,-0.13775
message_prob,70,39.9,49.85,15.45,23.1,1.35,10.25,25.45,0.3,0.3583959899749374,0.6416040100250627,0.6416040100250626,64.15,0.7114206128133704,0.0,0.0,0.2955,8.854,-0.123
message_prob,71,40.85,48.7,16.8,22.8,1.25,10.45,25.65,0.25,0.3757649938800489,0.624235006119951,0.6242350061199511,63.9,0.7107761027359016,0.0,0.0,0.3,8.9785,-0.13275
message_prob,72,38.5,50.7,13.9,23.6,1.0,10.8,25.9,0.35,0.2909090909090909,0.7090909090909091,0.7090909090909091,64.2,0.7158071748878924,0.0,0.0,0.2825,9.068,-0.1505
message_prob,73,36.15,52.95,11.6,23.4,1.15,10.9,25.95,0.35,0.3125864453665284,0.6874135546334718,0.6874135546334716,65.2,0.7278338945005611,0.0,0.0,0.3005,9.156,-0.1235
message_prob,74,35.85,53.1,12.4,22.35,1.1,11.05,26.0,0.25,0.3124128312412831,0.6875871687587168,0.6875871687587168,63.9,0.7155705452501405,0.0,0.0,0.2895,9.2505,-0.142
message_prob,75,35.75,52.95,12.35,22.4,1.0,11.3,26.1,0.2,0.31048951048951046,0.6895104895104894,0.6895104895104895,64.55,0.7254791431792559,0.0,0.0,0.3015,9.343,-0.11475
message_prob,76,34.55,54.05,11.4,22.15,1.0,11.4,26.25,0.1,0.27641099855282203,0.7235890014471781,0.723589001447178,63.75,0.7183972911963883,0.0,0.0,0.2855,9.42,-0.137
message_prob,77,36.4,52.15,14.7,20.5,1.2,11.45,26.55,0.15,0.3804945054945055,0.6195054945054945,0.6195054945054945,61.45,0.6922642574816488,0.0,0.0,0.2795,9.535,-0.16625
message_prob,78,35.65,52.8,13.0,21.45,1.2,11.55,26.55,0.35,0.29453015427769985,0.7054698457223001,0.7054698457223001,64.05,0.7201808931599775,0.0,0.0,0.296,9.6215,-0.1145
message_prob,79,37.85,50.45,16.0,20.6,1.25,11.7,26.65,0.15,0.3870541611624835,0.6129458388375165,0.6129458388375165,62.9,0.7106455266138164,0.0,0.0,0.267,9.742,-0.1855
message_prob,80,35.4,52.7,13.3,21.1,1.0,11.9,26.9,0.4,0.2711864406779661,0.728813559322034,0.7288135593220338,63.5,0.7162315550510784,0.0,0.0,0.297,9.818,-0.103
message_prob,81,38.3,49.65,15.4,22.05,0.85,12.05,27.15,0.35,0.36684073107049614,0.6331592689295039,0.6331592689295039,63.55,0.7185901080159183,0.0,0.0,0.275,9.927,-0.16025
message_prob,82,36.2,51.7,12.2,23.1,0.9,12.1,27.3,0.3,0.2776243093922652,0.7223756906077348,0.7223756906077348,63.8,0.7224118316268486,0.0,0.0,0.2975,10.0045,-0.10125
message_prob,83,37.75,50.05,13.5,23.45,0.8,12.2,27.4,0.3,0.3205298013245033,0.6794701986754966,0.6794701986754967,63.5,0.7198177676537586,0.0,0.0,0.2895,10.1015,-0.10575
message_prob,84,36.9,50.8,11.8,24.3,0.8,12.3,27.45,0.1,0.2764227642276423,0.7235772357723578,0.7235772357723578,64.05,0.7291904218928166,0.0,0.0,0.289,10.179,-0.10725
message_prob,85,38.55,49.1,13.2,24.6,0.75,12.35,27.55,0.25,0.29571984435797666,0.7042801556420234,0.7042801556420234,64.3,0.7307472903593838,0.0,0.0,0.294,10.2735,-0.07475
message_prob,86,35.3,52.15,10.05,24.6,0.65,12.55,27.7,0.25,0.24220963172804535,0.7577903682719548,0.7577903682719547,64.45,0.7341337907375645,0.0,0.0,0.268,10.3405,-0.152
message_prob,87,36.55,50.7,12.3,23.55,0.7,12.75,27.7,0.2,0.3023255813953489,0.6976744186046512,0.6976744186046512,63.35,0.72378223495702,0.0,0.0,0.2965,10.431,-0.09725
message_prob,88,34.3,52.9,10.55,22.8,0.95,12.8,27.85,0.15,0.26384839650145775,0.7361516034985424,0.7361516034985423,63.4,0.7253440366972478,0.0,0.0,0.289,10.5025,-0.10875
message_prob,89,35.4,51.55,13.15,21.25,1.0,13.05,28.05,0.2,0.31920903954802266,0.6807909604519775,0.6807909604519774,62.35,0.7147786083956298,0.0,0.0,0.287,10.5945,-0.11775
message_prob,90,37.8,49.05,14.75,22.05,1.0,13.15,28.2,0.2,0.3452380952380953,0.6547619047619048,0.6547619047619048,61.4,0.7046632124352332,0.0,0.0,0.2615,10.7005,-0.16
message_prob,91,35.9,50.75,12.8,22.15,0.95,13.35,28.35,0.0,0.286908077994429,0.7130919220055711,0.713091922005571,64.0,0.738603577611079,0.0,0.0,0.2805,10.7815,-0.128
message_prob,92,31.7,54.7,10.35,20.55,0.8,13.6,28.5,0.3,0.27129337539432175,0.7287066246056783,0.7287066246056783,63.5,0.7314814814814815,0.0,0.0,0.289,10.845,-0.11775
message_prob,93,29.45,56.85,10.15,18.65,0.65,13.7,28.5,0.35,0.2869269949066214,0.7130730050933787,0.7130730050933786,60.55,0.697566628041715,0.0,0.0,0.2785,10.9165,-0.15175
message_prob,94,29.5,56.65,10.85,18.1,0.55,13.85,28.8,0.25,0.3220338983050847,0.6779661016949152,0.6779661016949152,61.15,0.7069065583284967,0.0,0.0,0.287,10.9945,-0.14575
message_prob,95,26.55,59.45,8.45,17.6,0.5,14.0,28.85,0.2,0.2580037664783427,0.7419962335216572,0.7419962335216572,61.4,0.7116279069767443,0.0,0.0,0.278,11.051,-0.1615
message_prob,96,29.6,56.25,12.65,16.25,0.7,14.15,28.9,0.2,0.40709459459459457,0.5929054054054054,0.5929054054054054,57.55,0.668025626092021,0.0,0.0,0.2895,11.1495,-0.159
message_prob,97,26.85,58.95,8.95,17.2,0.7,14.2,29.05,0.3,0.2811918063314711,0.7188081936685289,0.7188081936685289,61.05,0.7080419580419579,0.0,0.0,0.2915,11.2105,-0.1455
message_prob,98,28.85,56.85,11.5,16.65,0.7,14.3,29.2,0.1,0.38648180242634317,0.6135181975736568,0.6135181975736569,57.75,0.6726954492415402,0.0,0.0,0.2805,11.3015,-0.17625
message_prob,99,27.05,58.65,10.0,16.05,1.0,14.3,29.45,0.05,0.3290203327171904,0.6709796672828096,0.6709796672828097,59.05,0.6884480746791132,0.0,0.0,0.2765,11.372,-0.1735
message_prob,100,27.65,58.0,10.7,15.8,1.15,14.35,29.6,0.1,0.31645569620253167,0.6835443037974683,0.6835443037974683,58.95,0.687098657326328,0.0,0.0,0.279,11.442,-0.1715
message_prob,101,28.85,56.7,11.55,16.15,1.15,14.45,29.8,0.15,0.35875216637781626,0.6412478336221836,0.6412478336221837,58.6,0.6832261835184102,0.0,0.0,0.272,11.524,-0.1885
message_prob,102,28.35,57.1,11.4,16.1,0.85,14.55,29.9,0.55,0.3474426807760141,0.6525573192239859,0.6525573192239859,58.6,0.679344645991808,0.0,0.0,0.2905,11.605,-0.1495
message_prob,103,30.05,55.3,12.3,16.8,0.95,14.65,30.0,0.35,0.37104825291181365,0.6289517470881862,0.6289517470881864,58.7,0.6836555360281196,0.0,0.0,0.289,11.699,-0.1465
message_prob,104,27.6,57.65,9.4,17.2,1.0,14.75,30.05,0.1,0.24637681159420288,0.7536231884057971,0.7536231884057971,59.9,0.701466275659824,0.0,0.0,0.2885,11.752,-0.13225
message_prob,105,28.65,56.4,11.3,16.4,0.95,14.95,30.3,0.2,0.3455497382198953,0.6544502617801048,0.6544502617801047,59.7,0.6995884773662552,0.0,0.0,0.293,11.833,-0.1315
message_prob,106,28.15,56.75,10.4,16.65,1.1,15.1,30.45,0.2,0.2966252220248668,0.7033747779751333,0.7033747779751333,58.95,0.6919905771495877,0.0,0.0,0.276,11.9,-0.14575
message_prob,107,28.2,56.5,10.1,17.05,1.05,15.3,30.65,0.2,0.324468085106383,0.6755319148936171,0.675531914893617,57.8,0.680047225501771,0.0,0.0,0.2645,11.972,-0.18175
message_prob,108,26.95,57.5,8.8,16.95,1.2,15.55,30.7,0.15,0.2727272727272727,0.7272727272727273,0.7272727272727273,59.6,0.7039668442865601,0.0,0.0,0.284,12.0315,-0.1405
message_prob,109,27.4,56.9,10.25,15.9,1.25,15.7,30.8,0.3,0.3467153284671533,0.6532846715328468,0.6532846715328468,56.9,0.67141162514828,0.0,0.0,0.2625,12.105,-0.18975
message_prob,110,28.55,55.55,10.15,17.35,1.05,15.9,31.05,0.1,0.30823117338003503,0.691768826619965,0.691768826619965,59.15,0.702140309155767,0.0,0.0,0.2875,12.1735,-0.13425
message_prob,111,28.9,55.1,10.1,17.65,1.15,16.0,31.25,0.1,0.3235294117647059,0.6764705882352942,0.6764705882352942,58.25,0.6922619047619047,0.0,0.0,0.276,12.247,-0.14525
message_prob,112,27.15,56.7,9.65,16.45,1.05,16.15,31.3,0.3,0.3057090239410682,0.694290976058932,0.6942909760589319,57.7,0.6845557543231963,0.0,0.0,0.2805,12.313,-0.138
message_prob,113,24.95,58.8,7.3,16.6,1.05,16.25,31.35,0.3,0.24448897795591182,0.7555110220440883,0.7555110220440882,59.6,0.7080597014925373,0.0,0.0,0.2925,12.3595,-0.113
message_prob,114,25.7,58.0,9.8,14.95,0.95,16.3,31.45,0.4,0.3638132295719844,0.6361867704280156,0.6361867704280155,56.85,0.6744324970131422,0.0,0.0,0.2655,12.435,-0.18475
message_prob,115,22.4,61.2,6.4,15.2,0.8,16.4,31.55,0.3,0.23437500000000003,0.765625,0.765625,57.5,0.6842105263157896,0.0,0.0,0.266,12.477,-0.19025
message_prob,116,24.15,59.35,9.3,14.15,0.7,16.5,31.55,0.35,0.3643892339544514,0.6356107660455487,0.6356107660455487,55.55,0.6610778443113773,0.0,0.0,0.2595,12.5485,-0.205
message_prob,117,22.2,61.25,8.15,13.4,0.65,16.55,31.65,0.05,0.2995495495495496,0.7004504504504505,0.7004504504504504,56.85,0.6806470940683044,0.0,0.0,0.2565,12.603,-0.20475
message_prob,118,23.55,59.9,9.25,13.6,0.7,16.55,31.65,0.15,0.36305732484076436,0.6369426751592356,0.6369426751592356,55.75,0.6662672258837627,0.0,0.0,0.2795,12.6725,-0.165
message_prob,119,23.4,59.95,9.15,13.55,0.7,16.65,31.75,0.2,0.32051282051282054,0.6794871794871795,0.6794871794871795,56.4,0.6742651469706059,0.0,0.0,0.275,12.7345,-0.17825
message_prob,120,24.65,58.55,9.35,14.85,0.45,16.8,31.75,0.1,0.36105476673427994,0.6389452332657202,0.6389452332657201,56.5,0.6778846153846154,0.0,0.0,0.2615,12.806,-0.20125
message_prob,121,23.8,59.35,8.8,14.35,0.65,16.85,31.85,0.2,0.296218487394958,0.703781512605042,0.7037815126050421,58.0,0.6951292844257365,0.0,0.0,0.289,12.862,-0.126
message_prob,122,25.2,57.9,10.55,14.1,0.55,16.9,32.0,0.15,0.4007936507936508,0.5992063492063492,0.5992063492063492,54.55,0.6546329723225031,0.0,0.0,0.2825,12.942,-0.16025
message_prob,123,23.5,59.55,7.95,14.95,0.6,16.95,32.0,0.2,0.23617021276595743,0.7638297872340425,0.7638297872340426,58.05,0.6965683323299218,0.0,0.0,0.2615,12.987,-0.185
message_prob,124,23.35,59.65,7.9,14.8,0.65,17.0,32.05,0.25,0.31263383297644537,0.6873661670235546,0.6873661670235546,55.75,0.6686746987951807,0.0,0.0,0.266,13.041,-0.19125
message_prob,125,21.85,61.0,7.15,14.15,0.55,17.15,32.1,0.2,0.2814645308924485,0.7185354691075514,0.7185354691075515,57.05,0.6861798430899216,0.0,0.0,0.2715,13.0905,-0.17225
message_prob,126,21.0,61.8,7.2,13.3,0.5,17.2,32.15,0.15,0.30952380952380953,0.6904761904761905,0.6904761904761905,55.2,0.6648550724637681,0.0,0.0,0.273,13.142,-0.1715
message_prob,127,20.0,62.7,6.45,13.1,0.45,17.3,32.25,0.05,0.3025,0.6975,0.6975,57.2,0.6910519951632406,0.0,0.0,0.2625,13.1885,-0.201
message_prob,128,21.1,61.6,8.3,12.3,0.5,17.3,32.3,0.05,0.3625592417061611,0.6374407582938388,0.6374407582938388,54.2,0.6547762998790809,0.0,0.0,0.286,13.25,-0.154
message_prob,129,19.95,62.75,6.7,12.65,0.6,17.3,32.35,0.2,0.2807017543859649,0.7192982456140351,0.7192982456140351,55.65,0.6704957678355502,0.0,0.0,0.2645,13.291,-0.1915
message_prob,130,19.35,63.25,6.95,11.9,0.5,17.4,32.5,0.25,0.32041343669250644,0.6795865633074936,0.6795865633074936,54.55,0.6573849878934624,0.0,0.0,0.258,13.3385,-0.21625
message_prob,131,20.4,62.2,7.5,12.25,0.65,17.4,32.5,0.15,0.3235294117647059,0.6764705882352942,0.6764705882352942,55.5,0.6700968523002422,0.0,0.0,0.274,13.3915,-0.186
message_prob,132,18.5,64.1,5.85,11.95,0.7,17.4,32.5,0.1,0.2918918918918919,0.7081081081081081,0.7081081081081081,53.5,0.6464891041162227,0.0,0.0,0.2615,13.4315,-0.2095
message_prob,133,19.85,62.7,8.0,11.1,0.75,17.45,32.5,0.25,0.36272040302267,0.6372795969773299,0.6372795969773299,55.6,0.6705027256208358,0.0,0.0,0.2715,13.4905,-0.195
message_prob,134,18.55,63.9,6.5,11.4,0.65,17.55,32.55,0.2,0.3045822102425876,0.6954177897574124,0.6954177897574124,55.1,0.6658580958156458,0.0,0.0,0.274,13.5335,-0.1945
message_prob,135,19.3,63.05,7.9,10.75,0.65,17.65,32.6,0.1,0.3704663212435233,0.6295336787564767,0.6295336787564767,53.3,0.6460230722525805,0.0,0.0,0.263,13.59,-0.20825
message_prob,136,20.95,61.35,9.7,10.6,0.65,17.7,32.65,0.1,0.4105011933174224,0.5894988066825776,0.5894988066825776,53.85,0.6530984204131227,0.0,0.0,0.265,13.657,-0.2025
message_prob,137,19.5,62.75,7.2,11.7,0.6,17.75,32.75,0.0,0.27692307692307694,0.7230769230769231,0.7230769230769231,54.7,0.6650455927051672,0.0,0.0,0.2585,13.698,-0.20175
message_prob,138,19.85,62.35,7.5,11.65,0.7,17.8,32.75,0.15,0.3350125944584383,0.6649874055415617,0.6649874055415617,54.4,0.6599756690997567,0.0,0.0,0.263,13.749,-0.20125
message_prob,139,18.6,63.5,6.25,11.7,0.65,17.9,32.95,0.1,0.27419354838709675,0.7258064516129031,0.7258064516129032,55.6,0.6760048721071864,0.0,0.0,0.262,13.786,-0.19625
message_prob,140,19.65,62.45,7.85,11.2,0.6,17.9,33.1,0.15,0.356234096692112,0.6437659033078881,0.6437659033078881,53.05,0.6443361753958587,0.0,0.0,0.2675,13.8405,-0.194
message_prob,141,17.8,64.1,5.9,11.55,0.35,18.1,33.15,0.15,0.2752808988764045,0.7247191011235955,0.7247191011235955,55.4,0.6746031746031746,0.0,0.0,0.276,13.878,-0.181
message_prob,142,17.9,64.0,6.65,10.85,0.4,18.1,33.2,0.2,0.3044692737430168,0.6955307262569832,0.6955307262569832,53.6,0.6520146520146519,0.0,0.0,0.2775,13.9225,-0.1735
message_prob,143,16.65,65.2,6.05,10.15,0.45,18.15,33.3,0.15,0.2822822822822823,0.7177177177177178,0.7177177177177178,54.2,0.6603543066585217,0.0,0.0,0.251,13.958,-0.23025
message_prob,144,17.7,64.05,7.3,10.05,0.35,18.25,33.4,0.15,0.364406779661017,0.635593220338983,0.635593220338983,52.75,0.6434250764525994,0.0,0.0,0.258,14.009,-0.226
message_prob,145,16.45,65.25,6.15,9.95,0.35,18.3,33.4,0.1,0.3009118541033435,0.6990881458966566,0.6990881458966566,55.9,0.6829865361077111,0.0,0.0,0.2675,14.0485,-0.20175
message_prob,146,15.65,66.0,5.35,10.0,0.3,18.35,33.4,0.15,0.2715654952076677,0.7284345047923323,0.7284345047923323,52.85,0.6454378444580526,0.0,0.0,0.264,14.0835,-0.21075
message_prob,147,15.3,66.35,5.15,9.8,0.35,18.35,33.4,0.1,0.3104575163398693,0.6895424836601307,0.6895424836601307,53.0,0.647887323943662,0.0,0.0,0.272,14.12,-0.1935
message_prob,148,13.7,67.9,3.75,9.6,0.35,18.4,33.45,0.15,0.22627737226277375,0.7737226277372263,0.7737226277372263,51.9,0.6341911764705882,0.0,0.0,0.2655,14.1455,-0.2105
message_prob,149,14.1,67.45,5.0,8.85,0.25,18.45,33.45,0.15,0.33687943262411346,0.6631205673758865,0.6631205673758865,53.3,0.6517473942366646,0.0,0.0,0.261,14.1815,-0.223
message_prob,150,13.1,68.4,4.7,8.1,0.3,18.5,33.5,0.25,0.27099236641221375,0.7290076335877863,0.7290076335877863,53.55,0.6539877300613497,0.0,0.0,0.2885,14.2095,-0.16475
message_prob,151,12.5,68.95,5.1,7.2,0.2,18.55,33.6,0.2,0.38,0.62,0.62,52.0,0.6359729895641497,0.0,0.0,0.256,14.247,-0.247
message_prob,152,13.15,68.3,5.8,7.0,0.35,18.55,33.65,0.25,0.38022813688212925,0.6197718631178707,0.6197718631178707,51.15,0.6249232658072437,0.0,0.0,0.2565,14.289,-0.2495
message_prob,153,13.35,68.0,5.7,7.35,0.3,18.65,33.75,0.15,0.3595505617977528,0.6404494382022473,0.6404494382022472,52.85,0.6478180700676092,0.0,0.0,0.259,14.326,-0.2425
message_prob,154,13.1,68.1,5.35,7.5,0.25,18.8,33.85,0.2,0.3015267175572519,0.6984732824427481,0.6984732824427481,51.2,0.6280788177339902,0.0,0.0,0.2655,14.3585,-0.2205
message_prob,155,12.3,68.9,4.45,7.55,0.3,18.8,33.85,0.2,0.3211382113821138,0.6788617886178862,0.6788617886178862,52.1,0.6391625615763546,0.0,0.0,0.255,14.3875,-0.248
message_prob,156,13.0,68.05,4.7,8.05,0.25,18.95,33.9,0.05,0.3269230769230769,0.6730769230769231,0.6730769230769231,51.9,0.6397285626156693,0.0,0.0,0.287,14.4215,-0.1845
message_prob,157,13.15,67.85,5.35,7.6,0.2,19.0,34.0,0.1,0.38022813688212925,0.6197718631178707,0.6197718631178707,54.15,0.667283950617284,0.0,0.0,0.2775,14.46,-0.195
message_prob,158,12.8,68.2,5.05,7.55,0.2,19.0,34.0,0.0,0.32031249999999994,0.6796874999999999,0.6796875,50.9,0.6283950617283951,0.0,0.0,0.2625,14.4935,-0.22
message_prob,159,13.5,67.5,5.65,7.55,0.3,19.0,34.1,0.0,0.35185185185185186,0.6481481481481481,0.6481481481481481,52.8,0.6518518518518518,0.0,0.0,0.274,14.5335,-0.1965
message_prob,160,13.05,67.95,4.8,7.75,0.5,19.0,34.2,0.0,0.2567049808429119,0.7432950191570881,0.7432950191570882,51.9,0.6407407407407407,0.0,0.0,0.258,14.561,-0.2255
message_prob,161,13.6,67.4,5.65,7.45,0.5,19.0,34.3,0.05,0.37867647058823534,0.6213235294117647,0.6213235294117647,51.6,0.6364197530864197,0.0,0.0,0.2845,14.6005,-0.17975
message_prob,162,13.7,67.15,5.4,7.95,0.35,19.15,34.4,0.1,0.34306569343065696,0.6569343065693432,0.656934306569343,51.7,0.6382189239332096,0.0,0.0,0.272,14.6385,-0.2105
message_prob,163,12.7,68.15,4.15,8.0,0.55,19.15,34.45,0.05,0.28346456692913385,0.7165354330708662,0.7165354330708661,52.4,0.647495361781076,0.0,0.0,0.2505,14.667,-0.24725
message_prob,164,12.8,68.0,4.3,7.95,0.55,19.2,34.55,0.15,0.2890625,0.7109374999999999,0.7109375,51.4,0.6342821782178218,0.0,0.0,0.264,14.6965,-0.21575
message_prob,165,12.6,68.1,4.35,7.8,0.45,19.3,34.6,0.05,0.28174603174603174,0.7182539682539684,0.7182539682539683,52.65,0.6517967781908304,0.0,0.0,0.255,14.7245,-0.229
message_prob,166,10.95,69.7,2.85,7.65,0.45,19.35,34.65,0.05,0.21917808219178084,0.7808219178082193,0.7808219178082192,52.0,0.6441413515189088,0.0,0.0,0.2575,14.743,-0.2285
message_prob,167,12.0,68.6,4.15,7.45,0.4,19.4,34.7,0.05,0.3,0.7000000000000001,0.7,51.6,0.6395781637717122,0.0,0.0,0.263,14.7735,-0.21375
message_prob,168,11.7,68.85,4.05,7.15,0.5,19.45,34.75,0.0,0.29914529914529914,0.7008547008547008,0.7008547008547008,51.05,0.6337678460583488,0.0,0.0,0.275,14.8,-0.1935
message_prob,169,11.65,68.8,4.4,6.8,0.45,19.55,34.75,0.0,0.3261802575107296,0.6738197424892703,0.6738197424892703,52.05,0.6469857054070851,0.0,0.0,0.2615,14.83,-0.22275
message_prob,170,10.7,69.7,3.25,7.05,0.4,19.6,34.85,0.05,0.25700934579439255,0.7429906542056075,0.7429906542056075,51.55,0.640547263681592,0.0,0.0,0.254,14.851,-0.24
message_prob,171,10.4,69.9,3.45,6.55,0.4,19.7,34.9,0.05,0.3269230769230769,0.673076923076923,0.6730769230769231,49.95,0.6214196762141967,0.0,0.0,0.2525,14.8765,-0.2465
message_prob,172,9.5,70.8,3.15,5.9,0.45,19.7,34.95,0.1,0.2736842105263158,0.7263157894736842,0.7263157894736842,52.55,0.653175591531756,0.0,0.0,0.2575,14.897,-0.23075
message_prob,173,8.2,72.0,2.6,5.2,0.4,19.8,35.0,0.1,0.27439024390243905,0.7256097560975611,0.725609756097561,49.85,0.6203241895261845,0.0,0.0,0.2735,14.9145,-0.2115
message_prob,174,8.45,71.65,3.5,4.6,0.35,19.9,35.0,0.0,0.39644970414201186,0.6035502958579881,0.6035502958579881,49.45,0.6173533083645443,0.0,0.0,0.275,14.943,-0.2155
message_prob,175,7.7,72.4,2.6,4.85,0.25,19.9,35.05,0.05,0.2597402597402597,0.7402597402597403,0.7402597402597403,50.0,0.6235955056179775,0.0,0.0,0.2705,14.9585,-0.21625
message_prob,176,6.75,73.3,1.85,4.65,0.25,19.95,35.05,0.0,0.25925925925925924,0.7407407407407407,0.7407407407407407,50.8,0.6346033728919426,0.0,0.0,0.2785,14.9695,-0.20775
message_prob,177,7.5,72.55,2.85,4.4,0.25,19.95,35.05,0.05,0.36666666666666664,0.6333333333333333,0.6333333333333333,49.6,0.6189881324172393,0.0,0.0,0.2675,14.993,-0.22775
message_prob,178,6.45,73.5,2.3,3.95,0.2,20.05,35.1,0.05,0.2713178294573643,0.7286821705426356,0.7286821705426356,50.25,0.6278924327704816,0.0,0.0,0.249,15.007,-0.26775
message_prob,179,7.65,72.3,3.35,4.05,0.25,20.05,35.1,0.0,0.35947712418300654,0.6405228758169935,0.6405228758169934,49.9,0.6241400875547216,0.0,0.0,0.282,15.0295,-0.197
message_prob,180,6.0,73.95,1.65,4.1,0.25,20.05,35.2,0.0,0.19999999999999998,0.7999999999999999,0.8,49.15,0.6147592245153221,0.0,0.0,0.2575,15.038,-0.24925
message_prob,181,6.5,73.4,2.4,3.95,0.15,20.1,35.25,0.0,0.3384615384615385,0.6615384615384615,0.6615384615384615,49.0,0.6132665832290363,0.0,0.0,0.2535,15.0565,-0.2595
message_prob,182,6.45,73.45,2.35,3.85,0.25,20.1,35.25,0.0,0.34108527131782945,0.6589147286821705,0.6589147286821705,49.75,0.6226533166458073,0.0,0.0,0.2645,15.0755,-0.245
message_prob,183,6.3,73.5,1.95,4.2,0.15,20.2,35.25,0.0,0.29365079365079366,0.7063492063492064,0.7063492063492064,49.0,0.6140350877192983,0.0,0.0,0.263,15.0905,-0.24575
message_prob,184,6.65,73.15,2.8,3.7,0.15,20.2,35.3,0.05,0.39849624060150374,0.6015037593984962,0.6015037593984962,48.8,0.6109022556390976,0.0,0.0,0.251,15.1125,-0.266
message_prob,185,6.25,73.55,2.3,3.75,0.2,20.2,35.3,0.1,0.29600000000000004,0.7040000000000001,0.704,49.0,0.6127819548872181,0.0,0.0,0.2655,15.1265,-0.2335
message_prob,186,6.45,73.35,2.55,3.7,0.2,20.2,35.3,0.1,0.34108527131782945,0.6589147286821705,0.6589147286821705,49.65,0.6209273182957393,0.0,0.0,0.267,15.144,-0.233
message_prob,187,6.55,73.15,2.75,3.65,0.15,20.3,35.3,0.1,0.39694656488549623,0.6030534351145038,0.6030534351145038,48.2,0.6035131744040151,0.0,0.0,0.268,15.1635,-0.23475
message_prob,188,5.5,74.15,1.9,3.5,0.1,20.35,35.3,0.15,0.2,0.8,0.8,48.0,0.6007532956685498,0.0,0.0,0.251,15.1725,-0.2635
message_prob,189,6.2,73.45,2.05,4.0,0.15,20.35,35.3,0.05,0.31451612903225806,0.6854838709677419,0.6854838709677419,49.25,0.6177024482109228,0.0,0.0,0.2465,15.1875,-0.27275
message_prob,190,4.85,74.75,1.0,3.75,0.1,20.4,35.4,0.05,0.15463917525773196,0.845360824742268,0.845360824742268,48.1,0.6036432160804021,0.0,0.0,0.277,15.193,-0.213
message_prob,191,4.0,75.6,0.45,3.4,0.15,20.4,35.45,0.1,0.1,0.9,0.9,49.5,0.620603015075377,0.0,0.0,0.264,15.195,-0.2385
message_prob,192,3.8,75.8,0.85,2.75,0.2,20.4,35.45,0.0,0.25,0.7500000000000001,0.75,48.2,0.6055276381909549,0.0,0.0,0.2495,15.202,-0.2725
message_prob,193,3.4,76.15,0.6,2.65,0.15,20.45,35.5,0.0,0.08823529411764706,0.911764705882353,0.9117647058823529,47.85,0.6015084852294154,0.0,0.0,0.248,15.204,-0.2755
message_prob,194,3.3,76.25,0.95,2.25,0.1,20.45,35.5,0.0,0.25757575757575757,0.7424242424242425,0.7424242424242424,47.35,0.5952231301068511,0.0,0.0,0.2575,15.21,-0.2585
message_prob,195,3.85,75.7,1.65,2.05,0.15,20.45,35.5,0.0,0.3766233766233766,0.6233766233766234,0.6233766233766234,48.9,0.6147077309868008,0.0,0.0,0.2545,15.2225,-0.2675
message_prob,196,3.75,75.8,1.7,1.85,0.2,20.45,35.55,0.05,0.30666666666666664,0.6933333333333334,0.6933333333333334,47.4,0.5952231301068511,0.0,0.0,0.266,15.232,-0.245
message_prob,197,4.25,75.25,2.2,1.9,0.15,20.5,35.55,0.0,0.4588235294117647,0.5411764705882353,0.5411764705882353,48.0,0.6037735849056604,0.0,0.0,0.2675,15.2485,-0.244
message_prob,198,3.0,76.5,0.85,2.05,0.1,20.5,35.55,0.1,0.06666666666666667,0.9333333333333332,0.9333333333333333,48.4,0.6075471698113207,0.0,0.0,0.266,15.2495,-0.24425
message_prob,199,3.3,76.2,1.55,1.65,0.1,20.5,35.55,0.15,0.4545454545454546,0.5454545454545455,0.5454545454545454,48.25,0.6050314465408805,0.0,0.0,0.2555,15.2625,-0.27175
message_prob,200,3.85,75.65,1.8,1.9,0.15,20.5,35.55,0.05,0.35064935064935066,0.6493506493506493,0.6493506493506493,47.9,0.6018867924528302,0.0,0.0,0.261,15.2745,-0.2545
message_prob,201,3.65,75.85,1.7,1.75,0.2,20.5,35.6,0.0,0.3424657534246575,0.6575342465753424,0.6575342465753424,49.85,0.6270440251572327,0.0,0.0,0.255,15.283,-0.26725
message_prob,202,2.85,76.6,1.15,1.55,0.15,20.55,35.7,0.0,0.24561403508771928,0.7543859649122806,0.7543859649122807,47.55,0.5984896161107616,0.0,0.0,0.271,15.2885,-0.237
message_prob,203,2.9,76.55,1.25,1.45,0.2,20.55,35.7,0.0,0.4310344827586207,0.5689655172413793,0.5689655172413793,46.0,0.578980490874764,0.0,0.0,0.2535,15.2985,-0.27775
message_prob,204,2.8,76.6,0.9,1.7,0.2,20.6,35.75,0.05,0.3035714285714286,0.6964285714285715,0.6964285714285714,48.8,0.6139798488664988,0.0,0.0,0.246,15.3055,-0.289
message_prob,205,3.45,75.9,1.65,1.65,0.15,20.65,35.8,0.05,0.49275362318840576,0.5072463768115941,0.5072463768115942,48.1,0.6055450535601763,0.0,0.0,0.257,15.3205,-0.27175
message_prob,206,2.85,76.5,0.8,1.9,0.15,20.65,35.8,0.05,0.22807017543859648,0.7719298245614036,0.7719298245614035,48.15,0.6061751732829238,0.0,0.0,0.2435,15.326,-0.2925
message_prob,207,3.05,76.25,1.25,1.7,0.1,20.7,35.8,0.0,0.3114754098360656,0.6885245901639345,0.6885245901639344,48.15,0.60718789407314,0.0,0.0,0.259,15.333,-0.261
message_prob,208,3.35,75.9,1.55,1.75,0.05,20.75,35.8,0.05,0.47761194029850745,0.5223880597014925,0.5223880597014925,48.6,0.6126182965299685,0.0,0.0,0.2715,15.347,-0.2395
message_prob,209,2.95,76.3,0.9,2.0,0.05,20.75,35.8,0.05,0.22033898305084745,0.7796610169491525,0.7796610169491526,47.85,0.6031545741324921,0.0,0.0,0.27,15.3525,-0.23525
message_prob,210,3.55,75.7,1.6,1.9,0.05,20.75,35.8,0.0,0.4647887323943662,0.5352112676056338,0.5352112676056338,47.65,0.6012618296529968,0.0,0.0,0.261,15.366,-0.256
message_prob,211,2.75,76.5,0.95,1.75,0.05,20.75,35.85,0.0,0.2545454545454545,0.7454545454545454,0.7454545454545455,48.95,0.6176656151419558,0.0,0.0,0.2645,15.3715,-0.2505
message_prob,212,2.85,76.4,1.3,1.45,0.1,20.75,35.85,0.0,0.42105263157894735,0.5789473684210525,0.5789473684210527,47.15,0.5949526813880126,0.0,0.0,0.2545,15.3805,-0.27175
message_prob,213,2.75,76.45,1.15,1.55,0.05,20.8,35.85,0.0,0.3090909090909091,0.6909090909090909,0.6909090909090909,48.6,0.6136363636363636,0.0,0.0,0.249,15.3875,-0.2825
message_prob,214,3.25,75.95,1.55,1.6,0.1,20.8,35.85,0.05,0.4461538461538461,0.5538461538461539,0.5538461538461539,47.7,0.6016414141414141,0.0,0.0,0.2465,15.3985,-0.2855
message_prob,215,3.8,75.35,1.9,1.75,0.15,20.85,35.85,0.0,0.4736842105263158,0.5263157894736842,0.5263157894736842,47.05,0.5944409349336702,0.0,0.0,0.258,15.4145,-0.265
message_prob,216,3.6,75.55,1.25,2.2,0.15,20.85,35.85,0.0,0.2638888888888889,0.736111111111111,0.7361111111111112,48.25,0.609602021478206,0.0,0.0,0.256,15.4205,-0.26125
message_prob,217,3.55,75.55,1.3,2.1,0.15,20.9,35.85,0.05,0.36619718309859156,0.6338028169014085,0.6338028169014085,48.25,0.6093552465233882,0.0,0.0,0.2615,15.43,-0.2525
message_prob,218,2.7,76.4,0.6,1.9,0.2,20.9,35.95,0.0,0.09259259259259259,0.9074074074074074,0.9074074074074074,48.4,0.6118836915297091,0.0,0.0,0.273,15.431,-0.228
message_prob,219,2.9,76.2,1.15,1.45,0.3,20.9,36.0,0.0,0.37931034482758624,0.6206896551724138,0.6206896551724138,48.0,0.6068268015170669,0.0,0.0,0.259,15.4395,-0.26075
message_prob,220,2.5,76.55,0.75,1.5,0.25,20.95,36.05,0.0,0.16,0.8400000000000001,0.84,48.1,0.6084756483238457,0.0,0.0,0.2725,15.4425,-0.23
message_prob,221,1.8,77.15,0.5,1.15,0.15,21.05,36.05,0.0,0.1388888888888889,0.8611111111111112,0.8611111111111112,47.9,0.6067131095630145,0.0,0.0,0.2485,15.4445,-0.283
message_prob,222,2.15,76.75,0.85,1.2,0.1,21.1,36.1,0.0,0.3953488372093023,0.6046511627906977,0.6046511627906976,47.15,0.5975918884664131,0.0,0.0,0.2455,15.4515,-0.29075
message_prob,223,1.6,77.25,0.25,1.3,0.05,21.15,36.1,0.0,0.0,1.0,1.0,47.55,0.6030437539632213,0.0,0.0,0.263,15.4515,-0.2535
message_prob,224,2.3,76.55,1.0,1.25,0.05,21.15,36.1,0.0,0.47826086956521746,0.5217391304347826,0.5217391304347826,46.95,0.5954343690551681,0.0,0.0,0.268,15.4605,-0.2425
message_prob,225,1.65,77.2,0.4,1.2,0.05,21.15,36.1,0.0,0.0,1.0,1.0,47.7,0.6049461001902346,0.0,0.0,0.2435,15.4605,-0.2875
message_prob,226,2.85,76.0,1.6,1.2,0.05,21.15,36.1,0.0,0.543859649122807,0.45614035087719296,0.45614035087719296,47.7,0.6049461001902346,0.0,0.0,0.273,15.4735,-0.231
message_prob,227,2.4,76.45,0.95,1.4,0.05,21.15,36.1,0.0,0.27083333333333337,0.7291666666666667,0.7291666666666666,47.75,0.605580215599239,0.0,0.0,0.259,15.4785,-0.2585
message_prob,228,2.85,76.0,1.05,1.75,0.05,21.15,36.1,0.0,0.3508771929824561,0.6491228070175439,0.6491228070175439,48.05,0.6093849080532657,0.0,0.0,0.2585,15.4855,-0.25725
message_prob,229,2.15,76.65,0.5,1.6,0.05,21.2,36.1,0.0,0.13953488372093023,0.8604651162790699,0.8604651162790697,45.8,0.581218274111675,0.0,0.0,0.2495,15.488,-0.275
message_prob,230,1.75,77.05,0.2,1.5,0.05,21.2,36.1,0.0,0.0,1.0,1.0,49.35,0.626269035532995,0.0,0.0,0.2475,15.488,-0.277
message_prob,231,1.65,77.1,0.45,1.1,0.1,21.25,36.1,0.0,0.24242424242424246,0.7575757575757576,0.7575757575757576,46.35,0.5885714285714286,0.0,0.0,0.2555,15.491,-0.2665
message_prob,232,1.15,77.55,0.0,1.1,0.05,21.3,36.1,0.0,0.0,1.0,1.0,47.0,0.5972045743329097,0.0,0.0,0.269,15.491,-0.243
message_prob,233,1.25,77.45,0.35,0.85,0.05,21.3,36.15,0.0,0.36,0.64,0.64,47.25,0.6003811944091486,0.0,0.0,0.247,15.4945,-0.2865
message_prob,234,1.15,77.55,0.4,0.7,0.05,21.3,36.15,0.0,0.30434782608695654,0.6956521739130436,0.6956521739130435,45.65,0.5800508259212198,0.0,0.0,0.232,15.4975,-0.316
message_prob,235,1.35,77.35,0.35,0.85,0.15,21.3,36.15,0.0,0.2222222222222222,0.7777777777777778,0.7777777777777778,46.55,0.5914866581956798,0.0,0.0,0.2675,15.5,-0.2445
message_prob,236,1.75,76.9,0.9,0.75,0.1,21.35,36.15,0.0,0.5714285714285714,0.42857142857142855,0.42857142857142855,47.25,0.6007628734901461,0.0,0.0,0.265,15.508,-0.2525
message_prob,237,1.75,76.9,0.7,1.0,0.05,21.35,36.2,0.0,0.2857142857142857,0.7142857142857143,0.7142857142857143,46.7,0.5937698664971393,0.0,0.0,0.258,15.5125,-0.2615
message_prob,238,1.7,76.95,0.55,1.1,0.05,21.35,36.2,0.0,0.3823529411764706,0.6176470588235294,0.6176470588235294,48.25,0.6134774316592498,0.0,0.0,0.255,15.5155,-0.268
message_prob,239,1.5,77.15,0.55,0.9,0.05,21.35,36.2,0.0,0.26666666666666666,0.7333333333333334,0.7333333333333333,44.35,0.5638906547997456,0.0,0.0,0.268,15.519,-0.2415
message_prob,240,1.25,77.4,0.45,0.75,0.05,21.35,36.2,0.0,0.32,0.6799999999999999,0.68,48.8,0.6204704386522567,0.0,0.0,0.2555,15.5215,-0.2685
message_prob,241,1.25,77.4,0.5,0.7,0.05,21.35,36.2,0.0,0.27999999999999997,0.72,0.72,45.0,0.572155117609663,0.0,0.0,0.264,15.5245,-0.2515
message_prob,242,1.0,77.65,0.2,0.75,0.05,21.35,36.2,0.0,0.2,0.8,0.8,48.45,0.6160203432930705,0.0,0.0,0.2835,15.5255,-0.214
message_prob,243,0.95,77.7,0.15,0.75,0.05,21.35,36.2,0.0,0.15789473684210525,0.8421052631578948,0.8421052631578947,45.8,0.5823267641449459,0.0,0.0,0.259,15.5265,-0.262
message_prob,244,1.0,77.65,0.35,0.6,0.05,21.35,36.2,0.0,0.35,0.65,0.65,47.55,0.6045772409408772,0.0,0.0,0.254,15.5295,-0.272
message_prob,245,1.1,77.55,0.5,0.55,0.05,21.35,36.2,0.0,0.40909090909090906,0.5909090909090908,0.5909090909090909,45.6,0.5797838525111253,0.0,0.0,0.259,15.5335,-0.263
message_prob,246,0.85,77.8,0.3,0.45,0.1,21.35,36.2,0.0,0.0,1.0,1.0,48.4,0.6153846153846154,0.0,0.0,0.276,15.5335,-0.2275
message_prob,247,1.3,77.35,0.8,0.4,0.1,21.35,36.2,0.0,0.6153846153846154,0.3846153846153846,0.38461538461538464,47.6,0.6052129688493326,0.0,0.0,0.2565,15.541,-0.2695
message_prob,248,0.9,77.75,0.2,0.6,0.1,21.35,36.2,0.0,0.0,1.0,1.0,46.45,0.5905912269548633,0.0,0.0,0.2765,15.541,-0.227
message_prob,249,1.7,76.9,1.2,0.45,0.05,21.4,36.2,0.0,0.7058823529411765,0.29411764705882354,0.29411764705882354,46.3,0.5890585241730278,0.0,0.0,0.2545,15.5515,-0.2735
message_prob,250,1.2,77.4,0.5,0.65,0.05,21.4,36.2,0.0,0.125,0.8750000000000001,0.875,47.5,0.6043256997455471,0.0,0.0,0.2585,15.5525,-0.2615
message_prob,251,1.65,76.95,1.0,0.6,0.05,21.4,36.2,0.0,0.6060606060606061,0.393939393939394,0.3939393939393939,46.5,0.5916030534351144,0.0,0.0,0.243,15.5605,-0.294
message_prob,252,1.25,77.35,0.35,0.85,0.05,21.4,36.2,0.0,0.2,0.8,0.8,47.85,0.6087786259541985,0.0,0.0,0.2485,15.5625,-0.2835
message_prob,253,1.65,76.9,0.75,0.9,0.0,21.45,36.2,0.0,0.42424242424242425,0.5757575757575758,0.5757575757575758,47.65,0.6066199872692551,0.0,0.0,0.267,15.568,-0.24475
message_prob,254,1.4,77.15,0.45,0.95,0.0,21.45,36.2,0.0,0.25,0.7500000000000001,0.75,47.0,0.5983450031826861,0.0,0.0,0.273,15.571,-0.2325
message_prob,255,1.5,77.05,0.65,0.85,0.0,21.45,36.2,0.0,0.43333333333333335,0.5666666666666667,0.5666666666666667,46.45,0.5913430935709739,0.0,0.0,0.2635,15.576,-0.251
message_prob,256,1.45,77.1,0.55,0.9,0.0,21.45,36.2,0.0,0.27586206896551724,0.7241379310344828,0.7241379310344828,46.95,0.5977084659452578,0.0,0.0,0.252,15.579,-0.2725
message_prob,257,1.2,77.35,0.25,0.9,0.05,21.45,36.2,0.0,0.0,1.0,1.0,47.25,0.6015276893698281,0.0,0.0,0.2585,15.579,-0.259
message_prob,258,1.55,76.95,0.8,0.75,0.0,21.5,36.2,0.0,0.5161290322580645,0.48387096774193544,0.4838709677419355,45.85,0.5840764331210191,0.0,0.0,0.255,15.5855,-0.2705
message_prob,259,1.4,77.1,0.4,1.0,0.0,21.5,36.2,0.0,0.14285714285714288,0.8571428571428572,0.8571428571428571,48.05,0.6121019108280255,0.0,0.0,0.242,15.587,-0.2935
message_prob,260,1.65,76.85,0.6,1.05,0.0,21.5,36.2,0.0,0.42424242424242425,0.5757575757575758,0.5757575757575758,46.7,0.5949044585987262,0.0,0.0,0.259,15.5925,-0.262
message_prob,261,1.55,76.95,0.4,1.15,0.0,21.5,36.2,0.1,0.1935483870967742,0.8064516129032258,0.8064516129032258,48.15,0.6121019108280255,0.0,0.0,0.2485,15.5945,-0.28175
message_prob,262,1.35,77.15,0.3,1.05,0.0,21.5,36.2,0.05,0.2222222222222222,0.7777777777777778,0.7777777777777778,46.45,0.5910828025477707,0.0,0.0,0.248,15.597,-0.2825
message_prob,263,1.0,77.5,0.1,0.9,0.0,21.5,36.2,0.1,0.0,1.0,1.0,47.65,0.6057324840764331,0.0,0.0,0.267,15.597,-0.2435
message_prob,264,1.15,77.35,0.5,0.65,0.0,21.5,36.2,0.0,0.5217391304347826,0.47826086956521746,0.4782608695652174,46.15,0.5878980891719745,0.0,0.0,0.24,15.602,-0.303
message_prob,265,0.7,77.8,0.05,0.65,0.0,21.5,36.2,0.0,0.0,1.0,1.0,45.9,0.5847133757961783,0.0,0.0,0.2515,15.602,-0.278
message_prob,266,0.9,77.6,0.35,0.55,0.0,21.5,36.2,0.0,0.4444444444444445,0.5555555555555556,0.5555555555555556,46.8,0.5961783439490446,0.0,0.0,0.2555,15.6055,-0.2705
message_prob,267,1.3,77.2,0.65,0.6,0.05,21.5,36.2,0.0,0.5,0.5,0.5,47.15,0.6006369426751592,0.0,0.0,0.2555,15.611,-0.2715
message_prob,268,1.35,77.15,0.55,0.75,0.05,21.5,36.2,0.05,0.4444444444444444,0.5555555555555555,0.5555555555555556,45.0,0.5726114649681529,0.0,0.0,0.254,15.6155,-0.2725
message_prob,269,1.2,77.25,0.45,0.75,0.0,21.55,36.2,0.0,0.2916666666666667,0.7083333333333334,0.7083333333333334,47.95,0.6112173358827279,0.0,0.0,0.2705,15.6185,-0.239
message_prob,270,1.8,76.65,0.9,0.9,0.0,21.55,36.2,0.0,0.5,0.5,0.5,45.7,0.5825366475462078,0.0,0.0,0.2625,15.6265,-0.253
message_prob,271,1.3,77.15,0.45,0.8,0.05,21.55,36.2,0.0,0.2692307692307692,0.7307692307692307,0.7307692307692307,48.9,0.6233269598470362,0.0,0.0,0.269,15.6295,-0.2395
message_prob,272,1.25,77.2,0.45,0.75,0.05,21.55,36.2,0.0,0.32,0.6799999999999999,0.68,46.3,0.5901848311026131,0.0,0.0,0.2495,15.6325,-0.279
message_prob,273,1.5,76.95,0.75,0.7,0.05,21.55,36.2,0.0,0.4666666666666666,0.5333333333333333,0.5333333333333333,47.55,0.6061185468451242,0.0,0.0,0.253,15.6385,-0.2715
message_prob,274,0.95,77.5,0.3,0.6,0.05,21.55,36.2,0.0,0.15789473684210525,0.8421052631578948,0.8421052631578947,47.45,0.6048438495857235,0.0,0.0,0.2615,15.639,-0.256
message_prob,275,1.2,77.25,0.6,0.55,0.05,21.55,36.2,0.0,0.4166666666666667,0.5833333333333334,0.5833333333333334,47.15,0.6010197578075207,0.0,0.0,0.2575,15.6435,-0.2625
message_prob,276,1.5,76.95,0.75,0.7,0.05,21.55,36.2,0.0,0.5,0.5,0.5,47.05,0.5997450605481197,0.0,0.0,0.2595,15.649,-0.2605
message_prob,277,1.2,77.25,0.45,0.7,0.05,21.55,36.2,0.05,0.4166666666666667,0.5833333333333334,0.5833333333333334,46.3,0.5895474824729127,0.0,0.0,0.2535,15.6525,-0.2735
message_prob,278,1.25,77.2,0.45,0.75,0.05,21.55,36.2,0.05,0.27999999999999997,0.72,0.72,46.25,0.5889101338432122,0.0,0.0,0.2735,15.6555,-0.2325
message_prob,279,1.45,77.0,0.6,0.8,0.05,21.55,36.2,0.05,0.41379310344827586,0.5862068965517241,0.5862068965517241,47.4,0.6035691523263225,0.0,0.0,0.256,15.6605,-0.267
message_prob,280,1.45,77.0,0.6,0.8,0.05,21.55,36.2,0.05,0.3103448275862069,0.6896551724137931,0.6896551724137931,46.15,0.5876354365838113,0.0,0.0,0.2675,15.6635,-0.2425
message_prob,281,1.7,76.75,0.9,0.75,0.05,21.55,36.2,0.0,0.4411764705882353,0.5588235294117647,0.5588235294117647,46.75,0.5959209687699171,0.0,0.0,0.253,15.6695,-0.27025
message_prob,282,1.45,77.0,0.4,1.0,0.05,21.55,36.2,0.0,0.1724137931034483,0.8275862068965517,0.8275862068965517,47.2,0.6016571064372211,0.0,0.0,0.2675,15.6715,-0.241
message_prob,283,1.6,76.8,0.75,0.85,0.0,21.6,36.25,0.0,0.43749999999999994,0.5625,0.5625,46.1,0.5880102040816327,0.0,0.0,0.2535,15.6775,-0.27
message_prob,284,1.55,76.85,0.65,0.9,0.0,21.6,36.25,0.0,0.3548387096774194,0.6451612903225806,0.6451612903225806,47.7,0.6084183673469389,0.0,0.0,0.261,15.682,-0.2545
message_prob,285,1.2,77.2,0.55,0.65,0.0,21.6,36.25,0.0,0.16666666666666669,0.8333333333333334,0.8333333333333334,48.4,0.6173469387755102,0.0,0.0,0.2615,15.6835,-0.2525
message_prob,286,0.9,77.5,0.45,0.45,0.0,21.6,36.25,0.0,0.4444444444444445,0.5555555555555556,0.5555555555555556,47.1,0.6007653061224489,0.0,0.0,0.2565,15.686,-0.268
message_prob,287,1.15,77.25,0.4,0.75,0.0,21.6,36.25,0.0,0.3478260869565218,0.6521739130434783,0.6521739130434783,46.7,0.5956632653061225,0.0,0.0,0.255,15.689,-0.2695
message_prob,288,1.2,77.2,0.3,0.9,0.0,21.6,36.25,0.05,0.20833333333333334,0.7916666666666666,0.7916666666666666,47.7,0.6077806122448979,0.0,0.0,0.2595,15.691,-0.2585
message_prob,289,1.15,77.25,0.45,0.7,0.0,21.6,36.25,0.05,0.30434782608695654,0.6956521739130436,0.6956521739130435,47.25,0.6020408163265306,0.0,0.0,0.2585,15.694,-0.2615
message_prob,290,0.85,77.55,0.3,0.55,0.0,21.6,36.25,0.1,0.29411764705882354,0.7058823529411765,0.7058823529411765,47.75,0.607780612244898,0.0,0.0,0.2565,15.696,-0.267
message_prob,291,1.1,77.3,0.5,0.6,0.0,21.6,36.25,0.0,0.36363636363636365,0.6363636363636362,0.6363636363636364,45.15,0.5758928571428572,0.0,0.0,0.256,15.6995,-0.2675
message_prob,292,0.85,77.55,0.15,0.7,0.0,21.6,36.25,0.0,0.0,1.0,1.0,48.8,0.6224489795918368,0.0,0.0,0.273,15.6995,-0.2315
message_prob,293,0.7,77.7,0.05,0.65,0.0,21.6,36.3,0.0,0.07142857142857144,0.9285714285714287,0.9285714285714286,46.25,0.5899234693877551,0.0,0.0,0.2475,15.6995,-0.284
message_prob,294,0.45,77.95,0.0,0.4,0.05,21.6,36.3,0.0,0.0,1.0,1.0,46.3,0.5905612244897959,0.0,0.0,0.2555,15.6995,-0.2695
message_prob,295,0.4,78.0,0.0,0.35,0.05,21.6,36.3,0.0,0.0,1.0,1.0,47.0,0.5994897959183673,0.0,0.0,0.2585,15.6995,-0.2635
message_prob,296,0.65,77.7,0.4,0.25,0.0,21.65,36.3,0.0,0.6923076923076923,0.3076923076923077,0.3076923076923077,48.15,0.6145500957243138,0.0,0.0,0.2455,15.7035,-0.292
message_prob,297,0.4,77.95,0.1,0.3,0.0,21.65,36.3,0.0,0.0,1.0,1.0,45.65,0.5826419910657307,0.0,0.0,0.2665,15.7035,-0.2475
message_prob,298,0.75,77.6,0.5,0.25,0.0,21.65,36.3,0.0,0.6666666666666666,0.3333333333333333,0.3333333333333333,47.05,0.6005105296745373,0.0,0.0,0.263,15.708,-0.2555
message_prob,299,0.75,77.6,0.45,0.3,0.0,21.65,36.3,0.0,0.39999999999999997,0.6,0.6,45.9,0.585832801531589,0.0,0.0,0.2595,15.7105,-0.2605
message_prob,300,0.9,77.45,0.4,0.45,0.05,21.65,36.3,0.0,0.3333333333333333,0.6666666666666666,0.6666666666666666,47.05,0.6005105296745372,0.0,0.0,0.2645,15.713,-0.25125
message_prob,301,1.1,77.25,0.6,0.45,0.05,21.65,36.3,0.0,0.5454545454545454,0.45454545454545453,0.45454545454545453,45.85,0.5851946394384174,0.0,0.0,0.2535,15.7175,-0.27325
message_prob,302,0.85,77.5,0.45,0.4,0.0,21.65,36.3,0.0,0.4705882352941177,0.5294117647058824,0.5294117647058824,47.2,0.6024250159540524,0.0,0.0,0.248,15.721,-0.284
message_prob,303,0.85,77.5,0.45,0.4,0.0,21.65,36.3,0.05,0.5294117647058824,0.4705882352941177,0.47058823529411764,46.1,0.5877472878111041,0.0,0.0,0.2665,15.7245,-0.2485
message_prob,304,0.7,77.65,0.1,0.55,0.05,21.65,36.3,0.05,0.0,1.0,1.0,48.5,0.618379068283344,0.0,0.0,0.2665,15.7245,-0.2465
message_prob,305,0.75,77.6,0.25,0.45,0.05,21.65,36.3,0.05,0.26666666666666666,0.7333333333333334,0.7333333333333333,46.05,0.5871091257179324,0.0,0.0,0.2585,15.726,-0.263
message_prob,306,0.55,77.75,0.1,0.45,0.0,21.7,36.3,0.05,0.0,1.0,1.0,46.7,0.5957854406130269,0.0,0.0,0.2545,15.726,-0.2725
message_prob,307,0.5,77.8,0.0,0.5,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.256,15.726,-0.267
message_prob,308,0.4,77.9,0.0,0.4,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.2385,15.726,-0.3025
message_prob,309,0.25,78.05,0.0,0.25,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.253,15.726,-0.275
message_prob,310,0.25,78.05,0.0,0.25,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.2655,15.726,-0.2495
message_prob,311,0.2,78.1,0.0,0.2,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.262,15.726,-0.257
message_prob,312,0.15,78.15,0.0,0.15,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721583,0.0,0.0,0.255,15.726,-0.2715
message_prob,313,0.1,78.2,0.0,0.1,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.257,15.726,-0.268
message_prob,314,0.1,78.2,0.0,0.1,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.246,15.726,-0.29
message_prob,315,0.1,78.2,0.0,0.1,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.257,15.726,-0.2685
message_prob,316,0.1,78.2,0.0,0.1,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.249,15.726,-0.284
message_prob,317,0.1,78.2,0.0,0.1,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.2605,15.726,-0.261
message_prob,318,0.05,78.25,0.0,0.05,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.247,15.726,-0.2885
message_prob,319,0.05,78.25,0.0,0.05,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.2545,15.726,-0.2735
message_prob,320,0.05,78.25,0.0,0.05,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.258,15.726,-0.267
message_prob,321,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.254,15.726,-0.275
message_prob,322,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2535,15.726,-0.276
message_prob,323,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.246,15.726,-0.291
message_prob,324,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.273,15.726,-0.237
message_prob,325,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2685,15.726,-0.246
message_prob,326,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.264,15.726,-0.255
message_prob,327,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.251,15.726,-0.281
message_prob,328,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.55,0.5689655172413793,0.0,0.0,0.2485,15.726,-0.286
message_prob,329,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.4,0.6181353767560664,0.0,0.0,0.2525,15.726,-0.278
message_prob,330,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.2565,15.726,-0.27
message_prob,331,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2645,15.726,-0.254
message_prob,332,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2545,15.726,-0.274
message_prob,333,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2495,15.726,-0.284
message_prob,334,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.263,15.726,-0.257
message_prob,335,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.2475,15.726,-0.288
message_prob,336,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.264,15.726,-0.255
message_prob,337,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.237,15.726,-0.309
message_prob,338,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.255,15.726,-0.273
message_prob,339,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.271,15.726,-0.241
message_prob,340,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2475,15.726,-0.288
message_prob,341,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2535,15.726,-0.276
message_prob,342,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2595,15.726,-0.264
message_prob,343,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2715,15.726,-0.24
message_prob,344,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2585,15.726,-0.266
message_prob,345,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.251,15.726,-0.281
message_prob,346,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.267,15.726,-0.249
message_prob,347,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2665,15.726,-0.25
message_prob,348,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.256,15.726,-0.271
message_prob,349,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.259,15.726,-0.265
message_prob,350,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.264,15.726,-0.255
message_prob,351,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.252,15.726,-0.279
message_prob,352,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2665,15.726,-0.25
message_prob,353,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2355,15.726,-0.312
message_prob,354,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.255,15.726,-0.273
message_prob,355,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2555,15.726,-0.272
message_prob,356,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.254,15.726,-0.275
message_prob,357,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.246,15.726,-0.291
message_prob,358,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2575,15.726,-0.268
message_prob,359,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.249,15.726,-0.285
message_prob,360,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.259,15.726,-0.265
message_prob,361,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.269,15.726,-0.245
message_prob,362,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.244,15.726,-0.295
message_prob,363,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.237,15.726,-0.309
message_prob,364,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.262,15.726,-0.259
message_prob,365,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.26,15.726,-0.263
message_prob,366,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2495,15.726,-0.284
message_prob,367,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2315,15.726,-0.32
message_prob,368,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.254,15.726,-0.275
message_prob,369,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.262,15.726,-0.259
message_prob,370,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2715,15.726,-0.24
message_prob,371,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2555,15.726,-0.272
message_prob,372,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.95,0.5740740740740742,0.0,0.0,0.2345,15.726,-0.314
message_prob,373,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.253,15.726,-0.277
message_prob,374,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2535,15.726,-0.276
message_prob,375,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2635,15.726,-0.256
message_prob,376,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2475,15.726,-0.288
message_prob,377,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2575,15.726,-0.268
message_prob,378,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2645,15.726,-0.254
message_prob,379,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2595,15.726,-0.264
message_prob,380,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.263,15.726,-0.257
message_prob,381,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.253,15.726,-0.277
message_prob,382,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2605,15.726,-0.262
message_prob,383,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2445,15.726,-0.294
message_prob,384,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2645,15.726,-0.254
message_prob,385,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.271,15.726,-0.241
message_prob,386,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2465,15.726,-0.29
message_prob,387,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2745,15.726,-0.234
message_prob,388,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.261,15.726,-0.261
message_prob,389,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.2605,15.726,-0.262
message_prob,390,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.259,15.726,-0.265
message_prob,391,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.249,15.726,-0.285
message_prob,392,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.253,15.726,-0.277
message_prob,393,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2515,15.726,-0.28
message_prob,394,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.257,15.726,-0.269
message_prob,395,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.255,15.726,-0.273
message_prob,396,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2335,15.726,-0.316
message_prob,397,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.25,0.5651340996168582,0.0,0.0,0.2565,15.726,-0.27
message_prob,398,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2665,15.726,-0.25
message_prob,399,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.263,15.726,-0.257
message_prob,400,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.26,15.726,-0.263
message_prob,401,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2635,15.726,-0.256
message_prob,402,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2545,15.726,-0.274
message_prob,403,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2615,15.726,-0.26
message_prob,404,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.271,15.726,-0.241
message_prob,405,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.265,15.726,-0.253
message_prob,406,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2535,15.726,-0.276
message_prob,407,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.261,15.726,-0.261
message_prob,408,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.248,15.726,-0.287
message_prob,409,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2435,15.726,-0.296
message_prob,410,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.27,15.726,-0.243
message_prob,411,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.252,15.726,-0.279
message_prob,412,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.252,15.726,-0.279
message_prob,413,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2495,15.726,-0.284
message_prob,414,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2605,15.726,-0.262
message_prob,415,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.258,15.726,-0.267
message_prob,416,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.242,15.726,-0.299
message_prob,417,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.273,15.726,-0.237
message_prob,418,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2545,15.726,-0.274
message_prob,419,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.264,15.726,-0.255
message_prob,420,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.261,15.726,-0.261
message_prob,421,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2425,15.726,-0.298
message_prob,422,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2665,15.726,-0.25
message_prob,423,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2525,15.726,-0.278
message_prob,424,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.249,15.726,-0.285
message_prob,425,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2695,15.726,-0.244
message_prob,426,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2565,15.726,-0.27
message_prob,427,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.29,15.726,-0.203
message_prob,428,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.255,15.726,-0.273
message_prob,429,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2605,15.726,-0.262
message_prob,430,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.254,15.726,-0.275
message_prob,431,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.26,15.726,-0.263
message_prob,432,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.258,15.726,-0.267
message_prob,433,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.26,15.726,-0.263
message_prob,434,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2555,15.726,-0.272
message_prob,435,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2675,15.726,-0.248
message_prob,436,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2545,15.726,-0.274
message_prob,437,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2565,15.726,-0.27
message_prob,438,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2605,15.726,-0.262
message_prob,439,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.245,15.726,-0.293
message_prob,440,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2555,15.726,-0.272
message_prob,441,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.26,15.726,-0.263
message_prob,442,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.268,15.726,-0.247
message_prob,443,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.95,0.5740740740740742,0.0,0.0,0.258,15.726,-0.267
message_prob,444,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.262,15.726,-0.259
message_prob,445,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.268,15.726,-0.247
message_prob,446,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2375,15.726,-0.308
message_prob,447,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2645,15.726,-0.254
message_prob,448,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.2595,15.726,-0.264
message_prob,449,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.257,15.726,-0.269
message_prob,450,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2505,15.726,-0.282
message_prob,451,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2535,15.726,-0.276
message_prob,452,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2655,15.726,-0.252
message_prob,453,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.273,15.726,-0.237
message_prob,454,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2555,15.726,-0.272
message_prob,455,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.256,15.726,-0.271
message_prob,456,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.2665,15.726,-0.25
message_prob,457,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.261,15.726,-0.261
message_prob,458,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2665,15.726,-0.25
message_prob,459,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.234,15.726,-0.315
message_prob,460,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2555,15.726,-0.272
message_prob,461,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2605,15.726,-0.262
message_prob,462,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.256,15.726,-0.271
message_prob,463,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.249,15.726,-0.285
message_prob,464,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.251,15.726,-0.281
message_prob,465,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2525,15.726,-0.278
message_prob,466,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.259,15.726,-0.265
message_prob,467,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2695,15.726,-0.244
message_prob,468,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.252,15.726,-0.279
message_prob,469,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.267,15.726,-0.249
message_prob,470,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2525,15.726,-0.278
message_prob,471,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.254,15.726,-0.275
message_prob,472,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2535,15.726,-0.276
message_prob,473,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2615,15.726,-0.26
message_prob,474,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.272,15.726,-0.239
message_prob,475,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2635,15.726,-0.256
message_prob,476,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.268,15.726,-0.247
message_prob,477,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.2,0.6155810983397191,0.0,0.0,0.2475,15.726,-0.288
message_prob,478,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.261,15.726,-0.261
message_prob,479,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.251,15.726,-0.281
message_prob,480,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.2505,15.726,-0.282
message_prob,481,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.259,15.726,-0.265
message_prob,482,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2485,15.726,-0.286
message_prob,483,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.238,15.726,-0.307
message_prob,484,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2525,15.726,-0.278
message_prob,485,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.253,15.726,-0.277
message_prob,486,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2565,15.726,-0.27
message_prob,487,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.259,15.726,-0.265
message_prob,488,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.263,15.726,-0.257
message_prob,489,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.251,15.726,-0.281
message_prob,490,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.258,15.726,-0.267
message_prob,491,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.244,15.726,-0.295
message_prob,492,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2605,15.726,-0.262
message_prob,493,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.246,15.726,-0.291
message_prob,494,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2705,15.726,-0.242
message_prob,495,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.65,0.570242656449553,0.0,0.0,0.252,15.726,-0.279
message_prob,496,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.26,15.726,-0.263
message_prob,497,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2535,15.726,-0.276
message_prob,498,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2575,15.726,-0.268
message_prob,499,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.253,15.726,-0.277
message_prob,500,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2685,15.726,-0.246
message_prob,501,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.2725,15.726,-0.238
message_prob,502,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.253,15.726,-0.277
message_prob,503,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2715,15.726,-0.24
message_prob,504,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2555,15.726,-0.272
message_prob,505,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2495,15.726,-0.284
message_prob,506,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2545,15.726,-0.274
message_prob,507,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.247,15.726,-0.289
message_prob,508,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2665,15.726,-0.25
message_prob,509,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2615,15.726,-0.26
message_prob,510,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2635,15.726,-0.256
message_prob,511,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2475,15.726,-0.288
message_prob,512,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2525,15.726,-0.278
message_prob,513,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.252,15.726,-0.279
message_prob,514,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.2605,15.726,-0.262
message_prob,515,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.242,15.726,-0.299
message_prob,516,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.246,15.726,-0.291
message_prob,517,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.267,15.726,-0.249
message_prob,518,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2605,15.726,-0.262
message_prob,519,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2615,15.726,-0.26
message_prob,520,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.248,15.726,-0.287
message_prob,521,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2445,15.726,-0.294
message_prob,522,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.262,15.726,-0.259
message_prob,523,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.246,15.726,-0.291
message_prob,524,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.238,15.726,-0.307
message_prob,525,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.265,15.726,-0.253
message_prob,526,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.249,15.726,-0.285
message_prob,527,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2425,15.726,-0.298
message_prob,528,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2785,15.726,-0.226
message_prob,529,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.2475,15.726,-0.288
message_prob,530,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2555,15.726,-0.272
message_prob,531,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.264,15.726,-0.255
message_prob,532,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2565,15.726,-0.27
message_prob,533,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.253,15.726,-0.277
message_prob,534,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.248,15.726,-0.287
message_prob,535,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.266,15.726,-0.251
message_prob,536,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2455,15.726,-0.292
message_prob,537,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2625,15.726,-0.258
message_prob,538,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.267,15.726,-0.249
message_prob,539,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.253,15.726,-0.277
message_prob,540,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2515,15.726,-0.28
message_prob,541,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.2555,15.726,-0.272
message_prob,542,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.262,15.726,-0.259
message_prob,543,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2705,15.726,-0.242
message_prob,544,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.256,15.726,-0.271
message_prob,545,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.277,15.726,-0.229
message_prob,546,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.45,0.6187739463601534,0.0,0.0,0.2445,15.726,-0.294
message_prob,547,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.2595,15.726,-0.264
message_prob,548,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.24,15.726,-0.303
message_prob,549,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2395,15.726,-0.304
message_prob,550,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.249,15.726,-0.285
message_prob,551,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.249,15.726,-0.285
message_prob,552,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.265,15.726,-0.253
message_prob,553,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2655,15.726,-0.252
message_prob,554,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2545,15.726,-0.274
message_prob,555,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.265,15.726,-0.253
message_prob,556,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2535,15.726,-0.276
message_prob,557,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2575,15.726,-0.268
message_prob,558,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2495,15.726,-0.284
message_prob,559,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.258,15.726,-0.267
message_prob,560,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2575,15.726,-0.268
message_prob,561,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2435,15.726,-0.296
message_prob,562,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2635,15.726,-0.256
message_prob,563,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2635,15.726,-0.256
message_prob,564,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.266,15.726,-0.251
message_prob,565,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2625,15.726,-0.258
message_prob,566,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.7,0.6219667943805876,0.0,0.0,0.2385,15.726,-0.306
message_prob,567,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.5,0.5683269476372925,0.0,0.0,0.2585,15.726,-0.266
message_prob,568,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.25,15.726,-0.283
message_prob,569,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.249,15.726,-0.285
message_prob,570,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2535,15.726,-0.276
message_prob,571,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2495,15.726,-0.284
message_prob,572,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2805,15.726,-0.222
message_prob,573,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2555,15.726,-0.272
message_prob,574,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2685,15.726,-0.246
message_prob,575,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2445,15.726,-0.294
message_prob,576,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.255,15.726,-0.273
message_prob,577,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2515,15.726,-0.28
message_prob,578,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2665,15.726,-0.25
message_prob,579,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.278,15.726,-0.227
message_prob,580,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2625,15.726,-0.258
message_prob,581,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.266,15.726,-0.251
message_prob,582,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.252,15.726,-0.279
message_prob,583,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2505,15.726,-0.282
message_prob,584,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.239,15.726,-0.305
message_prob,585,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.27,15.726,-0.243
message_prob,586,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2595,15.726,-0.264
message_prob,587,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.245,15.726,-0.293
message_prob,588,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.237,15.726,-0.309
message_prob,589,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2555,15.726,-0.272
message_prob,590,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2615,15.726,-0.26
message_prob,591,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.243,15.726,-0.297
message_prob,592,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.278,15.726,-0.227
message_prob,593,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2755,15.726,-0.232
message_prob,594,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2615,15.726,-0.26
message_prob,595,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.2525,15.726,-0.278
message_prob,596,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.246,15.726,-0.291
message_prob,597,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.274,15.726,-0.235
message_prob,598,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.266,15.726,-0.251
message_prob,599,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2485,15.726,-0.286
message_prob,600,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2645,15.726,-0.254
message_prob,601,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2535,15.726,-0.276
message_prob,602,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.26,15.726,-0.263
message_prob,603,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.241,15.726,-0.301
message_prob,604,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2525,15.726,-0.278
message_prob,605,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.254,15.726,-0.275
message_prob,606,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.274,15.726,-0.235
message_prob,607,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.2625,15.726,-0.258
message_prob,608,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2735,15.726,-0.236
message_prob,609,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.261,15.726,-0.261
message_prob,610,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2555,15.726,-0.272
message_prob,611,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2555,15.726,-0.272
message_prob,612,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.267,15.726,-0.249
message_prob,613,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2615,15.726,-0.26
message_prob,614,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.4,0.6181353767560664,0.0,0.0,0.2575,15.726,-0.268
message_prob,615,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.25,0.5651340996168582,0.0,0.0,0.2635,15.726,-0.256
message_prob,616,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.4,0.6181353767560664,0.0,0.0,0.249,15.726,-0.285
message_prob,617,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.262,15.726,-0.259
message_prob,618,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.256,15.726,-0.271
message_prob,619,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2395,15.726,-0.304
message_prob,620,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.246,15.726,-0.291
message_prob,621,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.264,15.726,-0.255
message_prob,622,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.247,15.726,-0.289
message_prob,623,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2635,15.726,-0.256
message_prob,624,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2435,15.726,-0.296
message_prob,625,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2565,15.726,-0.27
message_prob,626,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.267,15.726,-0.249
message_prob,627,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2515,15.726,-0.28
message_prob,628,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2565,15.726,-0.27
message_prob,629,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2575,15.726,-0.268
message_prob,630,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.248,15.726,-0.287
message_prob,631,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2675,15.726,-0.248
message_prob,632,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.271,15.726,-0.241
message_prob,633,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2575,15.726,-0.268
message_prob,634,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.264,15.726,-0.255
message_prob,635,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2465,15.726,-0.29
message_prob,636,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.256,15.726,-0.271
message_prob,637,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.26,15.726,-0.263
message_prob,638,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.256,15.726,-0.271
message_prob,639,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.282,15.726,-0.219
message_prob,640,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.245,15.726,-0.293
message_prob,641,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.258,15.726,-0.267
message_prob,642,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2665,15.726,-0.25
message_prob,643,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.246,15.726,-0.291
message_prob,644,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2585,15.726,-0.266
message_prob,645,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2575,15.726,-0.268
message_prob,646,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2675,15.726,-0.248
message_prob,647,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.261,15.726,-0.261
message_prob,648,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2575,15.726,-0.268
message_prob,649,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2605,15.726,-0.262
message_prob,650,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.232,15.726,-0.319
message_prob,651,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.266,15.726,-0.251
message_prob,652,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.25,15.726,-0.283
message_prob,653,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.252,15.726,-0.279
message_prob,654,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2505,15.726,-0.282
message_prob,655,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2695,15.726,-0.244
message_prob,656,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.251,15.726,-0.281
message_prob,657,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.2415,15.726,-0.3
message_prob,658,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2585,15.726,-0.266
message_prob,659,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.247,15.726,-0.289
message_prob,660,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.249,15.726,-0.285
message_prob,661,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2455,15.726,-0.292
message_prob,662,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.249,15.726,-0.285
message_prob,663,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.242,15.726,-0.299
message_prob,664,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2485,15.726,-0.286
message_prob,665,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2495,15.726,-0.284
message_prob,666,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.2465,15.726,-0.29
message_prob,667,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.95,0.6251596424010217,0.0,0.0,0.263,15.726,-0.257
message_prob,668,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.2715,15.726,-0.24
message_prob,669,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.267,15.726,-0.249
message_prob,670,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.258,15.726,-0.267
message_prob,671,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.4,0.6181353767560664,0.0,0.0,0.2565,15.726,-0.27
message_prob,672,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.244,15.726,-0.295
message_prob,673,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.258,15.726,-0.267
message_prob,674,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.265,15.726,-0.253
message_prob,675,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.2515,15.726,-0.28
message_prob,676,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.271,15.726,-0.241
message_prob,677,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2555,15.726,-0.272
message_prob,678,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.257,15.726,-0.269
message_prob,679,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2615,15.726,-0.26
message_prob,680,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.251,15.726,-0.281
message_prob,681,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.241,15.726,-0.301
message_prob,682,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2705,15.726,-0.242
message_prob,683,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.252,15.726,-0.279
message_prob,684,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.272,15.726,-0.239
message_prob,685,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2515,15.726,-0.28
message_prob,686,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.2545,15.726,-0.274
message_prob,687,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.263,15.726,-0.257
message_prob,688,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.256,15.726,-0.271
message_prob,689,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2605,15.726,-0.262
message_prob,690,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.259,15.726,-0.265
message_prob,691,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2455,15.726,-0.292
message_prob,692,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.2585,15.726,-0.266
message_prob,693,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2375,15.726,-0.308
message_prob,694,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2475,15.726,-0.288
message_prob,695,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.248,15.726,-0.287
message_prob,696,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.248,15.726,-0.287
message_prob,697,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.258,15.726,-0.267
message_prob,698,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2595,15.726,-0.264
message_prob,699,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.95,0.5740740740740742,0.0,0.0,0.253,15.726,-0.277
message_prob,700,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2605,15.726,-0.262
message_prob,701,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.261,15.726,-0.261
message_prob,702,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2455,15.726,-0.292
message_prob,703,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.251,15.726,-0.281
message_prob,704,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2555,15.726,-0.272
message_prob,705,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2635,15.726,-0.256
message_prob,706,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.265,15.726,-0.253
message_prob,707,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.271,15.726,-0.241
message_prob,708,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.251,15.726,-0.281
message_prob,709,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.255,15.726,-0.273
message_prob,710,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.261,15.726,-0.261
message_prob,711,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2565,15.726,-0.27
message_prob,712,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.253,15.726,-0.277
message_prob,713,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.263,15.726,-0.257
message_prob,714,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.267,15.726,-0.249
message_prob,715,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.256,15.726,-0.271
message_prob,716,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.254,15.726,-0.275
message_prob,717,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.252,15.726,-0.279
message_prob,718,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2465,15.726,-0.29
message_prob,719,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2585,15.726,-0.266
message_prob,720,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.253,15.726,-0.277
message_prob,721,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2585,15.726,-0.266
message_prob,722,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.263,15.726,-0.257
message_prob,723,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2645,15.726,-0.254
message_prob,724,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2495,15.726,-0.284
message_prob,725,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.261,15.726,-0.261
message_prob,726,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2615,15.726,-0.26
message_prob,727,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.245,15.726,-0.293
message_prob,728,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2555,15.726,-0.272
message_prob,729,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.256,15.726,-0.271
message_prob,730,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2435,15.726,-0.296
message_prob,731,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.254,15.726,-0.275
message_prob,732,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2675,15.726,-0.248
message_prob,733,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.253,15.726,-0.277
message_prob,734,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.258,15.726,-0.267
message_prob,735,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.5,0.5683269476372925,0.0,0.0,0.242,15.726,-0.299
message_prob,736,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.266,15.726,-0.251
message_prob,737,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.254,15.726,-0.275
message_prob,738,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2525,15.726,-0.278
message_prob,739,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2625,15.726,-0.258
message_prob,740,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.253,15.726,-0.277
message_prob,741,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2455,15.726,-0.292
message_prob,742,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.256,15.726,-0.271
message_prob,743,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.256,15.726,-0.271
message_prob,744,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.259,15.726,-0.265
message_prob,745,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.259,15.726,-0.265
message_prob,746,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2645,15.726,-0.254
message_prob,747,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.242,15.726,-0.299
message_prob,748,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2555,15.726,-0.272
message_prob,749,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.2625,15.726,-0.258
message_prob,750,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.25,0.6162196679438059,0.0,0.0,0.2515,15.726,-0.28
message_prob,751,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,43.85,0.5600255427841635,0.0,0.0,0.253,15.726,-0.277
message_prob,752,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2535,15.726,-0.276
message_prob,753,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.235,15.726,-0.313
message_prob,754,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2485,15.726,-0.286
message_prob,755,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2555,15.726,-0.272
message_prob,756,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2625,15.726,-0.258
message_prob,757,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2755,15.726,-0.232
message_prob,758,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2465,15.726,-0.29
message_prob,759,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.261,15.726,-0.261
message_prob,760,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.252,15.726,-0.279
message_prob,761,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.259,15.726,-0.265
message_prob,762,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.253,15.726,-0.277
message_prob,763,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2595,15.726,-0.264
message_prob,764,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2705,15.726,-0.242
message_prob,765,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.27,15.726,-0.243
message_prob,766,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.255,15.726,-0.273
message_prob,767,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.2665,15.726,-0.25
message_prob,768,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2675,15.726,-0.248
message_prob,769,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.26,15.726,-0.263
message_prob,770,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2605,15.726,-0.262
message_prob,771,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2595,15.726,-0.264
message_prob,772,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.258,15.726,-0.267
message_prob,773,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2625,15.726,-0.258
message_prob,774,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2675,15.726,-0.248
message_prob,775,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.276,15.726,-0.231
message_prob,776,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.24,15.726,-0.303
message_prob,777,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.27,15.726,-0.243
message_prob,778,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.256,15.726,-0.271
message_prob,779,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.26,15.726,-0.263
message_prob,780,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.256,15.726,-0.271
message_prob,781,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.1,0.6143039591315453,0.0,0.0,0.262,15.726,-0.259
message_prob,782,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.255,15.726,-0.273
message_prob,783,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.261,15.726,-0.261
message_prob,784,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2645,15.726,-0.254
message_prob,785,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2715,15.726,-0.24
message_prob,786,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.253,15.726,-0.277
message_prob,787,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2555,15.726,-0.272
message_prob,788,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.238,15.726,-0.307
message_prob,789,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2705,15.726,-0.242
message_prob,790,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.251,15.726,-0.281
message_prob,791,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.252,15.726,-0.279
message_prob,792,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.75,0.6226053639846744,0.0,0.0,0.236,15.726,-0.311
message_prob,793,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.2615,15.726,-0.26
message_prob,794,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.246,15.726,-0.291
message_prob,795,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.256,15.726,-0.271
message_prob,796,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.2465,15.726,-0.29
message_prob,797,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.268,15.726,-0.247
message_prob,798,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2725,15.726,-0.238
message_prob,799,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2545,15.726,-0.274
message_prob,800,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2705,15.726,-0.242
message_prob,801,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.246,15.726,-0.291
message_prob,802,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2555,15.726,-0.272
message_prob,803,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.26,15.726,-0.263
message_prob,804,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.272,15.726,-0.239
message_prob,805,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.252,15.726,-0.279
message_prob,806,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.244,15.726,-0.295
message_prob,807,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.23,15.726,-0.323
message_prob,808,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.245,15.726,-0.293
message_prob,809,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.255,15.726,-0.273
message_prob,810,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2525,15.726,-0.278
message_prob,811,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.26,15.726,-0.263
message_prob,812,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.248,15.726,-0.287
message_prob,813,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.247,15.726,-0.289
message_prob,814,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.262,15.726,-0.259
message_prob,815,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.265,15.726,-0.253
message_prob,816,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.263,15.726,-0.257
message_prob,817,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.262,15.726,-0.259
message_prob,818,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.252,15.726,-0.279
message_prob,819,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.252,15.726,-0.279
message_prob,820,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2495,15.726,-0.284
message_prob,821,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2595,15.726,-0.264
message_prob,822,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.277,15.726,-0.229
message_prob,823,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.25,15.726,-0.283
message_prob,824,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2645,15.726,-0.254
message_prob,825,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2515,15.726,-0.28
message_prob,826,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.249,15.726,-0.285
message_prob,827,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.258,15.726,-0.267
message_prob,828,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2795,15.726,-0.224
message_prob,829,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2705,15.726,-0.242
message_prob,830,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2535,15.726,-0.276
message_prob,831,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2785,15.726,-0.226
message_prob,832,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2625,15.726,-0.258
message_prob,833,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2565,15.726,-0.27
message_prob,834,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.0,0.6130268199233717,0.0,0.0,0.251,15.726,-0.281
message_prob,835,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.258,15.726,-0.267
message_prob,836,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.259,15.726,-0.265
message_prob,837,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.256,15.726,-0.271
message_prob,838,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.267,15.726,-0.249
message_prob,839,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.247,15.726,-0.289
message_prob,840,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.259,15.726,-0.265
message_prob,841,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2425,15.726,-0.298
message_prob,842,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.27,15.726,-0.243
message_prob,843,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2605,15.726,-0.262
message_prob,844,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2395,15.726,-0.304
message_prob,845,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2555,15.726,-0.272
message_prob,846,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2625,15.726,-0.258
message_prob,847,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2485,15.726,-0.286
message_prob,848,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.257,15.726,-0.269
message_prob,849,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2455,15.726,-0.292
message_prob,850,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2515,15.726,-0.28
message_prob,851,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2495,15.726,-0.284
message_prob,852,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2665,15.726,-0.25
message_prob,853,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2575,15.726,-0.268
message_prob,854,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.252,15.726,-0.279
message_prob,855,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2595,15.726,-0.264
message_prob,856,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.258,15.726,-0.267
message_prob,857,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2495,15.726,-0.284
message_prob,858,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.261,15.726,-0.261
message_prob,859,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.259,15.726,-0.265
message_prob,860,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2595,15.726,-0.264
message_prob,861,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.254,15.726,-0.275
message_prob,862,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2595,15.726,-0.264
message_prob,863,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2595,15.726,-0.264
message_prob,864,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2645,15.726,-0.254
message_prob,865,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.245,15.726,-0.293
message_prob,866,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.26,15.726,-0.263
message_prob,867,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.254,15.726,-0.275
message_prob,868,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.258,15.726,-0.267
message_prob,869,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.2565,15.726,-0.27
message_prob,870,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2625,15.726,-0.258
message_prob,871,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2595,15.726,-0.264
message_prob,872,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2435,15.726,-0.296
message_prob,873,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2575,15.726,-0.268
message_prob,874,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.252,15.726,-0.279
message_prob,875,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.264,15.726,-0.255
message_prob,876,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2685,15.726,-0.246
message_prob,877,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2525,15.726,-0.278
message_prob,878,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2575,15.726,-0.268
message_prob,879,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2595,15.726,-0.264
message_prob,880,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2695,15.726,-0.244
message_prob,881,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.252,15.726,-0.279
message_prob,882,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2665,15.726,-0.25
message_prob,883,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.267,15.726,-0.249
message_prob,884,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2615,15.726,-0.26
message_prob,885,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2455,15.726,-0.292
message_prob,886,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2455,15.726,-0.292
message_prob,887,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.264,15.726,-0.255
message_prob,888,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.286,15.726,-0.211
message_prob,889,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.0,0.6130268199233717,0.0,0.0,0.272,15.726,-0.239
message_prob,890,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.25,0.5651340996168582,0.0,0.0,0.249,15.726,-0.285
message_prob,891,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.245,15.726,-0.293
message_prob,892,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.262,15.726,-0.259
message_prob,893,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.26,15.726,-0.263
message_prob,894,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.253,15.726,-0.277
message_prob,895,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.27,15.726,-0.243
message_prob,896,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.0,0.6130268199233717,0.0,0.0,0.252,15.726,-0.279
message_prob,897,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2485,15.726,-0.286
message_prob,898,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.25,15.726,-0.283
message_prob,899,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.263,15.726,-0.257
message_prob,900,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2395,15.726,-0.304
message_prob,901,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2695,15.726,-0.244
message_prob,902,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2665,15.726,-0.25
message_prob,903,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.244,15.726,-0.295
message_prob,904,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.45,0.6187739463601534,0.0,0.0,0.2445,15.726,-0.294
message_prob,905,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2565,15.726,-0.27
message_prob,906,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.2495,15.726,-0.284
message_prob,907,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.273,15.726,-0.237
message_prob,908,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.15,0.6149425287356322,0.0,0.0,0.2605,15.726,-0.262
message_prob,909,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2565,15.726,-0.27
message_prob,910,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2685,15.726,-0.246
message_prob,911,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.268,15.726,-0.247
message_prob,912,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2605,15.726,-0.262
message_prob,913,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.249,15.726,-0.285
message_prob,914,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2395,15.726,-0.304
message_prob,915,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.5,0.5683269476372925,0.0,0.0,0.2565,15.726,-0.27
message_prob,916,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.259,15.726,-0.265
message_prob,917,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2445,15.726,-0.294
message_prob,918,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.2595,15.726,-0.264
message_prob,919,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2325,15.726,-0.318
message_prob,920,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.25,15.726,-0.283
message_prob,921,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2625,15.726,-0.258
message_prob,922,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2585,15.726,-0.266
message_prob,923,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.247,15.726,-0.289
message_prob,924,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2645,15.726,-0.254
message_prob,925,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2625,15.726,-0.258
message_prob,926,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2585,15.726,-0.266
message_prob,927,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.262,15.726,-0.259
message_prob,928,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2495,15.726,-0.284
message_prob,929,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.253,15.726,-0.277
message_prob,930,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.254,15.726,-0.275
message_prob,931,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.232,15.726,-0.319
message_prob,932,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.256,15.726,-0.271
message_prob,933,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.242,15.726,-0.299
message_prob,934,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.245,15.726,-0.293
message_prob,935,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.2485,15.726,-0.286
message_prob,936,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.263,15.726,-0.257
message_prob,937,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.249,15.726,-0.285
message_prob,938,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.25,15.726,-0.283
message_prob,939,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2495,15.726,-0.284
message_prob,940,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2575,15.726,-0.268
message_prob,941,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.262,15.726,-0.259
message_prob,942,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.263,15.726,-0.257
message_prob,943,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.268,15.726,-0.247
message_prob,944,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2585,15.726,-0.266
message_prob,945,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.05,0.5625798212005109,0.0,0.0,0.2345,15.726,-0.314
message_prob,946,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2535,15.726,-0.276
message_prob,947,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.245,15.726,-0.293
message_prob,948,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.262,15.726,-0.259
message_prob,949,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2565,15.726,-0.27
message_prob,950,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.257,15.726,-0.269
message_prob,951,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.259,15.726,-0.265
message_prob,952,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2445,15.726,-0.294
message_prob,953,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2645,15.726,-0.254
message_prob,954,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.263,15.726,-0.257
message_prob,955,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.26,15.726,-0.263
message_prob,956,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2725,15.726,-0.238
message_prob,957,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2565,15.726,-0.27
message_prob,958,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2475,15.726,-0.288
message_prob,959,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2555,15.726,-0.272
message_prob,960,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2615,15.726,-0.26
message_prob,961,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2525,15.726,-0.278
message_prob,962,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2575,15.726,-0.268
message_prob,963,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.261,15.726,-0.261
message_prob,964,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.262,15.726,-0.259
message_prob,965,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.262,15.726,-0.259
message_prob,966,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2455,15.726,-0.292
message_prob,967,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.255,15.726,-0.273
message_prob,968,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2535,15.726,-0.276
message_prob,969,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.247,15.726,-0.289
message_prob,970,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2485,15.726,-0.286
message_prob,971,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.5,0.5683269476372925,0.0,0.0,0.2545,15.726,-0.274
message_prob,972,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2665,15.726,-0.25
message_prob,973,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.259,15.726,-0.265
message_prob,974,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2475,15.726,-0.288
message_prob,975,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.2,0.5644955300127714,0.0,0.0,0.251,15.726,-0.281
message_prob,976,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.269,15.726,-0.245
message_prob,977,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.2515,15.726,-0.28
message_prob,978,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2595,15.726,-0.264
message_prob,979,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.252,15.726,-0.279
message_prob,980,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.252,15.726,-0.279
message_prob,981,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2375,15.726,-0.308
message_prob,982,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2395,15.726,-0.304
message_prob,983,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2365,15.726,-0.31
message_prob,984,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.255,15.726,-0.273
message_prob,985,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.2605,15.726,-0.262
message_prob,986,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2675,15.726,-0.248
message_prob,987,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2645,15.726,-0.254
message_prob,988,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.232,15.726,-0.319
message_prob,989,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.257,15.726,-0.269
message_prob,990,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.265,15.726,-0.253
message_prob,991,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.253,15.726,-0.277
message_prob,992,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2545,15.726,-0.274
message_prob,993,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2515,15.726,-0.28
message_prob,994,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2485,15.726,-0.286
message_prob,995,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2545,15.726,-0.274
message_prob,996,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2445,15.726,-0.294
message_prob,997,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2505,15.726,-0.282
message_prob,998,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2415,15.726,-0.3
message_prob,999,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.261,15.726,-0.261
message_prob,1000,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2595,15.726,-0.264
message_prob,1001,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2455,15.726,-0.292
message_prob,1002,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.262,15.726,-0.259
message_prob,1003,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2465,15.726,-0.29
message_prob,1004,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.273,15.726,-0.237
message_prob,1005,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.259,15.726,-0.265
message_prob,1006,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2755,15.726,-0.232
message_prob,1007,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2605,15.726,-0.262
message_prob,1008,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.272,15.726,-0.239
message_prob,1009,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2625,15.726,-0.258
message_prob,1010,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.261,15.726,-0.261
message_prob,1011,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2315,15.726,-0.32
message_prob,1012,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2665,15.726,-0.25
message_prob,1013,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.2635,15.726,-0.256
message_prob,1014,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.275,15.726,-0.233
message_prob,1015,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.246,15.726,-0.291
message_prob,1016,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2675,15.726,-0.248
message_prob,1017,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2585,15.726,-0.266
message_prob,1018,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.246,15.726,-0.291
message_prob,1019,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.0,0.6130268199233717,0.0,0.0,0.27,15.726,-0.243
message_prob,1020,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.247,15.726,-0.289
message_prob,1021,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.24,15.726,-0.303
message_prob,1022,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2625,15.726,-0.258
message_prob,1023,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2365,15.726,-0.31
message_prob,1024,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.252,15.726,-0.279
message_prob,1025,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2615,15.726,-0.26
message_prob,1026,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2545,15.726,-0.274
message_prob,1027,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2685,15.726,-0.246
message_prob,1028,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.26,15.726,-0.263
message_prob,1029,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2565,15.726,-0.27
message_prob,1030,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2555,15.726,-0.272
message_prob,1031,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.256,15.726,-0.271
message_prob,1032,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.234,15.726,-0.315
message_prob,1033,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.256,15.726,-0.271
message_prob,1034,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.247,15.726,-0.289
message_prob,1035,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.265,15.726,-0.253
message_prob,1036,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2545,15.726,-0.274
message_prob,1037,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.256,15.726,-0.271
message_prob,1038,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.245,15.726,-0.293
message_prob,1039,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2415,15.726,-0.3
message_prob,1040,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.248,15.726,-0.287
message_prob,1041,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.26,15.726,-0.263
message_prob,1042,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2495,15.726,-0.284
message_prob,1043,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.265,15.726,-0.253
message_prob,1044,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.266,15.726,-0.251
message_prob,1045,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.249,15.726,-0.285
message_prob,1046,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.268,15.726,-0.247
message_prob,1047,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2515,15.726,-0.28
message_prob,1048,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2575,15.726,-0.268
message_prob,1049,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2535,15.726,-0.276
message_prob,1050,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.239,15.726,-0.305
message_prob,1051,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.2545,15.726,-0.274
message_prob,1052,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2645,15.726,-0.254
message_prob,1053,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2525,15.726,-0.278
message_prob,1054,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.244,15.726,-0.295
message_prob,1055,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2575,15.726,-0.268
message_prob,1056,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2655,15.726,-0.252
message_prob,1057,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.2525,15.726,-0.278
message_prob,1058,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2455,15.726,-0.292
message_prob,1059,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2665,15.726,-0.25
message_prob,1060,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2465,15.726,-0.29
message_prob,1061,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,43.8,0.5593869731800766,0.0,0.0,0.2575,15.726,-0.268
message_prob,1062,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2725,15.726,-0.238
message_prob,1063,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.255,15.726,-0.273
message_prob,1064,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2595,15.726,-0.264
message_prob,1065,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2515,15.726,-0.28
message_prob,1066,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2595,15.726,-0.264
message_prob,1067,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.261,15.726,-0.261
message_prob,1068,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.256,15.726,-0.271
message_prob,1069,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2825,15.726,-0.218
message_prob,1070,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.248,15.726,-0.287
message_prob,1071,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.2645,15.726,-0.254
message_prob,1072,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.95,0.6251596424010217,0.0,0.0,0.257,15.726,-0.269
message_prob,1073,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.257,15.726,-0.269
message_prob,1074,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.268,15.726,-0.247
message_prob,1075,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.269,15.726,-0.245
message_prob,1076,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.261,15.726,-0.261
message_prob,1077,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2465,15.726,-0.29
message_prob,1078,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2445,15.726,-0.294
message_prob,1079,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2525,15.726,-0.278
message_prob,1080,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.256,15.726,-0.271
message_prob,1081,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2465,15.726,-0.29
message_prob,1082,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2515,15.726,-0.28
message_prob,1083,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2535,15.726,-0.276
message_prob,1084,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.269,15.726,-0.245
message_prob,1085,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.254,15.726,-0.275
message_prob,1086,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.2665,15.726,-0.25
message_prob,1087,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2575,15.726,-0.268
message_prob,1088,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2565,15.726,-0.27
message_prob,1089,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2585,15.726,-0.266
message_prob,1090,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2615,15.726,-0.26
message_prob,1091,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2545,15.726,-0.274
message_prob,1092,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.262,15.726,-0.259
message_prob,1093,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2605,15.726,-0.262
message_prob,1094,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.3,0.565772669220945,0.0,0.0,0.259,15.726,-0.265
message_prob,1095,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.252,15.726,-0.279
message_prob,1096,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2505,15.726,-0.282
message_prob,1097,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.263,15.726,-0.257
message_prob,1098,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2615,15.726,-0.26
message_prob,1099,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2485,15.726,-0.286
message_prob,1100,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.259,15.726,-0.265
message_prob,1101,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2755,15.726,-0.232
message_prob,1102,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2485,15.726,-0.286
message_prob,1103,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.278,15.726,-0.227
message_prob,1104,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.257,15.726,-0.269
message_prob,1105,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2515,15.726,-0.28
message_prob,1106,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2375,15.726,-0.308
message_prob,1107,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.249,15.726,-0.285
message_prob,1108,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.2595,15.726,-0.264
message_prob,1109,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2565,15.726,-0.27
message_prob,1110,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2605,15.726,-0.262
message_prob,1111,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2755,15.726,-0.232
message_prob,1112,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2455,15.726,-0.292
message_prob,1113,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.262,15.726,-0.259
message_prob,1114,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.2,0.6155810983397191,0.0,0.0,0.2415,15.726,-0.3
message_prob,1115,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.65,0.570242656449553,0.0,0.0,0.2845,15.726,-0.214
message_prob,1116,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2405,15.726,-0.302
message_prob,1117,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.246,15.726,-0.291
message_prob,1118,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2655,15.726,-0.252
message_prob,1119,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.2435,15.726,-0.296
message_prob,1120,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.2,0.6155810983397191,0.0,0.0,0.2545,15.726,-0.274
message_prob,1121,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.264,15.726,-0.255
message_prob,1122,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.263,15.726,-0.257
message_prob,1123,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.258,15.726,-0.267
message_prob,1124,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.261,15.726,-0.261
message_prob,1125,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.26,15.726,-0.263
message_prob,1126,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2695,15.726,-0.244
message_prob,1127,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.268,15.726,-0.247
message_prob,1128,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.65,0.6213282247765006,0.0,0.0,0.2535,15.726,-0.276
message_prob,1129,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.25,0.5651340996168582,0.0,0.0,0.233,15.726,-0.317
message_prob,1130,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2585,15.726,-0.266
message_prob,1131,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2445,15.726,-0.294
message_prob,1132,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.261,15.726,-0.261
message_prob,1133,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2585,15.726,-0.266
message_prob,1134,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.258,15.726,-0.267
message_prob,1135,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.255,15.726,-0.273
message_prob,1136,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2485,15.726,-0.286
message_prob,1137,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.258,15.726,-0.267
message_prob,1138,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2615,15.726,-0.26
message_prob,1139,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2405,15.726,-0.302
message_prob,1140,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2715,15.726,-0.24
message_prob,1141,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2455,15.726,-0.292
message_prob,1142,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.258,15.726,-0.267
message_prob,1143,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.27,15.726,-0.243
message_prob,1144,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.254,15.726,-0.275
message_prob,1145,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.3,0.565772669220945,0.0,0.0,0.251,15.726,-0.281
message_prob,1146,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.25,15.726,-0.283
message_prob,1147,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.266,15.726,-0.251
message_prob,1148,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.256,15.726,-0.271
message_prob,1149,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.15,0.5638569604086846,0.0,0.0,0.2655,15.726,-0.252
message_prob,1150,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2655,15.726,-0.252
message_prob,1151,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.257,15.726,-0.269
message_prob,1152,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.267,15.726,-0.249
message_prob,1153,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.247,15.726,-0.289
message_prob,1154,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2565,15.726,-0.27
message_prob,1155,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2515,15.726,-0.28
message_prob,1156,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2525,15.726,-0.278
message_prob,1157,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.15,0.6149425287356322,0.0,0.0,0.2625,15.726,-0.258
message_prob,1158,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2545,15.726,-0.274
message_prob,1159,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.259,15.726,-0.265
message_prob,1160,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2295,15.726,-0.324
message_prob,1161,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.254,15.726,-0.275
message_prob,1162,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.35,0.6174968071519796,0.0,0.0,0.264,15.726,-0.255
message_prob,1163,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.264,15.726,-0.255
message_prob,1164,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2635,15.726,-0.256
message_prob,1165,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2515,15.726,-0.28
message_prob,1166,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.264,15.726,-0.255
message_prob,1167,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2725,15.726,-0.238
message_prob,1168,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.255,15.726,-0.273
message_prob,1169,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2515,15.726,-0.28
message_prob,1170,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.276,15.726,-0.231
message_prob,1171,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.257,15.726,-0.269
message_prob,1172,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.245,15.726,-0.293
message_prob,1173,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.257,15.726,-0.269
message_prob,1174,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.251,15.726,-0.281
message_prob,1175,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.2555,15.726,-0.272
message_prob,1176,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2685,15.726,-0.246
message_prob,1177,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2805,15.726,-0.222
message_prob,1178,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.265,15.726,-0.253
message_prob,1179,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2455,15.726,-0.292
message_prob,1180,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.26,15.726,-0.263
message_prob,1181,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.254,15.726,-0.275
message_prob,1182,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.263,15.726,-0.257
message_prob,1183,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2275,15.726,-0.328
message_prob,1184,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2575,15.726,-0.268
message_prob,1185,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.256,15.726,-0.271
message_prob,1186,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2545,15.726,-0.274
message_prob,1187,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2515,15.726,-0.28
message_prob,1188,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.248,15.726,-0.287
message_prob,1189,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2635,15.726,-0.256
message_prob,1190,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2575,15.726,-0.268
message_prob,1191,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.264,15.726,-0.255
message_prob,1192,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2515,15.726,-0.28
message_prob,1193,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2595,15.726,-0.264
message_prob,1194,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2495,15.726,-0.284
message_prob,1195,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2525,15.726,-0.278
message_prob,1196,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.253,15.726,-0.277
message_prob,1197,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2495,15.726,-0.284
message_prob,1198,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2605,15.726,-0.262
message_prob,1199,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.258,15.726,-0.267
message_prob,1200,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.271,15.726,-0.241
message_prob,1201,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,43.85,0.5600255427841635,0.0,0.0,0.2425,15.726,-0.298
message_prob,1202,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2675,15.726,-0.248
message_prob,1203,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.267,15.726,-0.249
message_prob,1204,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.265,15.726,-0.253
message_prob,1205,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.248,15.726,-0.287
message_prob,1206,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.272,15.726,-0.239
message_prob,1207,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.2495,15.726,-0.284
message_prob,1208,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2485,15.726,-0.286
message_prob,1209,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2525,15.726,-0.278
message_prob,1210,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.25,15.726,-0.283
message_prob,1211,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2505,15.726,-0.282
message_prob,1212,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2555,15.726,-0.272
message_prob,1213,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.3,0.565772669220945,0.0,0.0,0.248,15.726,-0.287
message_prob,1214,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2765,15.726,-0.23
message_prob,1215,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.243,15.726,-0.297
message_prob,1216,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.245,15.726,-0.293
message_prob,1217,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.2,0.6155810983397191,0.0,0.0,0.2565,15.726,-0.27
message_prob,1218,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2475,15.726,-0.288
message_prob,1219,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2665,15.726,-0.25
message_prob,1220,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2615,15.726,-0.26
message_prob,1221,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.246,15.726,-0.291
message_prob,1222,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2615,15.726,-0.26
message_prob,1223,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.258,15.726,-0.267
message_prob,1224,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.262,15.726,-0.259
message_prob,1225,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2555,15.726,-0.272
message_prob,1226,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.2,0.5644955300127714,0.0,0.0,0.2445,15.726,-0.294
message_prob,1227,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2515,15.726,-0.28
message_prob,1228,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.257,15.726,-0.269
message_prob,1229,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.257,15.726,-0.269
message_prob,1230,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.268,15.726,-0.247
message_prob,1231,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.255,15.726,-0.273
message_prob,1232,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.269,15.726,-0.245
message_prob,1233,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.267,15.726,-0.249
message_prob,1234,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2605,15.726,-0.262
message_prob,1235,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2505,15.726,-0.282
message_prob,1236,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.253,15.726,-0.277
message_prob,1237,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.2625,15.726,-0.258
message_prob,1238,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.257,15.726,-0.269
message_prob,1239,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.261,15.726,-0.261
message_prob,1240,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2745,15.726,-0.234
message_prob,1241,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.255,15.726,-0.273
message_prob,1242,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.269,15.726,-0.245
message_prob,1243,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.242,15.726,-0.299
message_prob,1244,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2405,15.726,-0.302
message_prob,1245,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.259,15.726,-0.265
message_prob,1246,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.266,15.726,-0.251
message_prob,1247,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.257,15.726,-0.269
message_prob,1248,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2625,15.726,-0.258
message_prob,1249,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.248,15.726,-0.287
message_prob,1250,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.253,15.726,-0.277
message_prob,1251,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.264,15.726,-0.255
message_prob,1252,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2565,15.726,-0.27
message_prob,1253,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2455,15.726,-0.292
message_prob,1254,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.254,15.726,-0.275
message_prob,1255,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.55,0.5689655172413793,0.0,0.0,0.25,15.726,-0.283
message_prob,1256,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2645,15.726,-0.254
message_prob,1257,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.268,15.726,-0.247
message_prob,1258,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2415,15.726,-0.3
message_prob,1259,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2455,15.726,-0.292
message_prob,1260,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.248,15.726,-0.287
message_prob,1261,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2605,15.726,-0.262
message_prob,1262,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.256,15.726,-0.271
message_prob,1263,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.25,15.726,-0.283
message_prob,1264,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2535,15.726,-0.276
message_prob,1265,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.252,15.726,-0.279
message_prob,1266,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.253,15.726,-0.277
message_prob,1267,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.264,15.726,-0.255
message_prob,1268,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2605,15.726,-0.262
message_prob,1269,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.261,15.726,-0.261
message_prob,1270,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.249,15.726,-0.285
message_prob,1271,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2565,15.726,-0.27
message_prob,1272,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2665,15.726,-0.25
message_prob,1273,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.262,15.726,-0.259
message_prob,1274,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2455,15.726,-0.292
message_prob,1275,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.25,15.726,-0.283
message_prob,1276,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2615,15.726,-0.26
message_prob,1277,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.254,15.726,-0.275
message_prob,1278,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.256,15.726,-0.271
message_prob,1279,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.254,15.726,-0.275
message_prob,1280,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.2465,15.726,-0.29
message_prob,1281,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2625,15.726,-0.258
message_prob,1282,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.249,15.726,-0.285
message_prob,1283,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.271,15.726,-0.241
message_prob,1284,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.257,15.726,-0.269
message_prob,1285,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.248,15.726,-0.287
message_prob,1286,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.262,15.726,-0.259
message_prob,1287,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2565,15.726,-0.27
message_prob,1288,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2715,15.726,-0.24
message_prob,1289,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.267,15.726,-0.249
message_prob,1290,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.258,15.726,-0.267
message_prob,1291,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2605,15.726,-0.262
message_prob,1292,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.269,15.726,-0.245
message_prob,1293,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.25,15.726,-0.283
message_prob,1294,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.26,15.726,-0.263
message_prob,1295,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.257,15.726,-0.269
message_prob,1296,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2615,15.726,-0.26
message_prob,1297,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2725,15.726,-0.238
message_prob,1298,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2635,15.726,-0.256
message_prob,1299,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.95,0.5740740740740742,0.0,0.0,0.2635,15.726,-0.256
message_prob,1300,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.253,15.726,-0.277
message_prob,1301,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2745,15.726,-0.234
message_prob,1302,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.249,15.726,-0.285
message_prob,1303,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2465,15.726,-0.29
message_prob,1304,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2605,15.726,-0.262
message_prob,1305,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.254,15.726,-0.275
message_prob,1306,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2305,15.726,-0.322
message_prob,1307,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.263,15.726,-0.257
message_prob,1308,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.256,15.726,-0.271
message_prob,1309,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.25,0.6162196679438059,0.0,0.0,0.248,15.726,-0.287
message_prob,1310,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2545,15.726,-0.274
message_prob,1311,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2535,15.726,-0.276
message_prob,1312,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.263,15.726,-0.257
message_prob,1313,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.243,15.726,-0.297
message_prob,1314,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2595,15.726,-0.264
message_prob,1315,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2715,15.726,-0.24
message_prob,1316,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2795,15.726,-0.224
message_prob,1317,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.268,15.726,-0.247
message_prob,1318,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2405,15.726,-0.302
message_prob,1319,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.259,15.726,-0.265
message_prob,1320,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.264,15.726,-0.255
message_prob,1321,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.284,15.726,-0.215
message_prob,1322,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.265,15.726,-0.253
message_prob,1323,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.246,15.726,-0.291
message_prob,1324,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.2635,15.726,-0.256
message_prob,1325,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2545,15.726,-0.274
message_prob,1326,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2515,15.726,-0.28
message_prob,1327,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.269,15.726,-0.245
message_prob,1328,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2575,15.726,-0.268
message_prob,1329,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.55,0.5689655172413793,0.0,0.0,0.272,15.726,-0.239
message_prob,1330,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.55,0.6200510855683269,0.0,0.0,0.245,15.726,-0.293
message_prob,1331,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.245,15.726,-0.293
message_prob,1332,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.255,15.726,-0.273
message_prob,1333,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.252,15.726,-0.279
message_prob,1334,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.251,15.726,-0.281
message_prob,1335,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.268,15.726,-0.247
message_prob,1336,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.27,15.726,-0.243
message_prob,1337,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.249,15.726,-0.285
message_prob,1338,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.26,15.726,-0.263
message_prob,1339,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.253,15.726,-0.277
message_prob,1340,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.255,15.726,-0.273
message_prob,1341,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.2525,15.726,-0.278
message_prob,1342,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.255,15.726,-0.273
message_prob,1343,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.252,15.726,-0.279
message_prob,1344,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2725,15.726,-0.238
message_prob,1345,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.25,15.726,-0.283
message_prob,1346,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.2565,15.726,-0.27
message_prob,1347,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.75,0.6226053639846744,0.0,0.0,0.2625,15.726,-0.258
message_prob,1348,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.2325,15.726,-0.318
message_prob,1349,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2495,15.726,-0.284
message_prob,1350,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.244,15.726,-0.295
message_prob,1351,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.246,15.726,-0.291
message_prob,1352,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.261,15.726,-0.261
message_prob,1353,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2615,15.726,-0.26
message_prob,1354,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2585,15.726,-0.266
message_prob,1355,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2615,15.726,-0.26
message_prob,1356,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2455,15.726,-0.292
message_prob,1357,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.239,15.726,-0.305
message_prob,1358,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2535,15.726,-0.276
message_prob,1359,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.25,15.726,-0.283
message_prob,1360,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.254,15.726,-0.275
message_prob,1361,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.249,15.726,-0.285
message_prob,1362,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.254,15.726,-0.275
message_prob,1363,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2495,15.726,-0.284
message_prob,1364,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2555,15.726,-0.272
message_prob,1365,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2875,15.726,-0.208
message_prob,1366,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2565,15.726,-0.27
message_prob,1367,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.255,15.726,-0.273
message_prob,1368,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2445,15.726,-0.294
message_prob,1369,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.246,15.726,-0.291
message_prob,1370,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2625,15.726,-0.258
message_prob,1371,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.262,15.726,-0.259
message_prob,1372,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.262,15.726,-0.259
message_prob,1373,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.265,15.726,-0.253
message_prob,1374,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.246,15.726,-0.291
message_prob,1375,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.2555,15.726,-0.272
message_prob,1376,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.27,15.726,-0.243
message_prob,1377,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2325,15.726,-0.318
message_prob,1378,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.267,15.726,-0.249
message_prob,1379,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.266,15.726,-0.251
message_prob,1380,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2295,15.726,-0.324
message_prob,1381,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.275,15.726,-0.233
message_prob,1382,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2365,15.726,-0.31
message_prob,1383,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.265,15.726,-0.253
message_prob,1384,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.257,15.726,-0.269
message_prob,1385,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2615,15.726,-0.26
message_prob,1386,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.251,15.726,-0.281
message_prob,1387,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2475,15.726,-0.288
message_prob,1388,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.258,15.726,-0.267
message_prob,1389,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2605,15.726,-0.262
message_prob,1390,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2475,15.726,-0.288
message_prob,1391,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2595,15.726,-0.264
message_prob,1392,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2455,15.726,-0.292
message_prob,1393,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.258,15.726,-0.267
message_prob,1394,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.257,15.726,-0.269
message_prob,1395,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.2575,15.726,-0.268
message_prob,1396,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.2,0.5644955300127714,0.0,0.0,0.2635,15.726,-0.256
message_prob,1397,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2585,15.726,-0.266
message_prob,1398,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.275,15.726,-0.233
message_prob,1399,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2645,15.726,-0.254
message_prob,1400,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.249,15.726,-0.285
message_prob,1401,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.248,15.726,-0.287
message_prob,1402,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.256,15.726,-0.271
message_prob,1403,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.2605,15.726,-0.262
message_prob,1404,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.45,0.6187739463601534,0.0,0.0,0.243,15.726,-0.297
message_prob,1405,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2425,15.726,-0.298
message_prob,1406,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2505,15.726,-0.282
message_prob,1407,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2615,15.726,-0.26
message_prob,1408,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2445,15.726,-0.294
message_prob,1409,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.2665,15.726,-0.25
message_prob,1410,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2565,15.726,-0.27
message_prob,1411,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.256,15.726,-0.271
message_prob,1412,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2615,15.726,-0.26
message_prob,1413,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2475,15.726,-0.288
message_prob,1414,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.243,15.726,-0.297
message_prob,1415,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.259,15.726,-0.265
message_prob,1416,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2575,15.726,-0.268
message_prob,1417,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.263,15.726,-0.257
message_prob,1418,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.264,15.726,-0.255
message_prob,1419,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2405,15.726,-0.302
message_prob,1420,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.252,15.726,-0.279
message_prob,1421,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2485,15.726,-0.286
message_prob,1422,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2635,15.726,-0.256
message_prob,1423,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.2415,15.726,-0.3
message_prob,1424,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2445,15.726,-0.294
message_prob,1425,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2495,15.726,-0.284
message_prob,1426,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2705,15.726,-0.242
message_prob,1427,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2665,15.726,-0.25
message_prob,1428,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2515,15.726,-0.28
message_prob,1429,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2745,15.726,-0.234
message_prob,1430,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2555,15.726,-0.272
message_prob,1431,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2635,15.726,-0.256
message_prob,1432,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2565,15.726,-0.27
message_prob,1433,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.265,15.726,-0.253
message_prob,1434,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.25,15.726,-0.283
message_prob,1435,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2445,15.726,-0.294
message_prob,1436,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.258,15.726,-0.267
message_prob,1437,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2465,15.726,-0.29
message_prob,1438,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.272,15.726,-0.239
message_prob,1439,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.265,15.726,-0.253
message_prob,1440,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.277,15.726,-0.229
message_prob,1441,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.262,15.726,-0.259
message_prob,1442,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.35,0.566411238825032,0.0,0.0,0.2515,15.726,-0.28
message_prob,1443,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.263,15.726,-0.257
message_prob,1444,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.259,15.726,-0.265
message_prob,1445,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2635,15.726,-0.256
message_prob,1446,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.65,0.570242656449553,0.0,0.0,0.27,15.726,-0.243
message_prob,1447,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.25,15.726,-0.283
message_prob,1448,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2445,15.726,-0.294
message_prob,1449,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.278,15.726,-0.227
message_prob,1450,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.252,15.726,-0.279
message_prob,1451,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.257,15.726,-0.269
message_prob,1452,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2545,15.726,-0.274
message_prob,1453,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.257,15.726,-0.269
message_prob,1454,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.1,0.6143039591315453,0.0,0.0,0.2515,15.726,-0.28
message_prob,1455,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.45,0.5676883780332057,0.0,0.0,0.261,15.726,-0.261
message_prob,1456,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.233,15.726,-0.317
message_prob,1457,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2505,15.726,-0.282
message_prob,1458,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.246,15.726,-0.291
message_prob,1459,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2375,15.726,-0.308
message_prob,1460,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2565,15.726,-0.27
message_prob,1461,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.237,15.726,-0.309
message_prob,1462,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2595,15.726,-0.264
message_prob,1463,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2555,15.726,-0.272
message_prob,1464,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.253,15.726,-0.277
message_prob,1465,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2605,15.726,-0.262
message_prob,1466,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.265,15.726,-0.253
message_prob,1467,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.267,15.726,-0.249
message_prob,1468,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2665,15.726,-0.25
message_prob,1469,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.2685,15.726,-0.246
message_prob,1470,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.261,15.726,-0.261
message_prob,1471,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.95,0.6251596424010217,0.0,0.0,0.269,15.726,-0.245
message_prob,1472,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.249,15.726,-0.285
message_prob,1473,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2715,15.726,-0.24
message_prob,1474,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.266,15.726,-0.251
message_prob,1475,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.247,15.726,-0.289
message_prob,1476,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.262,15.726,-0.259
message_prob,1477,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.2,0.6155810983397191,0.0,0.0,0.2595,15.726,-0.264
message_prob,1478,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2675,15.726,-0.248
message_prob,1479,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.26,15.726,-0.263
message_prob,1480,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2605,15.726,-0.262
message_prob,1481,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2665,15.726,-0.25
message_prob,1482,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.256,15.726,-0.271
message_prob,1483,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.276,15.726,-0.231
message_prob,1484,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.25,15.726,-0.283
message_prob,1485,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2745,15.726,-0.234
message_prob,1486,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2565,15.726,-0.27
message_prob,1487,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2655,15.726,-0.252
message_prob,1488,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2585,15.726,-0.266
message_prob,1489,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.2735,15.726,-0.236
message_prob,1490,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2615,15.726,-0.26
message_prob,1491,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2655,15.726,-0.252
message_prob,1492,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.2505,15.726,-0.282
message_prob,1493,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.2555,15.726,-0.272
message_prob,1494,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2565,15.726,-0.27
message_prob,1495,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.275,15.726,-0.233
message_prob,1496,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.2585,15.726,-0.266
message_prob,1497,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.265,15.726,-0.253
message_prob,1498,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.269,15.726,-0.245
message_prob,1499,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2535,15.726,-0.276
message_prob,1500,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2475,15.726,-0.288
message_prob,1501,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2615,15.726,-0.26
message_prob,1502,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2755,15.726,-0.232
message_prob,1503,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2425,15.726,-0.298
message_prob,1504,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.264,15.726,-0.255
message_prob,1505,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.266,15.726,-0.251
message_prob,1506,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.26,15.726,-0.263
message_prob,1507,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.242,15.726,-0.299
message_prob,1508,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.26,15.726,-0.263
message_prob,1509,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.254,15.726,-0.275
message_prob,1510,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2545,15.726,-0.274
message_prob,1511,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.262,15.726,-0.259
message_prob,1512,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2535,15.726,-0.276
message_prob,1513,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.35,0.566411238825032,0.0,0.0,0.257,15.726,-0.269
message_prob,1514,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.266,15.726,-0.251
message_prob,1515,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.256,15.726,-0.271
message_prob,1516,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2585,15.726,-0.266
message_prob,1517,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.25,15.726,-0.283
message_prob,1518,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.2645,15.726,-0.254
message_prob,1519,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2515,15.726,-0.28
message_prob,1520,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.256,15.726,-0.271
message_prob,1521,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.253,15.726,-0.277
message_prob,1522,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2585,15.726,-0.266
message_prob,1523,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2595,15.726,-0.264
message_prob,1524,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.2495,15.726,-0.284
message_prob,1525,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2565,15.726,-0.27
message_prob,1526,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.26,15.726,-0.263
message_prob,1527,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2625,15.726,-0.258
message_prob,1528,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2545,15.726,-0.274
message_prob,1529,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2575,15.726,-0.268
message_prob,1530,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2515,15.726,-0.28
message_prob,1531,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2715,15.726,-0.24
message_prob,1532,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.265,15.726,-0.253
message_prob,1533,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2655,15.726,-0.252
message_prob,1534,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2565,15.726,-0.27
message_prob,1535,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.273,15.726,-0.237
message_prob,1536,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.2495,15.726,-0.284
message_prob,1537,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.256,15.726,-0.271
message_prob,1538,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.261,15.726,-0.261
message_prob,1539,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2625,15.726,-0.258
message_prob,1540,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.265,15.726,-0.253
message_prob,1541,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.254,15.726,-0.275
message_prob,1542,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.2375,15.726,-0.308
message_prob,1543,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.1,0.5632183908045978,0.0,0.0,0.255,15.726,-0.273
message_prob,1544,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.266,15.726,-0.251
message_prob,1545,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.2555,15.726,-0.272
message_prob,1546,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.25,0.6162196679438059,0.0,0.0,0.2425,15.726,-0.298
message_prob,1547,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.265,15.726,-0.253
message_prob,1548,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.233,15.726,-0.317
message_prob,1549,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.95,0.5740740740740742,0.0,0.0,0.2675,15.726,-0.248
message_prob,1550,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.4,0.6181353767560664,0.0,0.0,0.248,15.726,-0.287
message_prob,1551,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.25,0.5651340996168582,0.0,0.0,0.269,15.726,-0.245
message_prob,1552,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2625,15.726,-0.258
message_prob,1553,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2605,15.726,-0.262
message_prob,1554,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.242,15.726,-0.299
message_prob,1555,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.256,15.726,-0.271
message_prob,1556,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2585,15.726,-0.266
message_prob,1557,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2615,15.726,-0.26
message_prob,1558,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2465,15.726,-0.29
message_prob,1559,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.255,15.726,-0.273
message_prob,1560,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2595,15.726,-0.264
message_prob,1561,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2445,15.726,-0.294
message_prob,1562,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.25,15.726,-0.283
message_prob,1563,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.275,15.726,-0.233
message_prob,1564,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.35,0.566411238825032,0.0,0.0,0.25,15.726,-0.283
message_prob,1565,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.244,15.726,-0.295
message_prob,1566,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.249,15.726,-0.285
message_prob,1567,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.257,15.726,-0.269
message_prob,1568,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2445,15.726,-0.294
message_prob,1569,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.252,15.726,-0.279
message_prob,1570,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.271,15.726,-0.241
message_prob,1571,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.271,15.726,-0.241
message_prob,1572,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.25,0.6162196679438059,0.0,0.0,0.244,15.726,-0.295
message_prob,1573,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2445,15.726,-0.294
message_prob,1574,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.266,15.726,-0.251
message_prob,1575,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2595,15.726,-0.264
message_prob,1576,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.256,15.726,-0.271
message_prob,1577,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.248,15.726,-0.287
message_prob,1578,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.245,15.726,-0.293
message_prob,1579,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2565,15.726,-0.27
message_prob,1580,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.268,15.726,-0.247
message_prob,1581,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2435,15.726,-0.296
message_prob,1582,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.263,15.726,-0.257
message_prob,1583,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.25,15.726,-0.283
message_prob,1584,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.242,15.726,-0.299
message_prob,1585,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2485,15.726,-0.286
message_prob,1586,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.242,15.726,-0.299
message_prob,1587,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2535,15.726,-0.276
message_prob,1588,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2525,15.726,-0.278
message_prob,1589,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.0,0.561941251596424,0.0,0.0,0.266,15.726,-0.251
message_prob,1590,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.241,15.726,-0.301
message_prob,1591,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.259,15.726,-0.265
message_prob,1592,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2445,15.726,-0.294
message_prob,1593,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2535,15.726,-0.276
message_prob,1594,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2535,15.726,-0.276
message_prob,1595,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2595,15.726,-0.264
message_prob,1596,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.262,15.726,-0.259
message_prob,1597,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2805,15.726,-0.222
message_prob,1598,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2565,15.726,-0.27
message_prob,1599,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.227,15.726,-0.329
message_prob,1600,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2505,15.726,-0.282
message_prob,1601,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.248,15.726,-0.287
message_prob,1602,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.251,15.726,-0.281
message_prob,1603,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.235,15.726,-0.313
message_prob,1604,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.2545,15.726,-0.274
message_prob,1605,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2825,15.726,-0.218
message_prob,1606,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.281,15.726,-0.221
message_prob,1607,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.243,15.726,-0.297
message_prob,1608,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2565,15.726,-0.27
message_prob,1609,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.251,15.726,-0.281
message_prob,1610,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.2525,15.726,-0.278
message_prob,1611,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2605,15.726,-0.262
message_prob,1612,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2555,15.726,-0.272
message_prob,1613,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,43.8,0.5593869731800766,0.0,0.0,0.254,15.726,-0.275
message_prob,1614,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2555,15.726,-0.272
message_prob,1615,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2665,15.726,-0.25
message_prob,1616,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2605,15.726,-0.262
message_prob,1617,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2585,15.726,-0.266
message_prob,1618,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.253,15.726,-0.277
message_prob,1619,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.26,15.726,-0.263
message_prob,1620,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.279,15.726,-0.225
message_prob,1621,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2595,15.726,-0.264
message_prob,1622,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.253,15.726,-0.277
message_prob,1623,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.263,15.726,-0.257
message_prob,1624,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2565,15.726,-0.27
message_prob,1625,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2595,15.726,-0.264
message_prob,1626,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.272,15.726,-0.239
message_prob,1627,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.251,15.726,-0.281
message_prob,1628,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2505,15.726,-0.282
message_prob,1629,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2605,15.726,-0.262
message_prob,1630,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.248,15.726,-0.287
message_prob,1631,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.243,15.726,-0.297
message_prob,1632,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.259,15.726,-0.265
message_prob,1633,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.248,15.726,-0.287
message_prob,1634,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.0,0.6130268199233717,0.0,0.0,0.257,15.726,-0.269
message_prob,1635,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.257,15.726,-0.269
message_prob,1636,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.25,15.726,-0.283
message_prob,1637,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2545,15.726,-0.274
message_prob,1638,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2735,15.726,-0.236
message_prob,1639,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2575,15.726,-0.268
message_prob,1640,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.26,15.726,-0.263
message_prob,1641,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2515,15.726,-0.28
message_prob,1642,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2465,15.726,-0.29
message_prob,1643,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.244,15.726,-0.295
message_prob,1644,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.264,15.726,-0.255
message_prob,1645,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.1,0.6143039591315453,0.0,0.0,0.2385,15.726,-0.306
message_prob,1646,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2465,15.726,-0.29
message_prob,1647,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.272,15.726,-0.239
message_prob,1648,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.258,15.726,-0.267
message_prob,1649,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.259,15.726,-0.265
message_prob,1650,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.241,15.726,-0.301
message_prob,1651,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.255,15.726,-0.273
message_prob,1652,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2565,15.726,-0.27
message_prob,1653,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.248,15.726,-0.287
message_prob,1654,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.2505,15.726,-0.282
message_prob,1655,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2615,15.726,-0.26
message_prob,1656,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.241,15.726,-0.301
message_prob,1657,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.271,15.726,-0.241
message_prob,1658,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.2525,15.726,-0.278
message_prob,1659,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2465,15.726,-0.29
message_prob,1660,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.249,15.726,-0.285
message_prob,1661,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2515,15.726,-0.28
message_prob,1662,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.261,15.726,-0.261
message_prob,1663,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.269,15.726,-0.245
message_prob,1664,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.246,15.726,-0.291
message_prob,1665,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.2515,15.726,-0.28
message_prob,1666,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.265,15.726,-0.253
message_prob,1667,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.1,0.6143039591315453,0.0,0.0,0.254,15.726,-0.275
message_prob,1668,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.262,15.726,-0.259
message_prob,1669,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.256,15.726,-0.271
message_prob,1670,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.261,15.726,-0.261
message_prob,1671,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2545,15.726,-0.274
message_prob,1672,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.26,15.726,-0.263
message_prob,1673,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.2745,15.726,-0.234
message_prob,1674,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2445,15.726,-0.294
message_prob,1675,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2615,15.726,-0.26
message_prob,1676,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.1,0.6143039591315453,0.0,0.0,0.244,15.726,-0.295
message_prob,1677,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2575,15.726,-0.268
message_prob,1678,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.247,15.726,-0.289
message_prob,1679,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.0,0.574712643678161,0.0,0.0,0.262,15.726,-0.259
message_prob,1680,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2595,15.726,-0.264
message_prob,1681,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.254,15.726,-0.275
message_prob,1682,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.2485,15.726,-0.286
message_prob,1683,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2715,15.726,-0.24
message_prob,1684,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.25,0.6162196679438059,0.0,0.0,0.264,15.726,-0.255
message_prob,1685,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2625,15.726,-0.258
message_prob,1686,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2635,15.726,-0.256
message_prob,1687,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.261,15.726,-0.261
message_prob,1688,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.25,15.726,-0.283
message_prob,1689,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.251,15.726,-0.281
message_prob,1690,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.245,15.726,-0.293
message_prob,1691,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2505,15.726,-0.282
message_prob,1692,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.247,15.726,-0.289
message_prob,1693,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.252,15.726,-0.279
message_prob,1694,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2615,15.726,-0.26
message_prob,1695,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.248,15.726,-0.287
message_prob,1696,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.258,15.726,-0.267
message_prob,1697,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.257,15.726,-0.269
message_prob,1698,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2745,15.726,-0.234
message_prob,1699,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.258,15.726,-0.267
message_prob,1700,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.0,0.6130268199233717,0.0,0.0,0.259,15.726,-0.265
message_prob,1701,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2645,15.726,-0.254
message_prob,1702,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2505,15.726,-0.282
message_prob,1703,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.252,15.726,-0.279
message_prob,1704,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.284,15.726,-0.215
message_prob,1705,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.257,15.726,-0.269
message_prob,1706,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2585,15.726,-0.266
message_prob,1707,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2535,15.726,-0.276
message_prob,1708,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.251,15.726,-0.281
message_prob,1709,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.256,15.726,-0.271
message_prob,1710,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2535,15.726,-0.276
message_prob,1711,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.25,15.726,-0.283
message_prob,1712,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.95,0.6123882503192849,0.0,0.0,0.261,15.726,-0.261
message_prob,1713,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.246,15.726,-0.291
message_prob,1714,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.2525,15.726,-0.278
message_prob,1715,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.2715,15.726,-0.24
message_prob,1716,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.267,15.726,-0.249
message_prob,1717,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.264,15.726,-0.255
message_prob,1718,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.254,15.726,-0.275
message_prob,1719,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.242,15.726,-0.299
message_prob,1720,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2475,15.726,-0.288
message_prob,1721,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.7,0.5708812260536399,0.0,0.0,0.2505,15.726,-0.282
message_prob,1722,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.278,15.726,-0.227
message_prob,1723,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.255,15.726,-0.273
message_prob,1724,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.25,0.5779054916985952,0.0,0.0,0.253,15.726,-0.277
message_prob,1725,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.254,15.726,-0.275
message_prob,1726,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2665,15.726,-0.25
message_prob,1727,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.272,15.726,-0.239
message_prob,1728,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.2715,15.726,-0.24
message_prob,1729,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.25,15.726,-0.283
message_prob,1730,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.263,15.726,-0.257
message_prob,1731,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2715,15.726,-0.24
message_prob,1732,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2395,15.726,-0.304
message_prob,1733,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2455,15.726,-0.292
message_prob,1734,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2615,15.726,-0.26
message_prob,1735,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.252,15.726,-0.279
message_prob,1736,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2595,15.726,-0.264
message_prob,1737,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.258,15.726,-0.267
message_prob,1738,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2645,15.726,-0.254
message_prob,1739,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.249,15.726,-0.285
message_prob,1740,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.25,0.603448275862069,0.0,0.0,0.26,15.726,-0.263
message_prob,1741,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2635,15.726,-0.256
message_prob,1742,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2595,15.726,-0.264
message_prob,1743,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.252,15.726,-0.279
message_prob,1744,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2575,15.726,-0.268
message_prob,1745,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2525,15.726,-0.278
message_prob,1746,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.263,15.726,-0.257
message_prob,1747,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2535,15.726,-0.276
message_prob,1748,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2585,15.726,-0.266
message_prob,1749,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.255,15.726,-0.273
message_prob,1750,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.252,15.726,-0.279
message_prob,1751,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2645,15.726,-0.254
message_prob,1752,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.242,15.726,-0.299
message_prob,1753,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.25,15.726,-0.283
message_prob,1754,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.05,0.6136653895274585,0.0,0.0,0.253,15.726,-0.277
message_prob,1755,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2565,15.726,-0.27
message_prob,1756,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.267,15.726,-0.249
message_prob,1757,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.264,15.726,-0.255
message_prob,1758,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.248,15.726,-0.287
message_prob,1759,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2645,15.726,-0.254
message_prob,1760,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2685,15.726,-0.246
message_prob,1761,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.256,15.726,-0.271
message_prob,1762,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.274,15.726,-0.235
message_prob,1763,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.2625,15.726,-0.258
message_prob,1764,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2625,15.726,-0.258
message_prob,1765,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.259,15.726,-0.265
message_prob,1766,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.254,15.726,-0.275
message_prob,1767,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.26,15.726,-0.263
message_prob,1768,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.2585,15.726,-0.266
message_prob,1769,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.2,0.5644955300127714,0.0,0.0,0.258,15.726,-0.267
message_prob,1770,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.2585,15.726,-0.266
message_prob,1771,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2655,15.726,-0.252
message_prob,1772,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.246,15.726,-0.291
message_prob,1773,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2615,15.726,-0.26
message_prob,1774,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2575,15.726,-0.268
message_prob,1775,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.2615,15.726,-0.26
message_prob,1776,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.263,15.726,-0.257
message_prob,1777,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.251,15.726,-0.281
message_prob,1778,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.265,15.726,-0.253
message_prob,1779,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.255,15.726,-0.273
message_prob,1780,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.27,15.726,-0.243
message_prob,1781,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.6,0.5696040868454662,0.0,0.0,0.246,15.726,-0.291
message_prob,1782,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2685,15.726,-0.246
message_prob,1783,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2645,15.726,-0.254
message_prob,1784,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.243,15.726,-0.297
message_prob,1785,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2685,15.726,-0.246
message_prob,1786,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.244,15.726,-0.295
message_prob,1787,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.243,15.726,-0.297
message_prob,1788,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.2565,15.726,-0.27
message_prob,1789,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.264,15.726,-0.255
message_prob,1790,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.249,15.726,-0.285
message_prob,1791,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.261,15.726,-0.261
message_prob,1792,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2735,15.726,-0.236
message_prob,1793,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2695,15.726,-0.244
message_prob,1794,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.2385,15.726,-0.306
message_prob,1795,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2715,15.726,-0.24
message_prob,1796,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2725,15.726,-0.238
message_prob,1797,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.15,0.6149425287356322,0.0,0.0,0.2565,15.726,-0.27
message_prob,1798,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,43.9,0.5606641123882503,0.0,0.0,0.2555,15.726,-0.272
message_prob,1799,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.2515,15.726,-0.28
message_prob,1800,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.256,15.726,-0.271
message_prob,1801,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2565,15.726,-0.27
message_prob,1802,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.2715,15.726,-0.24
message_prob,1803,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2445,15.726,-0.294
message_prob,1804,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.35,0.566411238825032,0.0,0.0,0.257,15.726,-0.269
message_prob,1805,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.2525,15.726,-0.278
message_prob,1806,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.3,0.565772669220945,0.0,0.0,0.254,15.726,-0.275
message_prob,1807,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.238,15.726,-0.307
message_prob,1808,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2545,15.726,-0.274
message_prob,1809,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.5,0.6194125159642401,0.0,0.0,0.248,15.726,-0.287
message_prob,1810,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.264,15.726,-0.255
message_prob,1811,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.2515,15.726,-0.28
message_prob,1812,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.1,0.5759897828863346,0.0,0.0,0.2595,15.726,-0.264
message_prob,1813,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2695,15.726,-0.244
message_prob,1814,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.258,15.726,-0.267
message_prob,1815,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.254,15.726,-0.275
message_prob,1816,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.263,15.726,-0.257
message_prob,1817,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.2475,15.726,-0.288
message_prob,1818,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.259,15.726,-0.265
message_prob,1819,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.259,15.726,-0.265
message_prob,1820,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.265,15.726,-0.253
message_prob,1821,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.25,15.726,-0.283
message_prob,1822,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.27,15.726,-0.243
message_prob,1823,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2645,15.726,-0.254
message_prob,1824,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2515,15.726,-0.28
message_prob,1825,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.5,0.5810983397190294,0.0,0.0,0.255,15.726,-0.273
message_prob,1826,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.248,15.726,-0.287
message_prob,1827,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.258,15.726,-0.267
message_prob,1828,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.251,15.726,-0.281
message_prob,1829,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2835,15.726,-0.216
message_prob,1830,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.251,15.726,-0.281
message_prob,1831,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.247,15.726,-0.289
message_prob,1832,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.266,15.726,-0.251
message_prob,1833,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.75,0.5715197956577267,0.0,0.0,0.255,15.726,-0.273
message_prob,1834,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2625,15.726,-0.258
message_prob,1835,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2675,15.726,-0.248
message_prob,1836,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2445,15.726,-0.294
message_prob,1837,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.9,0.611749680715198,0.0,0.0,0.243,15.726,-0.297
message_prob,1838,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2625,15.726,-0.258
message_prob,1839,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.246,15.726,-0.291
message_prob,1840,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.243,15.726,-0.297
message_prob,1841,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2545,15.726,-0.274
message_prob,1842,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.2535,15.726,-0.276
message_prob,1843,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.243,15.726,-0.297
message_prob,1844,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.256,15.726,-0.271
message_prob,1845,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2555,15.726,-0.272
message_prob,1846,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.251,15.726,-0.281
message_prob,1847,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2465,15.726,-0.29
message_prob,1848,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2605,15.726,-0.262
message_prob,1849,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.2,0.5772669220945084,0.0,0.0,0.266,15.726,-0.251
message_prob,1850,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.274,15.726,-0.235
message_prob,1851,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2495,15.726,-0.284
message_prob,1852,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.85,0.5727969348659004,0.0,0.0,0.2435,15.726,-0.296
message_prob,1853,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.262,15.726,-0.259
message_prob,1854,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.26,15.726,-0.263
message_prob,1855,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.251,15.726,-0.281
message_prob,1856,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2575,15.726,-0.268
message_prob,1857,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.2555,15.726,-0.272
message_prob,1858,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.55,0.60727969348659,0.0,0.0,0.25,15.726,-0.283
message_prob,1859,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.255,15.726,-0.273
message_prob,1860,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.262,15.726,-0.259
message_prob,1861,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.246,15.726,-0.291
message_prob,1862,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.242,15.726,-0.299
message_prob,1863,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.255,15.726,-0.273
message_prob,1864,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.85,0.6111111111111112,0.0,0.0,0.243,15.726,-0.297
message_prob,1865,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.95,0.5740740740740742,0.0,0.0,0.2535,15.726,-0.276
message_prob,1866,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.3,0.6040868454661558,0.0,0.0,0.257,15.726,-0.269
message_prob,1867,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.247,15.726,-0.289
message_prob,1868,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.254,15.726,-0.275
message_prob,1869,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2705,15.726,-0.242
message_prob,1870,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.256,15.726,-0.271
message_prob,1871,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.266,15.726,-0.251
message_prob,1872,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.273,15.726,-0.237
message_prob,1873,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2645,15.726,-0.254
message_prob,1874,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.241,15.726,-0.301
message_prob,1875,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.4,0.6053639846743295,0.0,0.0,0.2575,15.726,-0.268
message_prob,1876,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.258,15.726,-0.267
message_prob,1877,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.259,15.726,-0.265
message_prob,1878,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.2555,15.726,-0.272
message_prob,1879,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.262,15.726,-0.259
message_prob,1880,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.254,15.726,-0.275
message_prob,1881,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.248,15.726,-0.287
message_prob,1882,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.275,15.726,-0.233
message_prob,1883,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2435,15.726,-0.296
message_prob,1884,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2475,15.726,-0.288
message_prob,1885,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.254,15.726,-0.275
message_prob,1886,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2605,15.726,-0.262
message_prob,1887,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.256,15.726,-0.271
message_prob,1888,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.233,15.726,-0.317
message_prob,1889,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2575,15.726,-0.268
message_prob,1890,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.2595,15.726,-0.264
message_prob,1891,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.25,0.5651340996168582,0.0,0.0,0.2495,15.726,-0.284
message_prob,1892,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.248,15.726,-0.287
message_prob,1893,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2675,15.726,-0.248
message_prob,1894,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.266,15.726,-0.251
message_prob,1895,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.2545,15.726,-0.274
message_prob,1896,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2535,15.726,-0.276
message_prob,1897,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2575,15.726,-0.268
message_prob,1898,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2485,15.726,-0.286
message_prob,1899,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.05,0.5881226053639846,0.0,0.0,0.2815,15.726,-0.22
message_prob,1900,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.65,0.6085568326947637,0.0,0.0,0.2535,15.726,-0.276
message_prob,1901,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2605,15.726,-0.262
message_prob,1902,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2535,15.726,-0.276
message_prob,1903,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.2545,15.726,-0.274
message_prob,1904,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2655,15.726,-0.252
message_prob,1905,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.252,15.726,-0.279
message_prob,1906,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.246,15.726,-0.291
message_prob,1907,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2665,15.726,-0.25
message_prob,1908,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.75,0.6098339719029374,0.0,0.0,0.2625,15.726,-0.258
message_prob,1909,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.255,15.726,-0.273
message_prob,1910,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.255,15.726,-0.273
message_prob,1911,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.258,15.726,-0.267
message_prob,1912,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2645,15.726,-0.254
message_prob,1913,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.245,15.726,-0.293
message_prob,1914,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.35,0.6047254150702427,0.0,0.0,0.252,15.726,-0.279
message_prob,1915,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.263,15.726,-0.257
message_prob,1916,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.2455,15.726,-0.292
message_prob,1917,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2535,15.726,-0.276
message_prob,1918,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.245,15.726,-0.293
message_prob,1919,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.253,15.726,-0.277
message_prob,1920,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2405,15.726,-0.302
message_prob,1921,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.45,0.5804597701149425,0.0,0.0,0.274,15.726,-0.235
message_prob,1922,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.7,0.5964240102171138,0.0,0.0,0.255,15.726,-0.273
message_prob,1923,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.253,15.726,-0.277
message_prob,1924,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.2535,15.726,-0.276
message_prob,1925,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.2645,15.726,-0.254
message_prob,1926,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.3,0.578544061302682,0.0,0.0,0.2445,15.726,-0.294
message_prob,1927,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.253,15.726,-0.277
message_prob,1928,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.15,0.5766283524904214,0.0,0.0,0.254,15.726,-0.275
message_prob,1929,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.0,0.6002554278416348,0.0,0.0,0.2645,15.726,-0.254
message_prob,1930,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2525,15.726,-0.278
message_prob,1931,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.246,15.726,-0.291
message_prob,1932,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.248,15.726,-0.287
message_prob,1933,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.2545,15.726,-0.274
message_prob,1934,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2455,15.726,-0.292
message_prob,1935,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.9,0.5862068965517241,0.0,0.0,0.2565,15.726,-0.27
message_prob,1936,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.2,0.5900383141762453,0.0,0.0,0.251,15.726,-0.281
message_prob,1937,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.7,0.5836526181353768,0.0,0.0,0.255,15.726,-0.273
message_prob,1938,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.8,0.6104725415070242,0.0,0.0,0.266,15.726,-0.251
message_prob,1939,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.8,0.5721583652618135,0.0,0.0,0.233,15.726,-0.317
message_prob,1940,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.2,0.6028097062579821,0.0,0.0,0.26,15.726,-0.263
message_prob,1941,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.259,15.726,-0.265
message_prob,1942,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.256,15.726,-0.271
message_prob,1943,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.85,0.5855683269476374,0.0,0.0,0.264,15.726,-0.255
message_prob,1944,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.1,0.6015325670498085,0.0,0.0,0.2395,15.726,-0.304
message_prob,1945,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.55,0.5817369093231162,0.0,0.0,0.265,15.726,-0.253
message_prob,1946,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.45,0.6060025542784164,0.0,0.0,0.276,15.726,-0.231
message_prob,1947,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.274,15.726,-0.235
message_prob,1948,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.2535,15.726,-0.276
message_prob,1949,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.6,0.6079182630906769,0.0,0.0,0.2545,15.726,-0.274
message_prob,1950,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.264,15.726,-0.255
message_prob,1951,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.2605,15.726,-0.262
message_prob,1952,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2495,15.726,-0.284
message_prob,1953,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.4,0.5670498084291188,0.0,0.0,0.2535,15.726,-0.276
message_prob,1954,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.239,15.726,-0.305
message_prob,1955,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2675,15.726,-0.248
message_prob,1956,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2555,15.726,-0.272
message_prob,1957,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2615,15.726,-0.26
message_prob,1958,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.95,0.586845466155811,0.0,0.0,0.2785,15.726,-0.226
message_prob,1959,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.8,0.5849297573435505,0.0,0.0,0.2655,15.726,-0.252
message_prob,1960,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.274,15.726,-0.235
message_prob,1961,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.8,0.5977011494252873,0.0,0.0,0.267,15.726,-0.249
message_prob,1962,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.6,0.59514687100894,0.0,0.0,0.259,15.726,-0.265
message_prob,1963,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2615,15.726,-0.26
message_prob,1964,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.2325,15.726,-0.318
message_prob,1965,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.2555,15.726,-0.272
message_prob,1966,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.15,0.6021711366538953,0.0,0.0,0.2645,15.726,-0.254
message_prob,1967,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.2505,15.726,-0.282
message_prob,1968,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.5,0.6066411238825032,0.0,0.0,0.267,15.726,-0.249
message_prob,1969,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.27,15.726,-0.243
message_prob,1970,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.95,0.599616858237548,0.0,0.0,0.2515,15.726,-0.28
message_prob,1971,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.9,0.598978288633461,0.0,0.0,0.2535,15.726,-0.276
message_prob,1972,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,44.9,0.5734355044699873,0.0,0.0,0.2525,15.726,-0.278
message_prob,1973,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.251,15.726,-0.281
message_prob,1974,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.2595,15.726,-0.264
message_prob,1975,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2455,15.726,-0.292
message_prob,1976,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.65,0.5830140485312899,0.0,0.0,0.2495,15.726,-0.284
message_prob,1977,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2445,15.726,-0.294
message_prob,1978,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.45,0.5932311621966795,0.0,0.0,0.2635,15.726,-0.256
message_prob,1979,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.75,0.5970625798212005,0.0,0.0,0.24,15.726,-0.303
message_prob,1980,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.65,0.5957854406130269,0.0,0.0,0.251,15.726,-0.281
message_prob,1981,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.0,0.5874840357598978,0.0,0.0,0.241,15.726,-0.301
message_prob,1982,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.25,0.5906768837803321,0.0,0.0,0.255,15.726,-0.273
message_prob,1983,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.55,0.5945083014048531,0.0,0.0,0.2535,15.726,-0.276
message_prob,1984,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.4,0.5798212005108557,0.0,0.0,0.265,15.726,-0.253
message_prob,1985,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.7,0.6091954022988506,0.0,0.0,0.255,15.726,-0.273
message_prob,1986,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.05,0.5753512132822477,0.0,0.0,0.261,15.726,-0.261
message_prob,1987,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.35,0.5919540229885057,0.0,0.0,0.262,15.726,-0.259
message_prob,1988,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.265,15.726,-0.253
message_prob,1989,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.75,0.5842911877394636,0.0,0.0,0.275,15.726,-0.233
message_prob,1990,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,47.05,0.6008939974457216,0.0,0.0,0.2505,15.726,-0.282
message_prob,1991,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.85,0.5983397190293742,0.0,0.0,0.2675,15.726,-0.248
message_prob,1992,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.4,0.5925925925925926,0.0,0.0,0.252,15.726,-0.279
message_prob,1993,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.35,0.5791826309067689,0.0,0.0,0.261,15.726,-0.261
message_prob,1994,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.5,0.5938697318007663,0.0,0.0,0.2375,15.726,-0.308
message_prob,1995,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.2545,15.726,-0.274
message_prob,1996,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,45.6,0.5823754789272031,0.0,0.0,0.263,15.726,-0.257
message_prob,1997,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.15,0.5893997445721584,0.0,0.0,0.257,15.726,-0.269
message_prob,1998,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.3,0.5913154533844189,0.0,0.0,0.26,15.726,-0.263
message_prob,1999,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,48.35,0.6174968071519796,0.0,0.0,0.257,15.726,-0.269
message_prob,2000,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0,1,1,46.1,0.5887611749680716,0.0,0.0,0.264,15.726,-0.255

==> data/Ness/message_prob_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
message_prob,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
message_prob,1,25.5,72.25,4.5,6.0,0.0,0.0,0.0,0.0,0.0,0.5,1.0,100.0,1.0,0.0,0.0,0.15875,0.15,-0.265
message_prob,2,33.699999999999996,70.26666666666667,15.383333333333333,8.316666666666666,0.0,0.0,1.0999999999999999,0.0,0.781437125748503,0.40618762475049897,0.218562874251497,38.8,0.3879999999999999,0.0,0.0,0.20366666666666666,0.31583333333333335,-0.33675
message_prob,3,33.9875,69.203125,14.837499999999999,11.6,0.05,0.0,1.8125,0.0375,0.1664275466284074,0.5130338319057723,0.8335724533715926,77.4,0.7725,0.0,0.0,0.23325,0.41012499999999996,-0.1645
message_prob,4,37.2,67.9205,17.66,13.469999999999999,0.06999999999999999,0.01,2.56,0.06,0.6083916083916084,0.4887487438462962,0.3916083916083916,56.45,0.5632816408204102,0.0,0.0,0.24969999999999998,0.5166000000000001,-0.222
message_prob,5,38.31666666666667,66.87680555555555,17.608333333333334,15.608333333333334,0.09999999999999999,0.025000000000000005,3.1916666666666664,0.09999999999999999,0.2619589977220957,0.5302974535848975,0.7380410022779044,74.45,0.7422422422422422,0.0,0.0,0.2605,0.6044166666666667,-0.1595
message_prob,6,40.58571428571429,65.80460884353741,18.928571428571427,17.242857142857144,0.12857142857142856,0.04285714285714286,3.835714285714286,0.14285714285714285,0.466789667896679,0.5307135790875295,0.533210332103321,64.7,0.6439659489233851,0.0,0.0,0.2707857142857143,0.6968571428571428,-0.11925
message_prob,7,41.81875,64.84387648809523,18.9125,19.0125,0.14375,0.0625,4.35625,0.15,0.2824578790882061,0.5540671468155626,0.7175421209117938,75.15,0.751002004008016,0.0,0.0,0.2775,0.78075,-0.091
message_prob,8,43.19444444444444,63.941470458553795,19.311111111111114,20.327777777777776,0.2222222222222222,0.08333333333333333,4.827777777777778,0.17222222222222222,0.4151291512915129,0.5574897803592208,0.584870848708487,69.95,0.6977443609022556,0.0,0.0,0.28300000000000003,0.8661666666666668,-0.12525
message_prob,9,44.260000000000005,63.11032341269841,19.43,21.55,0.27999999999999997,0.11000000000000001,5.25,0.2,0.3286908077994429,0.5688717215433544,0.6713091922005571,73.15,0.7295534370296036,0.0,0.0,0.28855,0.9489000000000001,-0.073
message_prob,10,44.95909090909091,62.36475682146136,19.322727272727274,22.572727272727274,0.33636363636363636,0.1318181818181818,5.640909090909091,0.21363636363636365,0.329162656400385,0.578141323548469,0.670837343599615,72.95,0.7285499247365779,0.0,0.0,0.29363636363636364,1.0288181818181819,-0.05075
message_prob,11,45.61666666666667,61.68609653078403,19.329166666666666,23.425,0.3625,0.1625,6.0375000000000005,0.23750000000000002,0.3245033112582781,0.5862542706479068,0.6754966887417219,71.7,0.7155778894472362,0.0,0.0,0.29433333333333334,1.1069583333333333,-0.14425
message_prob,12,46.065384615384616,61.0744441349249,19.257692307692306,24.107692307692307,0.3923076923076923,0.2,6.411538461538461,0.25,0.3245869776482021,0.5931126361635907,0.6754130223517979,73.5,0.7357825868142929,0.0,0.0,0.2972692307692308,1.1828846153846155,-0.1015
message_prob,13,46.307142857142864,60.52933077834864,19.150000000000002,24.592857142857145,0.42142857142857143,0.25,6.760714285714286,0.25357142857142856,0.3185035389282103,0.5994257665141765,0.6814964610717897,72.35,0.7270433905146317,0.0,0.0,0.2995357142857143,1.256892857142857,-0.10125
message_prob,14,46.733333333333334,60.025153170903174,19.223333333333336,25.04,0.47,0.3,7.08,0.26999999999999996,0.3330170777988614,0.6039295768933072,0.6669829222011385,71.95,0.7217171717171718,0.0,0.0,0.3000666666666667,1.3308,-0.1295
message_prob,15,47.175000000000004,59.55307328522172,19.303125,25.490625,0.50625,0.353125,7.3812500000000005,0.2625,0.3605947955390334,0.6061468036162859,0.6394052044609665,71.9,0.7258472432979262,0.0,0.0,0.3015,1.404875,-0.114
message_prob,16,47.45294117647059,59.11707935494916,19.258823529411764,25.86764705882353,0.5617647058823529,0.40588235294117647,7.670588235294118,0.25882352941176473,0.3015414258188825,0.6115769077671583,0.6984585741811176,73.3,0.740253164556962,0.0,0.0,0.30308823529411766,1.477470588235294,-0.071
message_prob,17,47.672222222222224,58.71350704510631,19.197222222222223,26.188888888888886,0.6194444444444445,0.47500000000000003,7.966666666666667,0.2611111111111111,0.3424124513618677,0.6141330544822124,0.6575875486381323,71.2,0.7208947635993901,0.0,0.0,0.30444444444444446,1.5494722222222221,-0.09975
message_prob,18,47.78157894736842,58.34271304550237,19.099999999999998,26.423684210526318,0.6789473684210526,0.5499999999999999,8.247368421052633,0.2552631578947368,0.3236180904522613,0.617409310011977,0.6763819095477387,71.45,0.7268093781855249,0.0,0.0,0.3056842105263158,1.6202894736842104,-0.1005
message_prob,19,47.852500000000006,58.001577393227265,19.009999999999998,26.619999999999997,0.7224999999999999,0.6275000000000001,8.52,0.26,0.3272357723577236,0.6201770558934919,0.6727642276422764,71.3,0.7247191011235955,0.0,0.0,0.30685,1.6902249999999999,-0.089
message_prob,20,47.826190476190476,57.690277789468134,18.845238095238095,26.79047619047619,0.7619047619047619,0.7095238095238096,8.776190476190477,0.25952380952380955,0.3023255813953489,0.6238674064987852,0.6976744186046512,71.9,0.7337429595494112,0.0,0.0,0.30773809523809526,1.758857142857143,-0.102
message_prob,21,47.89772727272727,57.4003271461452,18.820454545454545,26.922727272727272,0.7909090909090909,0.7909090909090909,9.025,0.2772727272727273,0.3461538461538462,0.6252300768327566,0.6538461538461539,69.8,0.7092307692307693,0.0,0.0,0.3088409090909091,1.8273863636363636,-0.08825
message_prob,22,47.98478260869565,57.12791216625609,18.821739130434782,27.054347826086957,0.8043478260869565,0.8804347826086957,9.265217391304347,0.29130434782608694,0.3416833667334669,0.6266686227646598,0.6583166332665331,71.2,0.7267112712300565,0.0,0.0,0.31,1.8957826086956522,-0.06975
message_prob,23,48.11666666666667,56.86919707599542,18.849999999999998,27.193749999999998,0.8229166666666666,0.9645833333333332,9.495833333333334,0.28958333333333336,0.3489736070381232,0.6276835298562106,0.6510263929618768,71.65,0.7353244078269826,0.0,0.0,0.3106666666666667,1.9645000000000001,-0.07775
message_prob,24,48.228,56.6233091929556,18.804000000000002,27.386,0.838,1.05,9.71,0.28600000000000003,0.3084479371316306,0.630238271176697,0.6915520628683693,71.65,0.737358101135191,0.0,0.0,0.31006,2.03262,-0.127
message_prob,25,48.23076923076923,56.393122744705835,18.713461538461537,27.50576923076923,0.8576923076923078,1.1307692307692307,9.923076923076923,0.2846153846153846,0.3053830227743271,0.6327143752555037,0.6946169772256728,71.55,0.7361899845121321,0.0,0.0,0.31103846153846154,2.099903846153846,-0.03825
message_prob,26,48.2,56.17773959778257,18.633333333333333,27.590740740740742,0.8648148148148148,1.2222222222222223,10.127777777777778,0.28703703703703703,0.320675105485232,0.6344406907836245,0.679324894514768,71.0,0.732883817427386,0.0,0.0,0.31122222222222223,2.1667407407407406,-0.10975
message_prob,27,48.230357142857144,55.97330502031075,18.603571428571428,27.6875,0.8678571428571429,1.3160714285714286,10.326785714285714,0.2839285714285714,0.3404689092762487,0.635336776495772,0.6595310907237513,69.75,0.7233489339573582,0.0,0.0,0.31126785714285715,2.233589285714286,-0.1105
message_prob,28,48.1448275862069,55.782786773474825,18.50344827586207,27.73448275862069,0.8724137931034484,1.4068965517241379,10.527586206896553,0.2810344827586207,0.2939890710382513,0.6377738162359781,0.7060109289617487,71.5,0.7423217074440396,0.0,0.0,0.31122413793103454,2.2994482758620687,-0.099
message_prob,29,48.08833333333334,55.60386054769233,18.470000000000002,27.745,0.8733333333333333,1.4966666666666666,10.726666666666667,0.2916666666666667,0.3476856835306781,0.6382584995770896,0.6523143164693218,69.8,0.721584984358707,0.0,0.0,0.31175,2.3653,-0.093
message_prob,30,48.00645161290323,55.43625422409351,18.44677419354839,27.717741935483872,0.8741935483870968,1.585483870967742,10.919354838709678,0.2967741935483871,0.3424807903402854,0.6388798128055614,0.6575192096597146,69.9,0.7253263707571802,0.0,0.0,0.312,2.4310161290322583,-0.104
message_prob,31,48.0109375,55.27628338896559,18.4546875,27.7359375,0.8828125,1.671875,11.1046875,0.296875,0.3655244029075805,0.6387421810645256,0.6344755970924195,68.7,0.7151071615263983,0.0,0.0,0.31203125,2.497,-0.11325
message_prob,32,47.88787878787878,55.127139815195285,18.37878787878788,27.709090909090907,0.8909090909090909,1.7575757575757576,11.290909090909091,0.29393939393939394,0.3048919226393629,0.6404502385280442,0.6951080773606371,71.2,0.743455497382199,0.0,0.0,0.31192424242424244,2.5621363636363634,-0.13075
message_prob,33,47.875,54.98473258879681,18.426470588235293,27.66470588235294,0.901470588235294,1.839705882352941,11.475,0.3058823529411765,0.4025289778714436,0.6391861439280592,0.5974710221285564,67.65,0.7014143530644317,0.0,0.0,0.3120147058823529,2.6280735294117648,-0.119
message_prob,34,47.82,54.849576963810776,18.332857142857144,27.724285714285713,0.9057142857142857,1.925714285714286,11.652857142857144,0.30428571428571427,0.2752992383025027,0.6416294187214717,0.7247007616974973,70.6,0.7393589069889647,0.0,0.0,0.31225714285714284,2.6931,-0.0865
message_prob,35,47.75972222222222,54.72127081358147,18.266666666666666,27.748611111111114,0.911111111111111,2.009722222222222,11.823611111111111,0.3013888888888889,0.3143483023001095,0.6428522598042057,0.6856516976998904,69.2,0.7259337190952131,0.0,0.0,0.31218055555555557,2.757527777777778,-0.0965
message_prob,36,47.70675675675676,54.599037782096794,18.24054054054054,27.744594594594595,0.9108108108108108,2.0945945945945947,11.993243243243244,0.30540540540540545,0.3351528384279476,0.643446716608742,0.6648471615720524,69.35,0.7264101212440697,0.0,0.0,0.312027027027027,2.8218108108108106,-0.1165
message_prob,37,47.6,54.48386227259563,18.169736842105266,27.730263157894736,0.9105263157894737,2.1776315789473686,12.163157894736841,0.30657894736842106,0.3172966781214204,0.6444797851684745,0.6827033218785796,69.35,0.7282321899736148,0.0,0.0,0.3119868421052632,2.88553947368421,-0.11325
message_prob,38,47.51923076923077,54.37461136619771,18.15897435897436,27.67948717948718,0.9115384615384615,2.2576923076923077,12.332051282051282,0.30512820512820515,0.3655793025871766,0.6442218598414066,0.6344206974128234,66.5,0.6995776135163675,0.0,0.0,0.3120512820512821,2.949371794871795,-0.11625
message_prob,39,47.43875,54.27077733204277,18.10875,27.673750000000002,0.90625,2.34,12.49625,0.305,0.3137697516930023,0.6452720695530464,0.6862302483069977,69.1,0.7284277395447327,0.0,0.0,0.3122,3.012725,-0.10025
message_prob,40,47.4609756097561,54.16943773024994,18.129268292682926,27.698780487804882,0.901219512195122,2.423170731707317,12.658536585365853,0.3048780487804878,0.358841778697001,0.6451717317908501,0.6411582213029989,67.6,0.7140583554376657,0.0,0.0,0.31197560975609756,3.076341463414634,-0.1215
message_prob,41,47.41309523809524,54.07214953032336,18.047619047619047,27.754761904761907,0.8964285714285714,2.5035714285714286,12.816666666666666,0.3059523809523809,0.2728272827282728,0.6471241362070614,0.7271727172717272,70.8,0.7478768577494692,0.0,0.0,0.311952380952381,3.1391666666666667,-0.093
message_prob,42,47.40581395348838,53.97771879489669,18.05,27.759302325581398,0.8988372093023256,2.582558139534884,12.970930232558139,0.3186046511627907,0.3630573248407643,0.6468873580431586,0.6369426751592356,68.0,0.7136025504782147,0.0,0.0,0.3121395348837209,3.2022558139534882,-0.1045
message_prob,43,47.353409090909096,53.88695452476474,18.011363636363637,27.75909090909091,0.9011363636363636,2.6625,13.125,0.32045454545454544,0.3093126385809312,0.6478828126653383,0.6906873614190687,69.6,0.7369542066027689,0.0,0.0,0.31176136363636364,3.2650227272727275,-0.14275
message_prob,44,47.28888888888889,53.799886399523054,17.991111111111113,27.726666666666667,0.9044444444444445,2.7422222222222223,13.278888888888888,0.32555555555555554,0.3520809898762654,0.6478836170533027,0.6479190101237345,67.35,0.7125333333333334,0.0,0.0,0.3120777777777778,3.3277888888888887,-0.0835
message_prob,45,47.220652173913045,53.71638225284155,17.971739130434784,27.691304347826087,0.9054347826086956,2.8206521739130435,13.430434782608694,0.3239130434782609,0.347678369195923,0.6479800956131021,0.652321630804077,66.65,0.7090229578216765,0.0,0.0,0.31222826086956523,3.390423913043478,-0.09625
message_prob,46,47.142553191489355,53.63638226828585,17.93617021276596,27.664893617021278,0.9031914893617022,2.9010638297872338,13.584042553191491,0.3223404255319149,0.3559127439724455,0.6478972692389415,0.6440872560275546,66.3,0.7071734475374731,0.0,0.0,0.31217021276595747,3.452872340425532,-0.12625
message_prob,47,47.034375000000004,53.560277082141,17.847916666666666,27.655208333333334,0.90625,2.982291666666667,13.734375,0.32187499999999997,0.2836710369487485,0.6493229295266979,0.7163289630512515,68.85,0.7355150214592274,0.0,0.0,0.31188541666666664,3.5146875000000004,-0.13075
message_prob,48,46.91326530612245,53.488138982588765,17.758163265306123,27.631632653061224,0.9112244897959183,3.061224489795918,13.887755102040817,0.32142857142857145,0.3065693430656934,0.650223087228894,0.6934306569343066,66.75,0.7133655394524959,0.0,0.0,0.31162244897959185,3.576020408163265,-0.12575
message_prob,49,46.762,53.42025620293699,17.667,27.581999999999997,0.9129999999999999,3.1439999999999997,14.038,0.321,0.2947903430749682,0.6513228186228168,0.7052096569250318,68.75,0.7376077586206896,0.0,0.0,0.31127,3.63675,-0.15425
message_prob,50,46.972,53.01503620293699,17.987000000000002,28.046,0.9390000000000001,3.2889999999999997,14.468,0.325,0.3469135802469136,0.6643845470178785,0.6530864197530865,66.1,0.7105121293800539,0.0,0.0,0.31737000000000004,3.7713200000000002,-0.13
message_prob,51,47.349,52.50933620293699,18.115,28.268,0.966,3.4360000000000004,14.907,0.33299999999999996,0.3249686323713927,0.6578851743704507,0.6750313676286073,65.75,0.705342687533729,0.0,0.0,0.31726,3.9019099999999995,-0.10975
message_prob,52,47.163000000000004,52.168356202936984,17.667,28.506,0.99,3.5860000000000003,15.286000000000001,0.33799999999999997,0.3321078431372549,0.6668717600226757,0.6678921568627451,66.05,0.7113513513513513,0.0,0.0,0.31750999999999996,4.02768,-0.132
message_prob,53,47.297000000000004,51.82740620293699,17.692999999999998,28.592999999999996,1.011,3.738,15.659,0.3390000000000001,0.3128760529482551,0.6639427898962786,0.6871239470517448,66.15,0.7137445887445887,0.0,0.0,0.31745,4.154579999999999,-0.08875
message_prob,54,47.178000000000004,51.55018620293699,17.439,28.703000000000003,1.036,3.8929999999999993,16.007,0.341,0.3605442176870748,0.6688997377103694,0.6394557823129252,66.0,0.7131236442516269,0.0,0.0,0.31714,4.2789600000000005,-0.1295
message_prob,55,47.117,51.29367953627033,17.341,28.717,1.059,4.05,16.343,0.33899999999999997,0.2545899632802937,0.6690471183992054,0.7454100367197063,67.7,0.7332971211298207,0.0,0.0,0.31731,4.40289,-0.05925
message_prob,56,46.851000000000006,51.08501096484176,17.102,28.669,1.08,4.210999999999999,16.656,0.337,0.3190709046454768,0.6720014936642295,0.6809290953545232,66.95,0.7260348583877997,0.0,0.0,0.31682,4.52481,-0.0975
message_prob,57,46.675,50.90165596484176,17.064,28.508000000000003,1.103,4.374,16.967,0.336,0.3457382953181273,0.670735885339631,0.6542617046818727,65.1,0.7086743044189853,0.0,0.0,0.31661,4.6468,-0.0925
message_prob,58,46.433,50.74775152039731,16.954,28.365,1.114,4.54,17.27,0.336,0.345605700712589,0.6721263543512095,0.6543942992874109,66.35,0.7217058501913614,0.0,0.0,0.31655,4.76753,-0.0735
message_prob,59,46.16,50.617791520397304,16.824,28.214000000000002,1.122,4.708,17.566,0.332,0.3271144278606965,0.6721578819499845,0.6728855721393034,67.3,0.7347945205479451,0.0,0.0,0.31584,4.88744,-0.1215
message_prob,60,45.946999999999996,50.50308970221549,16.777,28.041,1.129,4.8790000000000004,17.855,0.32899999999999996,0.3595641646489104,0.6715498517850139,0.6404358353510896,64.6,0.7069154774972559,0.0,0.0,0.3153,5.00702,-0.08125
message_prob,61,45.66,50.40447303554882,16.648,27.872000000000003,1.14,5.05,18.131,0.325,0.2974025974025974,0.6720918660621276,0.7025974025974026,66.05,0.7229246838922485,0.0,0.0,0.31523,5.1256200000000005,-0.129
message_prob,62,45.406000000000006,50.31722072785652,16.562,27.695,1.149,5.222,18.4,0.322,0.3367741935483871,0.6718481217441239,0.6632258064516129,65.65,0.7206611570247935,0.0,0.0,0.3148,5.243790000000001,-0.0965
message_prob,63,45.205999999999996,50.23640358499938,16.519,27.533,1.1540000000000001,5.392,18.667,0.32,0.3586818757921419,0.6710445550068452,0.641318124207858,64.7,0.7119205298013246,0.0,0.0,0.31453,5.36182,-0.08975
message_prob,64,44.974,50.166350251666046,16.433,27.389,1.1520000000000001,5.562,18.930999999999997,0.31299999999999994,0.3479318734793187,0.670746259093236,0.6520681265206812,65.6,0.7232044198895028,0.0,0.0,0.31447,5.47924,-0.118
message_prob,65,44.69,50.10853275166605,16.293999999999997,27.245,1.151,5.729,19.192999999999998,0.318,0.3068181818181818,0.6718217913676532,0.6931818181818182,65.85,0.7232044198895028,0.0,0.0,0.31407,5.595560000000001,-0.10725
message_prob,66,44.453,50.05868922225428,16.208,27.107,1.1380000000000001,5.898,19.449,0.32199999999999995,0.3308364544319601,0.6712358907953916,0.6691635455680399,65.6,0.7220376522702104,0.0,0.0,0.31352,5.7115599999999995,-0.1065
message_prob,67,44.18900000000001,50.01663366669872,16.101000000000003,26.965,1.123,6.061,19.692,0.322,0.3089005235602094,0.6719061293514247,0.6910994764397905,66.35,0.7322616407982261,0.0,0.0,0.31291,5.8267500000000005,-0.1225
message_prob,68,43.982,49.979165245646094,16.042,26.832000000000004,1.1079999999999999,6.223,19.930999999999997,0.324,0.3312182741116751,0.6717541256782366,0.6687817258883249,64.15,0.71,0.0,0.0,0.31231000000000003,5.94166,-0.12025
message_prob,69,43.772999999999996,49.945605245646085,15.963,26.71,1.1,6.385,20.165,0.32,0.3083870967741935,0.6721310991899071,0.6916129032258065,64.8,0.7199331848552339,0.0,0.0,0.31142,6.0559899999999995,-0.13775
message_prob,70,43.625,49.91295953136037,15.960999999999999,26.568,1.0959999999999999,6.542999999999999,20.396,0.321,0.3583959899749374,0.6710096910183152,0.6416040100250626,64.15,0.7114206128133704,0.0,0.0,0.31082,6.170440000000001,-0.123
message_prob,71,43.45399999999999,49.883612258633114,15.931000000000001,26.43,1.093,6.701999999999999,20.624000000000002,0.313,0.3757649938800489,0.6704174680637912,0.6242350061199511,63.9,0.7107761027359016,0.0,0.0,0.31018,6.284680000000001,-0.13275
message_prob,72,43.22599999999999,49.859176606459194,15.832,26.303,1.091,6.861000000000001,20.851,0.308,0.2909090909090909,0.6714329535802789,0.7090909090909091,64.2,0.7158071748878924,0.0,0.0,0.30912,6.39803,-0.1505
message_prob,73,42.925999999999995,49.84186160645919,15.674000000000001,26.162999999999997,1.089,7.021,21.074,0.31,0.3125864453665284,0.6721606968137105,0.6874135546334716,65.2,0.7278338945005611,0.0,0.0,0.30861,6.51025,-0.1235
message_prob,74,42.625,49.831321606459184,15.568,25.97,1.087,7.18,21.296999999999997,0.311,0.3124128312412831,0.6720813989315175,0.6875871687587168,63.9,0.7155705452501405,0.0,0.0,0.30849,6.621910000000001,-0.142
message_prob,75,42.373999999999995,49.82421237568996,15.486,25.807999999999996,1.08,7.343,21.513999999999996,0.31,0.3104895104895104,0.6719792691772138,0.6895104895104895,64.55,0.7254791431792559,0.0,0.0,0.30781,6.73313,-0.11475
message_prob,76,42.117,49.82033682013441,15.383,25.655,1.079,7.499,21.73,0.305,0.276410998552822,0.6728645513158621,0.723589001447178,63.75,0.7183972911963883,0.0,0.0,0.3072,6.843439999999999,-0.137
message_prob,77,41.864000000000004,49.820965391562964,15.321000000000002,25.459,1.084,7.651,21.947,0.30400000000000005,0.3804945054945055,0.6720640393914971,0.6195054945054945,61.45,0.6922642574816488,0.0,0.0,0.30654,6.95337,-0.16625
message_prob,78,41.662,49.8226998743216,15.267000000000001,25.307000000000002,1.088,7.803000000000001,22.155,0.307,0.2945301542776998,0.672053217726708,0.7054698457223001,64.05,0.7201808931599775,0.0,0.0,0.30626,7.06293,-0.1145
message_prob,79,41.49,49.82549987432159,15.237,25.158,1.095,7.955,22.357999999999997,0.298,0.3870541611624835,0.6712658481740719,0.6129458388375165,62.9,0.7106455266138164,0.0,0.0,0.30505999999999994,7.17227,-0.1855
message_prob,80,41.287,49.829438583999014,15.148,25.041999999999998,1.097,8.107999999999999,22.561999999999998,0.29700000000000004,0.2711864406779661,0.6726917351673184,0.7288135593220338,63.5,0.7162315550510784,0.0,0.0,0.30461,7.28058,-0.103
message_prob,81,41.09,49.836054833999015,15.082,24.917,1.091,8.261999999999999,22.767999999999997,0.298,0.3668407310704961,0.67266540860406,0.6331592689295039,63.55,0.7185901080159183,0.0,0.0,0.30385,7.38827,-0.16025
message_prob,82,40.935,49.84198392490811,15.007,24.842,1.086,8.414000000000001,22.969,0.3,0.2776243093922652,0.6732107608690019,0.7223756906077348,63.8,0.7224118316268486,0.0,0.0,0.30363,7.49543,-0.10125
message_prob,83,40.741,49.85011804255517,14.877,24.787000000000003,1.077,8.567,23.166,0.292,0.3205298013245033,0.6748507443999407,0.6794701986754967,63.5,0.7198177676537586,0.0,0.0,0.30312,7.601380000000001,-0.10575
message_prob,84,40.56,49.85951232826946,14.81,24.678,1.0719999999999998,8.716000000000001,23.361,0.289,0.2764227642276423,0.6748282738814378,0.7235772357723578,64.05,0.7291904218928166,0.0,0.0,0.30249,7.70688,-0.10725
message_prob,85,40.418,49.86926121715834,14.755,24.598,1.065,8.863999999999999,23.555999999999997,0.29,0.2957198443579766,0.6752008430402806,0.7042801556420234,64.3,0.7307472903593838,0.0,0.0,0.30218,7.812099999999999,-0.07475
message_prob,86,40.208,49.88088824418537,14.61,24.538,1.06,9.011999999999999,23.747999999999998,0.286,0.2422096317280453,0.6770597071742785,0.7577903682719547,64.45,0.7341337907375645,0.0,0.0,0.30140999999999996,7.91619,-0.152
message_prob,87,40.066,49.891880875764315,14.545,24.465,1.056,9.162,23.933000000000003,0.283,0.3023255813953489,0.6773591291088001,0.6976744186046512,63.35,0.72378223495702,0.0,0.0,0.30113,8.019939999999998,-0.09725
message_prob,88,39.863,49.903919337302774,14.401,24.406,1.056,9.312000000000001,24.115,0.28099999999999997,0.2638483965014577,0.6793937472305145,0.7361516034985423,63.4,0.7253440366972478,0.0,0.0,0.30062,8.122489999999999,-0.10875
message_prob,89,39.685,49.91655433730278,14.341,24.281999999999996,1.062,9.462,24.298,0.279,0.3192090395480226,0.6792849614734141,0.6807909604519774,62.35,0.7147786083956298,0.0,0.0,0.3,8.22471,-0.11775
message_prob,90,39.474,49.93255726413204,14.257,24.148999999999997,1.068,9.61,24.478999999999996,0.27699999999999997,0.3452380952380953,0.6795570351425921,0.6547619047619048,61.4,0.7046632124352332,0.0,0.0,0.29917,8.3263,-0.16
message_prob,91,39.283,49.95001059746537,14.219000000000001,23.991,1.073,9.761000000000001,24.66,0.27,0.286908077994429,0.6792754192372691,0.713091922005571,64.0,0.738603577611079,0.0,0.0,0.29856,8.427629999999999,-0.128
message_prob,92,38.975,49.97197803932584,14.062999999999999,23.842999999999996,1.069,9.915,24.840999999999998,0.259,0.2712933753943217,0.681110698226198,0.7287066246056783,63.5,0.7314814814814815,0.0,0.0,0.29794,8.52749,-0.11775
message_prob,93,38.662000000000006,49.99771622114403,13.939,23.660999999999998,1.062,10.067,25.016,0.258,0.2869269949066214,0.6815584110996841,0.7130730050933786,60.55,0.697566628041715,0.0,0.0,0.29760000000000003,8.62654,-0.15175
message_prob,94,38.363,50.02669844336624,13.813999999999998,23.497,1.0519999999999998,10.219,25.191,0.252,0.3220338983050847,0.6821593529311076,0.6779661016949152,61.15,0.7069065583284967,0.0,0.0,0.29682,8.72464,-0.14575
message_prob,95,38.010999999999996,50.05986453032276,13.640999999999998,23.327,1.043,10.372,25.362999999999996,0.251,0.2580037664783427,0.6839528449854594,0.7419962335216572,61.4,0.7116279069767443,0.0,0.0,0.296,8.821480000000001,-0.1615
message_prob,96,37.732,50.095636870748294,13.568,23.123,1.041,10.523,25.528000000000002,0.25,0.4070945945945945,0.6829292079730164,0.5929054054054054,57.55,0.668025626092021,0.0,0.0,0.2956,8.917959999999999,-0.159
message_prob,97,37.43,50.13395020408163,13.472999999999999,22.923,1.034,10.671000000000001,25.692999999999998,0.25,0.2811918063314711,0.6829787925853619,0.7188081936685289,61.05,0.7080419580419579,0.0,0.0,0.29546,9.013770000000001,-0.1455
message_prob,98,37.185,50.17334000000001,13.434000000000001,22.726,1.025,10.82,25.851999999999997,0.24599999999999997,0.3864818024263431,0.6813805433981489,0.6135181975736569,57.75,0.6726954492415402,0.0,0.0,0.29508999999999996,9.109399999999999,-0.17625
message_prob,99,36.939,50.21344,13.37,22.544,1.025,10.962,26.013,0.241,0.3290203327171904,0.6806959436053045,0.6709796672828097,59.05,0.6884480746791132,0.0,0.0,0.29474,9.204590000000001,-0.1735
message_prob,100,36.682,50.26294,13.264,22.396,1.0219999999999998,11.104,26.175,0.239,0.3164556962025316,0.6813051012861923,0.6835443037974683,58.95,0.687098657326328,0.0,0.0,0.29422,9.298860000000001,-0.1715
message_prob,101,36.461999999999996,50.32448,13.187000000000001,22.256999999999998,1.018,11.245999999999999,26.331999999999997,0.23399999999999999,0.3587521663778162,0.6806294306060636,0.6412478336221837,58.6,0.6832261835184102,0.0,0.0,0.29342,9.39275,-0.1885
message_prob,102,36.213,50.387460000000004,13.12,22.081999999999997,1.011,11.386999999999999,26.485,0.24,0.3474426807760141,0.6803227338532885,0.6525573192239859,58.6,0.679344645991808,0.0,0.0,0.29311,9.48613,-0.1495
message_prob,103,35.983000000000004,50.45794,13.075999999999999,21.902,1.005,11.528000000000002,26.633000000000003,0.243,0.3710482529118136,0.6791592898540173,0.6289517470881864,58.7,0.6836555360281196,0.0,0.0,0.29251,9.57935,-0.1465
message_prob,104,35.653,50.53296,12.939,21.717,0.997,11.667,26.775,0.24,0.2463768115942028,0.6814426379758747,0.7536231884057971,59.9,0.701466275659824,0.0,0.0,0.29228,9.67116,-0.13225
message_prob,105,35.409,50.611979999999996,12.915999999999999,21.505,0.9880000000000001,11.807,26.917999999999996,0.24,0.3455497382198953,0.6796234424770826,0.6544502617801047,59.7,0.6995884773662552,0.0,0.0,0.29168,9.763020000000001,-0.1315
message_prob,106,35.153999999999996,50.69124,12.825999999999999,21.345,0.983,11.945,27.06,0.23800000000000002,0.2966252220248668,0.6800723561294949,0.7033747779751333,58.95,0.6919905771495877,0.0,0.0,0.29103999999999997,9.85407,-0.14575
message_prob,107,34.885,50.772839999999995,12.69,21.219,0.9760000000000001,12.083999999999998,27.202,0.239,0.324468085106383,0.6804977603337298,0.675531914893617,57.8,0.680047225501771,0.0,0.0,0.29005000000000003,9.94416,-0.18175
message_prob,108,34.582,50.85618,12.526,21.084,0.9719999999999999,12.224,27.340999999999998,0.235,0.2727272727272727,0.6819553288934361,0.7272727272727273,59.6,0.7039668442865601,0.0,0.0,0.28925,10.033069999999999,-0.1405
message_prob,109,34.326,50.93976000000001,12.450999999999999,20.901999999999997,0.973,12.363,27.48,0.23600000000000002,0.3467153284671533,0.6815633108813068,0.6532846715328468,56.9,0.67141162514828,0.0,0.0,0.28844000000000003,10.12139,-0.18975
message_prob,110,34.071,51.024800000000006,12.336000000000002,20.766,0.9690000000000001,12.503000000000002,27.621,0.23399999999999999,0.308231173380035,0.6825899707066846,0.691768826619965,59.15,0.702140309155767,0.0,0.0,0.28784,10.20872,-0.13425
message_prob,111,33.879,51.10858,12.278999999999998,20.631999999999998,0.968,12.642000000000001,27.761999999999997,0.23,0.3235294117647059,0.6820674344194423,0.6764705882352942,58.25,0.6922619047619047,0.0,0.0,0.28739000000000003,10.29573,-0.14525
message_prob,112,33.647,51.1926,12.19,20.492000000000004,0.965,12.78,27.901,0.231,0.3057090239410682,0.6826887378115886,0.6942909760589319,57.7,0.6845557543231963,0.0,0.0,0.28678000000000003,10.38194,-0.138
message_prob,113,33.357,51.27907999999999,12.024000000000001,20.368,0.965,12.917,28.035,0.23299999999999998,0.2444889779559118,0.6849725957683133,0.7555110220440882,59.6,0.7080597014925373,0.0,0.0,0.28632,10.46672,-0.113
message_prob,114,33.049,51.36776,11.901,20.185,0.963,13.052999999999999,28.168999999999997,0.23800000000000002,0.3638132295719844,0.68465496864646,0.6361867704280155,56.85,0.6744324970131422,0.0,0.0,0.28553999999999996,10.55069,-0.18475
message_prob,115,32.705,51.45821999999999,11.758000000000003,19.988,0.9590000000000001,13.190999999999999,28.3,0.23600000000000002,0.234375,0.6861038322828236,0.765625,57.5,0.6842105263157896,0.0,0.0,0.2848,10.633590000000002,-0.19025
message_prob,116,32.387,51.550959999999996,11.659,19.771,0.9569999999999999,13.326999999999998,28.429000000000002,0.235,0.3643892339544514,0.6854327766923737,0.6356107660455487,55.55,0.6610778443113773,0.0,0.0,0.28397,10.71578,-0.205
message_prob,117,32.067,51.645379999999996,11.565999999999999,19.548,0.9530000000000001,13.462,28.558999999999997,0.23,0.2995495495495496,0.685619796172587,0.7004504504504504,56.85,0.6806470940683044,0.0,0.0,0.28315999999999997,10.79718,-0.20475
message_prob,118,31.75,51.742619999999995,11.463,19.34,0.9470000000000001,13.593,28.686999999999998,0.22799999999999998,0.3630573248407643,0.6849830151580051,0.6369426751592356,55.75,0.6662672258837627,0.0,0.0,0.28279,10.87782,-0.165
message_prob,119,31.442999999999998,51.84248,11.378999999999998,19.126,0.938,13.721999999999998,28.814,0.229,0.3205128205128205,0.6847405006832327,0.6794871794871795,56.4,0.6742651469706059,0.0,0.0,0.28259999999999996,10.957799999999999,-0.17825
message_prob,120,31.138,51.94602,11.257,18.961,0.92,13.853,28.94,0.225,0.3610547667342799,0.6846873251480459,0.6389452332657201,56.5,0.6778846153846154,0.0,0.0,0.28192,11.03684,-0.20125
message_prob,121,30.796999999999997,52.05357999999999,11.097000000000001,18.792,0.9080000000000001,13.981000000000002,29.063999999999997,0.22399999999999998,0.296218487394958,0.6862782552777476,0.7037815126050421,58.0,0.6951292844257365,0.0,0.0,0.2817,11.114510000000001,-0.126
message_prob,122,30.531,52.16263999999999,11.03,18.602,0.899,14.103,29.186,0.22,0.4007936507936508,0.6840805640800564,0.5992063492063492,54.55,0.6546329723225031,0.0,0.0,0.2817,11.19199,-0.16025
message_prob,123,30.278000000000002,52.271539999999995,10.957,18.433000000000003,0.888,14.223999999999998,29.307,0.21700000000000003,0.2361702127659574,0.6856088887320679,0.7638297872340426,58.05,0.6965683323299218,0.0,0.0,0.28092,11.26861,-0.185
message_prob,124,30.028,52.38022000000001,10.867,18.282,0.879,14.343,29.428,0.21700000000000003,0.3126338329764453,0.6856044686973647,0.6873661670235546,55.75,0.6686746987951807,0.0,0.0,0.28045,11.34442,-0.19125
message_prob,125,29.75,52.49036,10.763,18.117,0.87,14.46,29.548000000000002,0.217,0.2814645308924485,0.6861849682893059,0.7185354691075515,57.05,0.6861798430899216,0.0,0.0,0.27985000000000004,11.419369999999999,-0.17225
message_prob,126,29.479,52.60157999999999,10.679,17.94,0.86,14.575999999999999,29.666000000000004,0.218,0.3095238095238095,0.685522712069886,0.6904761904761905,55.2,0.6648550724637681,0.0,0.0,0.2796,11.493810000000002,-0.1715
message_prob,127,29.151,52.715,10.514,17.791999999999998,0.845,14.693000000000001,29.78,0.21599999999999997,0.3025,0.6870826021797761,0.6975,57.2,0.6910519951632406,0.0,0.0,0.27926,11.566880000000001,-0.201
message_prob,128,28.86,52.83094,10.42,17.609,0.831,14.808,29.895,0.21,0.3625592417061611,0.685722020431207,0.6374407582938388,54.2,0.6547762998790809,0.0,0.0,0.27906,11.63945,-0.154
message_prob,129,28.502,52.95140000000001,10.234000000000002,17.45,0.818,14.92,30.009,0.21099999999999997,0.2807017543859649,0.6878490685667373,0.7192982456140351,55.65,0.6704957678355502,0.0,0.0,0.27901000000000004,11.71043,-0.1915
message_prob,130,28.180999999999997,53.07508,10.107000000000001,17.266,0.8079999999999999,15.03,30.121,0.20799999999999996,0.3204134366925064,0.6868645286464465,0.6795865633074936,54.55,0.6573849878934624,0.0,0.0,0.27823,11.780840000000001,-0.21625
message_prob,131,27.823,53.20291999999999,9.949000000000002,17.07,0.804,15.137,30.228,0.204,0.3235294117647059,0.6877307550325622,0.6764705882352942,55.5,0.6700968523002422,0.0,0.0,0.27820999999999996,11.85013,-0.186
message_prob,132,27.469,53.33566,9.822,16.847,0.8,15.243,30.331999999999997,0.2,0.2918918918918919,0.6874454033825697,0.7081081081081081,53.5,0.6464891041162227,0.0,0.0,0.27749,11.918669999999999,-0.2095
message_prob,133,27.111,53.47264,9.712,16.6,0.799,15.348000000000003,30.434,0.19899999999999998,0.36272040302267,0.6866015913486063,0.6372795969773299,55.6,0.6705027256208358,0.0,0.0,0.27713,11.98645,-0.195
message_prob,134,26.744,53.614219999999996,9.606,16.342,0.796,15.453,30.535999999999998,0.201,0.3045822102425876,0.6860384024283076,0.6954177897574124,55.1,0.6658580958156458,0.0,0.0,0.27683,12.05354,-0.1945
message_prob,135,26.359,53.761500000000005,9.5,16.065,0.794,15.559,30.637000000000004,0.198,0.3704663212435233,0.6845434728905967,0.6295336787564767,53.3,0.6460230722525805,0.0,0.0,0.27621,12.11987,-0.20825
message_prob,136,26.072000000000003,53.91121999999999,9.493,15.785,0.7939999999999999,15.662,30.736,0.195,0.4105011933174224,0.6811776416588091,0.5894988066825776,53.85,0.6530984204131227,0.0,0.0,0.27615,12.186200000000001,-0.2025
message_prob,137,25.731000000000005,54.06592,9.391,15.548,0.792,15.762,30.837,0.191,0.2769230769230769,0.6816856917482546,0.7230769230769231,54.7,0.6650455927051672,0.0,0.0,0.27538999999999997,12.25154,-0.20175
message_prob,138,25.441999999999997,54.22334,9.33,15.325,0.787,15.862,30.935,0.191,0.3350125944584383,0.6802624077891148,0.6649874055415617,54.4,0.6599756690997567,0.0,0.0,0.27487,12.316470000000002,-0.20125
message_prob,139,25.105999999999998,54.384980000000006,9.192,15.134,0.78,15.958999999999998,31.033,0.18899999999999997,0.2741935483870967,0.6811627176123335,0.7258064516129032,55.6,0.6760048721071864,0.0,0.0,0.27437,12.3803,-0.19625
message_prob,140,24.743000000000002,54.55072,9.054,14.917,0.772,16.054000000000002,31.131000000000004,0.188,0.356234096692112,0.6809427975832532,0.6437659033078881,53.05,0.6443361753958587,0.0,0.0,0.27449,12.4431,-0.194
message_prob,141,24.381,54.721000000000004,8.916,14.705,0.76,16.148999999999997,31.226999999999997,0.191,0.2752808988764045,0.6811753411656136,0.7247191011235955,55.4,0.6746031746031746,0.0,0.0,0.27440000000000003,12.50503,-0.181
message_prob,142,24.105,54.89192,8.842,14.511000000000001,0.752,16.238999999999997,31.320999999999998,0.18899999999999997,0.3044692737430168,0.6805118231986397,0.6955307262569832,53.6,0.6520146520146519,0.0,0.0,0.27417,12.566579999999998,-0.1735
message_prob,143,23.848999999999997,55.06296,8.76,14.341,0.748,16.328,31.416999999999998,0.185,0.2822822822822823,0.6806047174511265,0.7177177177177178,54.2,0.6603543066585217,0.0,0.0,0.27362000000000003,12.62741,-0.23025
message_prob,144,23.612999999999996,55.23402,8.689,14.18,0.7440000000000001,16.416,31.509,0.183,0.364406779661017,0.6797572598240079,0.635593220338983,52.75,0.6434250764525994,0.0,0.0,0.27304,12.6877,-0.226
message_prob,145,23.410999999999998,55.403420000000004,8.643,14.027000000000001,0.7410000000000001,16.502,31.6,0.18100000000000002,0.3009118541033435,0.6788990980715077,0.6990881458966566,55.9,0.6829865361077111,0.0,0.0,0.27283,12.74765,-0.20175
message_prob,146,23.132,55.57416,8.497,13.902000000000001,0.733,16.586000000000002,31.69,0.18,0.2715654952076677,0.6816096800592463,0.7284345047923323,52.85,0.6454378444580526,0.0,0.0,0.27232,12.80633,-0.21075
message_prob,147,22.901,55.74478000000001,8.421,13.753999999999998,0.726,16.668999999999997,31.776999999999997,0.17600000000000002,0.3104575163398693,0.6810243658590784,0.6895424836601307,53.0,0.647887323943662,0.0,0.0,0.27193,12.86452,-0.1935
message_prob,148,22.598000000000003,55.9179,8.266,13.613,0.7190000000000001,16.751,31.862,0.17700000000000002,0.2262773722627737,0.6842284544623497,0.7737226277372263,51.9,0.6341911764705882,0.0,0.0,0.27163000000000004,12.921399999999998,-0.2105
message_prob,149,22.339000000000002,56.09246,8.166,13.469000000000001,0.7040000000000001,16.834,31.941999999999997,0.17900000000000002,0.3368794326241134,0.6840712724642113,0.6631205673758865,53.3,0.6517473942366646,0.0,0.0,0.27132,12.97759,-0.223
message_prob,150,22.048,56.26888000000001,8.046,13.315,0.687,16.917,32.02,0.18200000000000002,0.2709923664122137,0.6849805390600175,0.7290076335877863,53.55,0.6539877300613497,0.0,0.0,0.27151000000000003,13.032940000000002,-0.16475
message_prob,151,21.721,56.44864,7.916999999999999,13.136,0.6679999999999999,16.999000000000002,32.096000000000004,0.183,0.38,0.6845555823875739,0.62,52.0,0.6359729895641497,0.0,0.0,0.27119,13.0874,-0.247
message_prob,152,21.416999999999998,56.63072000000001,7.805,12.953999999999999,0.6580000000000001,17.079,32.171,0.177,0.3802281368821292,0.6838998732654517,0.6197718631178707,51.15,0.6249232658072437,0.0,0.0,0.27051000000000003,13.141079999999999,-0.2495
message_prob,153,21.083,56.816100000000006,7.672999999999999,12.765,0.645,17.159,32.246,0.17300000000000001,0.3595505617977528,0.6841298270877328,0.6404494382022472,52.85,0.6478180700676092,0.0,0.0,0.26991000000000004,13.193620000000001,-0.2425
message_prob,154,20.793000000000003,57.00184,7.5920000000000005,12.571,0.63,17.24,32.321999999999996,0.175,0.3015267175572519,0.6830268289684719,0.6984732824427481,51.2,0.6280788177339902,0.0,0.0,0.26945,13.245749999999997,-0.2205
message_prob,155,20.465999999999998,57.190500000000014,7.455,12.394,0.617,17.317,32.393,0.175,0.3211382113821138,0.6835150595052276,0.6788617886178862,52.1,0.6391625615763546,0.0,0.0,0.26869000000000004,13.29684,-0.248
message_prob,156,20.163,57.38134,7.341,12.222000000000001,0.6,17.394000000000002,32.461999999999996,0.172,0.3269230769230769,0.6829091024072633,0.6730769230769231,51.9,0.6397285626156693,0.0,0.0,0.26891000000000004,13.347270000000002,-0.1845
message_prob,157,19.862000000000002,57.57412,7.246,12.033,0.5830000000000001,17.468000000000004,32.528999999999996,0.17,0.3802281368821292,0.6817939013717483,0.6197718631178707,54.15,0.667283950617284,0.0,0.0,0.26917,13.397029999999999,-0.195
message_prob,158,19.579,57.767920000000004,7.171,11.845,0.563,17.537,32.595,0.16699999999999998,0.3203124999999999,0.6808421968262938,0.6796875,50.9,0.6283950617283951,0.0,0.0,0.26874000000000003,13.44627,-0.22
message_prob,159,19.301000000000002,57.96362,7.079,11.678000000000003,0.544,17.603,32.661,0.16099999999999998,0.3518518518518518,0.6807394663585999,0.6481481481481481,52.8,0.6518518518518518,0.0,0.0,0.26897000000000004,13.49484,-0.1965
message_prob,160,18.991,58.16198,6.972,11.486,0.533,17.665,32.724000000000004,0.159,0.2567049808429119,0.6817699902093424,0.7432950191570882,51.9,0.6407407407407407,0.0,0.0,0.26838,13.54259,-0.2255
message_prob,161,18.685,58.364200000000004,6.882999999999999,11.282,0.52,17.725,32.785,0.158,0.3786764705882353,0.6806670490328718,0.6213235294117647,51.6,0.6364197530864197,0.0,0.0,0.26855,13.589660000000002,-0.17975
message_prob,162,18.416,58.56871999999999,6.798000000000001,11.112,0.5059999999999999,17.785,32.847,0.154,0.3430656934306569,0.6799199156430801,0.656934306569343,51.7,0.6382189239332096,0.0,0.0,0.26838,13.63617,-0.2105
message_prob,163,18.171,58.773920000000004,6.735,10.94,0.496,17.843,32.909,0.149,0.2834645669291338,0.6791404038636156,0.7165354330708661,52.4,0.647495361781076,0.0,0.0,0.26754,13.682319999999999,-0.24725
message_prob,164,17.913,58.97968,6.625,10.8,0.488,17.901,32.971000000000004,0.14400000000000002,0.2890625,0.6806354184550553,0.7109375,51.4,0.6342821782178218,0.0,0.0,0.26751,13.72755,-0.21575
message_prob,165,17.717,59.18408,6.5840000000000005,10.652000000000001,0.48100000000000004,17.959,33.032,0.139,0.2817460317460317,0.6796879978201347,0.7182539682539683,52.65,0.6517967781908304,0.0,0.0,0.26728999999999997,13.7725,-0.229
message_prob,166,17.453000000000003,59.388980000000004,6.455,10.522,0.4759999999999999,18.016000000000002,33.093999999999994,0.133,0.2191780821917808,0.6825922208553881,0.7808219178082192,52.0,0.6441413515189088,0.0,0.0,0.26725,13.816389999999998,-0.2285
message_prob,167,17.249000000000002,59.593120000000006,6.375,10.403000000000002,0.47100000000000003,18.073,33.155,0.133,0.3,0.6825832118463789,0.7,51.6,0.6395781637717122,0.0,0.0,0.26738,13.8598,-0.21375
message_prob,168,17.012,59.79712000000001,6.270999999999999,10.274000000000001,0.467,18.131,33.217,0.13,0.2991452991452991,0.6838614523602884,0.7008547008547008,51.05,0.6337678460583488,0.0,0.0,0.26728999999999997,13.902350000000002,-0.1935
message_prob,169,16.776999999999997,60.001099999999994,6.176,10.139,0.462,18.189,33.277,0.126,0.3261802575107296,0.6837481036203301,0.6738197424892703,52.05,0.6469857054070851,0.0,0.0,0.26702000000000004,13.94426,-0.22275
message_prob,170,16.498,60.20606,6.053999999999999,9.982999999999999,0.46099999999999997,18.245,33.339,0.125,0.2570093457943925,0.6858290120391278,0.7429906542056075,51.55,0.640547263681592,0.0,0.0,0.26687,13.98516,-0.24
message_prob,171,16.23,60.41098000000001,5.947,9.827,0.456,18.302,33.4,0.122,0.3269230769230769,0.6852149202485655,0.6730769230769231,49.95,0.6214196762141967,0.0,0.0,0.26614,14.02545,-0.2465
message_prob,172,15.915999999999999,60.618179999999995,5.7989999999999995,9.663,0.45399999999999996,18.358,33.459,0.12100000000000001,0.2736842105263158,0.6877571090539122,0.7263157894736842,52.55,0.653175591531756,0.0,0.0,0.26564000000000004,14.064549999999999,-0.23075
message_prob,173,15.61,60.82772000000001,5.692,9.468,0.45,18.415,33.519,0.11900000000000001,0.274390243902439,0.6869927084311825,0.725609756097561,49.85,0.6203241895261845,0.0,0.0,0.26588,14.1031,-0.2115
message_prob,174,15.311999999999998,61.03943999999999,5.604,9.264,0.444,18.473000000000003,33.578,0.114,0.3964497041420118,0.6853163910078712,0.6035502958579881,49.45,0.6173533083645443,0.0,0.0,0.26606,14.14114,-0.2155
message_prob,175,15.029000000000002,61.2525,5.513000000000001,9.078000000000001,0.43799999999999994,18.528,33.637,0.111,0.2597402597402597,0.6857508764309149,0.7402597402597403,50.0,0.6235955056179775,0.0,0.0,0.26604,14.178500000000001,-0.21625
message_prob,176,14.744000000000002,61.467060000000004,5.406000000000001,8.905,0.433,18.583,33.695,0.10799999999999998,0.2592592592592592,0.6867561674362059,0.7407407407407407,50.8,0.6346033728919426,0.0,0.0,0.26615,14.215049999999998,-0.20775
message_prob,177,14.494000000000002,61.68134,5.334,8.731,0.429,18.636,33.751,0.10799999999999998,0.3666666666666666,0.6854728341028726,0.6333333333333333,49.6,0.6189881324172393,0.0,0.0,0.26625000000000004,14.25114,-0.22775
message_prob,178,14.201,61.89686,5.214000000000001,8.564,0.423,18.691,33.806999999999995,0.10800000000000001,0.2713178294573643,0.6872976623478486,0.7286821705426356,50.25,0.6278924327704816,0.0,0.0,0.26551,14.28628,-0.26775
message_prob,179,13.955,62.111279999999994,5.147,8.392000000000001,0.41600000000000004,18.746000000000002,33.861999999999995,0.10400000000000001,0.3594771241830065,0.6857221549519078,0.6405228758169934,49.9,0.6241400875547216,0.0,0.0,0.26586,14.32105,-0.197
message_prob,180,13.687999999999999,62.32576,5.0409999999999995,8.236,0.41100000000000003,18.799,33.916,0.099,0.1999999999999999,0.6881304236857578,0.8,49.15,0.6147592245153221,0.0,0.0,0.26585000000000003,14.355039999999999,-0.24925
message_prob,181,13.41,62.5397,4.939,8.069999999999999,0.401,18.852999999999998,33.971,0.09600000000000002,0.3384615384615385,0.6878317811518212,0.6615384615384615,49.0,0.6132665832290363,0.0,0.0,0.26544,14.388340000000001,-0.2595
message_prob,182,13.168999999999999,62.75242,4.869,7.9079999999999995,0.392,18.907,34.025999999999996,0.094,0.3410852713178294,0.6868479135633025,0.6589147286821705,49.75,0.6226533166458073,0.0,0.0,0.2655,14.42122,-0.245
message_prob,183,12.898,62.9644,4.748,7.77,0.38,18.962,34.080999999999996,0.08900000000000001,0.2936507936507936,0.6882293057507402,0.7063492063492064,49.0,0.6140350877192983,0.0,0.0,0.26533,14.453220000000002,-0.24575
message_prob,184,12.66,63.17484,4.6739999999999995,7.615999999999999,0.37,19.015,34.136,0.086,0.3984962406015037,0.6863510251435617,0.6015037593984962,48.8,0.6109022556390976,0.0,0.0,0.26487,14.4848,-0.266
message_prob,185,12.399,63.3839,4.562,7.475999999999999,0.361,19.066000000000003,34.19,0.086,0.296,0.6878403515684322,0.704,49.0,0.6127819548872181,0.0,0.0,0.26492,14.515529999999998,-0.2335
message_prob,186,12.109000000000002,63.594080000000005,4.419,7.338000000000001,0.35200000000000004,19.116,34.243,0.08600000000000002,0.3410852713178294,0.689228670008424,0.6589147286821705,49.65,0.6209273182957393,0.0,0.0,0.26496000000000003,14.545269999999999,-0.233
message_prob,187,11.85,63.8036,4.33,7.1770000000000005,0.34299999999999997,19.167,34.294000000000004,0.08800000000000001,0.3969465648854962,0.6868282002491756,0.6030534351145038,48.2,0.6035131744040151,0.0,0.0,0.26515,14.57458,-0.23475
message_prob,188,11.562999999999999,64.01406000000001,4.218,7.013999999999999,0.331,19.218,34.345,0.08800000000000001,0.2,0.6895284521383443,0.8,48.0,0.6007532956685498,0.0,0.0,0.26491000000000003,14.603049999999998,-0.2635
message_prob,189,11.315,64.22372,4.134,6.86,0.321,19.267,34.391999999999996,0.08700000000000001,0.314516129032258,0.6887220005254412,0.6854838709677419,49.25,0.6177024482109228,0.0,0.0,0.2646,14.631079999999999,-0.27275
message_prob,190,11.018999999999998,64.43294,3.997,6.711,0.311,19.316999999999997,34.438,0.085,0.1546391752577319,0.6927538989541288,0.845360824742268,48.1,0.6036432160804021,0.0,0.0,0.26478999999999997,14.658129999999998,-0.213
message_prob,191,10.743,64.64142,3.888,6.547999999999999,0.307,19.363000000000003,34.484,0.08399999999999999,0.1,0.6962595169316569,0.9,49.5,0.620603015075377,0.0,0.0,0.26455,14.684470000000001,-0.2385
message_prob,192,10.460999999999999,64.8509,3.772,6.385999999999999,0.303,19.409000000000002,34.529,0.08,0.25,0.6973489024065173,0.75,48.2,0.6055276381909549,0.0,0.0,0.26399,14.71006,-0.2725
message_prob,193,10.196,65.06142000000001,3.6630000000000003,6.236000000000001,0.29700000000000004,19.455,34.573,0.077,0.088235294117647,0.7012298421698098,0.9117647058823528,47.85,0.6015084852294154,0.0,0.0,0.26393,14.734979999999998,-0.2755
message_prob,194,9.908,65.27386,3.536,6.08,0.292,19.499000000000002,34.615,0.07400000000000001,0.2575757575757575,0.703366462611515,0.7424242424242424,47.35,0.5952231301068511,0.0,0.0,0.26392,14.759,-0.2585
message_prob,195,9.656,65.48816,3.446,5.922000000000001,0.28800000000000003,19.542,34.657000000000004,0.07200000000000001,0.3766233766233766,0.7018522321611145,0.6233766233766234,48.9,0.6147077309868008,0.0,0.0,0.26366,14.782479999999998,-0.2675
message_prob,196,9.418000000000001,65.70248,3.373,5.7589999999999995,0.28600000000000003,19.584,34.7,0.07,0.3066666666666666,0.7011502087319345,0.6933333333333334,47.4,0.5952231301068511,0.0,0.0,0.2637,14.80545,-0.245
message_prob,197,9.197000000000001,65.9174,3.3140000000000005,5.601,0.282,19.627,34.743,0.068,0.4588235294117647,0.6981828884704966,0.5411764705882353,48.0,0.6037735849056604,0.0,0.0,0.26361,14.828019999999999,-0.244
message_prob,198,8.983,66.13134,3.2560000000000002,5.45,0.27699999999999997,19.668999999999997,34.785,0.067,0.0666666666666666,0.7013751025824188,0.9333333333333332,48.4,0.6075471698113207,0.0,0.0,0.26361999999999997,14.8501,-0.24425
message_prob,199,8.767,66.34526,3.187,5.306,0.27399999999999997,19.71,34.827,0.067,0.4545454545454546,0.6990217821439919,0.5454545454545454,48.25,0.6050314465408805,0.0,0.0,0.26350999999999997,14.87172,-0.27175
message_prob,200,8.582,66.55792,3.1289999999999996,5.1819999999999995,0.271,19.75,34.868,0.063,0.3506493506493506,0.6974286424592492,0.6493506493506493,47.9,0.6018867924528302,0.0,0.0,0.26295999999999997,14.89302,-0.2545
message_prob,201,8.405,66.76844,3.0609999999999995,5.073,0.27099999999999996,19.788999999999998,34.908,0.059000000000000004,0.3424657534246575,0.698179327390756,0.6575342465753424,49.85,0.6270440251572327,0.0,0.0,0.26294000000000006,14.91374,-0.26725
message_prob,202,8.199,66.9778,2.968,4.9639999999999995,0.267,19.829,34.949,0.054000000000000006,0.2456140350877192,0.7008716094266441,0.7543859649122807,47.55,0.5984896161107616,0.0,0.0,0.26323,14.93373,-0.237
message_prob,203,7.99,67.1855,2.8789999999999996,4.846,0.265,19.867,34.988,0.051000000000000004,0.4310344827586207,0.6994419310074268,0.5689655172413793,46.0,0.578980490874764,0.0,0.0,0.26312,14.95318,-0.27775
message_prob,204,7.784,67.39241999999999,2.79,4.73,0.264,19.903,35.026,0.048,0.3035714285714286,0.6994010367871433,0.6964285714285714,48.8,0.6139798488664988,0.0,0.0,0.26273,14.97212,-0.289
message_prob,205,7.606999999999999,67.59714,2.7340000000000004,4.612,0.261,19.94,35.065,0.045,0.4927536231884057,0.6959687285510173,0.5072463768115942,48.1,0.6055450535601763,0.0,0.0,0.26277,14.990779999999999,-0.27175
message_prob,206,7.404,67.80072,2.6559999999999997,4.489000000000001,0.259,19.974,35.102999999999994,0.045,0.2280701754385964,0.697945786580707,0.7719298245614035,48.15,0.6061751732829238,0.0,0.0,0.2619,15.00887,-0.2925
message_prob,207,7.202000000000001,68.00312,2.574,4.371,0.257,20.008,35.139,0.043,0.3114754098360656,0.6993208411216284,0.6885245901639344,48.15,0.60718789407314,0.0,0.0,0.26153000000000004,15.02633,-0.261
message_prob,208,7.013,68.20432,2.504,4.255,0.254,20.043,35.175,0.044,0.4776119402985074,0.6961748523156582,0.5223880597014925,48.6,0.6126182965299685,0.0,0.0,0.26171,15.043399999999998,-0.2395
message_prob,209,6.8020000000000005,68.4048,2.4090000000000003,4.144,0.249,20.078,35.209,0.045,0.2203389830508474,0.6988051096916783,0.7796610169491526,47.85,0.6031545741324921,0.0,0.0,0.26163000000000003,15.05978,-0.23525
message_prob,210,6.611999999999999,68.60342,2.345,4.027,0.24,20.113,35.241,0.045,0.4647887323943662,0.6946434346606492,0.5352112676056338,47.65,0.6012618296529968,0.0,0.0,0.26169,15.07588,-0.256
message_prob,211,6.395,68.80076,2.251,3.9130000000000003,0.23099999999999998,20.148,35.272,0.044000000000000004,0.2545454545454545,0.6971260549815048,0.7454545454545455,48.95,0.6176656151419558,0.0,0.0,0.26129,15.091299999999999,-0.2505
message_prob,212,6.178,68.99762000000001,2.169,3.783,0.226,20.18,35.301,0.042,0.4210526315789473,0.6955663162185389,0.5789473684210527,47.15,0.5949526813880126,0.0,0.0,0.26094,15.10614,-0.27175
message_prob,213,5.979,69.19406,2.109,3.6540000000000004,0.21600000000000003,20.213,35.329,0.04100000000000001,0.3090909090909091,0.6950537893753034,0.6909090909090909,48.6,0.6136363636363636,0.0,0.0,0.26091000000000003,15.120550000000001,-0.2825
message_prob,214,5.787999999999999,69.38968000000001,2.0540000000000003,3.5269999999999997,0.207,20.245,35.355,0.039,0.4461538461538461,0.6919119624522265,0.5538461538461539,47.7,0.6016414141414141,0.0,0.0,0.26056,15.134590000000001,-0.2855
message_prob,215,5.612,69.58544,2.005,3.406,0.201,20.276,35.38,0.038,0.4736842105263158,0.6880731988766209,0.5263157894736842,47.05,0.5944409349336702,0.0,0.0,0.26062,15.14839,-0.265
message_prob,216,5.465,69.77940000000001,1.973,3.2969999999999997,0.195,20.305999999999997,35.403999999999996,0.037000000000000005,0.2638888888888889,0.6871789827426786,0.7361111111111112,48.25,0.609602021478206,0.0,0.0,0.26059,15.16194,-0.26125
message_prob,217,5.296,69.97319999999999,1.916,3.19,0.19,20.336,35.427,0.037000000000000005,0.3661971830985915,0.6858550390807069,0.6338028169014085,48.25,0.6093552465233882,0.0,0.0,0.26056,15.17507,-0.2525
message_prob,218,5.1160000000000005,70.16644,1.847,3.085,0.184,20.365,35.451,0.037000000000000005,0.0925925925925925,0.6899860932117611,0.9074074074074074,48.4,0.6118836915297091,0.0,0.0,0.26052,15.18769,-0.228
message_prob,219,4.941,70.3591,1.7820000000000003,2.978,0.18100000000000002,20.392,35.476,0.037000000000000005,0.3793103448275862,0.6889234914654239,0.6206896551724138,48.0,0.6068268015170669,0.0,0.0,0.26047,15.19988,-0.26075
message_prob,220,4.777,70.55004,1.7320000000000002,2.867,0.17800000000000002,20.418999999999997,35.5,0.036000000000000004,0.16,0.6908636783813117,0.84,48.1,0.6084756483238457,0.0,0.0,0.26084,15.21171,-0.23
message_prob,221,4.605,70.73966,1.673,2.7590000000000003,0.17299999999999996,20.446,35.523,0.035,0.1388888888888889,0.6946243621419955,0.8611111111111112,47.9,0.6067131095630145,0.0,0.0,0.26076,15.22307,-0.283
message_prob,222,4.458,70.9265,1.6269999999999998,2.665,0.166,20.474,35.546,0.033,0.3953488372093023,0.6921910696083358,0.6046511627906976,47.15,0.5975918884664131,0.0,0.0,0.26052,15.23416,-0.29075
message_prob,223,4.326,71.11045999999999,1.58,2.5870000000000006,0.159,20.500999999999998,35.568000000000005,0.031,0.0,0.6976788744863844,1.0,47.55,0.6030437539632213,0.0,0.0,0.26031000000000004,15.2449,-0.2535
message_prob,224,4.203,71.29158000000001,1.53,2.52,0.153,20.526,35.59,0.031,0.4782608695652174,0.6960426511779204,0.5217391304347826,46.95,0.5954343690551681,0.0,0.0,0.26017,15.25525,-0.2425
message_prob,225,4.082000000000001,71.47005999999999,1.486,2.447,0.149,20.551,35.611,0.03,0.0,0.7012374563727256,1.0,47.7,0.6049461001902346,0.0,0.0,0.25963,15.26529,-0.2875
message_prob,226,4.0040000000000004,71.64502,1.4809999999999999,2.378,0.145,20.575,35.632000000000005,0.03,0.543859649122807,0.6955454485754548,0.4561403508771929,47.7,0.6049461001902346,0.0,0.0,0.25952,15.27537,-0.231
message_prob,227,3.9020000000000006,71.8176,1.443,2.3179999999999996,0.141,20.599,35.653,0.028999999999999998,0.2708333333333333,0.6974621152421214,0.7291666666666666,47.75,0.605580215599239,0.0,0.0,0.25934999999999997,15.28508,-0.2585
message_prob,228,3.83,71.98642,1.418,2.2739999999999996,0.138,20.621,35.673,0.027999999999999997,0.3508771929824561,0.6958709279716194,0.6491228070175439,48.05,0.6093849080532657,0.0,0.0,0.25954,15.29465,-0.25725
message_prob,229,3.72,72.15316,1.361,2.225,0.134,20.644000000000002,35.693000000000005,0.027999999999999997,0.1395348837209302,0.7002697727808611,0.8604651162790697,45.8,0.581218274111675,0.0,0.0,0.25889,15.303819999999998,-0.275
message_prob,230,3.635,72.31686,1.3319999999999999,2.173,0.13,20.666999999999998,35.711,0.027999999999999997,0.0,0.7042697727808611,1.0,49.35,0.626269035532995,0.0,0.0,0.25869,15.312820000000002,-0.277
message_prob,231,3.5379999999999994,72.47756,1.2930000000000001,2.116,0.12899999999999998,20.69,35.728,0.027999999999999997,0.2424242424242424,0.706190518701607,0.7575757575757576,46.35,0.5885714285714286,0.0,0.0,0.25873,15.32151,-0.2665
message_prob,232,3.432,72.63616,1.246,2.0610000000000004,0.125,20.714000000000002,35.745,0.027999999999999997,0.0,0.7130122241279636,1.0,47.0,0.5972045743329097,0.0,0.0,0.25882,15.32982,-0.243
message_prob,233,3.3309999999999995,72.79202000000001,1.214,1.994,0.12300000000000001,20.736,35.763000000000005,0.027999999999999997,0.36,0.7116852400009794,0.64,47.25,0.6003811944091486,0.0,0.0,0.2585,15.3379,-0.2865
message_prob,234,3.221,72.94594000000001,1.1660000000000001,1.9340000000000002,0.121,20.758000000000003,35.779999999999994,0.027000000000000003,0.3043478260869565,0.7135682082912703,0.6956521739130435,45.65,0.5800508259212198,0.0,0.0,0.25812,15.3456,-0.316
message_prob,235,3.123,73.09718,1.1269999999999998,1.876,0.12,20.78,35.797,0.025,0.2222222222222222,0.7150437638468259,0.7777777777777778,46.55,0.5914866581956798,0.0,0.0,0.25816,15.35307,-0.2445
message_prob,236,3.029,73.24504,1.094,1.817,0.11800000000000001,20.803,35.814,0.023,0.5714285714285714,0.7104368978446111,0.4285714285714285,47.25,0.6007628734901461,0.0,0.0,0.25812,15.36035,-0.2525
message_prob,237,2.9330000000000003,73.39023999999999,1.053,1.764,0.11599999999999999,20.824,35.832,0.021,0.2857142857142857,0.7126615434280353,0.7142857142857143,46.7,0.5937698664971393,0.0,0.0,0.25792000000000004,15.367330000000003,-0.2615
message_prob,238,2.8570000000000007,73.53183999999999,1.026,1.7160000000000002,0.115,20.844,35.85,0.018000000000000002,0.3823529411764706,0.709014484604506,0.6176470588235294,48.25,0.6134774316592498,0.0,0.0,0.258,15.37419,-0.268
message_prob,239,2.763,73.67094,0.996,1.6540000000000001,0.113,20.864,35.868,0.017,0.2666666666666666,0.7099714738518178,0.7333333333333333,44.35,0.5638906547997456,0.0,0.0,0.25843,15.380820000000002,-0.2415
message_prob,240,2.6910000000000003,73.80618,0.985,1.594,0.11200000000000002,20.883000000000003,35.884,0.016,0.32,0.7066642573569725,0.68,48.8,0.6204704386522567,0.0,0.0,0.258,15.38739,-0.2685
message_prob,241,2.636,73.93754,0.9860000000000001,1.54,0.11,20.901999999999997,35.899,0.013999999999999999,0.2799999999999999,0.7030642573569723,0.72,45.0,0.572155117609663,0.0,0.0,0.258,15.393979999999999,-0.2515
message_prob,242,2.58,74.06492,0.973,1.5,0.107,20.921000000000003,35.913999999999994,0.013999999999999999,0.2,0.7040642573569723,0.8,48.45,0.6160203432930705,0.0,0.0,0.25868,15.400450000000001,-0.214
message_prob,243,2.531,74.18853999999999,0.964,1.462,0.105,20.939,35.928,0.013999999999999999,0.1578947368421052,0.7026710685024833,0.8421052631578947,45.8,0.5823267641449459,0.0,0.0,0.2589,15.4069,-0.262
message_prob,244,2.485,74.30784,0.9520000000000001,1.4289999999999998,0.10400000000000001,20.956999999999997,35.942,0.013999999999999999,0.35,0.7008225836539984,0.65,47.55,0.6045772409408772,0.0,0.0,0.25883,15.41329,-0.272
message_prob,245,2.43,74.4237,0.9289999999999999,1.399,0.10200000000000001,20.975,35.955999999999996,0.013999999999999999,0.409090909090909,0.7001732330046476,0.5909090909090909,45.6,0.5797838525111253,0.0,0.0,0.25892000000000004,15.41951,-0.263
message_prob,246,2.3720000000000003,74.53644,0.9010000000000001,1.371,0.1,20.993,35.969,0.013000000000000001,0.0,0.7063065663379811,1.0,48.4,0.6153846153846154,0.0,0.0,0.25912,15.425539999999998,-0.2275
message_prob,247,2.313,74.64645999999999,0.873,1.341,0.099,21.01,35.982,0.013000000000000001,0.6153846153846154,0.7031753446185239,0.3846153846153846,47.6,0.6052129688493326,0.0,0.0,0.2589,15.43139,-0.2695
message_prob,248,2.271,74.75354,0.86,1.3119999999999998,0.099,21.026999999999997,35.995,0.011000000000000001,0.0,0.7045086779518573,1.0,46.45,0.5905912269548633,0.0,0.0,0.25911,15.43722,-0.227
message_prob,249,2.239,74.85740000000001,0.853,1.288,0.09799999999999999,21.045,36.008,0.008,0.7058823529411765,0.6994819399839429,0.2941176470588235,46.3,0.5890585241730278,0.0,0.0,0.25909,15.443,-0.2735
message_prob,250,2.186,74.95906,0.8270000000000001,1.263,0.096,21.063,36.021,0.007000000000000001,0.125,0.7039949269969299,0.875,47.5,0.6043256997455471,0.0,0.0,0.25904,15.44856,-0.2615
message_prob,251,2.1460000000000004,75.0584,0.813,1.24,0.09300000000000001,21.081,36.033,0.007000000000000001,0.6060606060606061,0.6987230299442111,0.3939393939393939,46.5,0.5916030534351144,0.0,0.0,0.2588,15.45411,-0.294
message_prob,252,2.114,75.15472,0.797,1.226,0.091,21.098,36.043,0.007000000000000001,0.2,0.6996353106459654,0.8,47.85,0.6087786259541985,0.0,0.0,0.25835,15.45959,-0.2835
message_prob,253,2.089,75.24776,0.787,1.215,0.08700000000000001,21.116,36.053,0.007000000000000001,0.4242424242424242,0.6997711518162893,0.5757575757575758,47.65,0.6066199872692551,0.0,0.0,0.25861999999999996,15.46498,-0.24475
message_prob,254,2.061,75.33762,0.7780000000000001,1.2,0.083,21.133000000000003,36.062,0.006000000000000001,0.25,0.700842580387718,0.75,47.0,0.5983450031826861,0.0,0.0,0.25916000000000006,15.47029,-0.2325
message_prob,255,2.022,75.42514,0.758,1.1840000000000002,0.08,21.149,36.07,0.005,0.4333333333333333,0.7020309861848193,0.5666666666666667,46.45,0.5913430935709739,0.0,0.0,0.25928999999999996,15.4754,-0.251
message_prob,256,1.994,75.50952000000001,0.753,1.1640000000000001,0.077,21.165,36.078,0.004,0.2758620689655172,0.7010751483142809,0.7241379310344828,46.95,0.5977084659452578,0.0,0.0,0.25946,15.48046,-0.2725
message_prob,257,1.9569999999999999,75.59098,0.733,1.148,0.076,21.18,36.086000000000006,0.004,0.0,0.7073046565110022,1.0,47.25,0.6015276893698281,0.0,0.0,0.25945,15.48538,-0.259
message_prob,258,1.9210000000000003,75.66978,0.7180000000000001,1.128,0.075,21.195,36.09400000000001,0.0030000000000000005,0.5161290322580645,0.706534314671811,0.4838709677419355,45.85,0.5840764331210191,0.0,0.0,0.25912,15.490150000000002,-0.2705
message_prob,259,1.89,75.74538000000001,0.708,1.1079999999999999,0.07400000000000001,21.21,36.102,0.002,0.1428571428571428,0.708083951475685,0.8571428571428571,48.05,0.6121019108280255,0.0,0.0,0.25856,15.49484,-0.2935
message_prob,260,1.8519999999999999,75.81833999999999,0.6880000000000002,1.091,0.073,21.225,36.11,0.002,0.4242424242424242,0.7088948776387239,0.5757575757575758,46.7,0.5949044585987262,0.0,0.0,0.25852,15.499369999999999,-0.262
message_prob,261,1.8279999999999998,75.88784000000001,0.677,1.079,0.07200000000000001,21.24,36.117000000000004,0.004,0.1935483870967742,0.7101148189876976,0.8064516129032258,48.15,0.6121019108280255,0.0,0.0,0.2582,15.50383,-0.28175
message_prob,262,1.7979999999999998,75.95393999999999,0.657,1.071,0.07,21.255,36.124,0.005,0.2222222222222222,0.7140914271748321,0.7777777777777778,46.45,0.5910828025477707,0.0,0.0,0.25806999999999997,15.50816,-0.2825
message_prob,263,1.763,76.01714,0.636,1.058,0.069,21.268999999999995,36.131,0.007000000000000001,0.0,0.7202732453566503,1.0,47.65,0.6057324840764331,0.0,0.0,0.25843000000000005,15.51235,-0.2435
message_prob,264,1.7209999999999999,76.07772000000001,0.615,1.039,0.067,21.282999999999998,36.138000000000005,0.006000000000000001,0.5217391304347826,0.7187615396710315,0.4782608695652174,46.15,0.5878980891719745,0.0,0.0,0.2583,15.516419999999998,-0.303
message_prob,265,1.659,76.13638,0.5780000000000001,1.0170000000000001,0.064,21.296,36.145,0.006000000000000001,0.0,0.7282352238815578,1.0,45.9,0.5847133757961783,0.0,0.0,0.25817,15.52017,-0.278
message_prob,266,1.6049999999999998,76.19351999999999,0.56,0.9840000000000001,0.061,21.308999999999997,36.152,0.006000000000000001,0.4444444444444445,0.7246241127704468,0.5555555555555556,46.8,0.5961783439490446,0.0,0.0,0.25816,15.523870000000002,-0.2705
message_prob,267,1.56,76.24854,0.547,0.9540000000000001,0.059000000000000004,21.320999999999998,36.159,0.005,0.5,0.7219480564324187,0.5,47.15,0.6006369426751592,0.0,0.0,0.25804000000000005,15.52749,-0.2715
message_prob,268,1.5330000000000001,76.30084000000001,0.5459999999999999,0.931,0.05600000000000001,21.333,36.16400000000001,0.006,0.4444444444444444,0.7149110193953816,0.5555555555555556,45.0,0.5726114649681529,0.0,0.0,0.25766,15.53118,-0.2725
message_prob,269,1.499,76.3506,0.532,0.917,0.05,21.346000000000004,36.168,0.006000000000000001,0.2916666666666667,0.7166638929585999,0.7083333333333334,47.95,0.6112173358827279,0.0,0.0,0.25789,15.534759999999999,-0.239
message_prob,270,1.485,76.39766,0.535,0.905,0.045,21.358,36.171,0.006000000000000001,0.5,0.7098638929586,0.5,45.7,0.5825366475462078,0.0,0.0,0.25769,15.538440000000001,-0.253
message_prob,271,1.475,76.44182,0.534,0.898,0.043,21.368000000000002,36.174,0.006000000000000001,0.2692307692307692,0.7072570553517623,0.7307692307692307,48.9,0.6233269598470362,0.0,0.0,0.2581,15.542140000000002,-0.2395
message_prob,272,1.4569999999999999,76.48378,0.526,0.8889999999999999,0.042,21.377,36.176,0.006000000000000001,0.32,0.7087640320959484,0.68,46.3,0.5901848311026131,0.0,0.0,0.25818,15.54576,-0.279
message_prob,273,1.455,76.52352,0.536,0.877,0.042,21.385,36.178000000000004,0.006000000000000001,0.4666666666666666,0.699430698762615,0.5333333333333333,47.55,0.6061185468451242,0.0,0.0,0.25798000000000004,15.5495,-0.2715
message_prob,274,1.4280000000000002,76.56168,0.5219999999999999,0.8640000000000001,0.042,21.393,36.18,0.006000000000000001,0.1578947368421052,0.7058380214170774,0.8421052631578947,47.45,0.6048438495857235,0.0,0.0,0.25785,15.55307,-0.256
message_prob,275,1.419,76.59794000000001,0.526,0.851,0.042,21.401,36.182,0.006000000000000001,0.4166666666666667,0.6975046880837439,0.5833333333333334,47.15,0.6010197578075207,0.0,0.0,0.25813,15.55673,-0.2625
message_prob,276,1.3920000000000001,76.6335,0.509,0.8410000000000001,0.042,21.409000000000002,36.184,0.006000000000000001,0.5,0.6983818810661999,0.5,47.05,0.5997450605481197,0.0,0.0,0.25786000000000003,15.56024,-0.2605
message_prob,277,1.368,76.66782,0.499,0.8269999999999998,0.042,21.416999999999998,36.18600000000001,0.007000000000000001,0.4166666666666667,0.6954652143995333,0.5833333333333334,46.3,0.5895474824729127,0.0,0.0,0.25775000000000003,15.563719999999998,-0.2735
message_prob,278,1.3360000000000003,76.70162,0.48699999999999993,0.8069999999999999,0.042,21.425,36.188,0.008,0.2799999999999999,0.6968827582591826,0.72,46.25,0.5889101338432122,0.0,0.0,0.25805,15.56712,-0.2325
message_prob,279,1.3219999999999998,76.73382000000001,0.489,0.791,0.042,21.432000000000002,36.190000000000005,0.009000000000000001,0.4137931034482758,0.6913975938646356,0.5862068965517241,47.4,0.6035691523263225,0.0,0.0,0.25817999999999997,15.57057,-0.267
message_prob,280,1.3159999999999998,76.76476,0.49700000000000005,0.777,0.042,21.439,36.192,0.01,0.3103448275862069,0.6851906973129114,0.6896551724137931,46.15,0.5876354365838113,0.0,0.0,0.25858000000000003,15.574079999999999,-0.2425
message_prob,281,1.317,76.79408000000001,0.506,0.77,0.040999999999999995,21.445,36.194,0.01,0.4411764705882353,0.6812156527496316,0.5588235294117647,46.75,0.5959209687699171,0.0,0.0,0.25853,15.577649999999998,-0.27025
message_prob,282,1.3230000000000002,76.82154,0.514,0.768,0.04100000000000001,21.45,36.196000000000005,0.01,0.1724137931034483,0.6777673768875626,0.8275862068965517,47.2,0.6016571064372211,0.0,0.0,0.2585,15.58126,-0.241
message_prob,283,1.33,76.84716,0.5219999999999999,0.768,0.04,21.456000000000003,36.198,0.01,0.4374999999999999,0.6762173768875626,0.5625,46.1,0.5880102040816327,0.0,0.0,0.25862999999999997,15.58492,-0.27
message_prob,284,1.3379999999999999,76.87074,0.527,0.772,0.03900000000000001,21.462,36.2,0.01,0.3548387096774194,0.6752075592157535,0.6451612903225806,47.7,0.6084183673469389,0.0,0.0,0.25921,15.588610000000001,-0.2545
message_prob,285,1.335,76.89274,0.531,0.768,0.036000000000000004,21.467999999999996,36.202000000000005,0.01,0.1666666666666666,0.6763186703268645,0.8333333333333334,48.4,0.6173469387755102,0.0,0.0,0.25909,15.59228,-0.2525
message_prob,286,1.318,76.91356,0.522,0.762,0.034,21.473000000000003,36.204,0.01,0.4444444444444445,0.678858352866547,0.5555555555555556,47.1,0.6007653061224489,0.0,0.0,0.25892,15.59584,-0.268
message_prob,287,1.306,76.93302,0.516,0.757,0.033,21.477999999999998,36.205000000000005,0.01,0.3478260869565218,0.6776161168417023,0.6521739130434783,46.7,0.5956632653061225,0.0,0.0,0.25886,15.599369999999999,-0.2695
message_prob,288,1.296,76.95146000000001,0.511,0.753,0.032,21.483,36.206,0.011000000000000001,0.2083333333333333,0.681096508998565,0.7916666666666666,47.7,0.6077806122448979,0.0,0.0,0.25895,15.60288,-0.2585
message_prob,289,1.2890000000000001,76.96846000000001,0.509,0.7490000000000001,0.031,21.488000000000003,36.207,0.012000000000000002,0.3043478260869565,0.6803428858101593,0.6956521739130435,47.25,0.6020408163265306,0.0,0.0,0.25876,15.60638,-0.2615
message_prob,290,1.281,76.98446000000001,0.506,0.745,0.030000000000000006,21.493,36.208,0.014000000000000002,0.2941176470588235,0.6808605328689827,0.7058823529411765,47.75,0.607780612244898,0.0,0.0,0.25878,15.60987,-0.267
message_prob,291,1.278,76.9997,0.506,0.743,0.029000000000000005,21.498,36.209,0.014000000000000002,0.3636363636363636,0.6791878055962555,0.6363636363636364,45.15,0.5758928571428572,0.0,0.0,0.25862,15.61337,-0.2675
message_prob,292,1.275,77.01416,0.505,0.742,0.028000000000000004,21.502999999999997,36.21,0.014000000000000002,0.0,0.6831878055962555,1.0,48.8,0.6224489795918368,0.0,0.0,0.25841000000000003,15.61685,-0.2315
message_prob,293,1.27,77.028,0.503,0.74,0.027000000000000003,21.508000000000003,36.212,0.014000000000000002,0.0714285714285714,0.6849171289045262,0.9285714285714286,46.25,0.5899234693877551,0.0,0.0,0.25817999999999997,15.62031,-0.284
message_prob,294,1.259,77.04140000000001,0.496,0.736,0.027000000000000003,21.513,36.214,0.014000000000000002,0.0,0.6919171289045262,1.0,46.3,0.5905612244897959,0.0,0.0,0.25821,15.62371,-0.2695
message_prob,295,1.2449999999999999,77.05424,0.486,0.732,0.027000000000000003,21.518,36.216,0.014000000000000002,0.0,0.7000989470863443,1.0,47.0,0.5994897959183673,0.0,0.0,0.2582,15.62703,-0.2635
message_prob,296,1.241,77.06624000000001,0.48800000000000004,0.728,0.025,21.524,36.218,0.014000000000000002,0.6923076923076923,0.6862527932401905,0.3076923076923077,48.15,0.6145500957243138,0.0,0.0,0.25759,15.63043,-0.292
message_prob,297,1.2229999999999999,77.07764,0.474,0.726,0.023,21.53,36.22,0.014000000000000002,0.0,0.6985604855478829,1.0,45.65,0.5826419910657307,0.0,0.0,0.25779,15.63368,-0.2475
message_prob,298,1.22,77.08848,0.48,0.7189999999999999,0.021,21.535999999999998,36.222,0.014000000000000002,0.6666666666666666,0.6852271522145496,0.3333333333333333,47.05,0.6005105296745373,0.0,0.0,0.25752,15.63702,-0.2555
message_prob,299,1.2009999999999998,77.09931999999999,0.465,0.7160000000000001,0.02,21.541,36.224000000000004,0.014000000000000002,0.3999999999999999,0.6913447992733731,0.6,45.9,0.585832801531589,0.0,0.0,0.25762,15.6402,-0.2605
message_prob,300,1.195,77.10948,0.463,0.7120000000000001,0.02,21.546,36.226000000000006,0.014000000000000002,0.3333333333333333,0.6871781326067063,0.6666666666666666,47.05,0.6005105296745372,0.0,0.0,0.25774,15.64341,-0.25125
message_prob,301,1.1840000000000002,77.11932,0.455,0.7090000000000001,0.02,21.551,36.228,0.014000000000000002,0.5454545454545454,0.6883902538188275,0.4545454545454545,45.85,0.5851946394384174,0.0,0.0,0.25795,15.64655,-0.27325
message_prob,302,1.1760000000000002,77.12892,0.457,0.7,0.019000000000000003,21.556000000000004,36.23,0.014000000000000002,0.4705882352941177,0.6829784891129452,0.5294117647058824,47.2,0.6024250159540524,0.0,0.0,0.25794,15.64972,-0.284
message_prob,303,1.16,77.13862,0.451,0.69,0.019000000000000003,21.56,36.232,0.015000000000000003,0.5294117647058824,0.680875102303676,0.4705882352941176,46.1,0.5877472878111041,0.0,0.0,0.25793000000000005,15.652849999999999,-0.2485
message_prob,304,1.146,77.1483,0.444,0.682,0.02,21.564,36.234,0.016,0.0,0.685875102303676,1.0,48.5,0.618379068283344,0.0,0.0,0.2578,15.655920000000002,-0.2465
message_prob,305,1.131,77.15774,0.436,0.6739999999999999,0.021,21.567999999999998,36.236,0.017,0.2666666666666666,0.6892084356370094,0.7333333333333333,46.05,0.5871091257179324,0.0,0.0,0.25770000000000004,15.65892,-0.263
message_prob,306,1.113,77.1672,0.42700000000000005,0.665,0.021,21.572999999999997,36.238,0.018000000000000002,0.0,0.6947256770163197,1.0,46.7,0.5957854406130269,0.0,0.0,0.25775,15.661859999999999,-0.2725
message_prob,307,1.099,77.1764,0.42200000000000004,0.657,0.02,21.578000000000003,36.24,0.018000000000000002,0.0,0.6947256770163197,1.0,45.6,0.5823754789272031,0.0,0.0,0.2577,15.6648,-0.267
message_prob,308,1.076,77.18556000000001,0.406,0.65,0.02,21.582000000000004,36.242000000000004,0.018000000000000002,0.0,0.705048257661481,1.0,46.75,0.5970625798212005,0.0,0.0,0.25737,15.66761,-0.3025
message_prob,309,1.0530000000000002,77.19478,0.398,0.635,0.02,21.586000000000002,36.244,0.018000000000000002,0.0,0.7079054005186239,1.0,45.4,0.5798212005108557,0.0,0.0,0.25759,15.67039,-0.275
message_prob,310,1.025,77.20402,0.386,0.619,0.02,21.59,36.246,0.018000000000000002,0.0,0.7163902490034724,1.0,47.55,0.60727969348659,0.0,0.0,0.25772,15.67306,-0.2495
message_prob,311,0.998,77.21354000000001,0.37800000000000006,0.6,0.02,21.594,36.248000000000005,0.016,0.0,0.7202612167454079,1.0,45.9,0.5862068965517241,0.0,0.0,0.25799,15.67569,-0.257
message_prob,312,0.9739999999999999,77.22316000000001,0.37200000000000005,0.5820000000000001,0.02,21.598000000000003,36.25,0.015,0.0,0.7247056611898524,1.0,46.15,0.5893997445721583,0.0,0.0,0.25813,15.67827,-0.2715
message_prob,313,0.956,77.23264,0.37,0.5660000000000001,0.02,21.602000000000004,36.251999999999995,0.013000000000000003,0.0,0.7247056611898524,1.0,46.7,0.5964240102171138,0.0,0.0,0.25793,15.68085,-0.268
message_prob,314,0.935,77.2419,0.36,0.555,0.02,21.606000000000005,36.254,0.013000000000000003,0.0,0.7351404437985479,1.0,46.9,0.598978288633461,0.0,0.0,0.25805000000000006,15.683330000000002,-0.29
message_prob,315,0.9229999999999999,77.25034000000001,0.359,0.544,0.02,21.61,36.256,0.013000000000000003,0.0,0.7351404437985479,1.0,45.75,0.5842911877394636,0.0,0.0,0.25816,15.685809999999998,-0.2685
message_prob,316,0.907,77.2582,0.35200000000000004,0.535,0.02,21.614,36.258,0.013000000000000003,0.0,0.7440293326874368,1.0,45.5,0.5810983397190294,0.0,0.0,0.25803,15.68822,-0.284
message_prob,317,0.883,77.2658,0.33899999999999997,0.525,0.019000000000000003,21.618000000000002,36.26,0.013000000000000003,0.0,0.7540293326874368,1.0,47.2,0.6028097062579821,0.0,0.0,0.25812999999999997,15.69052,-0.261
message_prob,318,0.857,77.27354,0.32799999999999996,0.511,0.018000000000000002,21.622000000000003,36.262,0.012000000000000002,0.0,0.7629182215763257,1.0,45.5,0.5810983397190294,0.0,0.0,0.25799,15.69273,-0.2885
message_prob,319,0.834,77.28126,0.319,0.49699999999999994,0.018000000000000002,21.625,36.264,0.012000000000000002,0.0,0.7687515549096591,1.0,46.95,0.599616858237548,0.0,0.0,0.25767,15.694880000000001,-0.2735
message_prob,320,0.799,77.28958,0.301,0.48,0.018000000000000002,21.627999999999997,36.266,0.012000000000000002,0.0,0.7787515549096591,1.0,46.35,0.5919540229885057,0.0,0.0,0.25758000000000003,15.696869999999999,-0.267
message_prob,321,0.7730000000000001,77.29836,0.292,0.46399999999999997,0.017,21.631,36.268,0.012000000000000002,0.0,0.7841361702942744,1.0,47.6,0.6079182630906769,0.0,0.0,0.25728,15.698799999999999,-0.275
message_prob,322,0.7480000000000001,77.3074,0.28300000000000003,0.449,0.016,21.634,36.27,0.012000000000000002,0.0,0.7905361702942745,1.0,46.5,0.5938697318007663,0.0,0.0,0.25736000000000003,15.70067,-0.276
message_prob,323,0.7180000000000001,77.3171,0.268,0.435,0.015,21.637000000000004,36.272,0.012000000000000002,0.0,0.7998695036276078,1.0,46.25,0.5906768837803321,0.0,0.0,0.25722,15.70242,-0.291
message_prob,324,0.6990000000000001,77.32674,0.262,0.423,0.013999999999999999,21.64,36.274,0.012000000000000002,0.0,0.8030273983644498,1.0,46.25,0.5906768837803321,0.0,0.0,0.25745,15.70416,-0.237
message_prob,325,0.675,77.33678,0.25,0.41200000000000003,0.013000000000000001,21.642999999999997,36.275999999999996,0.012000000000000002,0.0,0.8113607316977833,1.0,46.8,0.5977011494252873,0.0,0.0,0.25767,15.70581,-0.246
message_prob,326,0.645,77.34698,0.235,0.39799999999999996,0.012,21.646,36.278,0.012000000000000002,0.0,0.8213607316977832,1.0,46.55,0.5945083014048531,0.0,0.0,0.25776,15.707349999999998,-0.255
message_prob,327,0.621,77.35728,0.226,0.384,0.011000000000000001,21.649,36.28,0.011000000000000001,0.0,0.8296940650311165,1.0,46.9,0.598978288633461,0.0,0.0,0.25771,15.708820000000001,-0.281
message_prob,328,0.596,77.36754,0.217,0.369,0.01,21.652,36.282,0.01,0.0,0.8352940650311166,1.0,44.55,0.5689655172413793,0.0,0.0,0.25721000000000005,15.71023,-0.286
message_prob,329,0.567,77.37818,0.205,0.353,0.009000000000000001,21.655,36.284,0.009000000000000001,0.0,0.843569927100082,1.0,48.4,0.6181353767560664,0.0,0.0,0.25714000000000004,15.71154,-0.278
message_prob,330,0.5379999999999999,77.38936000000001,0.193,0.337,0.008,21.657999999999998,36.286,0.008,0.0,0.8497768236518063,1.0,45.0,0.574712643678161,0.0,0.0,0.25692,15.71279,-0.27
message_prob,331,0.504,77.40129999999999,0.175,0.322,0.006999999999999999,21.660999999999998,36.288,0.008,0.0,0.8586003530635709,1.0,45.8,0.5849297573435505,0.0,0.0,0.25715000000000005,15.71392,-0.254
message_prob,332,0.475,77.41398,0.16699999999999998,0.302,0.006000000000000001,21.664,36.29,0.008,0.0,0.8620486289256399,1.0,46.2,0.5900383141762453,0.0,0.0,0.25689,15.71501,-0.274
message_prob,333,0.44299999999999995,77.42752,0.15200000000000002,0.285,0.006000000000000001,21.666,36.291,0.008,0.0,0.87079862892564,1.0,46.75,0.5970625798212005,0.0,0.0,0.25681,15.71598,-0.284
message_prob,334,0.412,77.44192,0.139,0.267,0.006000000000000001,21.668000000000003,36.292,0.008,0.0,0.8778954031191882,1.0,45.25,0.5779054916985952,0.0,0.0,0.25685,15.716860000000002,-0.257
message_prob,335,0.38799999999999996,77.45682,0.128,0.254,0.006000000000000001,21.67,36.293,0.008,0.0,0.8812287364525215,1.0,47.9,0.611749680715198,0.0,0.0,0.25657,15.717710000000002,-0.288
message_prob,336,0.37,77.47179999999999,0.11900000000000001,0.245,0.006000000000000001,21.671999999999997,36.294,0.008,0.0,0.8901176253414104,1.0,46.3,0.5913154533844189,0.0,0.0,0.25672,15.718510000000002,-0.255
message_prob,337,0.347,77.48706,0.111,0.23,0.006000000000000001,21.674,36.294999999999995,0.008,0.0,0.8970741470805409,1.0,47.1,0.6015325670498085,0.0,0.0,0.25636000000000003,15.719250000000002,-0.309
message_prob,338,0.32299999999999995,77.50265999999999,0.105,0.212,0.006000000000000001,21.676,36.296,0.007000000000000001,0.0,0.9012408137472075,1.0,45.05,0.5753512132822477,0.0,0.0,0.25627,15.71995,-0.273
message_prob,339,0.3,77.51863999999999,0.096,0.198,0.006000000000000001,21.678,36.297,0.006000000000000001,0.0,0.9073277702689466,1.0,46.9,0.598978288633461,0.0,0.0,0.25652,15.720590000000001,-0.241
message_prob,340,0.283,77.53486,0.09,0.187,0.006000000000000001,21.68,36.297999999999995,0.004,0.0,0.9132101232101232,1.0,46.7,0.5964240102171138,0.0,0.0,0.25634,15.721190000000002,-0.288
message_prob,341,0.26099999999999995,77.55152,0.08,0.175,0.006000000000000001,21.682,36.299,0.004,0.0,0.9204828504828505,1.0,45.65,0.5830140485312899,0.0,0.0,0.25628999999999996,15.721720000000003,-0.276
message_prob,342,0.244,77.56851999999999,0.077,0.16099999999999998,0.006000000000000001,21.684,36.3,0.004,0.0,0.9204828504828505,1.0,47.15,0.6021711366538953,0.0,0.0,0.25602,15.72225,-0.264
message_prob,343,0.23,77.58576,0.07600000000000001,0.14800000000000002,0.006000000000000001,21.686,36.3,0.004,0.0,0.921911421911422,1.0,46.3,0.5913154533844189,0.0,0.0,0.2565,15.722780000000002,-0.24
message_prob,344,0.22099999999999997,77.60302,0.07600000000000001,0.14,0.005,21.688000000000002,36.3,0.004,0.0,0.921911421911422,1.0,46.8,0.5977011494252873,0.0,0.0,0.25656,15.723310000000001,-0.266
message_prob,345,0.21299999999999997,77.62022,0.07600000000000001,0.133,0.004,21.689999999999994,36.3,0.004,0.0,0.921911421911422,1.0,46.9,0.598978288633461,0.0,0.0,0.25640999999999997,15.723840000000003,-0.281
message_prob,346,0.2,77.6377,0.068,0.128,0.004,21.691,36.3,0.004,0.0,0.9357575757575758,1.0,46.2,0.5900383141762453,0.0,0.0,0.25684,15.724290000000002,-0.249
message_prob,347,0.192,77.65508,0.066,0.12200000000000001,0.004,21.691999999999997,36.3,0.004,0.0,0.9357575757575758,1.0,45.55,0.5817369093231162,0.0,0.0,0.25683999999999996,15.724740000000002,-0.25
message_prob,348,0.177,77.6728,0.055999999999999994,0.117,0.004,21.693,36.3,0.004,0.0,0.9490909090909091,1.0,45.8,0.5849297573435505,0.0,0.0,0.2567,15.725100000000003,-0.271
message_prob,349,0.162,77.69051999999999,0.047,0.11100000000000002,0.004,21.694000000000003,36.3,0.004,0.0,0.957090909090909,1.0,45.7,0.5836526181353768,0.0,0.0,0.25669000000000003,15.725410000000002,-0.265
message_prob,350,0.14400000000000002,77.70855999999999,0.039,0.10200000000000001,0.0030000000000000005,21.695,36.3,0.004,0.0,0.9637575757575757,1.0,45.5,0.5810983397190294,0.0,0.0,0.25668,15.725670000000003,-0.255
message_prob,351,0.122,77.7269,0.027000000000000003,0.09300000000000001,0.002,21.695999999999998,36.3,0.004,0.0,0.9746666666666667,1.0,47.65,0.6085568326947637,0.0,0.0,0.25665,15.72584,-0.279
message_prob,352,0.105,77.7455,0.018000000000000002,0.085,0.002,21.697,36.3,0.004,0.0,0.984078431372549,1.0,46.15,0.5893997445721584,0.0,0.0,0.25702,15.725940000000001,-0.25
message_prob,353,0.08800000000000001,77.76418,0.009,0.077,0.002,21.698,36.3,0.0030000000000000005,0.0,0.9946666666666667,1.0,46.75,0.5970625798212005,0.0,0.0,0.2564,15.725970000000002,-0.312
message_prob,354,0.07400000000000001,77.78291999999999,0.006999999999999999,0.066,0.001,21.698999999999998,36.3,0.002,0.0,0.9946666666666667,1.0,46.05,0.5881226053639846,0.0,0.0,0.25617,15.726,-0.273
message_prob,355,0.059000000000000004,77.80172,0.002,0.057,0.0,21.7,36.3,0.001,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25610999999999995,15.726,-0.272
message_prob,356,0.04800000000000001,77.82048,0.0,0.048,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25610000000000005,15.726,-0.275
message_prob,357,0.038000000000000006,77.83926,0.0,0.038000000000000006,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.2559,15.726,-0.291
message_prob,358,0.03,77.85781999999999,0.0,0.03,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25628,15.726,-0.268
message_prob,359,0.025,77.8761,0.0,0.025,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.2562,15.726,-0.285
message_prob,360,0.019999999999999997,77.894,0.0,0.019999999999999997,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25607,15.726,-0.265
message_prob,361,0.016,77.91152,0.0,0.016,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25621000000000005,15.726,-0.245
message_prob,362,0.013000000000000001,77.92869999999999,0.0,0.013000000000000001,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25599,15.726,-0.295
message_prob,363,0.011000000000000001,77.94564,0.0,0.011000000000000001,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25559,15.726,-0.309
message_prob,364,0.009000000000000001,77.96228,0.0,0.009000000000000001,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25591,15.726,-0.259
message_prob,365,0.007000000000000001,77.9788,0.0,0.007000000000000001,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25597000000000003,15.726,-0.263
message_prob,366,0.005,77.99512,0.0,0.005,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25598,15.726,-0.284
message_prob,367,0.0030000000000000005,78.01107999999999,0.0,0.0030000000000000005,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.2554,15.726,-0.32
message_prob,368,0.002,78.02662000000001,0.0,0.002,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25554000000000004,15.726,-0.275
message_prob,369,0.001,78.04178,0.0,0.001,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25569000000000003,15.726,-0.259
message_prob,370,0.0,78.05632,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25596,15.726,-0.24
message_prob,371,0.0,78.0704,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25599,15.726,-0.272
message_prob,372,0.0,78.08404,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.95,0.5740740740740742,0.0,0.0,0.25561,15.726,-0.314
message_prob,373,0.0,78.09714,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25575000000000003,15.726,-0.277
message_prob,374,0.0,78.10992,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25536,15.726,-0.276
message_prob,375,0.0,78.12228,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25526,15.726,-0.256
message_prob,376,0.0,78.1341,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25493000000000005,15.726,-0.288
message_prob,377,0.0,78.1455,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25506,15.726,-0.268
message_prob,378,0.0,78.15646,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25538,15.726,-0.254
message_prob,379,0.0,78.1669,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25551999999999997,15.726,-0.264
message_prob,380,0.0,78.17681999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25565,15.726,-0.257
message_prob,381,0.0,78.18612,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25542000000000004,15.726,-0.277
message_prob,382,0.0,78.1949,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25554000000000004,15.726,-0.262
message_prob,383,0.0,78.20307999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25544,15.726,-0.294
message_prob,384,0.0,78.21068,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25547000000000003,15.726,-0.254
message_prob,385,0.0,78.21784000000001,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25594,15.726,-0.241
message_prob,386,0.0,78.22467999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25559,15.726,-0.29
message_prob,387,0.0,78.2311,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25634,15.726,-0.234
message_prob,388,0.0,78.23707999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25646,15.726,-0.261
message_prob,389,0.0,78.24264,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25625,15.726,-0.262
message_prob,390,0.0,78.24789999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25648,15.726,-0.265
message_prob,391,0.0,78.25276,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25639,15.726,-0.285
message_prob,392,0.0,78.25731999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25626,15.726,-0.277
message_prob,393,0.0,78.26164,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25586000000000003,15.726,-0.28
message_prob,394,0.0,78.26582,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25583,15.726,-0.269
message_prob,395,0.0,78.26988,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25591,15.726,-0.273
message_prob,396,0.0,78.2737,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25524,15.726,-0.316
message_prob,397,0.0,78.27738000000001,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.25,0.5651340996168582,0.0,0.0,0.25504,15.726,-0.27
message_prob,398,0.0,78.28078,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25525000000000003,15.726,-0.25
message_prob,399,0.0,78.2839,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25533,15.726,-0.257
message_prob,400,0.0,78.28667999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.25525000000000003,15.726,-0.263
message_prob,401,0.0,78.28904,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25548000000000004,15.726,-0.256
message_prob,402,0.0,78.29108000000001,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25524,15.726,-0.274
message_prob,403,0.0,78.2928,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25576,15.726,-0.26
message_prob,404,0.0,78.29426,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25608000000000003,15.726,-0.241
message_prob,405,0.0,78.29543999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25627,15.726,-0.253
message_prob,406,0.0,78.29639999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25626,15.726,-0.276
message_prob,407,0.0,78.29716,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25656,15.726,-0.261
message_prob,408,0.0,78.29776,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25637,15.726,-0.287
message_prob,409,0.0,78.29826,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25626,15.726,-0.296
message_prob,410,0.0,78.29865999999998,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25648,15.726,-0.243
message_prob,411,0.0,78.29898,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25614000000000003,15.726,-0.279
message_prob,412,0.0,78.29924,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.2563,15.726,-0.279
message_prob,413,0.0,78.29946,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25655,15.726,-0.284
message_prob,414,0.0,78.29964,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25652,15.726,-0.262
message_prob,415,0.0,78.29978,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25648,15.726,-0.267
message_prob,416,0.0,78.29987999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25633,15.726,-0.299
message_prob,417,0.0,78.29994,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25716,15.726,-0.237
message_prob,418,0.0,78.29997999999999,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25717,15.726,-0.274
message_prob,419,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25721,15.726,-0.255
message_prob,420,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.257,15.726,-0.261
message_prob,421,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25674,15.726,-0.298
message_prob,422,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25738,15.726,-0.25
message_prob,423,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25737000000000004,15.726,-0.278
message_prob,424,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25728,15.726,-0.285
message_prob,425,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.2574,15.726,-0.244
message_prob,426,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25758,15.726,-0.27
message_prob,427,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25823,15.726,-0.203
message_prob,428,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25804,15.726,-0.273
message_prob,429,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25806,15.726,-0.262
message_prob,430,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25788,15.726,-0.275
message_prob,431,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25801999999999997,15.726,-0.263
message_prob,432,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25797000000000003,15.726,-0.267
message_prob,433,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25828,15.726,-0.263
message_prob,434,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.2581,15.726,-0.272
message_prob,435,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25803,15.726,-0.248
message_prob,436,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25819,15.726,-0.274
message_prob,437,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25783,15.726,-0.27
message_prob,438,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25782000000000005,15.726,-0.262
message_prob,439,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25751,15.726,-0.293
message_prob,440,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25744,15.726,-0.272
message_prob,441,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25766,15.726,-0.263
message_prob,442,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.25795999999999997,15.726,-0.247
message_prob,443,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.95,0.5740740740740742,0.0,0.0,0.25809,15.726,-0.267
message_prob,444,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25819,15.726,-0.259
message_prob,445,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25845,15.726,-0.247
message_prob,446,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25853,15.726,-0.308
message_prob,447,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25869,15.726,-0.254
message_prob,448,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25855,15.726,-0.264
message_prob,449,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25843,15.726,-0.269
message_prob,450,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25824,15.726,-0.282
message_prob,451,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25804,15.726,-0.276
message_prob,452,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25826,15.726,-0.252
message_prob,453,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25849,15.726,-0.237
message_prob,454,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25818,15.726,-0.272
message_prob,455,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.258,15.726,-0.271
message_prob,456,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25826,15.726,-0.25
message_prob,457,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25826,15.726,-0.261
message_prob,458,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25863,15.726,-0.25
message_prob,459,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25844,15.726,-0.315
message_prob,460,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25815,15.726,-0.272
message_prob,461,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25832,15.726,-0.262
message_prob,462,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.2584,15.726,-0.271
message_prob,463,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25839,15.726,-0.285
message_prob,464,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.2582,15.726,-0.281
message_prob,465,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25809,15.726,-0.278
message_prob,466,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25843000000000005,15.726,-0.265
message_prob,467,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25836,15.726,-0.244
message_prob,468,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25831,15.726,-0.279
message_prob,469,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25837,15.726,-0.249
message_prob,470,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.2582,15.726,-0.278
message_prob,471,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25843,15.726,-0.275
message_prob,472,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25817,15.726,-0.276
message_prob,473,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25834999999999997,15.726,-0.26
message_prob,474,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25881,15.726,-0.239
message_prob,475,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25869,15.726,-0.256
message_prob,476,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25892000000000004,15.726,-0.247
message_prob,477,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.2,0.6155810983397191,0.0,0.0,0.25806999999999997,15.726,-0.288
message_prob,478,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.25819000000000003,15.726,-0.261
message_prob,479,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.258,15.726,-0.281
message_prob,480,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25793000000000005,15.726,-0.282
message_prob,481,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25791000000000003,15.726,-0.265
message_prob,482,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25772,15.726,-0.286
message_prob,483,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25728,15.726,-0.307
message_prob,484,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25722,15.726,-0.278
message_prob,485,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25693,15.726,-0.277
message_prob,486,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25697000000000003,15.726,-0.27
message_prob,487,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.25701999999999997,15.726,-0.265
message_prob,488,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25707,15.726,-0.257
message_prob,489,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25719000000000003,15.726,-0.281
message_prob,490,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25724,15.726,-0.267
message_prob,491,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25692,15.726,-0.295
message_prob,492,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25677,15.726,-0.262
message_prob,493,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25653000000000004,15.726,-0.291
message_prob,494,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25670000000000004,15.726,-0.242
message_prob,495,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.65,0.570242656449553,0.0,0.0,0.25638,15.726,-0.279
message_prob,496,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25683000000000006,15.726,-0.263
message_prob,497,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25661,15.726,-0.276
message_prob,498,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25657,15.726,-0.268
message_prob,499,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25649,15.726,-0.277
message_prob,500,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25684999999999997,15.726,-0.246
message_prob,501,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25723,15.726,-0.238
message_prob,502,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25698,15.726,-0.277
message_prob,503,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25695,15.726,-0.24
message_prob,504,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25695,15.726,-0.272
message_prob,505,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25682000000000005,15.726,-0.284
message_prob,506,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25658,15.726,-0.274
message_prob,507,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25630000000000003,15.726,-0.289
message_prob,508,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.2563,15.726,-0.25
message_prob,509,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25684999999999997,15.726,-0.26
message_prob,510,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25701,15.726,-0.256
message_prob,511,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25675000000000003,15.726,-0.288
message_prob,512,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25668,15.726,-0.278
message_prob,513,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25674,15.726,-0.279
message_prob,514,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25693,15.726,-0.262
message_prob,515,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25672,15.726,-0.299
message_prob,516,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25646,15.726,-0.291
message_prob,517,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25641,15.726,-0.249
message_prob,518,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25658000000000003,15.726,-0.262
message_prob,519,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25647000000000003,15.726,-0.26
message_prob,520,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25638,15.726,-0.287
message_prob,521,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25619,15.726,-0.294
message_prob,522,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25636000000000003,15.726,-0.259
message_prob,523,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25605,15.726,-0.291
message_prob,524,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25537000000000004,15.726,-0.307
message_prob,525,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.2554,15.726,-0.253
message_prob,526,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25501999999999997,15.726,-0.285
message_prob,527,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25492000000000004,15.726,-0.298
message_prob,528,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25527,15.726,-0.226
message_prob,529,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.2552,15.726,-0.288
message_prob,530,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.2553,15.726,-0.272
message_prob,531,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.2554,15.726,-0.255
message_prob,532,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25555999999999995,15.726,-0.27
message_prob,533,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25586,15.726,-0.277
message_prob,534,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25577,15.726,-0.287
message_prob,535,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25603000000000004,15.726,-0.251
message_prob,536,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25581,15.726,-0.292
message_prob,537,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25588,15.726,-0.258
message_prob,538,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25596,15.726,-0.249
message_prob,539,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.256,15.726,-0.277
message_prob,540,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25587000000000004,15.726,-0.28
message_prob,541,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25610000000000005,15.726,-0.272
message_prob,542,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25612999999999997,15.726,-0.259
message_prob,543,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25662,15.726,-0.242
message_prob,544,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25633,15.726,-0.271
message_prob,545,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25683,15.726,-0.229
message_prob,546,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.45,0.6187739463601534,0.0,0.0,0.25652,15.726,-0.294
message_prob,547,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25664000000000003,15.726,-0.264
message_prob,548,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25629,15.726,-0.303
message_prob,549,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25602,15.726,-0.304
message_prob,550,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25563,15.726,-0.285
message_prob,551,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25516,15.726,-0.285
message_prob,552,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.2554,15.726,-0.253
message_prob,553,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25528,15.726,-0.252
message_prob,554,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25526,15.726,-0.274
message_prob,555,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25556999999999996,15.726,-0.253
message_prob,556,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25555000000000005,15.726,-0.276
message_prob,557,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25576,15.726,-0.268
message_prob,558,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25542000000000004,15.726,-0.284
message_prob,559,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25535,15.726,-0.267
message_prob,560,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25523,15.726,-0.268
message_prob,561,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25515,15.726,-0.296
message_prob,562,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25537,15.726,-0.256
message_prob,563,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.2556,15.726,-0.256
message_prob,564,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25571,15.726,-0.251
message_prob,565,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25612,15.726,-0.258
message_prob,566,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.7,0.6219667943805876,0.0,0.0,0.25597,15.726,-0.306
message_prob,567,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.5,0.5683269476372925,0.0,0.0,0.2558,15.726,-0.266
message_prob,568,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25559,15.726,-0.283
message_prob,569,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25534,15.726,-0.285
message_prob,570,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25545,15.726,-0.276
message_prob,571,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25555,15.726,-0.284
message_prob,572,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25592,15.726,-0.222
message_prob,573,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25611,15.726,-0.272
message_prob,574,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25672,15.726,-0.246
message_prob,575,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25631,15.726,-0.294
message_prob,576,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25643,15.726,-0.273
message_prob,577,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25661,15.726,-0.28
message_prob,578,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25637,15.726,-0.25
message_prob,579,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25698,15.726,-0.227
message_prob,580,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25712,15.726,-0.258
message_prob,581,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25716,15.726,-0.251
message_prob,582,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25707,15.726,-0.279
message_prob,583,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25702,15.726,-0.282
message_prob,584,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25684,15.726,-0.305
message_prob,585,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25692,15.726,-0.243
message_prob,586,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.2572,15.726,-0.264
message_prob,587,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25685,15.726,-0.293
message_prob,588,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25625,15.726,-0.309
message_prob,589,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.2563,15.726,-0.272
message_prob,590,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.2565,15.726,-0.26
message_prob,591,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25625,15.726,-0.297
message_prob,592,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25657,15.726,-0.227
message_prob,593,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25667,15.726,-0.232
message_prob,594,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25678,15.726,-0.26
message_prob,595,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25628999999999996,15.726,-0.278
message_prob,596,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25632,15.726,-0.291
message_prob,597,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25661,15.726,-0.235
message_prob,598,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25713,15.726,-0.251
message_prob,599,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25731000000000004,15.726,-0.286
message_prob,600,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25762,15.726,-0.254
message_prob,601,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25771,15.726,-0.276
message_prob,602,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25761,15.726,-0.263
message_prob,603,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25712,15.726,-0.301
message_prob,604,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25708000000000003,15.726,-0.278
message_prob,605,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25686,15.726,-0.275
message_prob,606,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25727,15.726,-0.235
message_prob,607,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25737000000000004,15.726,-0.258
message_prob,608,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25785,15.726,-0.236
message_prob,609,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25791000000000003,15.726,-0.261
message_prob,610,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25787000000000004,15.726,-0.272
message_prob,611,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25811,15.726,-0.272
message_prob,612,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25818,15.726,-0.249
message_prob,613,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25814,15.726,-0.26
message_prob,614,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.4,0.6181353767560664,0.0,0.0,0.25797000000000003,15.726,-0.268
message_prob,615,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.25,0.5651340996168582,0.0,0.0,0.25799,15.726,-0.256
message_prob,616,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.4,0.6181353767560664,0.0,0.0,0.25820000000000004,15.726,-0.285
message_prob,617,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25827,15.726,-0.259
message_prob,618,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25839,15.726,-0.271
message_prob,619,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.2582,15.726,-0.304
message_prob,620,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.25805,15.726,-0.291
message_prob,621,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25834,15.726,-0.255
message_prob,622,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25767,15.726,-0.289
message_prob,623,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25783,15.726,-0.256
message_prob,624,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25733,15.726,-0.296
message_prob,625,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25756999999999997,15.726,-0.27
message_prob,626,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25781000000000004,15.726,-0.249
message_prob,627,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25781000000000004,15.726,-0.28
message_prob,628,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25761,15.726,-0.27
message_prob,629,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25720000000000004,15.726,-0.268
message_prob,630,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25690999999999997,15.726,-0.287
message_prob,631,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25694,15.726,-0.248
message_prob,632,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25732000000000005,15.726,-0.241
message_prob,633,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25746,15.726,-0.268
message_prob,634,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25795999999999997,15.726,-0.255
message_prob,635,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25749,15.726,-0.29
message_prob,636,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25742,15.726,-0.271
message_prob,637,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25772,15.726,-0.263
message_prob,638,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.2581,15.726,-0.271
message_prob,639,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25862999999999997,15.726,-0.219
message_prob,640,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25830000000000003,15.726,-0.293
message_prob,641,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.2586,15.726,-0.267
message_prob,642,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25837,15.726,-0.25
message_prob,643,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25778,15.726,-0.291
message_prob,644,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25772,15.726,-0.266
message_prob,645,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25782000000000005,15.726,-0.268
message_prob,646,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25825000000000004,15.726,-0.248
message_prob,647,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25799,15.726,-0.261
message_prob,648,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25782,15.726,-0.268
message_prob,649,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25806,15.726,-0.262
message_prob,650,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25740999999999997,15.726,-0.319
message_prob,651,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25766,15.726,-0.251
message_prob,652,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25745999999999997,15.726,-0.283
message_prob,653,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25768,15.726,-0.279
message_prob,654,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25764,15.726,-0.282
message_prob,655,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25795,15.726,-0.244
message_prob,656,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25749,15.726,-0.281
message_prob,657,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25707,15.726,-0.3
message_prob,658,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25677,15.726,-0.266
message_prob,659,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25649,15.726,-0.289
message_prob,660,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25636,15.726,-0.285
message_prob,661,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25616,15.726,-0.292
message_prob,662,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.2558,15.726,-0.285
message_prob,663,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25541,15.726,-0.299
message_prob,664,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25523,15.726,-0.286
message_prob,665,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25495,15.726,-0.284
message_prob,666,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.25489999999999996,15.726,-0.29
message_prob,667,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.95,0.6251596424010217,0.0,0.0,0.25492000000000004,15.726,-0.257
message_prob,668,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.0,0.574712643678161,0.0,0.0,0.25523,15.726,-0.24
message_prob,669,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25578,15.726,-0.249
message_prob,670,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25602,15.726,-0.267
message_prob,671,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.4,0.6181353767560664,0.0,0.0,0.25587,15.726,-0.27
message_prob,672,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25581,15.726,-0.295
message_prob,673,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.2557,15.726,-0.267
message_prob,674,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25612999999999997,15.726,-0.253
message_prob,675,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25603000000000004,15.726,-0.28
message_prob,676,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25611,15.726,-0.241
message_prob,677,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25619,15.726,-0.272
message_prob,678,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.2562,15.726,-0.269
message_prob,679,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25628,15.726,-0.26
message_prob,680,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25634,15.726,-0.281
message_prob,681,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25581000000000004,15.726,-0.301
message_prob,682,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25579999999999997,15.726,-0.242
message_prob,683,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25569,15.726,-0.279
message_prob,684,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25585,15.726,-0.239
message_prob,685,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25595,15.726,-0.28
message_prob,686,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25592000000000004,15.726,-0.274
message_prob,687,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25598000000000004,15.726,-0.257
message_prob,688,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25598000000000004,15.726,-0.271
message_prob,689,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25555000000000005,15.726,-0.262
message_prob,690,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.25583,15.726,-0.265
message_prob,691,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25558,15.726,-0.292
message_prob,692,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25542000000000004,15.726,-0.266
message_prob,693,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25525,15.726,-0.308
message_prob,694,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25503,15.726,-0.288
message_prob,695,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25483999999999996,15.726,-0.287
message_prob,696,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25445,15.726,-0.287
message_prob,697,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25439,15.726,-0.267
message_prob,698,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25443,15.726,-0.264
message_prob,699,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.95,0.5740740740740742,0.0,0.0,0.25428,15.726,-0.277
message_prob,700,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25485,15.726,-0.262
message_prob,701,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25475000000000003,15.726,-0.261
message_prob,702,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25466,15.726,-0.292
message_prob,703,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25464,15.726,-0.281
message_prob,704,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25474,15.726,-0.272
message_prob,705,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25462,15.726,-0.256
message_prob,706,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.2549,15.726,-0.253
message_prob,707,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25549,15.726,-0.241
message_prob,708,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25534,15.726,-0.281
message_prob,709,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.2555,15.726,-0.273
message_prob,710,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25574,15.726,-0.261
message_prob,711,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25596,15.726,-0.27
message_prob,712,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25604,15.726,-0.277
message_prob,713,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25646,15.726,-0.257
message_prob,714,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25683000000000006,15.726,-0.249
message_prob,715,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25695999999999997,15.726,-0.271
message_prob,716,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25711,15.726,-0.275
message_prob,717,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25689,15.726,-0.279
message_prob,718,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25639,15.726,-0.29
message_prob,719,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25622,15.726,-0.266
message_prob,720,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25612,15.726,-0.277
message_prob,721,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25616,15.726,-0.266
message_prob,722,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25654,15.726,-0.257
message_prob,723,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25667,15.726,-0.254
message_prob,724,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25636,15.726,-0.284
message_prob,725,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25655,15.726,-0.261
message_prob,726,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25636,15.726,-0.26
message_prob,727,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25615,15.726,-0.293
message_prob,728,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25612,15.726,-0.272
message_prob,729,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25601,15.726,-0.271
message_prob,730,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25586000000000003,15.726,-0.296
message_prob,731,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25611999999999996,15.726,-0.275
message_prob,732,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25606,15.726,-0.248
message_prob,733,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25608000000000003,15.726,-0.277
message_prob,734,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.2558,15.726,-0.267
message_prob,735,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.5,0.5683269476372925,0.0,0.0,0.25561,15.726,-0.299
message_prob,736,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25584,15.726,-0.251
message_prob,737,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25566,15.726,-0.275
message_prob,738,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25559,15.726,-0.278
message_prob,739,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25562999999999997,15.726,-0.258
message_prob,740,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25551,15.726,-0.277
message_prob,741,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25551,15.726,-0.292
message_prob,742,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25546,15.726,-0.271
message_prob,743,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.25583,15.726,-0.271
message_prob,744,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25606,15.726,-0.265
message_prob,745,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25628,15.726,-0.265
message_prob,746,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25661,15.726,-0.254
message_prob,747,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25629,15.726,-0.299
message_prob,748,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25621,15.726,-0.272
message_prob,749,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.2564,15.726,-0.258
message_prob,750,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.25,0.6162196679438059,0.0,0.0,0.25622000000000006,15.726,-0.28
message_prob,751,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,43.85,0.5600255427841635,0.0,0.0,0.25605999999999995,15.726,-0.277
message_prob,752,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25622,15.726,-0.276
message_prob,753,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.2559,15.726,-0.313
message_prob,754,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25576,15.726,-0.286
message_prob,755,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25560000000000005,15.726,-0.272
message_prob,756,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25555,15.726,-0.258
message_prob,757,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25564,15.726,-0.232
message_prob,758,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25555,15.726,-0.29
message_prob,759,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25567,15.726,-0.261
message_prob,760,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25549,15.726,-0.279
message_prob,761,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25554000000000004,15.726,-0.265
message_prob,762,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25554000000000004,15.726,-0.277
message_prob,763,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25547000000000003,15.726,-0.264
message_prob,764,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25554,15.726,-0.242
message_prob,765,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25582,15.726,-0.243
message_prob,766,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25584,15.726,-0.273
message_prob,767,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25613,15.726,-0.25
message_prob,768,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25655,15.726,-0.248
message_prob,769,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25658000000000003,15.726,-0.263
message_prob,770,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25672999999999996,15.726,-0.262
message_prob,771,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25675000000000003,15.726,-0.264
message_prob,772,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25665,15.726,-0.267
message_prob,773,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25661,15.726,-0.258
message_prob,774,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25697000000000003,15.726,-0.248
message_prob,775,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25727,15.726,-0.231
message_prob,776,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25684,15.726,-0.303
message_prob,777,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25734,15.726,-0.243
message_prob,778,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25734999999999997,15.726,-0.271
message_prob,779,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25743000000000005,15.726,-0.263
message_prob,780,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25768,15.726,-0.271
message_prob,781,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.1,0.6143039591315453,0.0,0.0,0.25784,15.726,-0.259
message_prob,782,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25759,15.726,-0.273
message_prob,783,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25775000000000003,15.726,-0.261
message_prob,784,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25788,15.726,-0.254
message_prob,785,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25847000000000003,15.726,-0.24
message_prob,786,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25821,15.726,-0.277
message_prob,787,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25824,15.726,-0.272
message_prob,788,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25794999999999996,15.726,-0.307
message_prob,789,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25811,15.726,-0.242
message_prob,790,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25807,15.726,-0.281
message_prob,791,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.2582,15.726,-0.279
message_prob,792,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.75,0.6226053639846744,0.0,0.0,0.25780000000000003,15.726,-0.311
message_prob,793,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.25791000000000003,15.726,-0.26
message_prob,794,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25765,15.726,-0.291
message_prob,795,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25759,15.726,-0.271
message_prob,796,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.25723,15.726,-0.29
message_prob,797,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25775000000000003,15.726,-0.247
message_prob,798,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25809,15.726,-0.238
message_prob,799,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25793,15.726,-0.274
message_prob,800,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25831,15.726,-0.242
message_prob,801,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25817,15.726,-0.291
message_prob,802,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25821,15.726,-0.272
message_prob,803,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25871,15.726,-0.263
message_prob,804,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25918,15.726,-0.239
message_prob,805,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25910999999999995,15.726,-0.279
message_prob,806,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25874,15.726,-0.295
message_prob,807,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25783,15.726,-0.323
message_prob,808,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25780000000000003,15.726,-0.293
message_prob,809,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25768,15.726,-0.273
message_prob,810,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25769000000000003,15.726,-0.278
message_prob,811,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25771,15.726,-0.263
message_prob,812,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25761,15.726,-0.287
message_prob,813,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25736000000000003,15.726,-0.289
message_prob,814,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25719000000000003,15.726,-0.259
message_prob,815,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25709000000000004,15.726,-0.253
message_prob,816,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25725000000000003,15.726,-0.257
message_prob,817,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25716,15.726,-0.259
message_prob,818,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25684999999999997,15.726,-0.279
message_prob,819,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25669000000000003,15.726,-0.279
message_prob,820,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25647000000000003,15.726,-0.284
message_prob,821,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25647000000000003,15.726,-0.264
message_prob,822,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25685,15.726,-0.229
message_prob,823,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.2566,15.726,-0.283
message_prob,824,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25654,15.726,-0.254
message_prob,825,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25605,15.726,-0.28
message_prob,826,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25623,15.726,-0.285
message_prob,827,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25599,15.726,-0.267
message_prob,828,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25646,15.726,-0.224
message_prob,829,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25667,15.726,-0.242
message_prob,830,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25662,15.726,-0.276
message_prob,831,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25695,15.726,-0.226
message_prob,832,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.2571,15.726,-0.258
message_prob,833,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25701,15.726,-0.27
message_prob,834,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.0,0.6130268199233717,0.0,0.0,0.25673999999999997,15.726,-0.281
message_prob,835,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25647000000000003,15.726,-0.267
message_prob,836,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25659,15.726,-0.265
message_prob,837,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.2566,15.726,-0.271
message_prob,838,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25718,15.726,-0.249
message_prob,839,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25671000000000005,15.726,-0.289
message_prob,840,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25687,15.726,-0.265
message_prob,841,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25668,15.726,-0.298
message_prob,842,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25736000000000003,15.726,-0.243
message_prob,843,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25734,15.726,-0.262
message_prob,844,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25721,15.726,-0.304
message_prob,845,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25720000000000004,15.726,-0.272
message_prob,846,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25751999999999997,15.726,-0.258
message_prob,847,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25712999999999997,15.726,-0.286
message_prob,848,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25682000000000005,15.726,-0.269
message_prob,849,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25664000000000003,15.726,-0.292
message_prob,850,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25626,15.726,-0.28
message_prob,851,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25633,15.726,-0.284
message_prob,852,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25655,15.726,-0.25
message_prob,853,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.2565,15.726,-0.268
message_prob,854,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.2561,15.726,-0.279
message_prob,855,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25625000000000003,15.726,-0.264
message_prob,856,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25653,15.726,-0.267
message_prob,857,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25692,15.726,-0.284
message_prob,858,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25724,15.726,-0.261
message_prob,859,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25732000000000005,15.726,-0.265
message_prob,860,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25745999999999997,15.726,-0.264
message_prob,861,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.25733999999999996,15.726,-0.275
message_prob,862,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25757,15.726,-0.264
message_prob,863,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25782,15.726,-0.264
message_prob,864,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25787,15.726,-0.254
message_prob,865,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25747,15.726,-0.293
message_prob,866,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25740999999999997,15.726,-0.263
message_prob,867,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25725000000000003,15.726,-0.275
message_prob,868,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25737000000000004,15.726,-0.267
message_prob,869,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25745999999999997,15.726,-0.27
message_prob,870,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25772,15.726,-0.258
message_prob,871,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25772,15.726,-0.264
message_prob,872,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25705,15.726,-0.296
message_prob,873,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.2572,15.726,-0.268
message_prob,874,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25695,15.726,-0.279
message_prob,875,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.2572,15.726,-0.255
message_prob,876,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25759,15.726,-0.246
message_prob,877,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25748,15.726,-0.278
message_prob,878,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25704,15.726,-0.268
message_prob,879,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25682,15.726,-0.264
message_prob,880,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25714000000000004,15.726,-0.244
message_prob,881,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25661,15.726,-0.279
message_prob,882,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25669000000000003,15.726,-0.25
message_prob,883,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.2569,15.726,-0.249
message_prob,884,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25711,15.726,-0.26
message_prob,885,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25686,15.726,-0.292
message_prob,886,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25659000000000004,15.726,-0.292
message_prob,887,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25675000000000003,15.726,-0.255
message_prob,888,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25712999999999997,15.726,-0.211
message_prob,889,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.0,0.6130268199233717,0.0,0.0,0.25762999999999997,15.726,-0.239
message_prob,890,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.25,0.5651340996168582,0.0,0.0,0.25743000000000005,15.726,-0.285
message_prob,891,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25748,15.726,-0.293
message_prob,892,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25732,15.726,-0.259
message_prob,893,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.25731,15.726,-0.263
message_prob,894,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25758,15.726,-0.277
message_prob,895,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25787,15.726,-0.243
message_prob,896,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.0,0.6130268199233717,0.0,0.0,0.25766,15.726,-0.279
message_prob,897,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25766,15.726,-0.286
message_prob,898,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25751999999999997,15.726,-0.283
message_prob,899,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25787,15.726,-0.257
message_prob,900,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25762999999999997,15.726,-0.304
message_prob,901,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25803,15.726,-0.244
message_prob,902,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25803,15.726,-0.25
message_prob,903,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.0,0.574712643678161,0.0,0.0,0.25776,15.726,-0.295
message_prob,904,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.45,0.6187739463601534,0.0,0.0,0.25761,15.726,-0.294
message_prob,905,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25755,15.726,-0.27
message_prob,906,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25738,15.726,-0.284
message_prob,907,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25785,15.726,-0.237
message_prob,908,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.15,0.6149425287356322,0.0,0.0,0.25784,15.726,-0.262
message_prob,909,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25779,15.726,-0.27
message_prob,910,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25797000000000003,15.726,-0.246
message_prob,911,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25825000000000004,15.726,-0.247
message_prob,912,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25827,15.726,-0.262
message_prob,913,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25806,15.726,-0.285
message_prob,914,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25756,15.726,-0.304
message_prob,915,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.5,0.5683269476372925,0.0,0.0,0.25779,15.726,-0.27
message_prob,916,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25777,15.726,-0.265
message_prob,917,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25758000000000003,15.726,-0.294
message_prob,918,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25761,15.726,-0.264
message_prob,919,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25713,15.726,-0.318
message_prob,920,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25688,15.726,-0.283
message_prob,921,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25694,15.726,-0.258
message_prob,922,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25724,15.726,-0.266
message_prob,923,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25703000000000004,15.726,-0.289
message_prob,924,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25728,15.726,-0.254
message_prob,925,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25725000000000003,15.726,-0.258
message_prob,926,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25705,15.726,-0.266
message_prob,927,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25724,15.726,-0.259
message_prob,928,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25708,15.726,-0.284
message_prob,929,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25695,15.726,-0.277
message_prob,930,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25664000000000003,15.726,-0.275
message_prob,931,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25623999999999997,15.726,-0.319
message_prob,932,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25603000000000004,15.726,-0.271
message_prob,933,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25553,15.726,-0.299
message_prob,934,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.2552,15.726,-0.293
message_prob,935,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25526,15.726,-0.286
message_prob,936,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25561,15.726,-0.257
message_prob,937,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25531000000000004,15.726,-0.285
message_prob,938,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25459000000000004,15.726,-0.283
message_prob,939,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25414000000000003,15.726,-0.284
message_prob,940,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25431000000000004,15.726,-0.268
message_prob,941,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25465000000000004,15.726,-0.259
message_prob,942,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25467,15.726,-0.257
message_prob,943,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.25483,15.726,-0.247
message_prob,944,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25494,15.726,-0.266
message_prob,945,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.05,0.5625798212005109,0.0,0.0,0.25423,15.726,-0.314
message_prob,946,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25426000000000004,15.726,-0.276
message_prob,947,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25419,15.726,-0.293
message_prob,948,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25443,15.726,-0.259
message_prob,949,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25429999999999997,15.726,-0.27
message_prob,950,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25465000000000004,15.726,-0.269
message_prob,951,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25444,15.726,-0.265
message_prob,952,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.254,15.726,-0.294
message_prob,953,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25440999999999997,15.726,-0.254
message_prob,954,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25478,15.726,-0.257
message_prob,955,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25485,15.726,-0.263
message_prob,956,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25531000000000004,15.726,-0.238
message_prob,957,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25498,15.726,-0.27
message_prob,958,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25472,15.726,-0.288
message_prob,959,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.2547,15.726,-0.272
message_prob,960,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25456,15.726,-0.26
message_prob,961,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25425000000000003,15.726,-0.278
message_prob,962,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25419,15.726,-0.268
message_prob,963,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25443,15.726,-0.261
message_prob,964,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25488,15.726,-0.259
message_prob,965,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25499000000000005,15.726,-0.259
message_prob,966,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25472,15.726,-0.292
message_prob,967,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25493,15.726,-0.273
message_prob,968,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25481000000000004,15.726,-0.276
message_prob,969,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.2551,15.726,-0.289
message_prob,970,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25507,15.726,-0.286
message_prob,971,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.5,0.5683269476372925,0.0,0.0,0.25490999999999997,15.726,-0.274
message_prob,972,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25506999999999996,15.726,-0.25
message_prob,973,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25531,15.726,-0.265
message_prob,974,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25497,15.726,-0.288
message_prob,975,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.2,0.5644955300127714,0.0,0.0,0.25474,15.726,-0.281
message_prob,976,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.25495,15.726,-0.245
message_prob,977,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.25474,15.726,-0.28
message_prob,978,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25494000000000006,15.726,-0.264
message_prob,979,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25492000000000004,15.726,-0.279
message_prob,980,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25488,15.726,-0.279
message_prob,981,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25499000000000005,15.726,-0.308
message_prob,982,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25466,15.726,-0.304
message_prob,983,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25455,15.726,-0.31
message_prob,984,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25475000000000003,15.726,-0.273
message_prob,985,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25499,15.726,-0.262
message_prob,986,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25508,15.726,-0.248
message_prob,987,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25539,15.726,-0.254
message_prob,988,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25503,15.726,-0.319
message_prob,989,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25518,15.726,-0.269
message_prob,990,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25533,15.726,-0.253
message_prob,991,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25515,15.726,-0.277
message_prob,992,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25498,15.726,-0.274
message_prob,993,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25465,15.726,-0.28
message_prob,994,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25445,15.726,-0.286
message_prob,995,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25485,15.726,-0.274
message_prob,996,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25467,15.726,-0.294
message_prob,997,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25478,15.726,-0.282
message_prob,998,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25437,15.726,-0.3
message_prob,999,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25446,15.726,-0.261
message_prob,1000,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25451,15.726,-0.264
message_prob,1001,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25424,15.726,-0.292
message_prob,1002,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25459,15.726,-0.259
message_prob,1003,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25423,15.726,-0.29
message_prob,1004,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25443,15.726,-0.237
message_prob,1005,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25441,15.726,-0.265
message_prob,1006,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25447,15.726,-0.232
message_prob,1007,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25455,15.726,-0.262
message_prob,1008,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25504,15.726,-0.239
message_prob,1009,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25518,15.726,-0.258
message_prob,1010,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25517,15.726,-0.261
message_prob,1011,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25475000000000003,15.726,-0.32
message_prob,1012,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25493,15.726,-0.25
message_prob,1013,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25498,15.726,-0.256
message_prob,1014,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25524,15.726,-0.233
message_prob,1015,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25492,15.726,-0.291
message_prob,1016,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25536,15.726,-0.248
message_prob,1017,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25543000000000005,15.726,-0.266
message_prob,1018,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25528,15.726,-0.291
message_prob,1019,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.0,0.6130268199233717,0.0,0.0,0.25574,15.726,-0.243
message_prob,1020,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25571,15.726,-0.289
message_prob,1021,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25542000000000004,15.726,-0.303
message_prob,1022,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25534,15.726,-0.258
message_prob,1023,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25489,15.726,-0.31
message_prob,1024,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25498,15.726,-0.279
message_prob,1025,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25519000000000003,15.726,-0.26
message_prob,1026,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.2549,15.726,-0.274
message_prob,1027,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25524,15.726,-0.246
message_prob,1028,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25525,15.726,-0.263
message_prob,1029,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25534,15.726,-0.27
message_prob,1030,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25541,15.726,-0.272
message_prob,1031,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25578,15.726,-0.271
message_prob,1032,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25567,15.726,-0.315
message_prob,1033,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.25606,15.726,-0.271
message_prob,1034,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.2559,15.726,-0.289
message_prob,1035,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.25599000000000005,15.726,-0.253
message_prob,1036,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25573,15.726,-0.274
message_prob,1037,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25556,15.726,-0.271
message_prob,1038,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25582,15.726,-0.293
message_prob,1039,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25551,15.726,-0.3
message_prob,1040,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25517,15.726,-0.287
message_prob,1041,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25531,15.726,-0.263
message_prob,1042,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25521,15.726,-0.284
message_prob,1043,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25548000000000004,15.726,-0.253
message_prob,1044,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.25583,15.726,-0.251
message_prob,1045,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25572,15.726,-0.285
message_prob,1046,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25619,15.726,-0.247
message_prob,1047,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25621,15.726,-0.28
message_prob,1048,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25653,15.726,-0.268
message_prob,1049,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25638,15.726,-0.276
message_prob,1050,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25597,15.726,-0.305
message_prob,1051,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25615,15.726,-0.274
message_prob,1052,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.2562,15.726,-0.254
message_prob,1053,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25632,15.726,-0.278
message_prob,1054,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25574,15.726,-0.295
message_prob,1055,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25571,15.726,-0.268
message_prob,1056,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25551,15.726,-0.252
message_prob,1057,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25535,15.726,-0.278
message_prob,1058,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25482,15.726,-0.292
message_prob,1059,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.2549,15.726,-0.25
message_prob,1060,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25461,15.726,-0.29
message_prob,1061,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,43.8,0.5593869731800766,0.0,0.0,0.25512999999999997,15.726,-0.268
message_prob,1062,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25525000000000003,15.726,-0.238
message_prob,1063,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25508,15.726,-0.273
message_prob,1064,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25477,15.726,-0.264
message_prob,1065,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25488000000000005,15.726,-0.28
message_prob,1066,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25472,15.726,-0.264
message_prob,1067,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25477,15.726,-0.261
message_prob,1068,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25497,15.726,-0.271
message_prob,1069,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25522,15.726,-0.218
message_prob,1070,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25524,15.726,-0.287
message_prob,1071,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.25573,15.726,-0.254
message_prob,1072,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.95,0.6251596424010217,0.0,0.0,0.25562,15.726,-0.269
message_prob,1073,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25603000000000004,15.726,-0.269
message_prob,1074,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25635,15.726,-0.247
message_prob,1075,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.2565,15.726,-0.245
message_prob,1076,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25663,15.726,-0.261
message_prob,1077,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25619,15.726,-0.29
message_prob,1078,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25588,15.726,-0.294
message_prob,1079,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25579999999999997,15.726,-0.278
message_prob,1080,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25581,15.726,-0.271
message_prob,1081,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25562,15.726,-0.29
message_prob,1082,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25597000000000003,15.726,-0.28
message_prob,1083,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25592,15.726,-0.276
message_prob,1084,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25636,15.726,-0.245
message_prob,1085,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25614000000000003,15.726,-0.275
message_prob,1086,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25638,15.726,-0.25
message_prob,1087,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25641,15.726,-0.268
message_prob,1088,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25664,15.726,-0.27
message_prob,1089,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25698,15.726,-0.266
message_prob,1090,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25725000000000003,15.726,-0.26
message_prob,1091,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25714000000000004,15.726,-0.274
message_prob,1092,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25739,15.726,-0.259
message_prob,1093,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25730000000000003,15.726,-0.262
message_prob,1094,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.3,0.565772669220945,0.0,0.0,0.25716,15.726,-0.265
message_prob,1095,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25722,15.726,-0.279
message_prob,1096,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25687,15.726,-0.282
message_prob,1097,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.2571,15.726,-0.257
message_prob,1098,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25718,15.726,-0.26
message_prob,1099,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25708,15.726,-0.286
message_prob,1100,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25748,15.726,-0.265
message_prob,1101,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.2579,15.726,-0.232
message_prob,1102,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25758000000000003,15.726,-0.286
message_prob,1103,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25809,15.726,-0.227
message_prob,1104,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25835,15.726,-0.269
message_prob,1105,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25823,15.726,-0.28
message_prob,1106,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25767,15.726,-0.308
message_prob,1107,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.2576,15.726,-0.285
message_prob,1108,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.0,0.574712643678161,0.0,0.0,0.25788,15.726,-0.264
message_prob,1109,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25768,15.726,-0.27
message_prob,1110,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25796,15.726,-0.262
message_prob,1111,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25832,15.726,-0.232
message_prob,1112,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25778,15.726,-0.292
message_prob,1113,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25792000000000004,15.726,-0.259
message_prob,1114,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.2,0.6155810983397191,0.0,0.0,0.25756,15.726,-0.3
message_prob,1115,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.65,0.570242656449553,0.0,0.0,0.25822,15.726,-0.214
message_prob,1116,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25784,15.726,-0.302
message_prob,1117,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25754,15.726,-0.291
message_prob,1118,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25773,15.726,-0.252
message_prob,1119,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25695,15.726,-0.296
message_prob,1120,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.2,0.6155810983397191,0.0,0.0,0.25708,15.726,-0.274
message_prob,1121,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25706999999999997,15.726,-0.255
message_prob,1122,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25719000000000003,15.726,-0.257
message_prob,1123,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25721,15.726,-0.267
message_prob,1124,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25706999999999997,15.726,-0.261
message_prob,1125,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25689000000000006,15.726,-0.263
message_prob,1126,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25706,15.726,-0.244
message_prob,1127,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25749,15.726,-0.247
message_prob,1128,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.65,0.6213282247765006,0.0,0.0,0.25767,15.726,-0.276
message_prob,1129,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.25,0.5651340996168582,0.0,0.0,0.25728,15.726,-0.317
message_prob,1130,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25733,15.726,-0.266
message_prob,1131,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25729,15.726,-0.294
message_prob,1132,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25748,15.726,-0.261
message_prob,1133,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25758000000000003,15.726,-0.266
message_prob,1134,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25736000000000003,15.726,-0.267
message_prob,1135,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25738000000000005,15.726,-0.273
message_prob,1136,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25702,15.726,-0.286
message_prob,1137,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25703,15.726,-0.267
message_prob,1138,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25713,15.726,-0.26
message_prob,1139,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25677,15.726,-0.302
message_prob,1140,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25697,15.726,-0.24
message_prob,1141,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25678999999999996,15.726,-0.292
message_prob,1142,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25671000000000005,15.726,-0.267
message_prob,1143,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.2569,15.726,-0.243
message_prob,1144,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.2568,15.726,-0.275
message_prob,1145,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.3,0.565772669220945,0.0,0.0,0.25677999999999995,15.726,-0.281
message_prob,1146,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25677,15.726,-0.283
message_prob,1147,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25683,15.726,-0.251
message_prob,1148,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25672,15.726,-0.271
message_prob,1149,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.15,0.5638569604086846,0.0,0.0,0.25706,15.726,-0.252
message_prob,1150,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25719000000000003,15.726,-0.252
message_prob,1151,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25682,15.726,-0.269
message_prob,1152,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25719000000000003,15.726,-0.249
message_prob,1153,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25657,15.726,-0.289
message_prob,1154,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25656,15.726,-0.27
message_prob,1155,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25656,15.726,-0.28
message_prob,1156,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25686,15.726,-0.278
message_prob,1157,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.15,0.6149425287356322,0.0,0.0,0.25713,15.726,-0.258
message_prob,1158,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25703000000000004,15.726,-0.274
message_prob,1159,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25708,15.726,-0.265
message_prob,1160,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25646,15.726,-0.324
message_prob,1161,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25603000000000004,15.726,-0.275
message_prob,1162,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.35,0.6174968071519796,0.0,0.0,0.2564,15.726,-0.255
message_prob,1163,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25644,15.726,-0.255
message_prob,1164,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25688,15.726,-0.256
message_prob,1165,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25622,15.726,-0.28
message_prob,1166,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25669000000000003,15.726,-0.255
message_prob,1167,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25722,15.726,-0.238
message_prob,1168,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25701,15.726,-0.273
message_prob,1169,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25717,15.726,-0.28
message_prob,1170,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.2576,15.726,-0.231
message_prob,1171,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25746,15.726,-0.269
message_prob,1172,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.2571,15.726,-0.293
message_prob,1173,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25708000000000003,15.726,-0.269
message_prob,1174,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.25688,15.726,-0.281
message_prob,1175,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.0,0.574712643678161,0.0,0.0,0.25678999999999996,15.726,-0.272
message_prob,1176,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25677,15.726,-0.246
message_prob,1177,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25702,15.726,-0.222
message_prob,1178,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25725000000000003,15.726,-0.253
message_prob,1179,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.2575,15.726,-0.292
message_prob,1180,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25753,15.726,-0.263
message_prob,1181,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25772,15.726,-0.275
message_prob,1182,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25776000000000004,15.726,-0.257
message_prob,1183,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25714,15.726,-0.328
message_prob,1184,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25713,15.726,-0.268
message_prob,1185,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25715,15.726,-0.271
message_prob,1186,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25727,15.726,-0.274
message_prob,1187,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25714000000000004,15.726,-0.28
message_prob,1188,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.25687,15.726,-0.287
message_prob,1189,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25733,15.726,-0.256
message_prob,1190,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25705,15.726,-0.268
message_prob,1191,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25742,15.726,-0.255
message_prob,1192,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25729,15.726,-0.28
message_prob,1193,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25708000000000003,15.726,-0.264
message_prob,1194,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25699,15.726,-0.284
message_prob,1195,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25702,15.726,-0.278
message_prob,1196,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25708000000000003,15.726,-0.277
message_prob,1197,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25675000000000003,15.726,-0.284
message_prob,1198,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25684,15.726,-0.262
message_prob,1199,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25669000000000003,15.726,-0.267
message_prob,1200,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.2568,15.726,-0.241
message_prob,1201,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,43.85,0.5600255427841635,0.0,0.0,0.25651,15.726,-0.298
message_prob,1202,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25651999999999997,15.726,-0.248
message_prob,1203,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25692,15.726,-0.249
message_prob,1204,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25709,15.726,-0.253
message_prob,1205,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25702,15.726,-0.287
message_prob,1206,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25741,15.726,-0.239
message_prob,1207,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25715,15.726,-0.284
message_prob,1208,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25703,15.726,-0.286
message_prob,1209,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.2569,15.726,-0.278
message_prob,1210,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25731,15.726,-0.283
message_prob,1211,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25724,15.726,-0.282
message_prob,1212,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25707,15.726,-0.272
message_prob,1213,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.3,0.565772669220945,0.0,0.0,0.25675000000000003,15.726,-0.287
message_prob,1214,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25701,15.726,-0.23
message_prob,1215,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25684,15.726,-0.297
message_prob,1216,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25646,15.726,-0.293
message_prob,1217,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.2,0.6155810983397191,0.0,0.0,0.25614000000000003,15.726,-0.27
message_prob,1218,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25599,15.726,-0.288
message_prob,1219,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25629,15.726,-0.25
message_prob,1220,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.256,15.726,-0.26
message_prob,1221,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25578,15.726,-0.291
message_prob,1222,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25611,15.726,-0.26
message_prob,1223,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25612999999999997,15.726,-0.267
message_prob,1224,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25635,15.726,-0.259
message_prob,1225,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25635,15.726,-0.272
message_prob,1226,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.2,0.5644955300127714,0.0,0.0,0.25587,15.726,-0.294
message_prob,1227,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25529,15.726,-0.28
message_prob,1228,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25513,15.726,-0.269
message_prob,1229,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25536000000000003,15.726,-0.269
message_prob,1230,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25552,15.726,-0.247
message_prob,1231,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25554,15.726,-0.273
message_prob,1232,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25566,15.726,-0.245
message_prob,1233,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25645,15.726,-0.249
message_prob,1234,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25651,15.726,-0.262
message_prob,1235,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.2564,15.726,-0.282
message_prob,1236,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25637,15.726,-0.277
message_prob,1237,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25659,15.726,-0.258
message_prob,1238,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25677,15.726,-0.269
message_prob,1239,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25672,15.726,-0.261
message_prob,1240,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25706,15.726,-0.234
message_prob,1241,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25688,15.726,-0.273
message_prob,1242,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25723,15.726,-0.245
message_prob,1243,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25688,15.726,-0.299
message_prob,1244,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25670000000000004,15.726,-0.302
message_prob,1245,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25683,15.726,-0.265
message_prob,1246,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25709,15.726,-0.251
message_prob,1247,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25724,15.726,-0.269
message_prob,1248,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25728,15.726,-0.258
message_prob,1249,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25708,15.726,-0.287
message_prob,1250,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25672,15.726,-0.277
message_prob,1251,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25715000000000005,15.726,-0.255
message_prob,1252,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25693,15.726,-0.27
message_prob,1253,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.2565,15.726,-0.292
message_prob,1254,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25628000000000006,15.726,-0.275
message_prob,1255,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.55,0.5689655172413793,0.0,0.0,0.25632,15.726,-0.283
message_prob,1256,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25617,15.726,-0.254
message_prob,1257,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25654,15.726,-0.247
message_prob,1258,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.2564,15.726,-0.3
message_prob,1259,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25626,15.726,-0.292
message_prob,1260,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25622000000000006,15.726,-0.287
message_prob,1261,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25642,15.726,-0.262
message_prob,1262,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25643,15.726,-0.271
message_prob,1263,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25647,15.726,-0.283
message_prob,1264,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25601,15.726,-0.276
message_prob,1265,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25619,15.726,-0.279
message_prob,1266,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25634999999999997,15.726,-0.277
message_prob,1267,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.2565,15.726,-0.255
message_prob,1268,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25676000000000004,15.726,-0.262
message_prob,1269,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25665,15.726,-0.261
message_prob,1270,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.2564,15.726,-0.285
message_prob,1271,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25661,15.726,-0.27
message_prob,1272,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25671000000000005,15.726,-0.25
message_prob,1273,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25679,15.726,-0.259
message_prob,1274,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25646,15.726,-0.292
message_prob,1275,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25635,15.726,-0.283
message_prob,1276,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25669000000000003,15.726,-0.26
message_prob,1277,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25673999999999997,15.726,-0.275
message_prob,1278,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25672,15.726,-0.271
message_prob,1279,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25666,15.726,-0.275
message_prob,1280,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25623,15.726,-0.29
message_prob,1281,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25638,15.726,-0.258
message_prob,1282,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25598000000000004,15.726,-0.285
message_prob,1283,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25605999999999995,15.726,-0.241
message_prob,1284,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25599,15.726,-0.269
message_prob,1285,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25594,15.726,-0.287
message_prob,1286,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25612,15.726,-0.259
message_prob,1287,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.256,15.726,-0.27
message_prob,1288,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25629,15.726,-0.24
message_prob,1289,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25641,15.726,-0.249
message_prob,1290,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25608000000000003,15.726,-0.267
message_prob,1291,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25619,15.726,-0.262
message_prob,1292,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25619,15.726,-0.245
message_prob,1293,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25635,15.726,-0.283
message_prob,1294,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25673999999999997,15.726,-0.263
message_prob,1295,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25670000000000004,15.726,-0.269
message_prob,1296,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25661,15.726,-0.26
message_prob,1297,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25692,15.726,-0.238
message_prob,1298,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25694,15.726,-0.256
message_prob,1299,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.95,0.5740740740740742,0.0,0.0,0.25725000000000003,15.726,-0.256
message_prob,1300,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25725000000000003,15.726,-0.277
message_prob,1301,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25745999999999997,15.726,-0.234
message_prob,1302,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25731000000000004,15.726,-0.285
message_prob,1303,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25733,15.726,-0.29
message_prob,1304,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25745999999999997,15.726,-0.262
message_prob,1305,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25754,15.726,-0.275
message_prob,1306,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25686,15.726,-0.322
message_prob,1307,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25676000000000004,15.726,-0.257
message_prob,1308,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25705,15.726,-0.271
message_prob,1309,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.25,0.6162196679438059,0.0,0.0,0.2571,15.726,-0.287
message_prob,1310,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25723,15.726,-0.274
message_prob,1311,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25709000000000004,15.726,-0.276
message_prob,1312,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25723,15.726,-0.257
message_prob,1313,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25709000000000004,15.726,-0.297
message_prob,1314,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25721,15.726,-0.264
message_prob,1315,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.2576,15.726,-0.24
message_prob,1316,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25813,15.726,-0.224
message_prob,1317,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25821,15.726,-0.247
message_prob,1318,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25781000000000004,15.726,-0.302
message_prob,1319,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25777,15.726,-0.265
message_prob,1320,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25806999999999997,15.726,-0.255
message_prob,1321,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25862,15.726,-0.215
message_prob,1322,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25859000000000004,15.726,-0.253
message_prob,1323,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25827,15.726,-0.291
message_prob,1324,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25862999999999997,15.726,-0.256
message_prob,1325,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25872,15.726,-0.274
message_prob,1326,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25852,15.726,-0.28
message_prob,1327,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25882,15.726,-0.245
message_prob,1328,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25885,15.726,-0.268
message_prob,1329,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.55,0.5689655172413793,0.0,0.0,0.25921000000000005,15.726,-0.239
message_prob,1330,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.55,0.6200510855683269,0.0,0.0,0.25917999999999997,15.726,-0.293
message_prob,1331,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25883,15.726,-0.293
message_prob,1332,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25895,15.726,-0.273
message_prob,1333,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25857,15.726,-0.279
message_prob,1334,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25845,15.726,-0.281
message_prob,1335,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.25885,15.726,-0.247
message_prob,1336,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25901,15.726,-0.243
message_prob,1337,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25886,15.726,-0.285
message_prob,1338,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25863,15.726,-0.263
message_prob,1339,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25835,15.726,-0.277
message_prob,1340,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25829,15.726,-0.273
message_prob,1341,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25812999999999997,15.726,-0.278
message_prob,1342,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25785,15.726,-0.273
message_prob,1343,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25789,15.726,-0.279
message_prob,1344,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25814,15.726,-0.238
message_prob,1345,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.258,15.726,-0.283
message_prob,1346,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.2579,15.726,-0.27
message_prob,1347,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.75,0.6226053639846744,0.0,0.0,0.2577,15.726,-0.258
message_prob,1348,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25708000000000003,15.726,-0.318
message_prob,1349,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.2568,15.726,-0.284
message_prob,1350,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25662,15.726,-0.295
message_prob,1351,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25605,15.726,-0.291
message_prob,1352,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25629,15.726,-0.261
message_prob,1353,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25659000000000004,15.726,-0.26
message_prob,1354,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25655,15.726,-0.266
message_prob,1355,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25670000000000004,15.726,-0.26
message_prob,1356,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.257,15.726,-0.292
message_prob,1357,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25652,15.726,-0.305
message_prob,1358,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25647,15.726,-0.276
message_prob,1359,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25651,15.726,-0.283
message_prob,1360,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.2565,15.726,-0.275
message_prob,1361,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.25640999999999997,15.726,-0.285
message_prob,1362,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25623,15.726,-0.275
message_prob,1363,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25636,15.726,-0.284
message_prob,1364,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25628,15.726,-0.272
message_prob,1365,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.2566,15.726,-0.208
message_prob,1366,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25614000000000003,15.726,-0.27
message_prob,1367,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25588,15.726,-0.273
message_prob,1368,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25596,15.726,-0.294
message_prob,1369,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.2557,15.726,-0.291
message_prob,1370,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25567,15.726,-0.258
message_prob,1371,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25523,15.726,-0.259
message_prob,1372,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25517,15.726,-0.259
message_prob,1373,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25555,15.726,-0.253
message_prob,1374,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.2552,15.726,-0.291
message_prob,1375,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25522,15.726,-0.272
message_prob,1376,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25559,15.726,-0.243
message_prob,1377,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25486000000000003,15.726,-0.318
message_prob,1378,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25505,15.726,-0.249
message_prob,1379,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25493,15.726,-0.251
message_prob,1380,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25462,15.726,-0.324
message_prob,1381,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25522,15.726,-0.233
message_prob,1382,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25485,15.726,-0.31
message_prob,1383,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25511,15.726,-0.253
message_prob,1384,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25523,15.726,-0.269
message_prob,1385,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.2551,15.726,-0.26
message_prob,1386,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25472,15.726,-0.281
message_prob,1387,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25469,15.726,-0.288
message_prob,1388,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25465,15.726,-0.267
message_prob,1389,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.2548,15.726,-0.262
message_prob,1390,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25465,15.726,-0.288
message_prob,1391,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25479,15.726,-0.264
message_prob,1392,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.2546,15.726,-0.292
message_prob,1393,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25472,15.726,-0.267
message_prob,1394,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25441,15.726,-0.269
message_prob,1395,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25456,15.726,-0.268
message_prob,1396,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.2,0.5644955300127714,0.0,0.0,0.2547,15.726,-0.256
message_prob,1397,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25462,15.726,-0.266
message_prob,1398,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25547000000000003,15.726,-0.233
message_prob,1399,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25577,15.726,-0.254
message_prob,1400,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25587,15.726,-0.285
message_prob,1401,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25591,15.726,-0.287
message_prob,1402,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25581,15.726,-0.271
message_prob,1403,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.25579,15.726,-0.262
message_prob,1404,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.45,0.6187739463601534,0.0,0.0,0.25548000000000004,15.726,-0.297
message_prob,1405,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.2551,15.726,-0.298
message_prob,1406,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.2552,15.726,-0.282
message_prob,1407,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25565,15.726,-0.26
message_prob,1408,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25547000000000003,15.726,-0.294
message_prob,1409,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.2558,15.726,-0.25
message_prob,1410,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25585,15.726,-0.27
message_prob,1411,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25599,15.726,-0.271
message_prob,1412,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25614,15.726,-0.26
message_prob,1413,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.2561,15.726,-0.288
message_prob,1414,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25585,15.726,-0.297
message_prob,1415,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25528,15.726,-0.265
message_prob,1416,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.2553,15.726,-0.268
message_prob,1417,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25546,15.726,-0.257
message_prob,1418,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25585,15.726,-0.255
message_prob,1419,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25574,15.726,-0.302
message_prob,1420,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25553000000000003,15.726,-0.279
message_prob,1421,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25526,15.726,-0.286
message_prob,1422,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25529,15.726,-0.256
message_prob,1423,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25482000000000005,15.726,-0.3
message_prob,1424,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25479,15.726,-0.294
message_prob,1425,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25467,15.726,-0.284
message_prob,1426,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25468,15.726,-0.242
message_prob,1427,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25536000000000003,15.726,-0.25
message_prob,1428,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25505,15.726,-0.28
message_prob,1429,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25522,15.726,-0.234
message_prob,1430,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25574,15.726,-0.272
message_prob,1431,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25551,15.726,-0.256
message_prob,1432,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25591,15.726,-0.27
message_prob,1433,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25591,15.726,-0.253
message_prob,1434,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25577,15.726,-0.283
message_prob,1435,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25543000000000005,15.726,-0.294
message_prob,1436,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25556999999999996,15.726,-0.267
message_prob,1437,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25555,15.726,-0.29
message_prob,1438,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25583,15.726,-0.239
message_prob,1439,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25592,15.726,-0.253
message_prob,1440,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25651,15.726,-0.229
message_prob,1441,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.25656,15.726,-0.259
message_prob,1442,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.35,0.566411238825032,0.0,0.0,0.25668,15.726,-0.28
message_prob,1443,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25678,15.726,-0.257
message_prob,1444,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25682,15.726,-0.265
message_prob,1445,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25694,15.726,-0.256
message_prob,1446,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.65,0.570242656449553,0.0,0.0,0.25707,15.726,-0.243
message_prob,1447,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.2569,15.726,-0.283
message_prob,1448,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25629,15.726,-0.294
message_prob,1449,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25656,15.726,-0.227
message_prob,1450,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25662,15.726,-0.279
message_prob,1451,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.2568,15.726,-0.269
message_prob,1452,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25677,15.726,-0.274
message_prob,1453,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25670000000000004,15.726,-0.269
message_prob,1454,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.1,0.6143039591315453,0.0,0.0,0.25687,15.726,-0.28
message_prob,1455,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.45,0.5676883780332057,0.0,0.0,0.25724,15.726,-0.261
message_prob,1456,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25689000000000006,15.726,-0.317
message_prob,1457,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25666999999999995,15.726,-0.282
message_prob,1458,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25670000000000004,15.726,-0.291
message_prob,1459,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25612,15.726,-0.308
message_prob,1460,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25612,15.726,-0.27
message_prob,1461,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25574,15.726,-0.309
message_prob,1462,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25570000000000004,15.726,-0.264
message_prob,1463,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25586000000000003,15.726,-0.272
message_prob,1464,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25606,15.726,-0.277
message_prob,1465,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25609,15.726,-0.262
message_prob,1466,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25623999999999997,15.726,-0.253
message_prob,1467,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25632,15.726,-0.249
message_prob,1468,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25637,15.726,-0.25
message_prob,1469,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25693,15.726,-0.246
message_prob,1470,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25711,15.726,-0.261
message_prob,1471,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.95,0.6251596424010217,0.0,0.0,0.25752,15.726,-0.245
message_prob,1472,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25723,15.726,-0.285
message_prob,1473,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25783,15.726,-0.24
message_prob,1474,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25826,15.726,-0.251
message_prob,1475,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25821,15.726,-0.289
message_prob,1476,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.0,0.574712643678161,0.0,0.0,0.25804000000000005,15.726,-0.259
message_prob,1477,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.2,0.6155810983397191,0.0,0.0,0.2579,15.726,-0.264
message_prob,1478,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25822,15.726,-0.248
message_prob,1479,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25793,15.726,-0.263
message_prob,1480,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25803,15.726,-0.262
message_prob,1481,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25809,15.726,-0.25
message_prob,1482,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25808,15.726,-0.271
message_prob,1483,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.2583,15.726,-0.231
message_prob,1484,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.2583,15.726,-0.283
message_prob,1485,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.2589,15.726,-0.234
message_prob,1486,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25887,15.726,-0.27
message_prob,1487,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25925,15.726,-0.252
message_prob,1488,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25898000000000004,15.726,-0.266
message_prob,1489,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25915000000000005,15.726,-0.236
message_prob,1490,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25884,15.726,-0.26
message_prob,1491,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25891000000000003,15.726,-0.252
message_prob,1492,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25889,15.726,-0.282
message_prob,1493,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25874,15.726,-0.272
message_prob,1494,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25869,15.726,-0.27
message_prob,1495,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25892,15.726,-0.233
message_prob,1496,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25869,15.726,-0.266
message_prob,1497,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25899,15.726,-0.253
message_prob,1498,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25948,15.726,-0.245
message_prob,1499,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25899,15.726,-0.276
message_prob,1500,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.2589,15.726,-0.288
message_prob,1501,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25899,15.726,-0.26
message_prob,1502,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25941000000000003,15.726,-0.232
message_prob,1503,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25912,15.726,-0.298
message_prob,1504,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25937,15.726,-0.255
message_prob,1505,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25947,15.726,-0.251
message_prob,1506,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.26000999999999996,15.726,-0.263
message_prob,1507,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25984,15.726,-0.299
message_prob,1508,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.26012,15.726,-0.263
message_prob,1509,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.26044999999999996,15.726,-0.275
message_prob,1510,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.26041000000000003,15.726,-0.274
message_prob,1511,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.26091000000000003,15.726,-0.259
message_prob,1512,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.26079,15.726,-0.276
message_prob,1513,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.35,0.566411238825032,0.0,0.0,0.26082,15.726,-0.269
message_prob,1514,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.26108,15.726,-0.251
message_prob,1515,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.26099000000000006,15.726,-0.271
message_prob,1516,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.26086000000000004,15.726,-0.266
message_prob,1517,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.26052000000000003,15.726,-0.283
message_prob,1518,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.26048000000000004,15.726,-0.254
message_prob,1519,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.26014000000000004,15.726,-0.28
message_prob,1520,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.26004,15.726,-0.271
message_prob,1521,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25972,15.726,-0.277
message_prob,1522,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25991000000000003,15.726,-0.266
message_prob,1523,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25967,15.726,-0.264
message_prob,1524,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25934,15.726,-0.284
message_prob,1525,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25953,15.726,-0.27
message_prob,1526,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25949,15.726,-0.263
message_prob,1527,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25955,15.726,-0.258
message_prob,1528,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25929,15.726,-0.274
message_prob,1529,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25923999999999997,15.726,-0.268
message_prob,1530,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25906,15.726,-0.28
message_prob,1531,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25916,15.726,-0.24
message_prob,1532,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25934,15.726,-0.253
message_prob,1533,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25913,15.726,-0.252
message_prob,1534,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25926000000000005,15.726,-0.27
message_prob,1535,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25922999999999996,15.726,-0.237
message_prob,1536,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25909000000000004,15.726,-0.284
message_prob,1537,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.2589,15.726,-0.271
message_prob,1538,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25895,15.726,-0.261
message_prob,1539,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25872999999999996,15.726,-0.258
message_prob,1540,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.2588,15.726,-0.253
message_prob,1541,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25856999999999997,15.726,-0.275
message_prob,1542,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25831,15.726,-0.308
message_prob,1543,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.1,0.5632183908045978,0.0,0.0,0.25830000000000003,15.726,-0.273
message_prob,1544,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25849000000000005,15.726,-0.251
message_prob,1545,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.2581,15.726,-0.272
message_prob,1546,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.25,0.6162196679438059,0.0,0.0,0.25778,15.726,-0.298
message_prob,1547,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25778,15.726,-0.253
message_prob,1548,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25706,15.726,-0.317
message_prob,1549,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.95,0.5740740740740742,0.0,0.0,0.25733999999999996,15.726,-0.248
message_prob,1550,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.4,0.6181353767560664,0.0,0.0,0.25735,15.726,-0.287
message_prob,1551,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.25,0.5651340996168582,0.0,0.0,0.25750000000000006,15.726,-0.245
message_prob,1552,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25724,15.726,-0.258
message_prob,1553,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.2576,15.726,-0.262
message_prob,1554,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25716,15.726,-0.299
message_prob,1555,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25696,15.726,-0.271
message_prob,1556,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25693,15.726,-0.266
message_prob,1557,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25732,15.726,-0.26
message_prob,1558,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25705,15.726,-0.29
message_prob,1559,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25707,15.726,-0.273
message_prob,1560,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25717,15.726,-0.264
message_prob,1561,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25682000000000005,15.726,-0.294
message_prob,1562,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25675000000000003,15.726,-0.283
message_prob,1563,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25711,15.726,-0.233
message_prob,1564,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.35,0.566411238825032,0.0,0.0,0.25678999999999996,15.726,-0.283
message_prob,1565,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25655,15.726,-0.295
message_prob,1566,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25636,15.726,-0.285
message_prob,1567,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.2565,15.726,-0.269
message_prob,1568,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.2561,15.726,-0.294
message_prob,1569,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25611,15.726,-0.279
message_prob,1570,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25640999999999997,15.726,-0.241
message_prob,1571,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25677,15.726,-0.241
message_prob,1572,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.25,0.6162196679438059,0.0,0.0,0.25648,15.726,-0.295
message_prob,1573,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25618,15.726,-0.294
message_prob,1574,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25651,15.726,-0.251
message_prob,1575,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25657,15.726,-0.264
message_prob,1576,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25649,15.726,-0.271
message_prob,1577,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.2562,15.726,-0.287
message_prob,1578,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25601,15.726,-0.293
message_prob,1579,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25599000000000005,15.726,-0.27
message_prob,1580,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25632,15.726,-0.247
message_prob,1581,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25576,15.726,-0.296
message_prob,1582,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25572,15.726,-0.257
message_prob,1583,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25541,15.726,-0.283
message_prob,1584,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25512,15.726,-0.299
message_prob,1585,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25463,15.726,-0.286
message_prob,1586,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25448,15.726,-0.299
message_prob,1587,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25443,15.726,-0.276
message_prob,1588,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25426000000000004,15.726,-0.278
message_prob,1589,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.0,0.561941251596424,0.0,0.0,0.25433000000000006,15.726,-0.251
message_prob,1590,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25385,15.726,-0.301
message_prob,1591,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25395,15.726,-0.265
message_prob,1592,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25409,15.726,-0.294
message_prob,1593,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25406,15.726,-0.276
message_prob,1594,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25381,15.726,-0.276
message_prob,1595,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25389,15.726,-0.264
message_prob,1596,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25428,15.726,-0.259
message_prob,1597,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25459,15.726,-0.222
message_prob,1598,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25506,15.726,-0.27
message_prob,1599,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25425000000000003,15.726,-0.329
message_prob,1600,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25429999999999997,15.726,-0.282
message_prob,1601,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25388,15.726,-0.287
message_prob,1602,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25365000000000004,15.726,-0.281
message_prob,1603,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25314,15.726,-0.313
message_prob,1604,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25339,15.726,-0.274
message_prob,1605,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25392,15.726,-0.218
message_prob,1606,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25437,15.726,-0.221
message_prob,1607,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.254,15.726,-0.297
message_prob,1608,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.2542,15.726,-0.27
message_prob,1609,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25412,15.726,-0.281
message_prob,1610,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25398,15.726,-0.278
message_prob,1611,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25429999999999997,15.726,-0.262
message_prob,1612,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25440999999999997,15.726,-0.272
message_prob,1613,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,43.8,0.5593869731800766,0.0,0.0,0.25399,15.726,-0.275
message_prob,1614,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.2541,15.726,-0.272
message_prob,1615,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25455,15.726,-0.25
message_prob,1616,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25478,15.726,-0.262
message_prob,1617,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25481000000000004,15.726,-0.266
message_prob,1618,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25498,15.726,-0.277
message_prob,1619,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25514,15.726,-0.263
message_prob,1620,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.2553,15.726,-0.225
message_prob,1621,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25507,15.726,-0.264
message_prob,1622,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25525000000000003,15.726,-0.277
message_prob,1623,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25562,15.726,-0.257
message_prob,1624,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25543,15.726,-0.27
message_prob,1625,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25543000000000005,15.726,-0.264
message_prob,1626,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25575000000000003,15.726,-0.239
message_prob,1627,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25581,15.726,-0.281
message_prob,1628,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25592,15.726,-0.282
message_prob,1629,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.256,15.726,-0.262
message_prob,1630,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25560000000000005,15.726,-0.287
message_prob,1631,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25559,15.726,-0.297
message_prob,1632,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25550999999999996,15.726,-0.265
message_prob,1633,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25547000000000003,15.726,-0.287
message_prob,1634,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.0,0.6130268199233717,0.0,0.0,0.25577,15.726,-0.269
message_prob,1635,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25594,15.726,-0.269
message_prob,1636,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.2561,15.726,-0.283
message_prob,1637,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25612,15.726,-0.274
message_prob,1638,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25654,15.726,-0.236
message_prob,1639,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25637,15.726,-0.268
message_prob,1640,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25675000000000003,15.726,-0.263
message_prob,1641,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.2566,15.726,-0.28
message_prob,1642,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25664000000000003,15.726,-0.29
message_prob,1643,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25645,15.726,-0.295
message_prob,1644,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25666,15.726,-0.255
message_prob,1645,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.1,0.6143039591315453,0.0,0.0,0.25624,15.726,-0.306
message_prob,1646,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25593,15.726,-0.29
message_prob,1647,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25576,15.726,-0.239
message_prob,1648,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25579,15.726,-0.267
message_prob,1649,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25643,15.726,-0.265
message_prob,1650,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25623999999999997,15.726,-0.301
message_prob,1651,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25638,15.726,-0.273
message_prob,1652,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25649,15.726,-0.27
message_prob,1653,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25675000000000003,15.726,-0.287
message_prob,1654,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.25666999999999995,15.726,-0.282
message_prob,1655,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25625,15.726,-0.26
message_prob,1656,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25545,15.726,-0.301
message_prob,1657,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25601,15.726,-0.241
message_prob,1658,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25593000000000005,15.726,-0.278
message_prob,1659,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25584,15.726,-0.29
message_prob,1660,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25577,15.726,-0.285
message_prob,1661,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25559,15.726,-0.28
message_prob,1662,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.2557,15.726,-0.261
message_prob,1663,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.256,15.726,-0.245
message_prob,1664,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25581000000000004,15.726,-0.291
message_prob,1665,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.25551,15.726,-0.28
message_prob,1666,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.2556,15.726,-0.253
message_prob,1667,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.1,0.6143039591315453,0.0,0.0,0.25551,15.726,-0.275
message_prob,1668,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25569,15.726,-0.259
message_prob,1669,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25561,15.726,-0.271
message_prob,1670,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25525000000000003,15.726,-0.261
message_prob,1671,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25515,15.726,-0.274
message_prob,1672,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25529,15.726,-0.263
message_prob,1673,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.25551999999999997,15.726,-0.234
message_prob,1674,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25528,15.726,-0.294
message_prob,1675,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25532,15.726,-0.26
message_prob,1676,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.1,0.6143039591315453,0.0,0.0,0.25476,15.726,-0.295
message_prob,1677,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25489,15.726,-0.268
message_prob,1678,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25482000000000005,15.726,-0.289
message_prob,1679,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.0,0.574712643678161,0.0,0.0,0.25485,15.726,-0.259
message_prob,1680,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25508,15.726,-0.264
message_prob,1681,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.2553,15.726,-0.275
message_prob,1682,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25509,15.726,-0.286
message_prob,1683,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25555999999999995,15.726,-0.24
message_prob,1684,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.25,0.6162196679438059,0.0,0.0,0.2557,15.726,-0.255
message_prob,1685,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25581,15.726,-0.258
message_prob,1686,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25608000000000003,15.726,-0.256
message_prob,1687,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25621,15.726,-0.261
message_prob,1688,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25573999999999997,15.726,-0.283
message_prob,1689,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25561,15.726,-0.281
message_prob,1690,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25531,15.726,-0.293
message_prob,1691,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25529,15.726,-0.282
message_prob,1692,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.2553,15.726,-0.289
message_prob,1693,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25546,15.726,-0.279
message_prob,1694,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25541,15.726,-0.26
message_prob,1695,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.2556,15.726,-0.287
message_prob,1696,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25583,15.726,-0.267
message_prob,1697,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25553000000000003,15.726,-0.269
message_prob,1698,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25586000000000003,15.726,-0.234
message_prob,1699,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25584,15.726,-0.267
message_prob,1700,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.0,0.6130268199233717,0.0,0.0,0.2562,15.726,-0.265
message_prob,1701,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25639,15.726,-0.254
message_prob,1702,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25627,15.726,-0.282
message_prob,1703,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25634999999999997,15.726,-0.279
message_prob,1704,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25702,15.726,-0.215
message_prob,1705,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25693,15.726,-0.269
message_prob,1706,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25727999999999995,15.726,-0.266
message_prob,1707,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25693,15.726,-0.276
message_prob,1708,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25689999999999996,15.726,-0.281
message_prob,1709,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25709,15.726,-0.271
message_prob,1710,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25718,15.726,-0.276
message_prob,1711,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25715,15.726,-0.283
message_prob,1712,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.95,0.6123882503192849,0.0,0.0,0.25715,15.726,-0.261
message_prob,1713,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25669000000000003,15.726,-0.291
message_prob,1714,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25682,15.726,-0.278
message_prob,1715,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25722,15.726,-0.24
message_prob,1716,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25726000000000004,15.726,-0.249
message_prob,1717,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25745999999999997,15.726,-0.255
message_prob,1718,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25730000000000003,15.726,-0.275
message_prob,1719,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25702,15.726,-0.299
message_prob,1720,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25675000000000003,15.726,-0.288
message_prob,1721,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.7,0.5708812260536399,0.0,0.0,0.25666999999999995,15.726,-0.282
message_prob,1722,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25703,15.726,-0.227
message_prob,1723,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25664000000000003,15.726,-0.273
message_prob,1724,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.25,0.5779054916985952,0.0,0.0,0.25681,15.726,-0.277
message_prob,1725,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25666,15.726,-0.275
message_prob,1726,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25711,15.726,-0.25
message_prob,1727,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25739999999999996,15.726,-0.239
message_prob,1728,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25789,15.726,-0.24
message_prob,1729,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25765,15.726,-0.283
message_prob,1730,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25772,15.726,-0.257
message_prob,1731,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25807,15.726,-0.24
message_prob,1732,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25789,15.726,-0.304
message_prob,1733,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25737000000000004,15.726,-0.292
message_prob,1734,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25732,15.726,-0.26
message_prob,1735,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25711,15.726,-0.279
message_prob,1736,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25703,15.726,-0.264
message_prob,1737,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25697000000000003,15.726,-0.267
message_prob,1738,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25726000000000004,15.726,-0.254
message_prob,1739,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25722,15.726,-0.285
message_prob,1740,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.25,0.603448275862069,0.0,0.0,0.25752,15.726,-0.263
message_prob,1741,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25778,15.726,-0.256
message_prob,1742,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25803,15.726,-0.264
message_prob,1743,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.25803,15.726,-0.279
message_prob,1744,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25794999999999996,15.726,-0.268
message_prob,1745,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25804000000000005,15.726,-0.278
message_prob,1746,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25814000000000004,15.726,-0.257
message_prob,1747,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25806999999999997,15.726,-0.276
message_prob,1748,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25775,15.726,-0.266
message_prob,1749,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25769000000000003,15.726,-0.273
message_prob,1750,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25755,15.726,-0.279
message_prob,1751,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25755,15.726,-0.254
message_prob,1752,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25738,15.726,-0.299
message_prob,1753,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25734,15.726,-0.283
message_prob,1754,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.05,0.6136653895274585,0.0,0.0,0.25672,15.726,-0.277
message_prob,1755,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25671000000000005,15.726,-0.27
message_prob,1756,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25688,15.726,-0.249
message_prob,1757,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25709,15.726,-0.255
message_prob,1758,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25703000000000004,15.726,-0.287
message_prob,1759,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25720000000000004,15.726,-0.254
message_prob,1760,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.2575,15.726,-0.246
message_prob,1761,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25762,15.726,-0.271
message_prob,1762,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25788,15.726,-0.235
message_prob,1763,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25821,15.726,-0.258
message_prob,1764,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25841000000000003,15.726,-0.258
message_prob,1765,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25816,15.726,-0.265
message_prob,1766,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.2579,15.726,-0.275
message_prob,1767,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25782,15.726,-0.263
message_prob,1768,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25791000000000003,15.726,-0.266
message_prob,1769,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.2,0.5644955300127714,0.0,0.0,0.25823,15.726,-0.267
message_prob,1770,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25845,15.726,-0.266
message_prob,1771,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25875,15.726,-0.252
message_prob,1772,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25811,15.726,-0.291
message_prob,1773,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25823999999999997,15.726,-0.26
message_prob,1774,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25833,15.726,-0.268
message_prob,1775,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25848,15.726,-0.26
message_prob,1776,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25841000000000003,15.726,-0.257
message_prob,1777,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25799000000000005,15.726,-0.281
message_prob,1778,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25786,15.726,-0.253
message_prob,1779,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25795999999999997,15.726,-0.273
message_prob,1780,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.2581,15.726,-0.243
message_prob,1781,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.6,0.5696040868454662,0.0,0.0,0.25759,15.726,-0.291
message_prob,1782,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25817,15.726,-0.246
message_prob,1783,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25855,15.726,-0.254
message_prob,1784,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25818,15.726,-0.297
message_prob,1785,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25851,15.726,-0.246
message_prob,1786,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.2582,15.726,-0.295
message_prob,1787,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.2579,15.726,-0.297
message_prob,1788,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25774,15.726,-0.27
message_prob,1789,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25804,15.726,-0.255
message_prob,1790,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25782,15.726,-0.285
message_prob,1791,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25777,15.726,-0.261
message_prob,1792,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25805,15.726,-0.236
message_prob,1793,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.2584,15.726,-0.244
message_prob,1794,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25802,15.726,-0.306
message_prob,1795,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.2584,15.726,-0.24
message_prob,1796,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25859,15.726,-0.238
message_prob,1797,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.15,0.6149425287356322,0.0,0.0,0.25865000000000005,15.726,-0.27
message_prob,1798,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,43.9,0.5606641123882503,0.0,0.0,0.25859000000000004,15.726,-0.272
message_prob,1799,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.25852,15.726,-0.28
message_prob,1800,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.2586,15.726,-0.271
message_prob,1801,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25844,15.726,-0.27
message_prob,1802,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25903000000000004,15.726,-0.24
message_prob,1803,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25892000000000004,15.726,-0.294
message_prob,1804,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.35,0.566411238825032,0.0,0.0,0.259,15.726,-0.269
message_prob,1805,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25892,15.726,-0.278
message_prob,1806,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.3,0.565772669220945,0.0,0.0,0.25866,15.726,-0.275
message_prob,1807,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25814,15.726,-0.307
message_prob,1808,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25827,15.726,-0.274
message_prob,1809,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.5,0.6194125159642401,0.0,0.0,0.25794,15.726,-0.287
message_prob,1810,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25785,15.726,-0.255
message_prob,1811,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25776,15.726,-0.28
message_prob,1812,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.1,0.5759897828863346,0.0,0.0,0.25747000000000003,15.726,-0.264
message_prob,1813,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25761,15.726,-0.244
message_prob,1814,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25752,15.726,-0.267
message_prob,1815,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25742,15.726,-0.275
message_prob,1816,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.2576,15.726,-0.257
message_prob,1817,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25735,15.726,-0.288
message_prob,1818,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25736000000000003,15.726,-0.265
message_prob,1819,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25738,15.726,-0.265
message_prob,1820,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25751,15.726,-0.253
message_prob,1821,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.2572,15.726,-0.283
message_prob,1822,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25768,15.726,-0.243
message_prob,1823,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25774,15.726,-0.254
message_prob,1824,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25762,15.726,-0.28
message_prob,1825,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.5,0.5810983397190294,0.0,0.0,0.25749,15.726,-0.273
message_prob,1826,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25719000000000003,15.726,-0.287
message_prob,1827,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25733,15.726,-0.267
message_prob,1828,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25705,15.726,-0.281
message_prob,1829,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25762,15.726,-0.216
message_prob,1830,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25724,15.726,-0.281
message_prob,1831,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25726,15.726,-0.289
message_prob,1832,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25721,15.726,-0.251
message_prob,1833,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.75,0.5715197956577267,0.0,0.0,0.25702,15.726,-0.273
message_prob,1834,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25740999999999997,15.726,-0.258
message_prob,1835,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25739,15.726,-0.248
message_prob,1836,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.2574,15.726,-0.294
message_prob,1837,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.9,0.611749680715198,0.0,0.0,0.2574,15.726,-0.297
message_prob,1838,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25751999999999997,15.726,-0.258
message_prob,1839,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25716,15.726,-0.291
message_prob,1840,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25704,15.726,-0.297
message_prob,1841,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25691,15.726,-0.274
message_prob,1842,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25651,15.726,-0.276
message_prob,1843,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25598,15.726,-0.297
message_prob,1844,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25633,15.726,-0.271
message_prob,1845,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25601,15.726,-0.272
message_prob,1846,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.25558000000000003,15.726,-0.281
message_prob,1847,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25538,15.726,-0.29
message_prob,1848,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25548000000000004,15.726,-0.262
message_prob,1849,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.2,0.5772669220945084,0.0,0.0,0.25577,15.726,-0.251
message_prob,1850,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25612999999999997,15.726,-0.235
message_prob,1851,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25599000000000005,15.726,-0.284
message_prob,1852,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.85,0.5727969348659004,0.0,0.0,0.25543,15.726,-0.296
message_prob,1853,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25578,15.726,-0.259
message_prob,1854,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25584,15.726,-0.263
message_prob,1855,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25581,15.726,-0.281
message_prob,1856,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25588,15.726,-0.268
message_prob,1857,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25623,15.726,-0.272
message_prob,1858,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.55,0.60727969348659,0.0,0.0,0.25614000000000003,15.726,-0.283
message_prob,1859,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25628,15.726,-0.273
message_prob,1860,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25624,15.726,-0.259
message_prob,1861,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25612999999999997,15.726,-0.291
message_prob,1862,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25578,15.726,-0.299
message_prob,1863,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25549,15.726,-0.273
message_prob,1864,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.85,0.6111111111111112,0.0,0.0,0.25519,15.726,-0.297
message_prob,1865,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.95,0.5740740740740742,0.0,0.0,0.25518,15.726,-0.276
message_prob,1866,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.3,0.6040868454661558,0.0,0.0,0.25506,15.726,-0.269
message_prob,1867,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25505,15.726,-0.289
message_prob,1868,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25495,15.726,-0.275
message_prob,1869,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25518,15.726,-0.242
message_prob,1870,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.255,15.726,-0.271
message_prob,1871,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25532,15.726,-0.251
message_prob,1872,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.25538,15.726,-0.237
message_prob,1873,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25538,15.726,-0.254
message_prob,1874,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25517,15.726,-0.301
message_prob,1875,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.4,0.6053639846743295,0.0,0.0,0.25522,15.726,-0.268
message_prob,1876,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25542000000000004,15.726,-0.267
message_prob,1877,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25544,15.726,-0.265
message_prob,1878,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25553000000000003,15.726,-0.272
message_prob,1879,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.2551,15.726,-0.259
message_prob,1880,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25516,15.726,-0.275
message_prob,1881,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25518,15.726,-0.287
message_prob,1882,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25536000000000003,15.726,-0.233
message_prob,1883,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25513,15.726,-0.296
message_prob,1884,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25483,15.726,-0.288
message_prob,1885,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25456,15.726,-0.275
message_prob,1886,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25488,15.726,-0.262
message_prob,1887,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25514,15.726,-0.271
message_prob,1888,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25455,15.726,-0.317
message_prob,1889,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25478,15.726,-0.268
message_prob,1890,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25511,15.726,-0.264
message_prob,1891,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.25,0.5651340996168582,0.0,0.0,0.25500999999999996,15.726,-0.284
message_prob,1892,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.2549,15.726,-0.287
message_prob,1893,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25539,15.726,-0.248
message_prob,1894,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25559,15.726,-0.251
message_prob,1895,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25557,15.726,-0.274
message_prob,1896,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25561999999999996,15.726,-0.276
message_prob,1897,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25584,15.726,-0.268
message_prob,1898,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.2556,15.726,-0.286
message_prob,1899,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.05,0.5881226053639846,0.0,0.0,0.25591,15.726,-0.22
message_prob,1900,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.65,0.6085568326947637,0.0,0.0,0.2555,15.726,-0.276
message_prob,1901,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25572,15.726,-0.262
message_prob,1902,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25592,15.726,-0.276
message_prob,1903,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25577,15.726,-0.274
message_prob,1904,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25588,15.726,-0.252
message_prob,1905,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.2559,15.726,-0.279
message_prob,1906,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25567,15.726,-0.291
message_prob,1907,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25589,15.726,-0.25
message_prob,1908,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.75,0.6098339719029374,0.0,0.0,0.25614000000000003,15.726,-0.258
message_prob,1909,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25614000000000003,15.726,-0.273
message_prob,1910,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.256,15.726,-0.273
message_prob,1911,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25624,15.726,-0.267
message_prob,1912,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25669000000000003,15.726,-0.254
message_prob,1913,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25649,15.726,-0.293
message_prob,1914,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.35,0.6047254150702427,0.0,0.0,0.25667,15.726,-0.279
message_prob,1915,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25686,15.726,-0.257
message_prob,1916,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25663,15.726,-0.292
message_prob,1917,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25676000000000004,15.726,-0.276
message_prob,1918,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25658000000000003,15.726,-0.293
message_prob,1919,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25623,15.726,-0.277
message_prob,1920,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25592000000000004,15.726,-0.302
message_prob,1921,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.45,0.5804597701149425,0.0,0.0,0.25608000000000003,15.726,-0.235
message_prob,1922,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.7,0.5964240102171138,0.0,0.0,0.25572,15.726,-0.273
message_prob,1923,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25549000000000005,15.726,-0.277
message_prob,1924,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25573999999999997,15.726,-0.276
message_prob,1925,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25588,15.726,-0.254
message_prob,1926,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.3,0.578544061302682,0.0,0.0,0.25561,15.726,-0.294
message_prob,1927,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25549,15.726,-0.277
message_prob,1928,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.15,0.5766283524904214,0.0,0.0,0.25546,15.726,-0.275
message_prob,1929,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.0,0.6002554278416348,0.0,0.0,0.25550999999999996,15.726,-0.254
message_prob,1930,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25548,15.726,-0.278
message_prob,1931,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25544,15.726,-0.291
message_prob,1932,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.2549,15.726,-0.287
message_prob,1933,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25512,15.726,-0.274
message_prob,1934,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25508000000000003,15.726,-0.292
message_prob,1935,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.9,0.5862068965517241,0.0,0.0,0.25512999999999997,15.726,-0.27
message_prob,1936,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.2,0.5900383141762453,0.0,0.0,0.25494,15.726,-0.281
message_prob,1937,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.7,0.5836526181353768,0.0,0.0,0.25492000000000004,15.726,-0.273
message_prob,1938,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.8,0.6104725415070242,0.0,0.0,0.25558,15.726,-0.251
message_prob,1939,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.8,0.5721583652618135,0.0,0.0,0.25509,15.726,-0.317
message_prob,1940,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.2,0.6028097062579821,0.0,0.0,0.2551,15.726,-0.263
message_prob,1941,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25529,15.726,-0.265
message_prob,1942,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25545,15.726,-0.271
message_prob,1943,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.85,0.5855683269476374,0.0,0.0,0.25538,15.726,-0.255
message_prob,1944,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.1,0.6015325670498085,0.0,0.0,0.25485,15.726,-0.304
message_prob,1945,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.55,0.5817369093231162,0.0,0.0,0.25506,15.726,-0.253
message_prob,1946,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.45,0.6060025542784164,0.0,0.0,0.25551,15.726,-0.231
message_prob,1947,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25584,15.726,-0.235
message_prob,1948,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25594,15.726,-0.276
message_prob,1949,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.6,0.6079182630906769,0.0,0.0,0.2554,15.726,-0.274
message_prob,1950,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25561,15.726,-0.255
message_prob,1951,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25561,15.726,-0.262
message_prob,1952,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25553000000000003,15.726,-0.284
message_prob,1953,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.4,0.5670498084291188,0.0,0.0,0.25551,15.726,-0.276
message_prob,1954,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25498,15.726,-0.305
message_prob,1955,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25529,15.726,-0.248
message_prob,1956,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25548000000000004,15.726,-0.272
message_prob,1957,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25538,15.726,-0.26
message_prob,1958,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.95,0.586845466155811,0.0,0.0,0.2557,15.726,-0.226
message_prob,1959,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.8,0.5849297573435505,0.0,0.0,0.25591,15.726,-0.252
message_prob,1960,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25629,15.726,-0.235
message_prob,1961,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.8,0.5977011494252873,0.0,0.0,0.25647,15.726,-0.249
message_prob,1962,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.6,0.59514687100894,0.0,0.0,0.25636,15.726,-0.265
message_prob,1963,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25669000000000003,15.726,-0.26
message_prob,1964,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.2563,15.726,-0.318
message_prob,1965,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25615000000000004,15.726,-0.272
message_prob,1966,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.15,0.6021711366538953,0.0,0.0,0.25653000000000004,15.726,-0.254
message_prob,1967,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25647,15.726,-0.282
message_prob,1968,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.5,0.6066411238825032,0.0,0.0,0.25691,15.726,-0.249
message_prob,1969,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25725000000000003,15.726,-0.243
message_prob,1970,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.95,0.599616858237548,0.0,0.0,0.25747,15.726,-0.28
message_prob,1971,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.9,0.598978288633461,0.0,0.0,0.25706,15.726,-0.276
message_prob,1972,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,44.9,0.5734355044699873,0.0,0.0,0.25701,15.726,-0.278
message_prob,1973,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25697,15.726,-0.281
message_prob,1974,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25709,15.726,-0.264
message_prob,1975,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25671000000000005,15.726,-0.292
message_prob,1976,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.65,0.5830140485312899,0.0,0.0,0.25681,15.726,-0.284
message_prob,1977,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25664000000000003,15.726,-0.294
message_prob,1978,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.45,0.5932311621966795,0.0,0.0,0.25683,15.726,-0.256
message_prob,1979,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.75,0.5970625798212005,0.0,0.0,0.25634,15.726,-0.303
message_prob,1980,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.65,0.5957854406130269,0.0,0.0,0.25631000000000004,15.726,-0.281
message_prob,1981,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.0,0.5874840357598978,0.0,0.0,0.25621000000000005,15.726,-0.301
message_prob,1982,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.25,0.5906768837803321,0.0,0.0,0.25634999999999997,15.726,-0.273
message_prob,1983,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.55,0.5945083014048531,0.0,0.0,0.25633,15.726,-0.276
message_prob,1984,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.4,0.5798212005108557,0.0,0.0,0.25672,15.726,-0.253
message_prob,1985,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.7,0.6091954022988506,0.0,0.0,0.25669000000000003,15.726,-0.273
message_prob,1986,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.05,0.5753512132822477,0.0,0.0,0.25689000000000006,15.726,-0.261
message_prob,1987,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.35,0.5919540229885057,0.0,0.0,0.25703,15.726,-0.259
message_prob,1988,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25701,15.726,-0.253
message_prob,1989,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.75,0.5842911877394636,0.0,0.0,0.25785,15.726,-0.233
message_prob,1990,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,47.05,0.6008939974457216,0.0,0.0,0.25766,15.726,-0.282
message_prob,1991,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.85,0.5983397190293742,0.0,0.0,0.25783,15.726,-0.248
message_prob,1992,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.4,0.5925925925925926,0.0,0.0,0.25775000000000003,15.726,-0.279
message_prob,1993,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.35,0.5791826309067689,0.0,0.0,0.25769000000000003,15.726,-0.261
message_prob,1994,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.5,0.5938697318007663,0.0,0.0,0.25765,15.726,-0.308
message_prob,1995,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25744,15.726,-0.274
message_prob,1996,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,45.6,0.5823754789272031,0.0,0.0,0.25718,15.726,-0.257
message_prob,1997,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.15,0.5893997445721584,0.0,0.0,0.25684,15.726,-0.269
message_prob,1998,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.3,0.5913154533844189,0.0,0.0,0.25697,15.726,-0.263
message_prob,1999,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,48.35,0.6174968071519796,0.0,0.0,0.25702,15.726,-0.269
message_prob,2000,0.0,78.3,0.0,0.0,0.0,21.7,36.3,0.0,0.0,1.0,1.0,46.1,0.5887611749680716,0.0,0.0,0.25702,15.726,-0.255


==> data/Ness/primitive.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
primitive,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
primitive,1,21.0,79.0,9.0,12.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,100.0,1.0,0.0,0.0,0.3405,0.3,-0.319
primitive,2,37.9,62.1,24.9,13.0,0.0,0.0,3.2,0.0,0.8959854014598541,0.552007299270073,0.1040145985401459,34.05,0.67025,0.0,0.0,0.3185,0.6795,-0.363
primitive,3,43.38333333333333,56.61666666666667,26.2,17.099999999999998,0.08333333333333333,0.0,5.133333333333334,0.0,0.5988960441582336,0.5017061847939708,0.4011039558417663,61.4,0.6515,0.0,0.0,0.3045,0.8345,-0.391
primitive,4,47.975,52.0,27.175,20.6625,0.1375,0.1,6.9125,0.0,0.6785425101214575,0.4566440110651137,0.3214574898785425,47.75,0.6081194944944944,0.0,0.0,0.3285,1.0295,-0.345
primitive,5,50.489999999999995,49.45,26.130000000000003,24.16,0.2,0.2,8.65,0.0,0.6184971098265897,0.441615786886773,0.3815028901734104,55.4,0.5975176396837719,0.0,0.0,0.3395,1.17,-0.322
primitive,6,52.574999999999996,47.34166666666667,25.46666666666667,26.858333333333334,0.25,0.2,10.291666666666666,0.0,0.6579365079365079,0.42502373774955954,0.342063492063492,49.3,0.5802626957284606,0.0,0.0,0.325,1.3145,-0.348
primitive,7,54.050000000000004,45.84285714285714,24.74285714285714,28.957142857142856,0.35000000000000003,0.25,11.778571428571428,0.0,0.6009538950715421,0.421312647346545,0.3990461049284579,54.1,0.5748474377278677,0.0,0.0,0.337,1.4445,-0.325
primitive,8,55.18125,44.68125,24.225,30.53125,0.425,0.35,13.15,0.0,0.6172741679873217,0.41648929542981167,0.3827258320126783,53.75,0.5704149901995411,0.0,0.0,0.328,1.5855,-0.3435
primitive,9,56.15555555555555,43.65555555555555,23.711111111111112,31.977777777777778,0.4666666666666667,0.6,14.433333333333334,0.0,0.6121970289288506,0.4133019260566269,0.3878029710711493,53.05,0.5663357927640007,0.0,0.0,0.321,1.719,-0.3595
primitive,10,56.879999999999995,42.875,23.36,33.035,0.485,0.75,15.62,0.0,0.582807570977918,0.4136909763531724,0.417192429022082,56.0,0.5661253872911272,0.0,0.0,0.323,1.8465,-0.351
primitive,11,57.26818181818182,42.43181818181818,23.004545454545454,33.75454545454546,0.509090909090909,0.85,16.754545454545454,0.0,0.615699100572363,0.41101915117812376,0.3843008994276369,53.5,0.5637127598213474,0.0,0.0,0.3165,1.9735,-0.3615
primitive,12,57.5375,42.112500000000004,22.679166666666664,34.295833333333334,0.5625,0.9,17.795833333333334,0.0,0.5801652892561984,0.4117537811419303,0.4198347107438016,56.3,0.5640794479324343,0.0,0.0,0.319,2.091,-0.3545
primitive,13,57.896153846153844,41.70384615384615,22.53076923076923,34.75,0.6153846153846154,1.0,18.792307692307695,0.0,0.5948553054662379,0.41124538986437886,0.405144694533762,54.35,0.5629187133983931,0.0,0.0,0.3255,2.229,-0.342
primitive,14,58.06785714285714,41.478571428571435,22.25714285714286,35.13214285714286,0.6785714285714286,1.15,19.75,0.0,0.5505804311774462,0.41397211693281993,0.4494195688225539,57.65,0.5643678680920623,0.0,0.0,0.311,2.3315,-0.371
primitive,15,58.18333333333333,41.3,22.0,35.45,0.7333333333333333,1.4,20.65666666666667,0.0,0.5811036789297659,0.41430039720864753,0.4188963210702341,55.3,0.5641334720177706,0.0,0.0,0.3115,2.4455,-0.3705
primitive,16,58.24375,41.175,21.85625,35.578125,0.809375,1.55,21.49375,0.0,0.5866441251056637,0.41424136456400307,0.4133558748943364,55.6,0.5641722351461673,0.0,0.0,0.313,2.5665,-0.363
primitive,17,58.32058823529412,41.0264705882353,21.7,35.76470588235294,0.8558823529411765,1.8,22.302941176470586,0.0,0.5835432409739715,0.4143716818852987,0.4164567590260285,54.75,0.5637818472874434,0.0,0.0,0.3265,2.6875,-0.3365
primitive,18,58.36388888888889,40.894444444444446,21.591666666666665,35.888888888888886,0.8833333333333333,2.25,23.086111111111112,0.0,0.5820642978003384,0.4145696830138744,0.4179357021996616,54.8,0.5636058452571238,0.0,0.0,0.316,2.8075,-0.359
primitive,19,58.363157894736844,40.810526315789474,21.426315789473687,36.01842105263158,0.9184210526315789,2.35,23.83157894736842,0.0,0.5681233933161953,0.41548057373334446,0.4318766066838046,56.1,0.5641792622461781,0.0,0.0,0.3055,2.913,-0.3685
primitive,20,58.370000000000005,40.714999999999996,21.302500000000002,36.1275,0.9400000000000001,2.6,24.5375,0.0,0.5974358974358975,0.4148347501748823,0.4025641025641026,54.4,0.5638963771626166,0.0,0.0,0.316,3.038,-0.3495
primitive,21,58.285714285714285,40.71190476190476,21.2,36.12380952380953,0.9619047619047618,2.75,25.204761904761902,0.0,0.5874558303886925,0.4147256749099502,0.4125441696113074,55.05,0.5639997324427907,0.0,0.0,0.291,3.158,-0.395
primitive,22,58.24545454545455,40.65909090909091,21.150000000000002,36.12045454545454,0.975,3.05,25.84090909090909,0.0,0.5923344947735192,0.4144047581061562,0.4076655052264808,55.05,0.5641733111101784,0.0,0.0,0.31,3.293,-0.3585
primitive,23,58.130434782608695,40.68043478260869,21.032608695652176,36.11304347826087,0.9847826086956522,3.25,26.441304347826087,0.0,0.5791366906474821,0.41468556468208495,0.420863309352518,54.95,0.5643378913371597,0.0,0.0,0.3035,3.41,-0.3665
primitive,24,57.99583333333334,40.725,20.910416666666666,36.09166666666667,0.99375,3.35,27.037499999999998,0.0,0.5828779599271403,0.4147870844900339,0.4171220400728597,55.45,0.5647287961493099,0.0,0.0,0.3165,3.5175,-0.3365
primitive,25,57.906000000000006,40.727999999999994,20.881999999999998,36.022,1.002,3.45,27.612,0.0,0.5766816143497757,0.4151283365364415,0.4233183856502242,55.4,0.5650914827290238,0.0,0.0,0.3035,3.644,-0.3615
primitive,26,57.77307692307692,40.77307692307692,20.817307692307693,35.948076923076925,1.0076923076923077,3.65,28.18653846153846,0.0,0.5849403122130394,0.41512569619992296,0.4150596877869605,55.0,0.5653124063005612,0.0,0.0,0.303,3.7545,-0.3635
primitive,27,57.63148148148148,40.82592592592592,20.74814814814815,35.87222222222222,1.011111111111111,3.85,28.75740740740741,0.0,0.5987025023169601,0.4146135406992977,0.4012974976830398,54.2,0.5652527819228339,0.0,0.0,0.315,3.875,-0.3375
primitive,28,57.49107142857143,40.88214285714286,20.698214285714283,35.775,1.0178571428571428,3.9,29.30892857142857,0.0,0.5409683426443203,0.4161999020084542,0.4590316573556797,57.2,0.5663228011205504,0.0,0.0,0.303,3.99,-0.3565
primitive,29,57.33275862068966,40.95862068965517,20.625862068965517,35.682758620689654,1.0241379310344827,4.0,29.862068965517242,0.0,0.5737240075614367,0.41654735340259585,0.4262759924385633,55.65,0.5667836528060487,0.0,0.0,0.2995,4.0985,-0.364
primitive,30,57.165,41.044999999999995,20.535,35.60166666666667,1.0283333333333333,4.15,30.4,0.0,0.575525812619503,0.41681158120185924,0.4244741873804971,55.15,0.567070137549064,0.0,0.0,0.3055,4.2075,-0.352
primitive,31,57.05483870967742,41.07419354838709,20.516129032258064,35.512903225806454,1.0258064516129033,4.3,30.924193548387095,0.0,0.5916279069767442,0.4165393396477107,0.4083720930232558,55.5,0.5674852074370049,0.0,0.0,0.332,4.3345,-0.2975
primitive,32,56.9546875,41.0921875,20.5265625,35.40625,1.021875,4.5,31.4296875,0.0,0.5812441968430826,0.41660860413237344,0.4187558031569173,54.55,0.5676014255946509,0.0,0.0,0.288,4.4655,-0.385
primitive,33,56.803030303030305,41.16212121212121,20.472727272727273,35.31060606060606,1.0196969696969695,4.65,31.919696969696968,0.0,0.6015399422521656,0.4160586481813268,0.3984600577478344,54.8,0.5678172823487307,0.0,0.0,0.3225,4.5795,-0.313
primitive,34,56.66617647058824,41.21911764705882,20.445588235294117,35.192647058823525,1.0279411764705884,4.75,32.40294117647059,0.0,0.5810162991371045,0.41614467914254943,0.4189837008628955,53.9,0.5677602818411759,0.0,0.0,0.299,4.6955,-0.3575
primitive,35,56.559999999999995,41.245714285714286,20.42285714285714,35.09857142857143,1.0385714285714287,4.9,32.879999999999995,0.0,0.5656279508970726,0.41666546114141734,0.4343720491029273,54.7,0.5679723885549821,0.0,0.0,0.3055,4.809,-0.3445
primitive,36,56.40555555555555,41.32083333333333,20.359722222222224,34.99583333333333,1.0499999999999998,5.05,33.34861111111111,0.0,0.5754901960784314,0.41688335955197714,0.4245098039215686,55.65,0.5684758762697748,0.0,0.0,0.3085,4.9195,-0.337
primitive,37,56.24054054054054,41.40405405405406,20.28918918918919,34.894594594594594,1.0567567567567568,5.3,33.8054054054054,0.0,0.5904572564612326,0.416684964524593,0.4095427435387674,54.65,0.5687085697020224,0.0,0.0,0.3095,5.0385,-0.3355
primitive,38,56.07631578947369,41.48684210526316,20.21578947368421,34.79210526315789,1.068421052631579,5.45,34.24342105263158,0.0,0.586,0.41661430756341955,0.414,54.3,0.5688556945133653,0.0,0.0,0.3045,5.151,-0.341
primitive,39,55.89871794871795,41.58205128205128,20.125641025641023,34.68846153846154,1.0846153846153845,5.65,34.67564102564102,0.0,0.5798575788402849,0.4167047720146066,0.4201424211597152,54.5,0.5690808423460841,0.0,0.0,0.301,5.2605,-0.3475
primitive,40,55.754999999999995,41.6425,20.080000000000002,34.572500000000005,1.1025,5.85,35.1,0.0,0.6031904287138584,0.416207391996395,0.3968095712861416,53.45,0.5690465987701724,0.0,0.0,0.3005,5.381,-0.3465
primitive,41,55.62439024390244,41.69146341463414,20.01829268292683,34.47682926829268,1.1292682926829267,5.95,35.5219512195122,0.0,0.5575396825396826,0.4168477072516127,0.4424603174603174,54.9,0.5694047806883697,0.0,0.0,0.2905,5.489,-0.3625
primitive,42,55.474999999999994,41.75476190476191,19.939285714285717,34.37857142857143,1.1571428571428573,6.3,35.94166666666666,0.0,0.5724417426545086,0.4171027203490859,0.4275582573454914,55.95,0.5700646302715126,0.0,0.0,0.3155,5.591,-0.3165
primitive,43,55.3093023255814,41.83372093023256,19.873255813953488,34.2546511627907,1.1813953488372093,6.5,36.358139534883726,0.0,0.5749741468459152,0.41728697925152775,0.4250258531540848,52.85,0.5699524444910408,0.0,0.0,0.2935,5.6955,-0.354
primitive,44,55.13863636363636,41.913636363636364,19.803409090909092,34.12954545454546,1.205681818181818,6.85,36.77840909090909,0.0,0.5815899581589958,0.41731250340128856,0.4184100418410041,55.55,0.5705523883244619,0.0,0.0,0.294,5.799,-0.354
primitive,45,54.98666666666667,41.97555555555556,19.78111111111111,33.97333333333333,1.2322222222222223,7.0,37.19444444444444,0.0,0.567287784679089,0.41765471922172465,0.432712215320911,53.6,0.5706810927177295,0.0,0.0,0.296,5.908,-0.3425
primitive,46,54.79782608695652,42.06847826086957,19.706521739130434,33.84891304347826,1.242391304347826,7.45,37.6,0.0,0.5561555075593952,0.41822406211778723,0.4438444924406047,56.65,0.5715815378047504,0.0,0.0,0.315,6.0025,-0.309
primitive,47,54.60425531914894,42.16702127659574,19.638297872340427,33.72127659574468,1.2446808510638299,7.6,38.001063829787235,0.0,0.5645514223194749,0.41859054117231353,0.4354485776805251,54.5,0.571969735720114,0.0,0.0,0.292,6.104,-0.3445
primitive,48,54.44375,42.23645833333333,19.575,33.62083333333333,1.2479166666666666,7.6,38.39479166666667,0.0,0.5362473347547975,0.41953141875716543,0.4637526652452025,56.5,0.5727926966732754,0.0,0.0,0.2965,6.203,-0.331
primitive,49,54.285714285714285,42.303061224489795,19.50408163265306,33.525510204081634,1.2561224489795917,7.8,38.78163265306122,0.0,0.5802997858672376,0.41953486356074904,0.4197002141327623,53.85,0.5730225681520315,0.0,0.0,0.302,6.2925,-0.324
primitive,50,54.141999999999996,42.355,19.458,33.417,1.2670000000000001,8.0,39.162,0.0,0.564755838641189,0.41984904951671026,0.435244161358811,54.9,0.5734968993976866,0.0,0.0,0.292,6.396,-0.342
primitive,51,54.672,41.662,19.621,33.747,1.304,8.15,40.328,0.0,0.5505263157894736,0.40883852320092084,0.4494736842105263,54.65,0.5653967360879423,0.0,0.0,0.308,6.498,-0.307
primitive,52,54.501,41.666,19.128,34.028,1.345,8.35,41.373999999999995,0.0,0.5805405405405406,0.4151474204193071,0.4194594594594594,54.55,0.5704907186302228,0.0,0.0,0.2855,6.5985,-0.3515
primitive,53,54.325,41.67100000000001,18.87,34.073,1.382,8.55,42.378,0.0,0.579582875960483,0.4155336837832621,0.420417124039517,52.8,0.5697580122332845,0.0,0.0,0.2965,6.696,-0.3275
primitive,54,53.993,41.826,18.593,33.988,1.4120000000000001,8.95,43.330999999999996,0.0,0.5603543743078627,0.417897446499534,0.4396456256921373,54.35,0.57213694800596,0.0,0.0,0.298,6.8,-0.3265
primitive,55,53.683,41.952,18.496000000000002,33.760999999999996,1.426,9.4,44.224,0.0,0.5571587125416205,0.4191242144452334,0.4428412874583796,54.15,0.5729883859812483,0.0,0.0,0.277,6.907,-0.3655
primitive,56,53.333,42.114,18.384,33.512,1.4369999999999998,9.6,45.06100000000001,0.0,0.5692307692307692,0.4208983292193482,0.4307692307692308,54.25,0.5751108388515909,0.0,0.0,0.282,7.006,-0.346
primitive,57,53.003,42.255,18.315,33.249,1.439,9.7,45.857000000000006,0.0,0.5700431034482759,0.42151654505181346,0.4299568965517241,51.3,0.5756258473029517,0.0,0.0,0.282,7.112,-0.342
primitive,58,52.628,42.443000000000005,18.209,32.978,1.4409999999999998,9.7,46.62,0.0,0.5422773393461104,0.42301648162463773,0.4577226606538895,55.9,0.577219042533879,0.0,0.0,0.2855,7.201,-0.332
primitive,59,52.22599999999999,42.660999999999994,18.123,32.659,1.444,9.8,47.349,0.0,0.5667046750285063,0.4239263287026446,0.4332953249714937,53.9,0.5784962177804807,0.0,0.0,0.305,7.2975,-0.295
primitive,60,51.84,42.864,18.042,32.348,1.45,9.9,48.054,0.0,0.5895691609977324,0.4237910969022483,0.4104308390022675,53.05,0.5789873876812626,0.0,0.0,0.2905,7.399,-0.323
primitive,61,51.48400000000001,43.036,17.976000000000003,32.051,1.457,10.05,48.72599999999999,0.0,0.5501730103806228,0.4251016187060831,0.4498269896193771,54.1,0.5802245629259845,0.0,0.0,0.3135,7.499,-0.277
primitive,62,51.146,43.188,17.924,31.767000000000003,1.455,10.2,49.38399999999999,0.0,0.576834862385321,0.42516822724350073,0.4231651376146789,53.4,0.5807553983512708,0.0,0.0,0.2985,7.5995,-0.3055
primitive,63,50.775999999999996,43.37,17.846,31.482,1.4480000000000002,10.4,50.01599999999999,0.0,0.5743707093821511,0.4255779191651824,0.425629290617849,53.35,0.5816840825143299,0.0,0.0,0.286,7.7005,-0.33
primitive,64,50.44,43.519000000000005,17.804,31.202,1.4340000000000002,10.5,50.625,0.0,0.5505747126436782,0.42557803353585777,0.4494252873563218,54.75,0.5822545818036431,0.0,0.0,0.291,7.7985,-0.316
primitive,65,50.105,43.67,17.762,30.924,1.419,10.6,51.213,0.0,0.5528455284552846,0.4261431965453474,0.4471544715447154,53.5,0.5830062233535748,0.0,0.0,0.296,7.8965,-0.305
primitive,66,49.773999999999994,43.818999999999996,17.711,30.668000000000003,1.395,10.65,51.79599999999999,0.0,0.5516431924882629,0.4268432151976954,0.448356807511737,54.0,0.5837984468581873,0.0,0.0,0.2945,7.995,-0.306
primitive,67,49.41700000000001,43.999,17.653,30.386,1.3780000000000001,10.65,52.365,0.0,0.5707434052757794,0.4270992119116592,0.4292565947242206,53.55,0.5846343036970678,0.0,0.0,0.2945,8.0885,-0.3045
primitive,68,49.06799999999999,44.179,17.565,30.136,1.367,10.7,52.915,0.0,0.539015606242497,0.42796018574281613,0.460984393757503,54.85,0.5857064619727155,0.0,0.0,0.282,8.181,-0.3305
primitive,69,48.763999999999996,44.313,17.52,29.889,1.355,10.85,53.449,0.0,0.563151796060255,0.4280596176879349,0.436848203939745,53.0,0.5861065195225569,0.0,0.0,0.277,8.28,-0.342
primitive,70,48.431,44.480999999999995,17.469,29.614,1.348,10.85,53.975,0.0,0.5352449223416965,0.4293034371898189,0.4647550776583035,55.35,0.5873533625679284,0.0,0.0,0.3035,8.376,-0.2845
primitive,71,48.108999999999995,44.63700000000001,17.4,29.371000000000002,1.3379999999999999,11.05,54.498999999999995,0.0,0.562962962962963,0.4297932945383334,0.437037037037037,52.2,0.5877689566670367,0.0,0.0,0.2815,8.4585,-0.3325
primitive,72,47.782,44.803000000000004,17.314,29.136999999999997,1.331,11.1,55.015,0.0,0.531059683313033,0.43101879076754324,0.4689403166869671,55.05,0.5887972893167911,0.0,0.0,0.2755,8.5495,-0.3395
primitive,73,47.495,44.93,17.268,28.902,1.325,11.25,55.525,0.0,0.5490909090909091,0.4316197063986747,0.4509090909090909,53.7,0.5895395246408804,0.0,0.0,0.291,8.644,-0.31
primitive,74,47.232,45.033,17.224,28.69,1.318,11.35,56.018,0.0,0.5365269461077844,0.43254672667506183,0.4634730538922155,53.3,0.5900899491991726,0.0,0.0,0.2985,8.73,-0.2925
primitive,75,46.961999999999996,45.144000000000005,17.157,28.49,1.315,11.4,56.505,0.0,0.5514792899408284,0.43305077316324075,0.4485207100591716,53.65,0.590724639467142,0.0,0.0,0.278,8.825,-0.3315
primitive,76,46.71,45.238,17.092,28.302999999999997,1.315,11.55,56.973,0.0,0.5495818399044206,0.433757942609413,0.4504181600955794,54.05,0.5915295236763345,0.0,0.0,0.2915,8.9155,-0.306
primitive,77,46.445,45.342,17.022,28.111,1.3120000000000003,11.9,57.425,0.0,0.5442260442260441,0.4348474717712314,0.4557739557739558,53.45,0.5923894114203119,0.0,0.0,0.274,9.0,-0.3435
primitive,78,46.176,45.449000000000005,16.93,27.939,1.307,12.0,57.867,0.0,0.5279503105590062,0.43510783241293766,0.4720496894409938,55.35,0.5930646904856794,0.0,0.0,0.2905,9.0865,-0.302
primitive,79,45.943000000000005,45.52,16.868,27.769000000000002,1.306,12.1,58.288999999999994,0.0,0.5745454545454546,0.4350914034732573,0.4254545454545455,51.7,0.5932343079487056,0.0,0.0,0.2915,9.182,-0.299
primitive,80,45.687000000000005,45.613,16.804000000000002,27.579,1.304,12.3,58.70399999999999,0.0,0.5113924050632911,0.4363740716243816,0.4886075949367088,54.85,0.5942352959281894,0.0,0.0,0.29,9.2625,-0.303
primitive,81,45.43200000000001,45.705,16.719,27.408999999999995,1.304,12.45,59.11,0.0,0.5853658536585366,0.4364993126907457,0.4146341463414634,52.0,0.5945154761744973,0.0,0.0,0.2955,9.3635,-0.289
primitive,82,45.178999999999995,45.798,16.625999999999998,27.245,1.3079999999999998,12.5,59.511,0.0,0.5303398058252428,0.43751740051110255,0.4696601941747573,53.5,0.5953199638334352,0.0,0.0,0.277,9.4555,-0.3225
primitive,83,44.956,45.861999999999995,16.572,27.072,1.3119999999999998,12.6,59.90700000000001,0.0,0.5441176470588236,0.4386658464149694,0.4558823529411764,54.45,0.5962854240972592,0.0,0.0,0.2805,9.5495,-0.316
primitive,84,44.715999999999994,45.94200000000001,16.488,26.918000000000003,1.31,12.75,60.29200000000001,0.0,0.5491905354919054,0.4393023616878734,0.4508094645080946,53.1,0.5971397585661955,0.0,0.0,0.2725,9.64,-0.332
primitive,85,44.461999999999996,46.034000000000006,16.406000000000002,26.756,1.3,13.0,60.666,0.0,0.563975155279503,0.4393354176002247,0.4360248447204969,53.65,0.597969411563041,0.0,0.0,0.2685,9.7405,-0.3405
primitive,86,44.243,46.092,16.354,26.599,1.29,13.1,61.02799999999999,0.0,0.5343320848938826,0.4401585798239157,0.4656679151061174,53.05,0.5984568887707773,0.0,0.0,0.2805,9.829,-0.311
primitive,87,44.041,46.13700000000001,16.31,26.442000000000004,1.2890000000000001,13.15,61.382999999999996,0.0,0.5671641791044776,0.44062444137105083,0.4328358208955223,53.1,0.59914315738013,0.0,0.0,0.29,9.9235,-0.29
primitive,88,43.88099999999999,46.141000000000005,16.284,26.316000000000003,1.281,13.25,61.739,0.0,0.5321428571428571,0.4417015842281937,0.4678571428571428,52.4,0.5997378627721203,0.0,0.0,0.269,10.0275,-0.3325
primitive,89,43.690999999999995,46.175,16.232,26.191000000000003,1.268,13.45,62.088,0.0,0.532156368221942,0.44265560844056057,0.467843631778058,54.25,0.6007212398692704,0.0,0.0,0.279,10.102,-0.3135
primitive,90,43.49400000000001,46.22,16.176,26.065,1.253,13.45,62.428000000000004,0.0,0.5347394540942929,0.44402462793295183,0.4652605459057072,52.85,0.6015796117594502,0.0,0.0,0.249,10.1995,-0.3675
primitive,91,43.282,46.278,16.128,25.926,1.2280000000000002,13.65,62.76,0.0,0.5389447236180904,0.44439652711138367,0.4610552763819096,53.55,0.602307981612862,0.0,0.0,0.297,10.2895,-0.2755
primitive,92,43.07200000000001,46.341,16.081,25.787999999999997,1.203,13.65,63.083999999999996,0.0,0.5199485199485199,0.44544639156550353,0.4800514800514801,53.55,0.6027686233509918,0.0,0.0,0.2705,10.376,-0.3225
primitive,93,42.86599999999999,46.402,16.039,25.644000000000002,1.183,13.75,63.4,0.0,0.5492772667542707,0.44596032916733636,0.4507227332457293,53.2,0.6038000424008252,0.0,0.0,0.2895,10.4655,-0.2865
primitive,94,42.681000000000004,46.445,15.991,25.526,1.1640000000000001,13.95,63.70399999999999,0.0,0.5265888456549935,0.44706035141741646,0.4734111543450064,54.0,0.6044238854710047,0.0,0.0,0.2845,10.545,-0.2975
primitive,95,42.47599999999999,46.50599999999999,15.896,25.44,1.14,14.2,63.998000000000005,0.0,0.5427069645203679,0.44755196782059087,0.457293035479632,51.75,0.6049599408135117,0.0,0.0,0.2695,10.628,-0.3265
primitive,96,42.30200000000001,46.542,15.85,25.319000000000003,1.133,14.35,64.292,0.0,0.550531914893617,0.44766443967390646,0.449468085106383,53.25,0.605152235223406,0.0,0.0,0.275,10.7085,-0.311
primitive,97,42.145999999999994,46.56,15.811,25.203999999999997,1.131,14.5,64.575,0.0,0.5448548812664907,0.4480583704949661,0.4551451187335092,52.25,0.6055779206490914,0.0,0.0,0.278,10.8,-0.3035
primitive,98,41.95799999999999,46.607,15.765999999999998,25.065,1.127,14.65,64.855,0.0,0.512,0.448543317190062,0.488,53.55,0.6058968138238722,0.0,0.0,0.2635,10.8815,-0.331
primitive,99,41.784,46.641000000000005,15.758999999999999,24.912,1.1130000000000002,14.8,65.12899999999999,0.0,0.5776315789473684,0.4485966813284594,0.4223684210526315,50.9,0.6061640426487375,0.0,0.0,0.2805,10.981,-0.2955
primitive,100,41.595,46.69,15.726,24.775,1.0939999999999999,15.0,65.395,0.0,0.5338645418326694,0.44921450726462986,0.4661354581673306,52.7,0.6066292600400418,0.0,0.0,0.2805,11.0665,-0.295
primitive,101,41.401,46.74400000000001,15.703000000000001,24.627000000000002,1.071,15.15,65.65599999999999,0.0,0.5621693121693122,0.44898164733703305,0.4378306878306878,51.75,0.6069274198141348,0.0,0.0,0.277,11.157,-0.299
primitive,102,41.205,46.803000000000004,15.671,24.487999999999996,1.046,15.2,65.91,0.0,0.5102880658436214,0.4503866968309714,0.4897119341563786,54.5,0.60787721085676,0.0,0.0,0.2825,11.235,-0.2845
primitive,103,41.038000000000004,46.83599999999999,15.668,24.346999999999998,1.023,15.25,66.15599999999999,0.0,0.5712365591397849,0.4505536231673854,0.428763440860215,50.75,0.6083063184336392,0.0,0.0,0.2785,11.3295,-0.292
primitive,104,40.885,46.861,15.648,24.230999999999998,1.006,15.35,66.39,0.0,0.516,0.45144071065354263,0.484,52.5,0.608771839640093,0.0,0.0,0.261,11.413,-0.3275
primitive,105,40.737,46.888000000000005,15.626999999999999,24.108,1.002,15.45,66.62200000000001,0.0,0.5458167330677292,0.45166755024302047,0.4541832669322709,52.95,0.6093433303133494,0.0,0.0,0.263,11.5065,-0.3225
primitive,106,40.609,46.894,15.639000000000001,23.975,0.995,15.7,66.854,0.0,0.5358056265984654,0.4523360530956665,0.4641943734015345,50.95,0.6094288996558788,0.0,0.0,0.28,11.5975,-0.2905
primitive,107,40.413000000000004,46.968,15.598999999999998,23.826,0.988,15.8,67.089,0.0,0.5122950819672131,0.45349101352528776,0.4877049180327868,52.95,0.6106439705596753,0.0,0.0,0.2565,11.6685,-0.332
primitive,108,40.252,47.006,15.582,23.686999999999998,0.983,15.85,67.321,0.0,0.5550964187327824,0.45323463193755437,0.4449035812672176,51.55,0.6105149492541835,0.0,0.0,0.255,11.7545,-0.333
primitive,109,40.097,47.03900000000001,15.555,23.559,0.983,15.9,67.55199999999999,0.0,0.5346260387811634,0.4538762046625013,0.4653739612188365,51.9,0.610906179206911,0.0,0.0,0.2685,11.835,-0.3055
primitive,110,39.957,47.059000000000005,15.54,23.432,0.985,15.9,67.78099999999999,0.0,0.5714285714285714,0.4542390164538844,0.4285714285714285,50.6,0.6111636682434024,0.0,0.0,0.256,11.928,-0.329
primitive,111,39.847,47.05,15.524,23.342000000000002,0.981,16.0,68.01,0.0,0.5323645970937912,0.45459518471962107,0.4676354029062087,52.2,0.611563334724781,0.0,0.0,0.2765,12.014,-0.29
primitive,112,39.679,47.102,15.467,23.233999999999995,0.978,16.0,68.23100000000001,0.0,0.5355113636363636,0.45542165469460016,0.4644886363636363,52.45,0.612158334194502,0.0,0.0,0.2805,12.083,-0.279
primitive,113,39.515,47.153,15.413,23.124000000000002,0.978,16.05,68.45100000000001,0.0,0.5338028169014084,0.45623301254421506,0.4661971830985915,51.45,0.6125071480611743,0.0,0.0,0.2765,12.163,-0.288
primitive,114,39.329,47.22599999999999,15.344000000000001,23.005,0.98,16.15,68.669,0.0,0.5657894736842105,0.4559287173234044,0.4342105263157895,52.05,0.6126875380232975,0.0,0.0,0.277,12.236,-0.2875
primitive,115,39.178000000000004,47.265,15.323,22.87,0.985,16.2,68.88600000000001,0.0,0.5295774647887325,0.4563940785967355,0.4704225352112676,50.95,0.6128787624684182,0.0,0.0,0.249,12.328,-0.3415
primitive,116,39.028,47.301,15.277999999999999,22.761999999999997,0.988,16.35,69.099,0.0,0.5698005698005698,0.45603093105048936,0.4301994301994302,51.8,0.6131764025608571,0.0,0.0,0.2605,12.4125,-0.32
primitive,117,38.919000000000004,47.295,15.257,22.673000000000002,0.9889999999999999,16.4,69.303,0.0,0.5324137931034483,0.4567975232939359,0.4675862068965517,50.6,0.6132950960489141,0.0,0.0,0.274,12.4995,-0.2895
primitive,118,38.79,47.306999999999995,15.247,22.554000000000002,0.9890000000000001,16.55,69.50399999999999,0.0,0.546875,0.4566403354187858,0.453125,52.05,0.6134851972085226,0.0,0.0,0.2555,12.58,-0.328
primitive,119,38.644,47.337999999999994,15.228,22.425,0.991,16.6,69.706,0.0,0.5202231520223152,0.45749890829954465,0.4797768479776848,52.1,0.6140891290938612,0.0,0.0,0.265,12.674,-0.3055
primitive,120,38.52,47.345,15.189,22.34,0.991,16.7,69.904,0.0,0.544179523141655,0.4573202162835455,0.455820476858345,51.15,0.6139527672019366,0.0,0.0,0.3,12.756,-0.236
primitive,121,38.407999999999994,47.340999999999994,15.155999999999999,22.26,0.992,16.85,70.094,0.0,0.5200573065902578,0.4581783294109997,0.4799426934097421,52.8,0.6149157762096118,0.0,0.0,0.258,12.83,-0.32
primitive,122,38.293,47.336999999999996,15.145,22.156,0.992,17.05,70.282,0.0,0.5552407932011332,0.45769470721323763,0.4447592067988669,51.3,0.6148999712232098,0.0,0.0,0.273,12.916,-0.2895
primitive,123,38.186,47.327,15.141000000000002,22.054000000000002,0.9910000000000001,17.1,70.468,0.0,0.5334261838440111,0.4580080017181755,0.4665738161559888,51.0,0.6151025434721437,0.0,0.0,0.263,12.9985,-0.3045
primitive,124,38.056999999999995,47.340999999999994,15.114,21.951,0.992,17.1,70.65,0.0,0.5495750708215298,0.4577470392239006,0.4504249291784702,51.45,0.6154902720124994,0.0,0.0,0.2705,13.0725,-0.288
primitive,125,37.91,47.370999999999995,15.064,21.861,0.985,17.25,70.826,0.0,0.5243553008595989,0.4582895190055252,0.4756446991404011,52.5,0.6160684842839527,0.0,0.0,0.276,13.154,-0.28
primitive,126,37.786,47.379,15.042,21.766,0.978,17.35,71.001,0.0,0.5694249649368864,0.45789265650487593,0.4305750350631136,51.25,0.6162485840528774,0.0,0.0,0.2505,13.2395,-0.3285
primitive,127,37.708,47.347,15.037,21.695,0.9760000000000001,17.4,71.173,0.0,0.4986413043478261,0.4588043513024403,0.501358695652174,51.8,0.6166570182282176,0.0,0.0,0.264,13.3235,-0.2995
primitive,128,37.602000000000004,47.345,15.03,21.596,0.976,17.4,71.345,0.0,0.5536480686695279,0.45829039614022987,0.4463519313304721,51.25,0.6164866737421951,0.0,0.0,0.2535,13.395,-0.319
primitive,129,37.476,47.35799999999999,15.019,21.491999999999997,0.965,17.75,71.515,0.0,0.5092989985693848,0.4595953252597513,0.4907010014306152,53.3,0.6176837926013574,0.0,0.0,0.268,13.478,-0.297
primitive,130,37.393,47.331,15.023,21.415,0.955,17.8,71.68,0.0,0.5388967468175389,0.4590452384246663,0.4611032531824611,50.3,0.617413683542328,0.0,0.0,0.261,13.5595,-0.3015
primitive,131,37.265,47.349,14.998000000000001,21.319000000000003,0.948,17.95,71.842,0.0,0.495664739884393,0.4608392607001492,0.5043352601156069,52.1,0.61823433064535,0.0,0.0,0.276,13.637,-0.273
primitive,132,37.144,47.35900000000001,14.972999999999999,21.235,0.9359999999999999,18.05,72.00399999999999,0.0,0.5334281650071124,0.46077749351651176,0.4665718349928876,51.0,0.6184523730056743,0.0,0.0,0.2705,13.714,-0.2815
primitive,133,37.003,47.39,14.931999999999999,21.146000000000004,0.925,18.1,72.165,0.0,0.5051851851851852,0.46155614275398454,0.4948148148148148,51.0,0.6184466312264771,0.0,0.0,0.2415,13.788,-0.3375
primitive,134,36.879,47.40599999999999,14.905,21.061,0.9129999999999999,18.15,72.326,0.0,0.5449189985272459,0.4616415734932777,0.455081001472754,51.1,0.618760966800847,0.0,0.0,0.2495,13.8725,-0.321
primitive,135,36.75,47.431999999999995,14.863999999999999,20.979,0.907,18.15,72.486,0.0,0.507396449704142,0.46277314760478494,0.492603550295858,51.6,0.6190360635224923,0.0,0.0,0.263,13.9495,-0.2925
primitive,136,36.625,47.45399999999999,14.817,20.91,0.8980000000000001,18.25,72.645,0.0,0.5192307692307693,0.4630751739180472,0.4807692307692308,51.4,0.6194015509364061,0.0,0.0,0.26,14.026,-0.3005
primitive,137,36.52,47.457,14.799,20.833,0.8880000000000001,18.25,72.804,0.0,0.5364806866952789,0.4636888437662312,0.463519313304721,50.8,0.6196017062183697,0.0,0.0,0.263,14.1215,-0.2915
primitive,138,36.375,47.501,14.769,20.722,0.884,18.3,72.958,0.0,0.5194244604316547,0.4639432117004552,0.4805755395683453,51.45,0.6201158738168445,0.0,0.0,0.2605,14.202,-0.2975
primitive,139,36.283,47.495,14.784,20.616,0.883,18.35,73.109,0.0,0.5378031383737518,0.463830276297419,0.4621968616262482,50.95,0.6200598654990858,0.0,0.0,0.2435,14.289,-0.331
primitive,140,36.178,47.499,14.767999999999999,20.53,0.88,18.5,73.263,0.0,0.5235378031383738,0.46405430931653746,0.4764621968616263,51.05,0.6203748789846769,0.0,0.0,0.2845,14.37,-0.2505
primitive,141,36.061,47.518,14.729000000000001,20.45,0.8819999999999999,18.55,73.415,0.0,0.519882179675994,0.46443556019537935,0.4801178203240059,50.7,0.6204212234157207,0.0,0.0,0.26,14.443,-0.296
primitive,142,35.969,47.51,14.714,20.373,0.882,18.65,73.561,0.0,0.5007299270072992,0.46481993205420374,0.4992700729927007,51.95,0.6207901853703449,0.0,0.0,0.256,14.521,-0.3045
primitive,143,35.883,47.49400000000001,14.697000000000001,20.31,0.8759999999999999,18.85,73.704,0.0,0.5259259259259259,0.4652869588707707,0.4740740740740741,52.4,0.6213683096169093,0.0,0.0,0.262,14.604,-0.2935
primitive,144,35.787,47.488,14.703,20.215999999999998,0.868,19.05,73.839,0.0,0.5214814814814815,0.46538910615424084,0.4785185185185185,49.8,0.6211213583744187,0.0,0.0,0.2785,14.6855,-0.2585
primitive,145,35.693,47.482000000000006,14.723999999999998,20.111,0.858,19.2,73.977,0.0,0.5367316341829085,0.46550861276099004,0.4632683658170914,51.55,0.6218183223015807,0.0,0.0,0.2615,14.7675,-0.2895
primitive,146,35.621,47.455,14.755,20.022000000000002,0.8440000000000001,19.3,74.11,0.0,0.5191176470588235,0.46613689811768594,0.4808823529411765,50.2,0.6218251365820556,0.0,0.0,0.269,14.851,-0.272
primitive,147,35.507999999999996,47.465,14.732999999999999,19.951,0.8240000000000001,19.65,74.246,0.0,0.5085271317829457,0.4668634531073569,0.4914728682170542,51.4,0.6223969404954899,0.0,0.0,0.258,14.9205,-0.298
primitive,148,35.399,47.474000000000004,14.71,19.881999999999998,0.807,19.65,74.382,0.0,0.5132605304212169,0.4668382424989326,0.4867394695787831,50.55,0.6224310618647629,0.0,0.0,0.252,14.994,-0.2995
primitive,149,35.279,47.495,14.669,19.817,0.7929999999999999,19.75,74.517,0.0,0.5296875,0.4677971240778799,0.4703125,51.2,0.6232428296678431,0.0,0.0,0.2555,15.0735,-0.2945
primitive,150,35.16,47.519,14.645999999999999,19.733,0.7810000000000001,19.75,74.652,0.0,0.5220820189274449,0.46803277453598435,0.4779179810725552,50.45,0.6234160383905846,0.0,0.0,0.25,15.1565,-0.3025
primitive,151,35.046,47.54,14.607999999999999,19.663,0.775,19.8,74.78200000000001,0.0,0.5295950155763239,0.4686842604678441,0.470404984423676,50.85,0.6238988399312232,0.0,0.0,0.2615,15.2425,-0.2805
primitive,152,34.965,47.527,14.613,19.588,0.764,19.9,74.913,0.0,0.4953703703703704,0.46898261437730915,0.5046296296296297,51.8,0.6239788990554311,0.0,0.0,0.269,15.326,-0.266
primitive,153,34.895,47.504000000000005,14.615,19.529,0.7509999999999999,19.9,75.043,0.0,0.5474777448071216,0.4694577906639624,0.4525222551928783,48.9,0.6242122357032056,0.0,0.0,0.2525,15.411,-0.296
primitive,154,34.789,47.516999999999996,14.587,19.463,0.7389999999999999,20.0,75.174,0.0,0.4782608695652173,0.4702125732726581,0.5217391304347826,51.65,0.6247207191645168,0.0,0.0,0.259,15.4825,-0.285
primitive,155,34.665,47.549,14.538,19.399,0.728,20.05,75.3,0.0,0.5389507154213037,0.47034989362558655,0.4610492845786963,50.1,0.6247284191277922,0.0,0.0,0.253,15.557,-0.295
primitive,156,34.509,47.61600000000001,14.485999999999999,19.301000000000002,0.722,20.15,75.425,0.0,0.547923322683706,0.4701075397038818,0.4520766773162939,49.85,0.6251265484791635,0.0,0.0,0.258,15.64,-0.2855
primitive,157,34.391999999999996,47.645,14.470999999999998,19.205,0.7160000000000001,20.2,75.548,0.0,0.5365853658536586,0.4696217340261529,0.4634146341463415,50.35,0.6251683989485675,0.0,0.0,0.2515,15.717,-0.2965
primitive,158,34.275999999999996,47.672,14.455,19.114,0.7070000000000001,20.3,75.666,0.0,0.5262295081967213,0.47019907223687407,0.4737704918032787,50.6,0.6256140839333328,0.0,0.0,0.2565,15.7925,-0.287
primitive,159,34.154,47.70399999999999,14.437999999999999,19.021,0.695,20.4,75.783,0.0,0.535,0.4701915930124973,0.465,49.95,0.6258218857246916,0.0,0.0,0.2485,15.8685,-0.302
primitive,160,34.052,47.714,14.421,18.947,0.6839999999999999,20.5,75.896,0.0,0.525,0.4711201644410688,0.475,50.25,0.6264301014606751,0.0,0.0,0.252,15.9535,-0.294
primitive,161,33.922,47.754,14.381000000000002,18.863999999999997,0.677,20.5,76.007,0.0,0.5311004784688994,0.4711454468135666,0.4688995215311005,49.05,0.6263411526736131,0.0,0.0,0.251,16.0295,-0.293
primitive,162,33.858,47.725,14.393999999999998,18.796,0.6679999999999999,20.65,76.117,0.0,0.521875,0.47141817408629394,0.478125,51.15,0.6267453069629281,0.0,0.0,0.2515,16.111,-0.295
primitive,163,33.802,47.687999999999995,14.401999999999997,18.738,0.662,20.7,76.225,0.0,0.5382262996941896,0.47132970443043826,0.4617737003058104,49.9,0.6270731307516332,0.0,0.0,0.257,16.1955,-0.2805
primitive,164,33.751,47.646,14.417,18.678,0.6560000000000001,20.8,76.32900000000001,0.0,0.5308056872037915,0.47202938016004664,0.4691943127962085,50.1,0.6273096190695169,0.0,0.0,0.241,16.2735,-0.313
primitive,165,33.691,47.614,14.397,18.643,0.6509999999999999,20.8,76.432,0.0,0.5523076923076923,0.4715747756096674,0.4476923076923076,48.65,0.6274350680702642,0.0,0.0,0.248,16.3595,-0.296
primitive,166,33.626999999999995,47.58299999999999,14.379000000000001,18.604,0.644,21.1,76.531,0.0,0.5156739811912225,0.4726573073818544,0.4843260188087774,51.65,0.6281426530117451,0.0,0.0,0.248,16.4365,-0.302
primitive,167,33.519,47.596,14.347999999999999,18.53,0.6410000000000001,21.15,76.631,0.0,0.5380875202593193,0.4725438328387369,0.4619124797406807,48.4,0.6283138641721763,0.0,0.0,0.251,16.5065,-0.288
primitive,168,33.466,47.556999999999995,14.335,18.492,0.639,21.15,76.73100000000001,0.0,0.5376344086021506,0.47272864466669395,0.4623655913978494,50.3,0.6285977305512557,0.0,0.0,0.256,16.5875,-0.2765
primitive,169,33.403,47.528,14.312999999999999,18.458,0.632,21.2,76.829,0.0,0.5076452599388379,0.47298020250836353,0.4923547400611621,50.05,0.6288067714403719,0.0,0.0,0.26,16.6645,-0.2695
primitive,170,33.308,47.532,14.268999999999998,18.411,0.628,21.25,76.928,0.0,0.5080906148867314,0.47370198067346203,0.4919093851132686,51.8,0.6296814146309814,0.0,0.0,0.2435,16.728,-0.302
primitive,171,33.237,47.514,14.248,18.36,0.629,21.3,77.02600000000001,0.0,0.5518341307814992,0.4730664441896371,0.4481658692185008,48.45,0.6292940541787744,0.0,0.0,0.2455,16.806,-0.2975
primitive,172,33.131,47.534,14.185,18.313000000000002,0.633,21.35,77.125,0.0,0.4933333333333333,0.47430459338699316,0.5066666666666667,51.25,0.6299575793762466,0.0,0.0,0.248,16.872,-0.292
primitive,173,33.0,47.575,14.123,18.245,0.632,21.6,77.223,0.0,0.545144804088586,0.4740702209821017,0.454855195911414,48.85,0.6301153333704861,0.0,0.0,0.245,16.9445,-0.3015
primitive,174,32.898,47.584,14.104,18.169,0.625,21.75,77.324,0.0,0.5231788079470199,0.4745981462395919,0.4768211920529801,50.4,0.6305845772726432,0.0,0.0,0.2425,17.0205,-0.302
primitive,175,32.787,47.605,14.073,18.09,0.624,21.75,77.424,0.0,0.5076660988074957,0.47493193028063385,0.4923339011925042,50.3,0.6307519855523261,0.0,0.0,0.2455,17.091,-0.2915
primitive,176,32.653999999999996,47.64900000000001,14.030999999999999,18.000999999999998,0.622,21.8,77.524,0.0,0.5431034482758621,0.47545836061385444,0.4568965517241379,49.45,0.6309973504859584,0.0,0.0,0.267,17.1625,-0.2495
primitive,177,32.510999999999996,47.7,13.999,17.894000000000002,0.618,22.0,77.62400000000001,0.0,0.5345699831365937,0.474739787038079,0.4654300168634064,49.5,0.6311472852969102,0.0,0.0,0.251,17.243,-0.284
primitive,178,32.427,47.692,13.978,17.836,0.613,22.0,77.725,0.0,0.4991869918699186,0.47582900857407123,0.5008130081300813,50.1,0.6315842381745409,0.0,0.0,0.2555,17.315,-0.269
primitive,179,32.34,47.691,13.958,17.767,0.615,22.15,77.82900000000001,0.0,0.5277777777777777,0.4754594329899034,0.4722222222222222,48.25,0.631019384479199,0.0,0.0,0.2375,17.3885,-0.308
primitive,180,32.251,47.69299999999999,13.940999999999999,17.691000000000003,0.619,22.15,77.93400000000001,0.0,0.5388349514563107,0.4754606688971279,0.4611650485436893,49.4,0.6314720142322803,0.0,0.0,0.2495,17.4625,-0.2795
primitive,181,32.154,47.702,13.902999999999999,17.631999999999998,0.619,22.35,78.038,0.0,0.5058823529411764,0.47525631663599227,0.4941176470588235,49.75,0.6315863493655149,0.0,0.0,0.2495,17.5305,-0.2835
primitive,182,32.034,47.735,13.859000000000002,17.551000000000002,0.624,22.4,78.138,0.0,0.5660377358490566,0.47460412521915335,0.4339622641509434,48.6,0.6316655087724956,0.0,0.0,0.2395,17.614,-0.2985
primitive,183,31.945,47.736000000000004,13.844000000000001,17.474,0.627,22.5,78.236,0.0,0.5238907849829352,0.47423001322319835,0.4761092150170648,49.45,0.6319725866408636,0.0,0.0,0.2655,17.6895,-0.247
primitive,184,31.843999999999998,47.748000000000005,13.817,17.398,0.629,22.6,78.331,0.0,0.5311418685121108,0.4745055558235011,0.4688581314878893,48.8,0.6320961504171673,0.0,0.0,0.248,17.7595,-0.281
primitive,185,31.741999999999997,47.758,13.819,17.295,0.628,22.75,78.423,0.0,0.5487804878048781,0.4736778750614864,0.4512195121951219,48.4,0.6320184646987582,0.0,0.0,0.2465,17.84,-0.284
primitive,186,31.631999999999998,47.776,13.812000000000001,17.19,0.63,22.85,78.516,0.0,0.5265017667844523,0.47353245511041275,0.4734982332155477,48.75,0.6320812598811049,0.0,0.0,0.248,17.9075,-0.2785
primitive,187,31.477999999999998,47.836999999999996,13.785,17.064,0.629,22.9,78.61,0.0,0.5688073394495413,0.4728859220553274,0.4311926605504587,47.4,0.6319488451688878,0.0,0.0,0.2465,17.9805,-0.2795
primitive,188,31.349,47.873000000000005,13.767999999999999,16.954,0.627,22.95,78.705,0.0,0.5406360424028269,0.47246169041590397,0.4593639575971731,48.55,0.6319561922872686,0.0,0.0,0.2545,18.061,-0.263
primitive,189,31.183000000000003,47.945,13.718,16.839,0.626,23.05,78.798,0.0,0.530841121495327,0.4726009307534726,0.4691588785046729,49.0,0.6322116368681931,0.0,0.0,0.2515,18.13,-0.2695
primitive,190,31.059,47.973,13.704,16.732,0.623,23.3,78.886,0.0,0.5545927209705372,0.47197983239682917,0.4454072790294627,48.25,0.6322655158165298,0.0,0.0,0.253,18.2145,-0.2685
primitive,191,30.951999999999998,47.983000000000004,13.723999999999998,16.614,0.614,23.4,78.969,0.0,0.5262237762237763,0.4718530004658736,0.4737762237762238,50.8,0.6330798679555505,0.0,0.0,0.2505,18.2925,-0.268
primitive,192,30.843000000000004,47.995,13.739999999999998,16.498,0.605,23.5,79.05199999999999,0.0,0.5260416666666666,0.4713467656726863,0.4739583333333333,47.45,0.632713123757359,0.0,0.0,0.2475,18.372,-0.273
primitive,193,30.726,48.016999999999996,13.721999999999998,16.408,0.596,23.6,79.132,0.0,0.5340501792114696,0.47118428060697537,0.4659498207885305,49.25,0.6326914377838048,0.0,0.0,0.2565,18.4425,-0.254
primitive,194,30.593000000000004,48.059000000000005,13.668,16.339000000000002,0.586,23.6,79.21300000000001,0.0,0.525830258302583,0.47109730507055336,0.474169741697417,48.5,0.6330838815714186,0.0,0.0,0.248,18.5115,-0.268
primitive,195,30.475,48.089,13.613,16.281,0.581,23.6,79.289,0.0,0.5081967213114754,0.47166800332798203,0.4918032786885246,49.0,0.6331512057122096,0.0,0.0,0.247,18.58,-0.27
primitive,196,30.359,48.119,13.555,16.226,0.578,23.6,79.363,0.0,0.526595744680851,0.47151844137554144,0.4734042553191489,49.4,0.6336420028602013,0.0,0.0,0.2305,18.659,-0.303
primitive,197,30.254,48.145,13.532,16.138,0.584,23.6,79.433,0.0,0.5388888888888889,0.4709112062334226,0.4611111111111111,47.85,0.633374154735016,0.0,0.0,0.2415,18.731,-0.281
primitive,198,30.162,48.155,13.525,16.051000000000002,0.586,23.75,79.499,0.0,0.5300546448087432,0.47057532394567203,0.4699453551912568,48.1,0.6334080964041481,0.0,0.0,0.249,18.8035,-0.269
primitive,199,30.066999999999997,48.168,13.518999999999998,15.958999999999998,0.5890000000000001,23.85,79.565,0.0,0.5412844036697247,0.4703433858722776,0.4587155963302752,47.75,0.6331890092196888,0.0,0.0,0.229,18.8785,-0.3065
primitive,200,29.993000000000002,48.158,13.491,15.912,0.59,23.95,79.63000000000001,0.0,0.4946428571428571,0.4708921691079693,0.5053571428571428,49.95,0.6337518951715034,0.0,0.0,0.2415,18.948,-0.2805
primitive,201,29.927999999999997,48.13799999999999,13.485999999999999,15.855,0.587,24.05,79.696,0.0,0.5285961871750433,0.47091214567599493,0.4714038128249567,48.5,0.633842657403514,0.0,0.0,0.2415,19.0275,-0.2795
primitive,202,29.825,48.157,13.419,15.82,0.586,24.1,79.76,0.0,0.4880733944954128,0.47105808519349407,0.5119266055045871,48.95,0.6338073754190381,0.0,0.0,0.239,19.0855,-0.2825
primitive,203,29.695999999999998,48.202,13.325999999999999,15.784,0.586,24.1,79.82400000000001,0.0,0.5045871559633027,0.47191589697037045,0.4954128440366973,48.2,0.6342985598574624,0.0,0.0,0.235,19.1445,-0.289
primitive,204,29.594,48.221000000000004,13.285,15.726,0.5830000000000001,24.15,79.888,0.0,0.4981549815498154,0.47151801473067856,0.5018450184501845,49.4,0.6344117684929271,0.0,0.0,0.233,19.215,-0.294
primitive,205,29.541,48.191,13.283000000000001,15.681,0.577,24.2,79.952,0.0,0.53125,0.47167202903910466,0.46875,47.5,0.6344119170026322,0.0,0.0,0.237,19.2935,-0.2855
primitive,206,29.503,48.148,13.265,15.665,0.573,24.2,80.015,0.0,0.5204081632653061,0.47222233222747256,0.4795918367346938,48.9,0.6348283805895357,0.0,0.0,0.241,19.368,-0.276
primitive,207,29.480999999999998,48.09,13.252,15.658999999999999,0.57,24.2,80.075,0.0,0.4856661045531197,0.47324071745348334,0.5143338954468802,48.9,0.6351117076406729,0.0,0.0,0.2485,19.4385,-0.261
primitive,208,29.435,48.056999999999995,13.228,15.638,0.569,24.25,80.136,0.0,0.5106382978723405,0.473552541659971,0.4893617021276595,48.4,0.6351929694682358,0.0,0.0,0.247,19.499,-0.265
primitive,209,29.412,48.003,13.216000000000001,15.626000000000001,0.57,24.25,80.194,0.0,0.5199306759098786,0.47385392814177346,0.4800693240901213,47.75,0.635249978938027,0.0,0.0,0.245,19.569,-0.2675
primitive,210,29.339000000000002,48.0,13.171,15.598999999999998,0.569,24.3,80.25,0.0,0.4938271604938271,0.4744773849318969,0.5061728395061729,48.6,0.6354486280245403,0.0,0.0,0.246,19.634,-0.2665
primitive,211,29.286000000000005,47.976000000000006,13.158,15.56,0.5680000000000001,24.35,80.305,0.0,0.5383275261324042,0.4743328439786268,0.4616724738675958,48.2,0.6358519002938041,0.0,0.0,0.232,19.7025,-0.294
primitive,212,29.209,47.978,13.126,15.514000000000001,0.569,24.4,80.36,0.0,0.4902309058614565,0.4749657258613976,0.5097690941385435,48.2,0.6357109735177167,0.0,0.0,0.247,19.768,-0.2635
primitive,213,29.125,47.988,13.09,15.468,0.5670000000000001,24.4,80.414,0.0,0.5228070175438596,0.47527411150440424,0.4771929824561403,48.4,0.635930086523715,0.0,0.0,0.2415,19.8365,-0.273
primitive,214,29.063,47.975,13.053999999999998,15.444,0.565,24.55,80.468,0.0,0.5061295971978984,0.4757676333045221,0.4938704028021016,48.8,0.6362142903914179,0.0,0.0,0.247,19.9035,-0.265
primitive,215,28.995,47.967000000000006,13.017999999999999,15.413,0.564,24.6,80.523,0.0,0.5343642611683849,0.47612650192730827,0.4656357388316151,48.15,0.6367008201451889,0.0,0.0,0.228,19.9775,-0.2995
primitive,216,28.944000000000003,47.948,12.991,15.382,0.571,24.6,80.57700000000001,0.0,0.5332197614991482,0.4757755863211497,0.4667802385008517,48.15,0.6363801812543389,0.0,0.0,0.2375,20.059,-0.279
primitive,217,28.884,47.937000000000005,12.961000000000002,15.35,0.573,24.7,80.629,0.0,0.5008976660682226,0.4765193834049717,0.4991023339317774,49.1,0.6371448755947116,0.0,0.0,0.2385,20.1265,-0.279
primitive,218,28.803,47.946000000000005,12.942,15.289000000000001,0.5720000000000001,24.75,80.682,0.0,0.5649122807017545,0.4759738259629796,0.4350877192982456,46.75,0.6368117227349774,0.0,0.0,0.24,20.2075,-0.274
primitive,219,28.715999999999998,47.961999999999996,12.92,15.222000000000001,0.5740000000000001,24.75,80.736,0.0,0.4850088183421516,0.4764265547949133,0.5149911816578483,49.1,0.6371585109367415,0.0,0.0,0.25,20.275,-0.2525
primitive,220,28.674,47.933,12.939,15.16,0.575,24.8,80.788,0.0,0.5416666666666666,0.47575503375931455,0.4583333333333333,47.7,0.6366891255939519,0.0,0.0,0.258,20.347,-0.2375
primitive,221,28.596999999999998,47.937,12.931,15.097000000000001,0.569,24.95,80.839,0.0,0.5163636363636364,0.4764644436476718,0.4836363636363636,46.9,0.6368748806221541,0.0,0.0,0.244,20.414,-0.267
primitive,222,28.557999999999996,47.903,12.950999999999999,15.047,0.56,25.0,80.887,0.0,0.5222816399286988,0.47588547751576454,0.4777183600713012,48.2,0.6366957918321563,0.0,0.0,0.2265,20.482,-0.2985
primitive,223,28.5,47.888999999999996,12.925,15.022,0.5529999999999999,25.2,80.93599999999999,0.0,0.4839319470699433,0.47710973465613743,0.5160680529300568,48.65,0.637242078528653,0.0,0.0,0.237,20.542,-0.28
primitive,224,28.443,47.875,12.906,14.985999999999999,0.551,25.3,80.98100000000001,0.0,0.5374771480804387,0.476823767853469,0.4625228519195612,47.75,0.637144760609479,0.0,0.0,0.237,20.6135,-0.276
primitive,225,28.385,47.86,12.887,14.95,0.5479999999999999,25.4,81.028,0.0,0.4725897920604915,0.47752529398840915,0.5274102079395085,48.25,0.6372241874139913,0.0,0.0,0.2295,20.674,-0.29
primitive,226,28.348000000000003,47.824,12.887,14.917,0.544,25.45,81.07400000000001,0.0,0.574585635359116,0.476895650246744,0.425414364640884,46.95,0.6371727020311058,0.0,0.0,0.252,20.7485,-0.243
primitive,227,28.273000000000003,47.83,12.860999999999999,14.871999999999998,0.5399999999999999,25.45,81.119,0.0,0.4729729729729729,0.47812759045001646,0.527027027027027,48.1,0.6373844855527484,0.0,0.0,0.2265,20.812,-0.2925
primitive,228,28.2,47.833,12.857000000000001,14.811000000000002,0.5319999999999999,25.5,81.161,0.0,0.566420664206642,0.47678291700328196,0.4335793357933579,47.05,0.637169204189816,0.0,0.0,0.2415,20.886,-0.2635
primitive,229,28.098000000000003,47.867,12.805,14.77,0.523,25.55,81.199,0.0,0.488235294117647,0.4775737666764846,0.5117647058823529,47.05,0.6374129268349641,0.0,0.0,0.2335,20.9495,-0.279
primitive,230,27.999000000000002,47.897000000000006,12.756000000000002,14.73,0.513,25.6,81.235,0.0,0.5260115606936416,0.47783023449173806,0.4739884393063583,47.6,0.6375175531842296,0.0,0.0,0.235,21.0135,-0.2755
primitive,231,27.921,47.91,12.732999999999999,14.68,0.508,25.6,81.27199999999999,0.0,0.483558994197292,0.4782767016666156,0.5164410058027079,46.95,0.6373246123620957,0.0,0.0,0.2365,21.071,-0.271
primitive,232,27.878999999999998,47.887,12.735999999999999,14.643999999999998,0.49900000000000005,25.65,81.31,0.0,0.5489833641404805,0.47861778910078717,0.4510166358595194,47.05,0.6374551942435562,0.0,0.0,0.236,21.1415,-0.273
primitive,233,27.837999999999997,47.864,12.738,14.61,0.49,25.7,81.346,0.0,0.5045871559633027,0.4790038616811798,0.4954128440366973,47.0,0.6373453171107468,0.0,0.0,0.26,21.2125,-0.2245
primitive,234,27.767000000000003,47.872,12.716,14.57,0.4809999999999999,25.75,81.382,0.0,0.504930966469428,0.47952807972203343,0.4950690335305719,48.05,0.6376782589320608,0.0,0.0,0.233,21.2705,-0.278
primitive,235,27.703000000000003,47.876,12.68,14.545,0.47800000000000004,25.75,81.42099999999999,0.0,0.5078431372549019,0.480346826733033,0.492156862745098,47.65,0.637982531430508,0.0,0.0,0.24,21.3385,-0.2625
primitive,236,27.649,47.870999999999995,12.661,14.515999999999998,0.47200000000000003,25.8,81.459,0.0,0.5253906249999999,0.48036904956872206,0.474609375,47.15,0.638053707579467,0.0,0.0,0.229,21.403,-0.2855
primitive,237,27.617000000000004,47.845,12.637,14.515,0.465,25.8,81.493,0.0,0.5516569200779727,0.4807120579561534,0.4483430799220272,48.0,0.6386959931259445,0.0,0.0,0.2485,21.4735,-0.245
primitive,238,27.56,47.845,12.597000000000001,14.505999999999998,0.457,25.8,81.52600000000001,0.0,0.512770137524558,0.48126937605371883,0.487229862475442,48.15,0.6390722234241197,0.0,0.0,0.2355,21.539,-0.271
primitive,239,27.532999999999998,47.81400000000001,12.585999999999999,14.503000000000002,0.444,25.95,81.558,0.0,0.5374015748031497,0.4811381669875623,0.4625984251968504,47.8,0.6392468766776551,0.0,0.0,0.2335,21.605,-0.278
primitive,240,27.465999999999998,47.827999999999996,12.548,14.482999999999999,0.435,25.95,81.59,0.0,0.5098039215686274,0.4820339429756006,0.4901960784313725,47.4,0.6394675510695835,0.0,0.0,0.2305,21.672,-0.2795
primitive,241,27.403000000000002,47.84,12.51,14.463999999999999,0.429,25.95,81.62200000000001,0.0,0.518664047151277,0.48218513755705056,0.481335952848723,47.75,0.639100534922495,0.0,0.0,0.2295,21.7415,-0.2815
primitive,242,27.338999999999995,47.855,12.457,14.459000000000001,0.42300000000000004,25.95,81.655,0.0,0.533203125,0.4820419083903838,0.466796875,47.5,0.6395244756444061,0.0,0.0,0.2365,21.808,-0.2675
primitive,243,27.282000000000004,47.865,12.42,14.440999999999999,0.42099999999999993,25.95,81.689,0.0,0.5049900199600799,0.4826231115754116,0.4950099800399201,47.4,0.6394339661895663,0.0,0.0,0.245,21.866,-0.2505
primitive,244,27.246,47.852999999999994,12.427,14.401000000000002,0.418,26.0,81.72399999999999,0.0,0.5375494071146245,0.4823887285991708,0.4624505928853755,47.3,0.639521414894816,0.0,0.0,0.2255,21.929,-0.2905
primitive,245,27.2,47.851000000000006,12.429,14.357000000000001,0.414,26.0,81.759,0.0,0.5188866799204772,0.48217492942699075,0.4811133200795228,47.65,0.6395725681423042,0.0,0.0,0.2345,21.995,-0.271
primitive,246,27.144000000000002,47.85900000000001,12.428999999999998,14.307,0.40800000000000003,26.0,81.79400000000001,0.0,0.515748031496063,0.4823918836906866,0.484251968503937,47.8,0.6395595498884483,0.0,0.0,0.2195,22.064,-0.301
primitive,247,27.11,47.845,12.412,14.295,0.40299999999999997,26.0,81.83,0.0,0.4841897233201581,0.4834858670020612,0.5158102766798419,48.2,0.6400603989050042,0.0,0.0,0.2375,22.1225,-0.265
primitive,248,27.049,47.861,12.366,14.277999999999999,0.405,26.0,81.864,0.0,0.5184426229508197,0.4837181074392196,0.4815573770491803,47.6,0.640308870327246,0.0,0.0,0.228,22.1815,-0.284
primitive,249,27.01,47.855,12.336000000000002,14.267000000000001,0.407,26.1,81.897,0.0,0.5316205533596837,0.4839113844454204,0.4683794466403162,47.8,0.6407042334423855,0.0,0.0,0.2285,22.2505,-0.285
primitive,250,26.951999999999998,47.868,12.319,14.222999999999999,0.41,26.2,81.93,0.0,0.49800796812749,0.4838440822257278,0.50199203187251,48.05,0.6405898189846314,0.0,0.0,0.239,22.315,-0.263
primitive,251,26.878,47.898,12.277999999999999,14.186,0.41400000000000003,26.25,81.962,0.0,0.5506958250497018,0.48340208946823465,0.4493041749502982,46.3,0.6403741909510232,0.0,0.0,0.2445,22.379,-0.25
primitive,252,26.852000000000004,47.879000000000005,12.298,14.135,0.419,26.35,81.995,0.0,0.5298651252408478,0.48256625485332594,0.4701348747591522,47.95,0.6404966857117894,0.0,0.0,0.2375,22.448,-0.2645
primitive,253,26.823,47.861999999999995,12.322000000000001,14.082,0.41900000000000004,26.4,82.02699999999999,0.0,0.5310077519379844,0.4820378429338323,0.4689922480620155,45.85,0.6402550025760846,0.0,0.0,0.227,22.517,-0.2835
primitive,254,26.775,47.865,12.308,14.045,0.42199999999999993,26.4,82.061,0.0,0.5141700404858299,0.48171754175511194,0.48582995951417,48.45,0.6403950548101851,0.0,0.0,0.2205,22.573,-0.295
primitive,255,26.72,47.875,12.296,13.998,0.426,26.45,82.095,0.0,0.5604606525911708,0.48113332870328857,0.4395393474088291,46.3,0.6404521480589039,0.0,0.0,0.2485,22.652,-0.24
primitive,256,26.647999999999996,47.898999999999994,12.273,13.948999999999998,0.426,26.6,82.12899999999999,0.0,0.4961240310077519,0.4816190113484397,0.5038759689922481,47.65,0.6405334246148773,0.0,0.0,0.2525,22.72,-0.2335
primitive,257,26.572000000000003,47.927,12.254000000000001,13.89,0.42800000000000005,26.6,82.164,0.0,0.562862669245648,0.4800750800545891,0.437137330754352,46.55,0.6403149736504146,0.0,0.0,0.2265,22.795,-0.281
primitive,258,26.497,47.955,12.225,13.843,0.429,26.6,82.19800000000001,0.0,0.4805725971370143,0.48067639406929563,0.5194274028629857,48.7,0.6408058505310182,0.0,0.0,0.227,22.853,-0.28
primitive,259,26.419,47.985,12.197000000000001,13.793,0.429,26.65,82.23299999999999,0.0,0.5170340681362726,0.4807343262247678,0.4829659318637274,46.4,0.6408502598799285,0.0,0.0,0.2285,22.9145,-0.278
primitive,260,26.362999999999996,47.992,12.175,13.759,0.429,26.75,82.26799999999999,0.0,0.49706457925636,0.48066957784951714,0.50293542074364,47.6,0.6410066883901697,0.0,0.0,0.246,22.9755,-0.2435
primitive,261,26.333999999999996,47.97299999999999,12.177,13.728000000000002,0.429,26.75,82.304,0.0,0.5376146788990825,0.4806838347941836,0.4623853211009174,47.15,0.6411375136159152,0.0,0.0,0.227,23.051,-0.2785
primitive,262,26.298000000000002,47.961000000000006,12.177,13.693,0.428,26.8,82.34100000000001,0.0,0.493358633776091,0.48062128023589085,0.5066413662239089,46.55,0.6411047700995651,0.0,0.0,0.2225,23.1145,-0.2885
primitive,263,26.229,47.98,12.161000000000001,13.642000000000001,0.426,26.9,82.37899999999999,0.0,0.5329341317365269,0.48041873795203754,0.467065868263473,46.9,0.6411322746414335,0.0,0.0,0.2285,23.174,-0.277
primitive,264,26.153000000000002,48.006,12.155,13.573999999999998,0.424,27.05,82.41699999999999,0.0,0.501010101010101,0.4805211278757935,0.498989898989899,47.35,0.6411780497963073,0.0,0.0,0.224,23.239,-0.286
primitive,265,26.092999999999996,48.01599999999999,12.167,13.509,0.41700000000000004,27.1,82.454,0.0,0.5498084291187739,0.4802122445167857,0.4501915708812261,45.45,0.6408753023096518,0.0,0.0,0.2185,23.309,-0.2935
primitive,266,26.024,48.035,12.163,13.455,0.406,27.1,82.49199999999999,0.0,0.4903474903474903,0.4810696899398188,0.5096525096525096,47.5,0.6411349690891143,0.0,0.0,0.236,23.371,-0.257
primitive,267,25.976999999999997,48.034,12.151999999999997,13.425,0.4,27.1,82.53,0.0,0.4941176470588235,0.4812052903200068,0.5058823529411764,47.6,0.6411527853412525,0.0,0.0,0.2365,23.4285,-0.256
primitive,268,25.917999999999996,48.04599999999999,12.133,13.389,0.396,27.1,82.566,0.0,0.4990215264187866,0.4825231054056662,0.5009784735812133,46.7,0.6415396075024071,0.0,0.0,0.2215,23.4885,-0.286
primitive,269,25.858,48.058,12.113,13.356999999999998,0.38799999999999996,27.15,82.601,0.0,0.5108481262327416,0.4820063192478544,0.4891518737672584,46.95,0.6413792725858513,0.0,0.0,0.22,23.5525,-0.29
primitive,270,25.776,48.092,12.081999999999999,13.315,0.379,27.2,82.63600000000001,0.0,0.5566801619433198,0.4817060493423213,0.4433198380566802,46.7,0.6415227727027556,0.0,0.0,0.228,23.624,-0.2735
primitive,271,25.733,48.09,12.073000000000002,13.283,0.377,27.2,82.67199999999998,0.0,0.5088757396449703,0.4818558072766947,0.4911242603550296,46.35,0.6417579547425679,0.0,0.0,0.2385,23.6965,-0.251
primitive,272,25.668000000000003,48.10900000000001,12.043,13.25,0.375,27.3,82.708,0.0,0.5181451612903225,0.48193853684946214,0.4818548387096774,47.25,0.6419032458934162,0.0,0.0,0.2225,23.759,-0.285
primitive,273,25.634,48.1,12.038,13.218,0.37799999999999995,27.35,82.743,0.0,0.5151515151515151,0.4813141454878307,0.4848484848484848,46.5,0.6416963256730349,0.0,0.0,0.243,23.822,-0.242
primitive,274,25.555,48.137,11.998,13.175,0.382,27.4,82.779,0.0,0.5021367521367521,0.48202095340670437,0.4978632478632478,47.1,0.641887061066399,0.0,0.0,0.223,23.8755,-0.2815
primitive,275,25.516000000000005,48.133,12.011,13.120999999999999,0.384,27.55,82.81299999999999,0.0,0.5448979591836735,0.4805747900642408,0.4551020408163265,45.55,0.641525593325866,0.0,0.0,0.2345,23.9445,-0.26
primitive,276,25.46,48.145,12.003,13.073,0.384,27.65,82.846,0.0,0.4969199178644763,0.4821281044141336,0.5030800821355236,46.85,0.6418809528499768,0.0,0.0,0.229,24.009,-0.2685
primitive,277,25.43,48.129,11.987,13.059000000000001,0.38400000000000006,27.75,82.87799999999999,0.0,0.5430327868852459,0.48072690813588814,0.4569672131147541,46.5,0.6418488339543658,0.0,0.0,0.2405,24.076,-0.2445
primitive,278,25.366,48.148,11.951,13.027999999999999,0.387,27.75,82.91199999999999,0.0,0.4916317991631799,0.4822226854367574,0.5083682008368201,48.5,0.6426435670074763,0.0,0.0,0.2195,24.1395,-0.2835
primitive,279,25.340999999999998,48.128,11.967,12.982999999999999,0.391,27.8,82.946,0.0,0.5257731958762887,0.4814719274015845,0.4742268041237113,45.75,0.6426773419293876,0.0,0.0,0.22,24.204,-0.2835
primitive,280,25.302999999999997,48.120999999999995,11.97,12.938999999999998,0.39399999999999996,27.85,82.98100000000001,0.0,0.5218295218295218,0.4815555681788669,0.4781704781704782,47.45,0.6430347961578096,0.0,0.0,0.223,24.266,-0.277
primitive,281,25.262000000000004,48.117,11.97,12.897,0.395,27.85,83.016,0.0,0.5126050420168067,0.4809746472224766,0.4873949579831932,45.6,0.6430541610562066,0.0,0.0,0.2205,24.325,-0.2805
primitive,282,25.214000000000002,48.12,11.957,12.861,0.39599999999999996,27.9,83.05,0.0,0.5273833671399595,0.4814066471624871,0.4726166328600406,46.65,0.6433381665891332,0.0,0.0,0.2335,24.391,-0.2555
primitive,283,25.159000000000002,48.131,11.927999999999999,12.834000000000001,0.397,27.9,83.084,0.0,0.5163265306122449,0.48117185966950826,0.4836734693877551,45.3,0.6432526341205826,0.0,0.0,0.219,24.448,-0.283
primitive,284,25.142999999999997,48.103,11.932,12.813000000000002,0.398,27.95,83.117,0.0,0.4989816700610998,0.48129084559767477,0.5010183299389002,47.15,0.6433980064186267,0.0,0.0,0.221,24.51,-0.28
primitive,285,25.151999999999997,48.04600000000001,11.958999999999998,12.8,0.39299999999999996,28.15,83.147,0.0,0.5375722543352601,0.4806962632560676,0.4624277456647399,45.0,0.6430890856170127,0.0,0.0,0.211,24.5805,-0.3025
primitive,286,25.123,48.028,11.931,12.797,0.395,28.15,83.17699999999999,0.0,0.4824016563146998,0.48155604262977364,0.5175983436853002,46.8,0.6434073306130457,0.0,0.0,0.2145,24.631,-0.2895
primitive,287,25.107,47.996,11.917,12.791999999999998,0.398,28.2,83.209,0.0,0.5392354124748491,0.48180447278183614,0.4607645875251509,45.5,0.643143419929731,0.0,0.0,0.2195,24.6975,-0.2805
primitive,288,25.118,47.93600000000001,11.925999999999998,12.789000000000001,0.40299999999999997,28.25,83.241,0.0,0.5153846153846154,0.4817521832246349,0.4846153846153846,45.75,0.642917596512467,0.0,0.0,0.233,24.7655,-0.253
primitive,289,25.125,47.883,11.922,12.788999999999998,0.41400000000000003,28.25,83.273,0.0,0.5048543689320388,0.48240312734205715,0.4951456310679611,46.55,0.6429830104549252,0.0,0.0,0.225,24.8285,-0.2675
primitive,290,25.147000000000002,47.81400000000001,11.925999999999998,12.797,0.42400000000000004,28.3,83.305,0.0,0.5,0.4825992057734297,0.5,45.85,0.642970250031637,0.0,0.0,0.236,24.892,-0.2465
primitive,291,25.158,47.75500000000001,11.893000000000002,12.832,0.433,28.35,83.338,0.0,0.4826923076923077,0.4833186405626091,0.5173076923076924,46.9,0.6431649752154377,0.0,0.0,0.217,24.943,-0.284
primitive,292,25.179000000000002,47.685,11.887,12.85,0.442,28.4,83.37,0.0,0.5309568480300189,0.48336356610200876,0.4690431519699812,46.3,0.6432687666292114,0.0,0.0,0.2355,25.008,-0.2465
primitive,293,25.211,47.602,11.9,12.862,0.44900000000000007,28.5,83.40100000000001,0.0,0.5103189493433397,0.48325698751434354,0.4896810506566604,44.7,0.6429701024304795,0.0,0.0,0.239,25.0745,-0.24
primitive,294,25.243,47.52,11.891000000000002,12.890999999999998,0.461,28.5,83.43,0.0,0.4665427509293681,0.4846771206380487,0.533457249070632,47.05,0.6433471578075349,0.0,0.0,0.224,25.13,-0.267
primitive,295,25.256000000000004,47.457,11.872,12.91,0.47400000000000003,28.5,83.458,0.0,0.5193798449612403,0.4846672573372334,0.4806201550387597,45.85,0.6432939542543314,0.0,0.0,0.23,25.1885,-0.255
primitive,296,25.296,47.367,11.873000000000001,12.934000000000001,0.489,28.5,83.487,0.0,0.5291970802919709,0.48439827636131527,0.4708029197080292,44.75,0.642892517852895,0.0,0.0,0.2235,25.2585,-0.268
primitive,297,25.285999999999998,47.324000000000005,11.860999999999999,12.926999999999998,0.49800000000000005,28.65,83.516,0.0,0.4677419354838709,0.48472723211804103,0.532258064516129,46.55,0.6429138440143753,0.0,0.0,0.2215,25.306,-0.275
primitive,298,25.276999999999997,47.275,11.864,12.914000000000001,0.499,28.9,83.545,0.0,0.5386221294363257,0.48432364198833094,0.4613778705636743,45.2,0.6427634657880478,0.0,0.0,0.2115,25.361,-0.2955
primitive,299,25.246,47.25,11.826999999999998,12.917,0.502,28.9,83.574,0.0,0.4926315789473683,0.48510342147657726,0.5073684210526316,46.15,0.642808781139884,0.0,0.0,0.2315,25.4155,-0.248
primitive,300,25.258000000000003,47.184,11.821,12.93,0.507,28.9,83.604,0.0,0.5408560311284047,0.48424646021655887,0.4591439688715953,44.65,0.6423468758879202,0.0,0.0,0.2225,25.4875,-0.266
primitive,301,25.261999999999997,47.126000000000005,11.822000000000001,12.928000000000003,0.512,28.95,83.634,0.0,0.5088757396449703,0.4850828619246535,0.4911242603550296,45.95,0.6427254968161278,0.0,0.0,0.2235,25.549,-0.265
primitive,302,25.236,47.099,11.797,12.923,0.516,29.0,83.663,0.0,0.5233265720081136,0.4852136329893082,0.4766734279918864,45.15,0.6424227611898787,0.0,0.0,0.2245,25.6085,-0.2625
primitive,303,25.195,47.086000000000006,11.772,12.898,0.525,29.1,83.69300000000001,0.0,0.4947368421052631,0.4859390511859626,0.5052631578947369,46.95,0.6432075277011929,0.0,0.0,0.222,25.669,-0.268
primitive,304,25.19,47.037,11.793999999999999,12.861999999999998,0.534,29.1,83.71800000000002,0.0,0.5255623721881391,0.48571120455191646,0.4744376278118609,44.45,0.6425805538556051,0.0,0.0,0.2,25.7325,-0.309
primitive,305,25.15,47.023,11.775,12.832,0.5429999999999999,29.15,83.743,0.0,0.5239085239085238,0.4864422471255694,0.4760914760914761,47.0,0.6432579455550189,0.0,0.0,0.2255,25.794,-0.259
primitive,306,25.133000000000003,46.988,11.775,12.806000000000001,0.552,29.2,83.76799999999999,0.0,0.5070140280561123,0.48622444718460217,0.4929859719438877,44.55,0.6428590400915728,0.0,0.0,0.2155,25.8625,-0.2785
primitive,307,25.096999999999998,46.972,11.748,12.79,0.5589999999999999,29.2,83.791,0.0,0.4906444906444906,0.4876688107566253,0.5093555093555093,47.35,0.6435508226005401,0.0,0.0,0.236,25.9145,-0.236
primitive,308,25.078000000000003,46.93900000000001,11.735999999999999,12.776000000000002,0.5660000000000001,29.2,83.814,0.0,0.4808510638297872,0.48766324142276984,0.5191489361702127,45.55,0.6431482994705656,0.0,0.0,0.212,25.9705,-0.284
primitive,309,25.039,46.925,11.710999999999999,12.758,0.57,29.3,83.83699999999999,0.0,0.5195652173913043,0.4876126184376692,0.4804347826086956,45.5,0.6433679165242956,0.0,0.0,0.214,26.0225,-0.282
primitive,310,24.99,46.92,11.694,12.725999999999999,0.57,29.45,83.86,0.0,0.4718614718614718,0.488116680585567,0.5281385281385281,45.55,0.6432841572752939,0.0,0.0,0.23,26.0775,-0.25
primitive,311,24.908,46.948,11.635,12.703999999999999,0.569,29.45,83.883,0.0,0.5161987041036717,0.48854500008147517,0.4838012958963283,46.1,0.6434791827092926,0.0,0.0,0.2205,26.138,-0.2645
primitive,312,24.855999999999998,46.946,11.587,12.7,0.569,29.5,83.905,0.0,0.4947368421052631,0.4885174359148918,0.5052631578947369,45.75,0.6437393268785752,0.0,0.0,0.245,26.2005,-0.2165
primitive,313,24.813000000000002,46.937,11.533999999999999,12.707,0.572,29.5,83.926,0.0,0.4912663755458515,0.4893507910387052,0.5087336244541485,45.7,0.6438721285395662,0.0,0.0,0.223,26.2475,-0.259
primitive,314,24.796,46.90299999999999,11.514000000000001,12.705,0.5770000000000001,29.6,83.947,0.0,0.5146443514644352,0.4890781060296186,0.4853556485355648,44.5,0.6435326798200198,0.0,0.0,0.2405,26.307,-0.226
primitive,315,24.736000000000004,46.912,11.465,12.687999999999999,0.583,29.65,83.96799999999999,0.0,0.5021645021645021,0.49003098456870403,0.4978354978354978,45.9,0.6441125845292777,0.0,0.0,0.2255,26.3585,-0.254
primitive,316,24.673000000000002,46.92400000000001,11.423,12.661,0.589,29.65,83.98899999999999,0.0,0.5032967032967033,0.4897720003097198,0.4967032967032967,45.15,0.643916855356213,0.0,0.0,0.2445,26.416,-0.2145
primitive,317,24.616,46.928000000000004,11.412,12.613,0.591,29.75,84.01,0.0,0.5099337748344371,0.4894556777542075,0.4900662251655629,45.5,0.6438116071001805,0.0,0.0,0.225,26.476,-0.2555
primitive,318,24.554000000000002,46.93600000000001,11.378999999999998,12.581000000000001,0.594,29.8,84.031,0.0,0.5412026726057907,0.4886120548304674,0.4587973273942093,45.2,0.6438770286470836,0.0,0.0,0.2185,26.536,-0.2665
primitive,319,24.506,46.93,11.36,12.549000000000001,0.597,29.85,84.052,0.0,0.4989106753812636,0.4888508038474969,0.5010893246187363,45.35,0.6439169665974801,0.0,0.0,0.223,26.601,-0.257
primitive,320,24.481000000000005,46.9,11.35,12.53,0.601,29.95,84.072,0.0,0.5437100213219617,0.48911020665992416,0.4562899786780384,43.85,0.643606925104355,0.0,0.0,0.239,26.6615,-0.2255
primitive,321,24.435,46.89,11.321,12.514000000000001,0.6,30.0,84.09300000000002,0.0,0.455531453362256,0.49017709238557844,0.544468546637744,47.75,0.6445162657636956,0.0,0.0,0.217,26.714,-0.2675
primitive,322,24.406,46.865,11.305,12.498999999999999,0.602,30.0,84.11300000000001,0.0,0.5438972162740898,0.4896620512859031,0.45610278372591,44.25,0.6441604984223713,0.0,0.0,0.2315,26.7755,-0.237
primitive,323,24.385,46.831,11.299,12.484000000000002,0.602,30.1,84.133,0.0,0.5063291139240507,0.48983849931045237,0.4936708860759494,45.25,0.6443064644912908,0.0,0.0,0.224,26.8365,-0.254
primitive,324,24.397999999999996,46.763000000000005,11.304,12.494000000000002,0.6,30.15,84.15199999999999,0.0,0.5155925155925156,0.4895693840413371,0.4844074844074844,45.15,0.6442589600987616,0.0,0.0,0.2305,26.897,-0.239
primitive,325,24.401,46.707,11.282,12.521,0.5980000000000001,30.2,84.171,0.0,0.5030425963488844,0.4904064912980328,0.4969574036511156,45.45,0.6447076936389364,0.0,0.0,0.2235,26.959,-0.2525
primitive,326,24.41,46.646,11.274,12.54,0.596,30.25,84.189,0.0,0.5262096774193549,0.48982069610693535,0.4737903225806452,45.0,0.6446599864806334,0.0,0.0,0.21,27.0245,-0.279
primitive,327,24.395,46.61,11.265999999999998,12.534,0.595,30.3,84.20700000000001,0.0,0.4904862579281184,0.49087162668607787,0.5095137420718816,45.2,0.6447578850374736,0.0,0.0,0.227,27.079,-0.2445
primitive,328,24.389,46.562,11.266999999999998,12.532,0.59,30.45,84.223,0.0,0.5381355932203389,0.48994155080493473,0.461864406779661,44.95,0.6442582320532622,0.0,0.0,0.2125,27.145,-0.275
primitive,329,24.36,46.538000000000004,11.225999999999999,12.548,0.586,30.45,84.23899999999999,0.0,0.4780701754385965,0.4908956112136886,0.5219298245614035,44.7,0.6444391636853807,0.0,0.0,0.2195,27.198,-0.2565
primitive,330,24.368000000000002,46.478,11.233999999999998,12.548,0.586,30.45,84.25399999999999,0.0,0.5725971370143149,0.48988025890999265,0.4274028629856851,44.5,0.6440825597773749,0.0,0.0,0.2335,27.27,-0.2285
primitive,331,24.375,46.41700000000001,11.232999999999999,12.557,0.585,30.55,84.26900000000002,0.0,0.4906832298136646,0.4903186951540555,0.5093167701863354,45.0,0.6444011904199798,0.0,0.0,0.213,27.3315,-0.2715
primitive,332,24.366,46.372,11.206,12.575999999999999,0.5840000000000001,30.6,84.28399999999999,0.0,0.5619834710743802,0.48962669307536705,0.4380165289256198,44.65,0.6443282649682176,0.0,0.0,0.239,27.3945,-0.2175
primitive,333,24.333000000000002,46.35,11.187999999999999,12.563999999999998,0.581,30.65,84.29899999999999,0.0,0.4923413566739605,0.4901063965541328,0.5076586433260394,45.3,0.6448265515144809,0.0,0.0,0.227,27.4545,-0.241
primitive,334,24.296000000000003,46.332,11.174000000000001,12.543999999999999,0.578,30.7,84.314,0.0,0.5418502202643173,0.48924902555006844,0.4581497797356828,45.25,0.6447975813328389,0.0,0.0,0.229,27.5165,-0.2365
primitive,335,24.235,46.342,11.132,12.524,0.5790000000000001,30.7,84.329,0.0,0.5021834061135372,0.4899568025145029,0.4978165938864629,44.0,0.6449698979978487,0.0,0.0,0.2175,27.573,-0.258
primitive,336,24.21,46.315,11.145,12.491,0.574,30.75,84.344,0.0,0.4978165938864629,0.4896485037630676,0.5021834061135371,45.15,0.6449824693144454,0.0,0.0,0.213,27.631,-0.268
primitive,337,24.15,46.324,11.120999999999999,12.462,0.567,30.75,84.35699999999999,0.0,0.5102974828375286,0.49022726235581404,0.4897025171624714,45.25,0.6453769666646864,0.0,0.0,0.224,27.686,-0.2445
primitive,338,24.068,46.355,11.095,12.417,0.556,30.8,84.37099999999998,0.0,0.5022831050228311,0.49048929256304974,0.4977168949771689,44.6,0.6455145268346727,0.0,0.0,0.2255,27.7475,-0.2425
primitive,339,24.003,46.369,11.097999999999999,12.364,0.541,30.8,84.385,0.0,0.5244444444444445,0.49009749105280165,0.4755555555555555,44.8,0.645486893957188,0.0,0.0,0.2295,27.8105,-0.233
primitive,340,23.923999999999996,46.398,11.088000000000001,12.309000000000001,0.5269999999999999,30.8,84.399,0.0,0.5033112582781457,0.4900312658872387,0.4966887417218543,45.75,0.6459200370308491,0.0,0.0,0.2225,27.874,-0.247
primitive,341,23.885,46.38799999999999,11.140999999999998,12.23,0.514,30.8,84.412,0.0,0.5571725571725572,0.48854166089763373,0.4428274428274428,43.65,0.6454442273587517,0.0,0.0,0.203,27.948,-0.286
primitive,342,23.812,46.412,11.140999999999998,12.17,0.501,30.85,84.42399999999999,0.0,0.4652173913043478,0.4898564500321471,0.5347826086956522,46.55,0.645974751642048,0.0,0.0,0.2345,27.9995,-0.224
primitive,343,23.72,46.457,11.122,12.108999999999998,0.489,30.85,84.436,0.0,0.5396825396825397,0.4892691782253632,0.4603174603174603,43.95,0.6461827518847554,0.0,0.0,0.207,28.0565,-0.2775
primitive,344,23.611000000000004,46.519000000000005,11.098999999999998,12.037,0.475,30.85,84.448,0.0,0.5128205128205129,0.48834362298754025,0.4871794871794871,45.35,0.6461383263175533,0.0,0.0,0.2225,28.1135,-0.2465
primitive,345,23.525,46.558,11.09,11.974,0.461,30.85,84.46,0.0,0.5465116279069767,0.4878009873286255,0.4534883720930232,45.05,0.6463427971901371,0.0,0.0,0.2015,28.172,-0.2885
primitive,346,23.407000000000004,46.628,11.055,11.905999999999999,0.446,30.9,84.471,0.0,0.5534883720930233,0.4873151614926045,0.4465116279069767,44.1,0.6465894246581827,0.0,0.0,0.215,28.2345,-0.2625
primitive,347,23.314,46.675,11.051000000000002,11.83,0.433,30.95,84.48100000000001,0.0,0.5235732009925559,0.4861985361824307,0.4764267990074441,45.35,0.6466764805934986,0.0,0.0,0.2225,28.291,-0.247
primitive,348,23.263,46.685,11.054,11.786,0.42300000000000004,30.95,84.491,0.0,0.516355140186916,0.486643875967419,0.4836448598130841,43.9,0.6466774175610439,0.0,0.0,0.219,28.3495,-0.2525
primitive,349,23.197000000000003,46.71,11.048000000000002,11.735999999999999,0.413,30.95,84.5,0.0,0.4694376528117359,0.48710775449013155,0.530562347188264,45.3,0.6468166285325264,0.0,0.0,0.2205,28.3975,-0.2495
primitive,350,23.112,46.754000000000005,11.024000000000001,11.685,0.403,30.95,84.508,0.0,0.5710955710955711,0.4865029636907883,0.4289044289044289,42.55,0.6465812561744948,0.0,0.0,0.223,28.4595,-0.2445
primitive,351,23.016000000000005,46.81,10.981,11.642999999999999,0.392,30.95,84.51700000000001,0.0,0.4841849148418491,0.4869967801868507,0.5158150851581509,46.4,0.647086239610602,0.0,0.0,0.217,28.5105,-0.2565
primitive,352,22.95,46.836999999999996,10.96,11.607999999999999,0.38199999999999995,30.95,84.527,0.0,0.5550351288056206,0.48636260905090056,0.4449648711943794,42.2,0.6465909565436267,0.0,0.0,0.215,28.5765,-0.2605
primitive,353,22.9,46.849,10.942,11.588,0.37,31.0,84.536,0.0,0.4964705882352941,0.4863279341283,0.5035294117647059,45.4,0.6465063711917328,0.0,0.0,0.207,28.629,-0.2775
primitive,354,22.846,46.865,10.9,11.589,0.35700000000000004,31.0,84.545,0.0,0.5241379310344828,0.4863564229513731,0.4758620689655172,44.15,0.6467646856170306,0.0,0.0,0.2225,28.6895,-0.245
primitive,355,22.793000000000003,46.88,10.870999999999999,11.578,0.3440000000000001,31.05,84.55400000000002,0.0,0.4929906542056075,0.4869747803454314,0.5070093457943925,46.75,0.6470577702625578,0.0,0.0,0.2165,28.75,-0.258
primitive,356,22.724,46.912,10.828,11.561999999999998,0.33399999999999996,31.05,84.56300000000002,0.0,0.5465116279069767,0.4861848283484141,0.4534883720930232,43.6,0.6471198700400926,0.0,0.0,0.2125,28.807,-0.2645
primitive,357,22.680999999999997,46.918,10.823,11.534,0.324,31.05,84.572,0.0,0.5045662100456622,0.4859063939603907,0.4954337899543379,45.05,0.6468116039994425,0.0,0.0,0.218,28.864,-0.2535
primitive,358,22.658,46.903999999999996,10.842,11.501999999999999,0.314,31.05,84.582,0.0,0.5369127516778524,0.4847851602034294,0.4630872483221476,43.45,0.6465477081115684,0.0,0.0,0.221,28.9215,-0.2475
primitive,359,22.631999999999998,46.895,10.857000000000001,11.469000000000001,0.306,31.05,84.59100000000001,0.0,0.5161290322580645,0.48485388390609424,0.4838709677419355,44.75,0.6466568415774893,0.0,0.0,0.2285,28.979,-0.2325
primitive,360,22.607000000000003,46.888000000000005,10.85,11.456000000000001,0.301,31.05,84.6,0.0,0.4897025171624713,0.4844970630000741,0.5102974828375286,43.45,0.646347349546318,0.0,0.0,0.2085,29.033,-0.2725
primitive,361,22.588,46.875,10.87,11.42,0.29800000000000004,31.05,84.608,0.0,0.545045045045045,0.48392013618124674,0.4549549549549549,44.65,0.646230018043966,0.0,0.0,0.22,29.0915,-0.2495
primitive,362,22.541,46.891000000000005,10.860999999999999,11.384,0.29600000000000004,31.05,84.616,0.0,0.4719626168224299,0.48437562068690343,0.5280373831775701,45.25,0.6463767478666866,0.0,0.0,0.228,29.1435,-0.2335
primitive,363,22.511,46.888000000000005,10.87,11.348999999999998,0.292,31.15,84.624,0.0,0.5257009345794393,0.48368692950623154,0.4742990654205608,44.45,0.6463243366736832,0.0,0.0,0.2265,29.1975,-0.2385
primitive,364,22.459,46.909000000000006,10.860999999999999,11.312999999999999,0.285,31.15,84.63199999999999,0.0,0.4953051643192488,0.48407371324913534,0.5046948356807511,45.0,0.6467541866439742,0.0,0.0,0.216,29.251,-0.2565
primitive,365,22.43,46.908,10.868999999999998,11.280999999999999,0.28,31.15,84.64,0.0,0.561200923787529,0.4828929848166748,0.4387990762124711,43.95,0.6464720306638376,0.0,0.0,0.2,29.3125,-0.2885
primitive,366,22.398999999999997,46.907,10.88,11.245999999999999,0.273,31.25,84.64800000000001,0.0,0.5,0.4829589188826089,0.5,45.3,0.6468143915864971,0.0,0.0,0.2095,29.372,-0.2715
primitive,367,22.367000000000004,46.909,10.884,11.214,0.26899999999999996,31.25,84.656,0.0,0.5320665083135392,0.4825162642130268,0.4679334916864608,44.05,0.6466752003862382,0.0,0.0,0.205,29.4285,-0.2775
primitive,368,22.34,46.905,10.902000000000001,11.175999999999998,0.262,31.35,84.664,0.0,0.5260663507109005,0.48281899065092465,0.4739336492890995,45.2,0.6469659522283375,0.0,0.0,0.221,29.487,-0.2475
primitive,369,22.316999999999997,46.898,10.898000000000001,11.162,0.257,31.35,84.67199999999998,0.0,0.5435779816513762,0.4819256445255224,0.4564220183486238,43.95,0.6468405939673225,0.0,0.0,0.2155,29.5525,-0.2555
primitive,370,22.271,46.916000000000004,10.887,11.131999999999998,0.252,31.35,84.68,0.0,0.4680851063829788,0.48343814282430203,0.5319148936170213,45.3,0.6475183431351472,0.0,0.0,0.2155,29.607,-0.2555
primitive,371,22.25,46.91,10.895999999999999,11.104000000000001,0.25,31.35,84.68599999999998,0.0,0.5318181818181817,0.4819124082551835,0.4681818181818182,44.95,0.6469708974999375,0.0,0.0,0.2175,29.668,-0.2515
primitive,372,22.21,46.92,10.882,11.085,0.243,31.5,84.692,0.0,0.4707259953161593,0.48337583267434214,0.5292740046838408,44.25,0.6472477483862775,0.0,0.0,0.2255,29.7195,-0.2385
primitive,373,22.164,46.938,10.855,11.072000000000001,0.237,31.5,84.69800000000001,0.0,0.5233644859813084,0.483035125233197,0.4766355140186916,44.6,0.6473225789575838,0.0,0.0,0.2125,29.775,-0.26
primitive,374,22.121,46.952999999999996,10.847999999999999,11.043,0.23,31.55,84.704,0.0,0.497716894977169,0.4833926376455039,0.502283105022831,43.75,0.6471779300621369,0.0,0.0,0.221,29.831,-0.244
primitive,375,22.055,46.992000000000004,10.834000000000001,10.995999999999999,0.225,31.55,84.71,0.0,0.5152224824355972,0.4831490399237697,0.4847775175644028,44.55,0.6471718080104019,0.0,0.0,0.211,29.887,-0.2625
primitive,376,21.983,47.038000000000004,10.79,10.97,0.22299999999999998,31.55,84.71699999999998,0.0,0.5047169811320754,0.4835788938495152,0.4952830188679245,44.2,0.6471831183617296,0.0,0.0,0.222,29.9405,-0.2405
primitive,377,21.947,47.04900000000001,10.78,10.946,0.221,31.55,84.72399999999999,0.0,0.5308924485125858,0.48277077003782587,0.4691075514874142,43.65,0.6469670824025474,0.0,0.0,0.2195,30.0,-0.2455
primitive,378,21.915,47.059,10.767000000000001,10.925999999999998,0.222,31.55,84.73200000000001,0.0,0.4909090909090909,0.4837153000840509,0.509090909090909,43.65,0.6467949647664237,0.0,0.0,0.219,30.051,-0.2465
primitive,379,21.879,47.073,10.751000000000001,10.905,0.223,31.55,84.74,0.0,0.5119047619047619,0.48303860835472756,0.4880952380952381,44.65,0.6469869219323641,0.0,0.0,0.2165,30.1005,-0.2515
primitive,380,21.804000000000002,47.125,10.704,10.881000000000002,0.21899999999999997,31.6,84.74799999999999,0.0,0.5169082125603864,0.4841523868438061,0.4830917874396135,43.5,0.6469096709328308,0.0,0.0,0.222,30.1555,-0.2415
primitive,381,21.747,47.160999999999994,10.685,10.845999999999998,0.21599999999999997,31.6,84.755,0.0,0.5164319248826291,0.48363741294242685,0.4835680751173709,45.1,0.6471378421528174,0.0,0.0,0.22,30.2115,-0.244
primitive,382,21.677000000000003,47.21,10.654000000000002,10.808,0.215,31.65,84.762,0.0,0.5169082125603864,0.4845389181127067,0.4830917874396135,42.85,0.6468088122613241,0.0,0.0,0.209,30.2585,-0.267
primitive,383,21.625,47.242,10.617,10.791000000000002,0.217,31.65,84.76899999999999,0.0,0.4888888888888889,0.4846079674684081,0.5111111111111111,44.7,0.6468243816434379,0.0,0.0,0.226,30.304,-0.2315
primitive,384,21.572,47.276,10.583,10.767999999999999,0.22099999999999997,31.65,84.77600000000001,0.0,0.4987531172069825,0.4854699095295548,0.5012468827930174,44.2,0.6466986494547942,0.0,0.0,0.2235,30.355,-0.2365
primitive,385,21.503,47.325,10.552,10.728000000000002,0.223,31.7,84.78299999999999,0.0,0.5115681233933161,0.4852822151839593,0.4884318766066838,44.85,0.6471334724811253,0.0,0.0,0.215,30.4075,-0.2545
primitive,386,21.436,47.372,10.509,10.7,0.22699999999999998,31.75,84.79000000000002,0.0,0.5498721227621484,0.48424110460644554,0.4501278772378516,44.7,0.6471926623886907,0.0,0.0,0.207,30.462,-0.27
primitive,387,21.419,47.36600000000001,10.525,10.663,0.23099999999999998,31.9,84.79700000000001,0.0,0.5571428571428572,0.483304197120339,0.4428571428571428,42.8,0.6466938206980362,0.0,0.0,0.209,30.531,-0.2675
primitive,388,21.38,47.382,10.504000000000001,10.642999999999999,0.233,31.95,84.80300000000001,0.0,0.4862155388471177,0.4836255484438532,0.5137844611528822,44.6,0.6469116561046778,0.0,0.0,0.2125,30.5835,-0.257
primitive,389,21.335,47.403,10.466,10.636,0.233,32.0,84.809,0.0,0.4987654320987654,0.4841391286907668,0.5012345679012346,44.45,0.6470372086378298,0.0,0.0,0.2115,30.6395,-0.2585
primitive,390,21.296000000000003,47.41799999999999,10.439,10.623,0.234,32.0,84.815,0.0,0.4951690821256039,0.48430197221381766,0.5048309178743962,43.65,0.6466529005793462,0.0,0.0,0.2135,30.693,-0.253
primitive,391,21.208999999999996,47.48,10.359000000000002,10.615,0.235,32.05,84.82199999999999,0.0,0.4949238578680203,0.4855469461999084,0.5050761421319797,44.25,0.6470615762036366,0.0,0.0,0.23,30.7375,-0.221
primitive,392,21.143999999999995,47.521,10.32,10.586999999999998,0.237,32.05,84.829,0.0,0.5240506329113924,0.48437028136776755,0.4759493670886076,43.15,0.6462986061111065,0.0,0.0,0.2205,30.7895,-0.2385
primitive,393,21.086,47.555,10.267000000000001,10.579,0.24,32.05,84.83599999999998,0.0,0.4856396866840732,0.4854511384277368,0.5143603133159269,44.0,0.6465378084083169,0.0,0.0,0.2235,30.834,-0.2325
primitive,394,21.041,47.57599999999999,10.224,10.575,0.242,32.05,84.84299999999999,0.0,0.5182291666666666,0.48534296535081384,0.4817708333333333,44.2,0.6464309606719277,0.0,0.0,0.203,30.881,-0.2735
primitive,395,20.993999999999996,47.599,10.185,10.565999999999999,0.243,32.05,84.85,0.0,0.4960835509138381,0.4863515268906765,0.5039164490861618,43.15,0.6461018300587904,0.0,0.0,0.2005,30.9305,-0.2785
primitive,396,20.956,47.614,10.159,10.552999999999999,0.24400000000000002,32.05,84.85699999999999,0.0,0.5153061224489796,0.4871151718835574,0.4846938775510204,43.75,0.6462148355993843,0.0,0.0,0.233,30.9815,-0.2135
primitive,397,20.951,47.596,10.149,10.556000000000001,0.24599999999999997,32.1,84.86399999999999,0.0,0.5050251256281407,0.48748613339084573,0.4949748743718593,44.7,0.6462458476832192,0.0,0.0,0.228,31.037,-0.2245
primitive,398,20.884,47.64,10.098,10.538,0.248,32.1,84.87099999999998,0.0,0.4653739612188365,0.4885057569702073,0.5346260387811634,43.15,0.6462402915292722,0.0,0.0,0.2115,31.0745,-0.256
primitive,399,20.849,47.652,10.085,10.514000000000001,0.25,32.1,84.87799999999999,0.0,0.5267379679144385,0.4873597506681533,0.4732620320855615,45.05,0.6463888786558448,0.0,0.0,0.22,31.1275,-0.239
primitive,400,20.791999999999998,47.68599999999999,10.058,10.482000000000001,0.252,32.1,84.885,0.0,0.4946236559139784,0.48888918897178507,0.5053763440860215,43.6,0.6469068913656802,0.0,0.0,0.219,31.182,-0.241
primitive,401,20.758000000000003,47.696999999999996,10.05,10.453999999999999,0.254,32.1,84.892,0.0,0.519893899204244,0.4881750092845373,0.4801061007957559,45.05,0.6467368687891392,0.0,0.0,0.2345,31.2325,-0.21
primitive,402,20.709,47.722,10.033000000000001,10.42,0.256,32.15,84.898,0.0,0.5211640211640212,0.48885243143736923,0.4788359788359788,42.75,0.6471151684523759,0.0,0.0,0.2205,31.2845,-0.239
primitive,403,20.666,47.742,10.012,10.395,0.259,32.15,84.904,0.0,0.5052356020942408,0.48867713116019024,0.4947643979057591,44.65,0.6471171335715112,0.0,0.0,0.21,31.332,-0.2585
primitive,404,20.611,47.77400000000001,9.988,10.360999999999999,0.262,32.15,84.91,0.0,0.5263157894736842,0.48863357399140617,0.4736842105263157,43.2,0.6470540041192883,0.0,0.0,0.216,31.386,-0.2465
primitive,405,20.568,47.794,9.971,10.332,0.265,32.2,84.91599999999998,0.0,0.4987012987012987,0.4885193611014924,0.5012987012987012,44.9,0.6467382907533974,0.0,0.0,0.224,31.4375,-0.2315
primitive,406,20.526,47.813,9.948,10.31,0.268,32.2,84.92199999999998,0.0,0.4896907216494846,0.4896557792266422,0.5103092783505154,43.65,0.6469675514078412,0.0,0.0,0.2155,31.484,-0.247
primitive,407,20.468,47.847,9.895,10.304,0.26899999999999996,32.25,84.928,0.0,0.5447368421052632,0.48885236658545017,0.4552631578947368,44.25,0.6469628418611083,0.0,0.0,0.2115,31.535,-0.256
primitive,408,20.399,47.891999999999996,9.827,10.3,0.272,32.25,84.933,0.0,0.4841269841269842,0.48990808193646757,0.5158730158730159,43.2,0.6471122736382396,0.0,0.0,0.2225,31.5795,-0.2325
primitive,409,20.35,47.913999999999994,9.782,10.296,0.272,32.4,84.93799999999999,0.0,0.5064935064935064,0.49010079245175875,0.4935064935064935,43.95,0.6471348116234875,0.0,0.0,0.208,31.625,-0.2645
primitive,410,20.313,47.923,9.761999999999999,10.28,0.27099999999999996,32.45,84.943,0.0,0.5225,0.4894448427950082,0.4775,43.25,0.647336805258584,0.0,0.0,0.2205,31.674,-0.236
primitive,411,20.268,47.94,9.724,10.275,0.269,32.45,84.948,0.0,0.5263157894736842,0.48981942790643535,0.4736842105263157,43.05,0.6471315051800559,0.0,0.0,0.2055,31.724,-0.2645
primitive,412,20.234,47.943999999999996,9.709,10.261,0.264,32.55,84.95299999999999,0.0,0.5076142131979695,0.48910639597892464,0.4923857868020304,43.65,0.6469489726350665,0.0,0.0,0.2105,31.772,-0.2565
primitive,413,20.176,47.973,9.686,10.232000000000001,0.258,32.6,84.95800000000001,0.0,0.5135135135135135,0.48935014440024316,0.4864864864864865,44.0,0.6470932246429364,0.0,0.0,0.2255,31.821,-0.2245
primitive,414,20.137999999999998,47.982,9.671999999999999,10.212,0.254,32.6,84.963,0.0,0.520618556701031,0.4888438765526075,0.4793814432989691,42.7,0.6466919523635003,0.0,0.0,0.2195,31.8775,-0.235
primitive,415,20.086,48.005,9.626,10.211,0.24900000000000003,32.6,84.969,0.0,0.4908136482939632,0.4902516220624788,0.5091863517060368,43.95,0.6469666108586161,0.0,0.0,0.207,31.921,-0.26
primitive,416,20.070999999999998,47.992,9.618,10.206,0.247,32.65,84.97499999999998,0.0,0.5452322738386308,0.4893469765857062,0.4547677261613692,42.6,0.6464387631161581,0.0,0.0,0.21,31.9815,-0.255
primitive,417,20.066,47.96900000000001,9.606,10.213000000000001,0.247,32.65,84.98100000000001,0.0,0.4951923076923077,0.4900844605981308,0.5048076923076923,44.3,0.6467793772755697,0.0,0.0,0.208,32.037,-0.2575
primitive,418,20.066,47.940999999999995,9.568999999999999,10.25,0.247,32.75,84.988,0.0,0.518957345971564,0.4902266406929175,0.481042654028436,43.5,0.6465479355299553,0.0,0.0,0.2215,32.0865,-0.2325
primitive,419,20.042,47.937,9.547,10.25,0.245,32.75,84.995,0.0,0.5145631067961165,0.4908069381900228,0.4854368932038835,43.55,0.6466955297325399,0.0,0.0,0.2155,32.1385,-0.2415
primitive,420,20.029,47.922,9.538,10.25,0.241,32.75,85.00200000000001,0.0,0.4926829268292683,0.490314981781097,0.5073170731707317,43.9,0.6465539138099543,0.0,0.0,0.2025,32.1915,-0.2675
primitive,421,19.989,47.934,9.495,10.258,0.23600000000000002,32.75,85.009,0.0,0.4625,0.4917013454174606,0.5375,44.45,0.6466778331573253,0.0,0.0,0.222,32.242,-0.2285
primitive,422,19.977,47.92099999999999,9.487,10.257,0.233,32.75,85.016,0.0,0.5421686746987951,0.49027249182980787,0.4578313253012048,43.3,0.6466354485482025,0.0,0.0,0.2085,32.299,-0.2555
primitive,423,19.954,47.919,9.481,10.241,0.23200000000000004,32.75,85.024,0.0,0.4864197530864197,0.4910113864877056,0.5135802469135803,44.75,0.6469221009238573,0.0,0.0,0.21,32.3485,-0.2525
primitive,424,19.93,47.919000000000004,9.468,10.228,0.23399999999999999,32.75,85.03200000000001,0.0,0.5241545893719807,0.4904826325998094,0.4758454106280193,43.15,0.6469717613549102,0.0,0.0,0.239,32.4065,-0.1945
primitive,425,19.916,47.907,9.466000000000001,10.216000000000001,0.23399999999999999,32.85,85.04,0.0,0.5375302663438257,0.49003647692164487,0.4624697336561743,43.7,0.6469705974049427,0.0,0.0,0.2205,32.466,-0.2335
primitive,426,19.873,47.922999999999995,9.454,10.187,0.23200000000000004,32.9,85.04700000000001,0.0,0.4645669291338582,0.4908394779616092,0.5354330708661418,44.45,0.647304943512439,0.0,0.0,0.2205,32.512,-0.2315
primitive,427,19.831,47.937,9.433,10.17,0.228,32.95,85.054,0.0,0.5392405063291139,0.4906725168052786,0.4607594936708861,42.75,0.6473027864487908,0.0,0.0,0.215,32.568,-0.242
primitive,428,19.793,47.946999999999996,9.413,10.154,0.226,32.95,85.06,0.0,0.5348258706467661,0.4897941812105251,0.4651741293532338,43.15,0.6474199433299601,0.0,0.0,0.216,32.625,-0.2385
primitive,429,19.798,47.913999999999994,9.449000000000002,10.125,0.22399999999999998,32.95,85.066,0.0,0.5035294117647059,0.48996168821332625,0.4964705882352941,44.75,0.6477221719144306,0.0,0.0,0.206,32.685,-0.2585
primitive,430,19.801000000000002,47.88399999999999,9.474,10.101999999999999,0.225,32.95,85.072,0.0,0.5299760191846523,0.4897003320808409,0.4700239808153477,42.45,0.6476650660625526,0.0,0.0,0.2065,32.7465,-0.2575
primitive,431,19.767,47.891000000000005,9.459,10.081999999999999,0.226,32.95,85.07799999999999,0.0,0.4668367346938775,0.4906922358846159,0.5331632653061225,44.75,0.6478261791360641,0.0,0.0,0.2245,32.793,-0.2215
primitive,432,19.744,47.888000000000005,9.457,10.061,0.226,32.95,85.084,0.0,0.4910485933503836,0.49120942826881603,0.5089514066496164,43.2,0.6481736799093245,0.0,0.0,0.1995,32.8385,-0.2715
primitive,433,19.713,47.891999999999996,9.456999999999999,10.031,0.225,33.0,85.09,0.0,0.4786096256684491,0.49141501353322475,0.5213903743315508,44.95,0.6485118537074881,0.0,0.0,0.207,32.8845,-0.2575
primitive,434,19.708,47.87,9.471,10.015,0.222,33.0,85.09700000000001,0.0,0.5252525252525253,0.49088502537231393,0.4747474747474747,41.9,0.6480858855235359,0.0,0.0,0.203,32.9425,-0.264
primitive,435,19.7,47.851000000000006,9.467,10.014,0.21899999999999997,33.05,85.10400000000001,0.0,0.4934383202099737,0.4912476214359808,0.5065616797900262,44.65,0.6482909619720557,0.0,0.0,0.2225,32.992,-0.226
primitive,436,19.72,47.805,9.503,10.003,0.214,33.05,85.11099999999999,0.0,0.5279805352798053,0.4916854531856276,0.4720194647201946,41.8,0.6476789914183376,0.0,0.0,0.214,33.051,-0.2415
primitive,437,19.692999999999998,47.80799999999999,9.466000000000001,10.02,0.207,33.1,85.118,0.0,0.4834605597964377,0.493159099132556,0.5165394402035624,44.7,0.6484724697507819,0.0,0.0,0.2095,33.0965,-0.2515
primitive,438,19.679000000000002,47.799,9.452,10.021999999999998,0.205,33.1,85.125,0.0,0.5350649350649351,0.4921821112081997,0.4649350649350649,41.85,0.6478756716960674,0.0,0.0,0.208,33.1465,-0.253
primitive,439,19.62,47.83599999999999,9.406,10.008000000000001,0.206,33.1,85.132,0.0,0.4710982658959537,0.4927354545322559,0.5289017341040463,44.75,0.6481803186669635,0.0,0.0,0.206,33.183,-0.257
primitive,440,19.570999999999998,47.863,9.378,9.987,0.206,33.1,85.139,0.0,0.5315068493150684,0.4920086991884666,0.4684931506849315,42.0,0.6478981371845051,0.0,0.0,0.2325,33.2345,-0.204
primitive,441,19.548,47.864000000000004,9.374,9.969,0.205,33.15,85.145,0.0,0.5121293800539083,0.49166458874474883,0.4878706199460916,44.55,0.6482022016694231,0.0,0.0,0.2045,33.2875,-0.261
primitive,442,19.518,47.872,9.356,9.958,0.204,33.15,85.15100000000001,0.0,0.5232876712328768,0.4916798479783192,0.4767123287671233,42.75,0.6482915145578761,0.0,0.0,0.201,33.3375,-0.2665
primitive,443,19.512,47.856,9.362,9.947000000000001,0.203,33.15,85.15700000000001,0.0,0.5251989389920424,0.49088866293215977,0.4748010610079575,42.85,0.6481605612137887,0.0,0.0,0.205,33.3885,-0.2585
primitive,444,19.505000000000003,47.841,9.362,9.94,0.203,33.15,85.164,0.0,0.4854111405835543,0.491545023453822,0.5145888594164456,45.2,0.6486738076228086,0.0,0.0,0.1905,33.44,-0.2875
primitive,445,19.482,47.841,9.359000000000002,9.924000000000001,0.19899999999999998,33.2,85.171,0.0,0.5277777777777778,0.49091113891654325,0.4722222222222222,42.5,0.6486978434363911,0.0,0.0,0.226,33.4925,-0.2175
primitive,446,19.465000000000003,47.835,9.356,9.913,0.19599999999999998,33.2,85.17800000000001,0.0,0.52,0.4908172613655228,0.48,43.25,0.6487698297066761,0.0,0.0,0.2075,33.546,-0.253
primitive,447,19.459,47.819,9.357000000000001,9.908,0.19400000000000003,33.2,85.185,0.0,0.5127551020408163,0.49066266183726936,0.4872448979591837,42.8,0.6484177797565027,0.0,0.0,0.2,33.6015,-0.268
primitive,448,19.472,47.784000000000006,9.38,9.9,0.192,33.2,85.19200000000001,0.0,0.4732620320855615,0.4905049004199348,0.5267379679144385,44.5,0.6490312655977805,0.0,0.0,0.204,33.648,-0.26
primitive,449,19.492,47.74099999999999,9.403,9.901,0.18799999999999997,33.25,85.199,0.0,0.5558375634517766,0.48992290850918807,0.4441624365482233,42.65,0.6485407778238454,0.0,0.0,0.2115,33.7045,-0.246
primitive,450,19.547,47.663000000000004,9.448,9.916,0.183,33.25,85.206,0.0,0.5269320843091334,0.48927673994128495,0.4730679156908665,43.0,0.6485822576382896,0.0,0.0,0.2125,33.765,-0.2425
primitive,451,19.591,47.596000000000004,9.481,9.93,0.18,33.25,85.213,0.0,0.5439429928741092,0.48879575806788766,0.4560570071258907,43.75,0.6484213578793357,0.0,0.0,0.201,33.822,-0.2655
primitive,452,19.608,47.55700000000001,9.488,9.943000000000001,0.177,33.25,85.22,0.0,0.4506329113924051,0.4902063802633199,0.549367088607595,44.25,0.6490784583902115,0.0,0.0,0.2245,33.867,-0.2185
primitive,453,19.63,47.513000000000005,9.505,9.951,0.174,33.25,85.22699999999999,0.0,0.5445544554455446,0.4894200031962939,0.4554455445544554,43.6,0.6489807433932061,0.0,0.0,0.2075,33.92,-0.2525
primitive,454,19.639,47.482,9.497,9.97,0.17200000000000004,33.25,85.234,0.0,0.4601542416452442,0.49074323415286275,0.5398457583547558,43.2,0.6491905916208729,0.0,0.0,0.2095,33.9635,-0.2485
primitive,455,19.642,47.458,9.48,9.99,0.17200000000000004,33.25,85.241,0.0,0.5541237113402062,0.4896347859000846,0.4458762886597938,43.85,0.649084330641787,0.0,0.0,0.2135,34.0165,-0.2405
primitive,456,19.634,47.443999999999996,9.476,9.99,0.168,33.3,85.24799999999999,0.0,0.5,0.4894286003330743,0.5,43.35,0.649206725196722,0.0,0.0,0.2075,34.067,-0.2535
primitive,457,19.634,47.423,9.499,9.97,0.165,33.3,85.255,0.0,0.5184210526315789,0.48995491612254793,0.481578947368421,42.35,0.6488426452440784,0.0,0.0,0.2165,34.115,-0.234
primitive,458,19.625999999999998,47.41,9.516,9.95,0.16,33.3,85.26199999999999,0.0,0.5054054054054054,0.48952934769697953,0.4945945945945946,43.65,0.6491783334885171,0.0,0.0,0.207,34.1625,-0.253
primitive,459,19.619,47.39900000000001,9.538,9.922,0.159,33.3,85.26899999999999,0.0,0.5291005291005292,0.489077207244839,0.4708994708994709,43.5,0.6492188531695049,0.0,0.0,0.229,34.219,-0.209
primitive,460,19.608,47.393,9.549000000000001,9.898,0.161,33.3,85.27600000000001,0.0,0.5012853470437019,0.489501500303965,0.4987146529562982,42.85,0.6492620994960085,0.0,0.0,0.2005,34.2685,-0.266
primitive,461,19.576,47.408,9.539,9.874,0.163,33.3,85.28299999999999,0.0,0.4986376021798365,0.49005506404984195,0.5013623978201635,43.1,0.6494395237372558,0.0,0.0,0.2155,34.311,-0.236
primitive,462,19.577,47.391999999999996,9.555,9.853000000000002,0.16899999999999998,33.3,85.29,0.0,0.5316455696202531,0.4895744369213963,0.4683544303797468,42.75,0.6493151937599169,0.0,0.0,0.207,34.37,-0.253
primitive,463,19.609,47.346000000000004,9.572,9.86,0.177,33.3,85.29699999999998,0.0,0.5223880597014925,0.48939694599763667,0.4776119402985074,43.3,0.6492423221838355,0.0,0.0,0.2175,34.424,-0.232
primitive,464,19.622,47.318999999999996,9.563,9.874,0.185,33.3,85.30400000000002,0.0,0.5461346633416458,0.4888866238648244,0.4538653366583541,43.2,0.6495252222768158,0.0,0.0,0.2155,34.4785,-0.236
primitive,465,19.642,47.283,9.585,9.866999999999999,0.19,33.4,85.31,0.0,0.5012468827930174,0.4886779591748433,0.4987531172069825,44.35,0.6498019975684278,0.0,0.0,0.215,34.534,-0.239
primitive,466,19.651,47.25899999999999,9.57,9.886,0.195,33.4,85.31500000000001,0.0,0.5023923444976077,0.4895347577616638,0.4976076555023923,42.5,0.6499144262554667,0.0,0.0,0.212,34.5905,-0.242
primitive,467,19.657,47.235,9.558,9.904,0.195,33.55,85.32,0.0,0.533175355450237,0.4887750968065052,0.466824644549763,43.0,0.6497013283420365,0.0,0.0,0.213,34.6475,-0.243
primitive,468,19.666,47.21,9.586,9.883,0.19699999999999998,33.55,85.324,0.0,0.4918793503480278,0.48931665671897595,0.5081206496519721,42.25,0.6494808534342741,0.0,0.0,0.2215,34.7065,-0.2215
primitive,469,19.673,47.187,9.595,9.878,0.2,33.55,85.32800000000002,0.0,0.532219570405728,0.4889635274467837,0.4677804295942721,43.65,0.6496668780887505,0.0,0.0,0.2015,34.7595,-0.2615
primitive,470,19.682000000000002,47.162,9.593,9.885,0.20400000000000001,33.55,85.33200000000001,0.0,0.513126491646778,0.4885546561504334,0.4868735083532219,42.75,0.6494779331627223,0.0,0.0,0.2125,34.815,-0.2395
primitive,471,19.675,47.15,9.6,9.870999999999999,0.204,33.7,85.33699999999999,0.0,0.5216284987277354,0.4873720861758788,0.4783715012722646,44.05,0.6495466867722588,0.0,0.0,0.217,34.8655,-0.2335
primitive,472,19.647000000000002,47.158,9.597000000000001,9.846,0.204,33.75,85.34200000000001,0.0,0.5116279069767442,0.48798290153031976,0.4883720930232558,41.35,0.649152382220109,0.0,0.0,0.1945,34.9155,-0.275
primitive,473,19.637999999999998,47.146,9.61,9.827,0.20099999999999998,33.8,85.346,0.0,0.5227272727272727,0.4872567511375027,0.4772727272727273,43.65,0.6490311432124831,0.0,0.0,0.2105,34.9745,-0.2425
primitive,474,19.625999999999998,47.137,9.607000000000001,9.822000000000001,0.19699999999999998,33.8,85.35,0.0,0.5174129353233831,0.4873915842184747,0.4825870646766169,42.35,0.648992991391371,0.0,0.0,0.2105,35.0255,-0.241
primitive,475,19.607,47.135,9.587,9.825,0.195,33.9,85.354,0.0,0.4898477157360406,0.4883452352306304,0.5101522842639594,43.9,0.6492602594468342,0.0,0.0,0.2105,35.0775,-0.243
primitive,476,19.642,47.08,9.607000000000001,9.842,0.19299999999999998,33.9,85.35799999999999,0.0,0.516826923076923,0.48730003535176913,0.4831730769230769,41.75,0.648643752370666,0.0,0.0,0.226,35.133,-0.209
primitive,477,19.689,47.013999999999996,9.639,9.856,0.19399999999999998,33.9,85.36200000000001,0.0,0.4728506787330316,0.4886278319036908,0.5271493212669683,43.6,0.6490842076499357,0.0,0.0,0.2115,35.19,-0.238
primitive,478,19.714000000000002,46.97,9.635,9.885,0.19399999999999998,33.9,85.366,0.0,0.5105386416861827,0.48911357648290243,0.4894613583138173,42.05,0.6489363626001219,0.0,0.0,0.215,35.2375,-0.231
primitive,479,19.734,46.931000000000004,9.610999999999999,9.93,0.193,33.9,85.37,0.0,0.5168539325842697,0.4888470860665111,0.4831460674157303,43.8,0.6488407625274685,0.0,0.0,0.195,35.294,-0.271
primitive,480,19.754,46.891000000000005,9.576,9.988000000000001,0.19,33.95,85.374,0.0,0.4965675057208237,0.48951525633578774,0.5034324942791762,41.05,0.6486085474236645,0.0,0.0,0.2115,35.3465,-0.239
primitive,481,19.775,46.849,9.559,10.028,0.188,34.0,85.37799999999999,0.0,0.4382566585956417,0.49008685785775247,0.5617433414043583,45.4,0.6490178756048047,0.0,0.0,0.22,35.386,-0.2215
primitive,482,19.809,46.792,9.574,10.048,0.187,34.1,85.382,0.0,0.571764705882353,0.488472535607113,0.428235294117647,40.2,0.6483322730546728,0.0,0.0,0.2125,35.442,-0.237
primitive,483,19.848,46.73,9.577,10.086,0.185,34.15,85.38600000000001,0.0,0.4600484261501211,0.4888437595974796,0.5399515738498789,45.15,0.6486273466615813,0.0,0.0,0.2015,35.487,-0.257
primitive,484,19.866,46.688,9.57,10.112,0.18400000000000002,34.2,85.389,0.0,0.5024154589371981,0.48930050092378624,0.4975845410628019,41.65,0.6487794584430993,0.0,0.0,0.2055,35.5375,-0.2485
primitive,485,19.901999999999997,46.629,9.585,10.132,0.185,34.2,85.392,0.0,0.5107913669064748,0.4889534399898561,0.4892086330935252,44.0,0.6488150064522064,0.0,0.0,0.2055,35.594,-0.247
primitive,486,19.916,46.592000000000006,9.574,10.156,0.18600000000000003,34.2,85.395,0.0,0.5270588235294117,0.488971874224864,0.4729411764705882,41.2,0.648850872259607,0.0,0.0,0.1975,35.65,-0.263
primitive,487,19.922,46.56400000000001,9.57,10.161999999999999,0.19,34.2,85.39800000000001,0.0,0.4586466165413534,0.4894681530899657,0.5413533834586466,43.8,0.64880071346887,0.0,0.0,0.223,35.692,-0.212
primitive,488,19.964000000000002,46.499,9.59,10.182,0.192,34.25,85.40100000000001,0.0,0.5456674473067915,0.48925610284512855,0.4543325526932084,41.75,0.6489891224784013,0.0,0.0,0.199,35.753,-0.261
primitive,489,20.027,46.413000000000004,9.625,10.21,0.19200000000000003,34.25,85.404,0.0,0.4718826405867971,0.4892404153513117,0.5281173594132029,43.4,0.6488124670082881,0.0,0.0,0.205,35.8035,-0.2475
primitive,490,20.070999999999998,46.346000000000004,9.640999999999998,10.238,0.192,34.25,85.40700000000001,0.0,0.5183374083129584,0.48950380417135386,0.4816625916870415,42.0,0.6490320785958685,0.0,0.0,0.207,35.8555,-0.2435
primitive,491,20.070999999999998,46.323,9.623000000000001,10.255999999999998,0.19200000000000003,34.3,85.41,0.0,0.4582210242587601,0.4905819712872569,0.5417789757412399,44.25,0.6491740511849471,0.0,0.0,0.2,35.8945,-0.2585
primitive,492,20.098,46.273,9.652999999999999,10.253,0.192,34.3,85.41300000000001,0.0,0.5841836734693877,0.4893640512425266,0.4158163265306122,40.75,0.6487890938359219,0.0,0.0,0.211,35.954,-0.235
primitive,493,20.088,46.26,9.657,10.238,0.19299999999999998,34.3,85.416,0.0,0.4904632152588555,0.4900587657171904,0.5095367847411444,43.05,0.6490743709676452,0.0,0.0,0.207,36.001,-0.243
primitive,494,20.090999999999998,46.233000000000004,9.679,10.220999999999998,0.19099999999999998,34.35,85.418,0.0,0.5578947368421052,0.48860909379201933,0.4421052631578947,41.15,0.64808773539597,0.0,0.0,0.203,36.0575,-0.252
primitive,495,20.098,46.202999999999996,9.685,10.22,0.193,34.35,85.42,0.0,0.550408719346049,0.4881564749606539,0.4495912806539509,42.5,0.6483106330887793,0.0,0.0,0.206,36.1075,-0.2445
primitive,496,20.099,46.179,9.709000000000001,10.196,0.19400000000000003,34.35,85.42199999999998,0.0,0.5585106382978723,0.4873862621946965,0.4414893617021276,42.55,0.6483242121758451,0.0,0.0,0.2105,36.1725,-0.2355
primitive,497,20.091,46.16299999999999,9.706,10.19,0.195,34.4,85.42400000000002,0.0,0.4817708333333333,0.48800594756884613,0.5182291666666666,42.05,0.6483299628695797,0.0,0.0,0.2145,36.2225,-0.2285
primitive,498,20.11,46.119,9.716000000000001,10.197000000000001,0.19699999999999998,34.45,85.426,0.0,0.5038167938931298,0.48739485233269486,0.4961832061068702,42.8,0.6480653433671657,0.0,0.0,0.193,36.2715,-0.271
primitive,499,20.111,46.09400000000001,9.709,10.202,0.2,34.45,85.42800000000001,0.0,0.5215189873417722,0.48808122385489483,0.4784810126582278,42.9,0.6483755620011958,0.0,0.0,0.211,36.3255,-0.2335
primitive,500,20.082,46.099000000000004,9.68,10.199,0.203,34.45,85.43,0.0,0.5150753768844222,0.4883183580033891,0.4849246231155779,42.1,0.6483368232392935,0.0,0.0,0.2175,36.3795,-0.2205
primitive,501,20.067,46.089,9.668,10.193,0.20600000000000002,34.5,85.431,0.0,0.4975369458128078,0.4892464789446151,0.5024630541871922,42.0,0.6480526364879998,0.0,0.0,0.2195,36.4345,-0.2175
primitive,502,20.067999999999998,46.062,9.669,10.189,0.21,34.55,85.432,0.0,0.494949494949495,0.4883601472734733,0.5050505050505051,43.2,0.6479951262520361,0.0,0.0,0.2015,36.4805,-0.253
primitive,503,20.06,46.043,9.645,10.202,0.213,34.6,85.433,0.0,0.4419191919191919,0.49041285254400035,0.5580808080808081,43.45,0.6482189176137514,0.0,0.0,0.209,36.523,-0.2375
primitive,504,20.090999999999998,45.983000000000004,9.677,10.2,0.214,34.7,85.434,0.0,0.569047619047619,0.48823498499595286,0.430952380952381,41.8,0.6480775476187414,0.0,0.0,0.2005,36.584,-0.255
primitive,505,20.127,45.918,9.702,10.21,0.215,34.7,85.435,0.0,0.4410377358490566,0.49049670450577587,0.5589622641509434,43.05,0.6481242694614608,0.0,0.0,0.2175,36.637,-0.218
primitive,506,20.155,45.861000000000004,9.71,10.226999999999999,0.218,34.75,85.436,0.0,0.5196078431372549,0.4901045476430308,0.4803921568627451,43.55,0.6484744277156672,0.0,0.0,0.2045,36.6855,-0.245
primitive,507,20.188,45.799,9.716999999999999,10.248,0.223,34.75,85.43700000000001,0.0,0.5157384987893463,0.49015819871987537,0.4842615012106537,41.0,0.6483428268494336,0.0,0.0,0.2095,36.74,-0.2335
primitive,508,20.242,45.714000000000006,9.747,10.268999999999998,0.226,34.85,85.43800000000002,0.0,0.5165094339622641,0.4899361181487382,0.4834905660377358,43.3,0.6485467732262069,0.0,0.0,0.187,36.799,-0.2805
primitive,509,20.267,45.657,9.74,10.299,0.228,34.9,85.439,0.0,0.478908188585608,0.49093996495903675,0.5210918114143921,43.55,0.6488827112479794,0.0,0.0,0.1975,36.847,-0.2575
primitive,510,20.262,45.629,9.716999999999999,10.317,0.228,34.95,85.44,0.0,0.4921875,0.4911219218999108,0.5078125,41.35,0.648747432999325,0.0,0.0,0.1945,36.8905,-0.263
primitive,511,20.275,45.581,9.721,10.327,0.22699999999999998,35.05,85.441,0.0,0.5184210526315789,0.4907262528908759,0.481578947368421,43.3,0.6491572281017739,0.0,0.0,0.194,36.938,-0.2645
primitive,512,20.261,45.56,9.705,10.331,0.225,35.05,85.44200000000001,0.0,0.5144356955380578,0.4910704503725198,0.4855643044619422,41.35,0.6490715088366951,0.0,0.0,0.21,36.987,-0.2295
primitive,513,20.253,45.532999999999994,9.708,10.323,0.222,35.05,85.44300000000001,0.0,0.5685279187817259,0.4901476531909151,0.4314720812182741,42.35,0.6491288012066764,0.0,0.0,0.189,37.0435,-0.2715
primitive,514,20.237000000000002,45.514,9.702,10.313999999999998,0.22099999999999997,35.05,85.444,0.0,0.4857142857142857,0.49135606074346233,0.5142857142857142,42.25,0.649185285666525,0.0,0.0,0.214,37.094,-0.2215
primitive,515,20.2,45.518,9.672,10.306,0.222,35.05,85.445,0.0,0.532967032967033,0.490721657739982,0.467032967032967,43.05,0.6491233183874675,0.0,0.0,0.2105,37.141,-0.2285
primitive,516,20.18,45.505,9.683,10.274000000000001,0.223,35.05,85.44599999999998,0.0,0.5226130653266332,0.4903172433234015,0.4773869346733668,41.0,0.6489856518525724,0.0,0.0,0.2175,37.2025,-0.2145
primitive,517,20.178,45.475,9.699,10.254000000000001,0.225,35.15,85.447,0.0,0.55,0.48998075043240624,0.45,41.65,0.6488886171373964,0.0,0.0,0.202,37.264,-0.2475
primitive,518,20.146,45.474000000000004,9.665,10.254000000000001,0.22700000000000004,35.2,85.44800000000001,0.0,0.4786967418546366,0.49024440260227403,0.5213032581453634,43.0,0.649443894009453,0.0,0.0,0.204,37.308,-0.2415
primitive,519,20.116,45.471000000000004,9.648,10.24,0.22799999999999998,35.2,85.449,0.0,0.5115681233933161,0.49065743154252234,0.4884318766066838,42.0,0.6492691594554859,0.0,0.0,0.2265,37.359,-0.195
primitive,520,20.095,45.458,9.636000000000001,10.23,0.22899999999999998,35.25,85.45,0.0,0.5100502512562815,0.4907189563503323,0.4899497487437186,42.3,0.6494679793653667,0.0,0.0,0.2015,37.408,-0.246
primitive,521,20.127,45.393,9.657,10.238000000000001,0.23199999999999998,35.35,85.45000000000002,0.0,0.5082352941176471,0.490986820442534,0.4917647058823529,41.85,0.6491265306316701,0.0,0.0,0.2005,37.4645,-0.2485
primitive,522,20.139,45.349,9.642,10.262,0.235,35.35,85.45,0.0,0.4736842105263157,0.49174569437154253,0.5263157894736842,42.55,0.6498066981519901,0.0,0.0,0.2195,37.5085,-0.2075
primitive,523,20.152,45.305,9.636999999999999,10.274000000000001,0.24100000000000002,35.35,85.45,0.0,0.5599022004889975,0.4910021958163081,0.4400977995110024,41.25,0.6493804078554127,0.0,0.0,0.1925,37.5625,-0.2615
primitive,524,20.153,45.27,9.622,10.287,0.24400000000000002,35.5,85.45,0.0,0.4937965260545905,0.4914745240016839,0.5062034739454094,41.75,0.6495315823559866,0.0,0.0,0.1995,37.614,-0.2505
primitive,525,20.155,45.235,9.616,10.295,0.24400000000000002,35.55,85.45,0.0,0.5075757575757576,0.49111996316488954,0.4924242424242424,42.55,0.6494527118011111,0.0,0.0,0.202,37.6645,-0.242
primitive,526,20.127,45.23,9.584,10.296,0.24700000000000003,35.55,85.45000000000002,0.0,0.4974226804123712,0.4915080480181806,0.5025773195876289,41.85,0.6498071480937725,0.0,0.0,0.2065,37.713,-0.2315
primitive,527,20.087,45.23700000000001,9.552,10.287,0.248,35.55,85.45,0.0,0.5323383084577114,0.490318295423687,0.4676616915422885,41.9,0.649617342347724,0.0,0.0,0.191,37.769,-0.2625
primitive,528,20.072,45.218,9.571,10.252,0.249,35.6,85.45,0.0,0.5169902912621359,0.490189262432168,0.4830097087378641,42.0,0.649937673861241,0.0,0.0,0.1995,37.8255,-0.2465
primitive,529,20.009,45.247,9.556000000000001,10.202,0.251,35.6,85.45,0.0,0.4554973821989528,0.4914163934398743,0.5445026178010471,41.85,0.6496819207673968,0.0,0.0,0.1955,37.8665,-0.253
primitive,530,19.951999999999998,45.271,9.542,10.157,0.253,35.6,85.45,0.0,0.5078947368421053,0.49118984881744865,0.4921052631578947,42.35,0.6504041173905084,0.0,0.0,0.207,37.909,-0.23
primitive,531,19.933,45.258,9.561,10.12,0.252,35.6,85.45000000000002,0.0,0.5228426395939086,0.4894981291974833,0.4771573604060913,41.5,0.6495347403906966,0.0,0.0,0.194,37.9655,-0.256
primitive,532,19.887999999999998,45.273,9.541,10.095999999999998,0.251,35.6,85.45,0.0,0.5026315789473684,0.49088079173618304,0.4973684210526315,42.25,0.6504555549129823,0.0,0.0,0.2135,38.0115,-0.217
primitive,533,19.846,45.286,9.537,10.059,0.25,35.6,85.45,0.0,0.549865229110512,0.48908445567697517,0.4501347708894879,41.15,0.6495220739639028,0.0,0.0,0.192,38.0635,-0.26
primitive,534,19.820999999999998,45.282999999999994,9.538,10.034,0.249,35.6,85.45,0.0,0.5218508997429306,0.48869574686086054,0.4781491002570694,42.0,0.6499059777566871,0.0,0.0,0.1995,38.119,-0.245
primitive,535,19.789,45.287,9.53,10.013,0.24600000000000002,35.6,85.45,0.0,0.5038961038961038,0.48883365212106805,0.4961038961038961,41.85,0.6495290119842543,0.0,0.0,0.193,38.1695,-0.258
primitive,536,19.74,45.30799999999999,9.507,9.988999999999999,0.244,35.6,85.45000000000002,0.0,0.5026595744680851,0.48932163710229454,0.4973404255319149,42.9,0.6503291969981304,0.0,0.0,0.1995,38.2205,-0.245
primitive,537,19.723,45.297,9.508,9.973,0.24200000000000002,35.6,85.45,0.0,0.5575916230366492,0.48734273697238856,0.4424083769633508,41.2,0.6498111581452163,0.0,0.0,0.2025,38.2735,-0.239
primitive,538,19.67,45.32299999999999,9.469,9.96,0.241,35.6,85.45,0.0,0.4786096256684491,0.4886838934051554,0.5213903743315508,43.4,0.6505897992429185,0.0,0.0,0.2035,38.3215,-0.237
primitive,539,19.635,45.331,9.451,9.943,0.241,35.6,85.45,0.0,0.5026737967914439,0.48806807028106247,0.4973262032085561,40.95,0.6501056696347187,0.0,0.0,0.2005,38.37,-0.243
primitive,540,19.575,45.363,9.397,9.939,0.23900000000000002,35.65,85.45,0.0,0.4785100286532951,0.48886461787425584,0.5214899713467048,42.15,0.6504302373357124,0.0,0.0,0.2055,38.407,-0.234
primitive,541,19.525,45.385999999999996,9.356,9.931000000000001,0.23799999999999996,35.65,85.45000000000002,0.0,0.4735202492211837,0.48855863337500727,0.5264797507788161,42.5,0.6501689309100223,0.0,0.0,0.195,38.4425,-0.2535
primitive,542,19.477999999999998,45.40599999999999,9.316,9.925999999999998,0.23600000000000002,35.65,85.45,0.0,0.5246376811594203,0.4897495532212066,0.4753623188405797,40.95,0.6504913330132464,0.0,0.0,0.221,38.495,-0.2015
primitive,543,19.442,45.415,9.277000000000001,9.932,0.233,35.65,85.45,0.0,0.4622356495468278,0.49031410453544716,0.5377643504531722,42.65,0.6506419434378293,0.0,0.0,0.1975,38.5315,-0.2485
primitive,544,19.378,45.453,9.225,9.921,0.23199999999999998,35.65,85.45,0.0,0.5411392405063291,0.49064921446216275,0.4588607594936709,41.25,0.6509262795637497,0.0,0.0,0.2045,38.574,-0.2345
primitive,545,19.335,45.47,9.206,9.896999999999998,0.23199999999999998,35.65,85.45,0.0,0.5308641975308642,0.49104010489846645,0.4691358024691358,42.05,0.6510479840418898,0.0,0.0,0.2035,38.6225,-0.2365
primitive,546,19.29,45.489,9.163,9.896,0.23099999999999998,35.65,85.45000000000002,0.0,0.5317220543806647,0.49157587657681057,0.4682779456193353,41.0,0.6508281159012296,0.0,0.0,0.211,38.677,-0.2215
primitive,547,19.247,45.507000000000005,9.129000000000001,9.888,0.23,35.65,85.45,0.0,0.5219941348973607,0.49077141054553003,0.4780058651026393,41.35,0.6508595868016029,0.0,0.0,0.207,38.7235,-0.2295
primitive,548,19.182000000000002,45.547,9.089,9.866,0.22699999999999998,35.7,85.45,0.0,0.5,0.49084774642339263,0.5,41.95,0.6508490645191572,0.0,0.0,0.1945,38.766,-0.2555
primitive,549,19.134,45.57,9.067,9.841000000000001,0.226,35.7,85.45,0.0,0.5446685878962535,0.49038475441230306,0.4553314121037464,41.55,0.6506836143801848,0.0,0.0,0.202,38.815,-0.239
primitive,550,19.089000000000002,45.59,9.049,9.814,0.22599999999999998,35.7,85.45100000000001,0.0,0.538243626062323,0.48992138942874497,0.461756373937677,41.0,0.6505911796284194,0.0,0.0,0.192,38.8695,-0.259
primitive,551,19.028,45.626999999999995,8.999,9.803,0.22599999999999998,35.7,85.45200000000001,0.0,0.5188405797101449,0.48949531675079827,0.4811594202898551,42.45,0.6509704846513914,0.0,0.0,0.1925,38.914,-0.258
primitive,552,19.006,45.625,8.987,9.795,0.22400000000000003,35.75,85.45299999999999,0.0,0.5401069518716578,0.488592167612355,0.4598930481283422,41.05,0.6505477780377943,0.0,0.0,0.1855,38.9695,-0.273
primitive,553,18.974,45.633,8.987,9.766,0.221,35.8,85.454,0.0,0.4862637362637362,0.4877052767254641,0.5137362637362637,43.1,0.6506871075413527,0.0,0.0,0.1995,39.0135,-0.2445
primitive,554,18.936,45.648999999999994,8.975,9.74,0.221,35.8,85.455,0.0,0.5392670157068062,0.48830088879228034,0.4607329842931937,40.75,0.6505793613614879,0.0,0.0,0.2075,39.066,-0.227
primitive,555,18.886,45.675,8.950000000000001,9.717,0.21899999999999997,35.9,85.456,0.0,0.4812834224598931,0.4874959750600636,0.5187165775401069,43.1,0.6508418006492585,0.0,0.0,0.198,39.1095,-0.248
primitive,556,18.87,45.668,8.955,9.697000000000001,0.21799999999999997,35.9,85.45700000000001,0.0,0.5102040816326531,0.48768405029015566,0.4897959183673469,40.8,0.6502232508497952,0.0,0.0,0.203,39.164,-0.235
primitive,557,18.851000000000003,45.66400000000001,8.956,9.681,0.214,35.9,85.458,0.0,0.5203045685279188,0.48759272889538424,0.4796954314720812,41.6,0.6506359202301337,0.0,0.0,0.2045,39.215,-0.232
primitive,558,18.823,45.67099999999999,8.945,9.665,0.213,35.9,85.459,0.0,0.5050505050505051,0.48782190747361937,0.494949494949495,40.8,0.6500736272856148,0.0,0.0,0.201,39.2665,-0.239
primitive,559,18.81,45.662,8.963,9.636999999999999,0.21,36.0,85.46,0.0,0.5128205128205128,0.4871436609889212,0.4871794871794871,43.0,0.6501317110029725,0.0,0.0,0.1925,39.317,-0.258
primitive,560,18.839,45.611999999999995,9.0,9.63,0.209,36.0,85.461,0.0,0.5108958837772398,0.48676949331337643,0.4891041162227603,41.0,0.650230913539483,0.0,0.0,0.217,39.375,-0.206
primitive,561,18.835,45.597,8.982,9.645,0.20800000000000002,36.0,85.462,0.0,0.4574468085106382,0.4879889781957953,0.5425531914893617,43.0,0.6503350802061496,0.0,0.0,0.196,39.413,-0.248
primitive,562,18.824,45.589000000000006,8.958,9.658999999999999,0.20700000000000002,36.0,85.463,0.0,0.5243243243243243,0.48779120562006995,0.4756756756756757,40.7,0.6503209587665806,0.0,0.0,0.1915,39.457,-0.257
primitive,563,18.799,45.595,8.919,9.675,0.205,36.0,85.464,0.0,0.5013550135501356,0.48913466372470177,0.4986449864498645,42.6,0.6505926581507224,0.0,0.0,0.2005,39.504,-0.239
primitive,564,18.801,45.571999999999996,8.931000000000001,9.671,0.199,36.1,85.465,0.0,0.5038759689922481,0.4887714300591425,0.4961240310077519,41.5,0.6505716958359045,0.0,0.0,0.1985,39.562,-0.245
primitive,565,18.821,45.53099999999999,8.943999999999999,9.684,0.193,36.1,85.46600000000001,0.0,0.4973958333333333,0.4894828540518165,0.5026041666666666,41.7,0.6503669879891318,0.0,0.0,0.199,39.609,-0.241
primitive,566,18.816999999999997,45.51200000000001,8.926,9.705,0.18599999999999997,36.2,85.46700000000001,0.0,0.5152284263959391,0.4896305468304304,0.4847715736040609,41.95,0.6508923619807,0.0,0.0,0.211,39.6605,-0.219
primitive,567,18.761,45.547,8.876,9.703,0.182,36.2,85.46799999999999,0.0,0.4972527472527473,0.49068549188537547,0.5027472527472527,41.25,0.6509783694781077,0.0,0.0,0.1965,39.706,-0.245
primitive,568,18.725,45.562,8.869,9.679,0.177,36.25,85.469,0.0,0.5013774104683196,0.49023187851310185,0.4986225895316804,40.85,0.650522450814346,0.0,0.0,0.189,39.755,-0.261
primitive,569,18.689,45.576,8.855,9.662,0.17200000000000004,36.3,85.47,0.0,0.4929178470254957,0.4906048840404582,0.5070821529745042,42.9,0.6510288756064851,0.0,0.0,0.207,39.799,-0.2245
primitive,570,18.651,45.592,8.849,9.636000000000001,0.166,36.35,85.471,0.0,0.5194444444444444,0.49041700017669493,0.4805555555555555,41.3,0.6509404577081693,0.0,0.0,0.199,39.8505,-0.24
primitive,571,18.593999999999998,45.629,8.833,9.599,0.162,36.35,85.472,0.0,0.532608695652174,0.48992953214600443,0.4673913043478261,41.55,0.6510495957400759,0.0,0.0,0.1905,39.9025,-0.2555
primitive,572,18.556,45.646,8.839,9.558,0.159,36.4,85.473,0.0,0.5207756232686981,0.48898770389115676,0.4792243767313019,41.1,0.6508109376537183,0.0,0.0,0.203,39.9525,-0.2315
primitive,573,18.497,45.684,8.833,9.51,0.154,36.4,85.47399999999999,0.0,0.5142857142857142,0.4899000336152224,0.4857142857142857,42.4,0.6513832501053811,0.0,0.0,0.2095,40.001,-0.217
primitive,574,18.457,45.706,8.843,9.46,0.154,36.4,85.475,0.0,0.4848484848484849,0.49007899443934455,0.5151515151515151,39.5,0.6508588973190713,0.0,0.0,0.208,40.0475,-0.22
primitive,575,18.436999999999998,45.708999999999996,8.846,9.434,0.157,36.4,85.476,0.0,0.5585106382978723,0.48906029682490226,0.4414893617021276,42.3,0.6509567499765359,0.0,0.0,0.203,40.0995,-0.23
primitive,576,18.413999999999998,45.715,8.846,9.408999999999999,0.159,36.4,85.47699999999999,0.0,0.4438356164383561,0.49013203810438255,0.5561643835616439,40.95,0.6508472969853331,0.0,0.0,0.2025,40.141,-0.231
primitive,577,18.375,45.735,8.824,9.389000000000001,0.162,36.5,85.478,0.0,0.5482093663911846,0.4898146169457131,0.4517906336088154,41.45,0.650900087709999,0.0,0.0,0.2055,40.1885,-0.227
primitive,578,18.348000000000003,45.742,8.801,9.383,0.16399999999999998,36.6,85.479,0.0,0.5402597402597403,0.489349227965761,0.4597402597402597,39.7,0.6503802687551231,0.0,0.0,0.1865,40.2435,-0.264
primitive,579,18.336000000000002,45.733000000000004,8.798,9.373,0.165,36.65,85.48,0.0,0.4972972972972972,0.4885132296637941,0.5027027027027027,42.05,0.6506588281731253,0.0,0.0,0.196,40.2885,-0.243
primitive,580,18.333,45.715,8.805,9.36,0.168,36.65,85.48100000000001,0.0,0.5013262599469496,0.4886445992016972,0.4986737400530504,40.9,0.6504190457360092,0.0,0.0,0.201,40.334,-0.2315
primitive,581,18.288999999999998,45.738,8.773,9.339,0.17700000000000002,36.65,85.48199999999999,0.0,0.4857142857142857,0.4893871662792897,0.5142857142857142,42.9,0.6510746512402815,0.0,0.0,0.1995,40.3755,-0.2345
primitive,582,18.288,45.718,8.779,9.325,0.18400000000000002,36.65,85.48299999999999,0.0,0.5039577836411611,0.4893606421854138,0.496042216358839,41.1,0.6509290659823975,0.0,0.0,0.207,40.4245,-0.2195
primitive,583,18.291,45.692,8.774000000000001,9.324,0.193,36.75,85.484,0.0,0.5106951871657754,0.49014404302430853,0.4893048128342246,41.35,0.6512246616910368,0.0,0.0,0.197,40.4755,-0.2415
primitive,584,18.257,45.702000000000005,8.736,9.318999999999999,0.20199999999999999,36.8,85.485,0.0,0.4704225352112676,0.4911726103149418,0.5295774647887324,41.4,0.6512824492529519,0.0,0.0,0.2035,40.518,-0.2265
primitive,585,18.211,45.722,8.684,9.317,0.21,36.9,85.486,0.0,0.4896755162241888,0.4914570220683801,0.5103244837758112,42.5,0.6517562363010171,0.0,0.0,0.215,40.556,-0.204
primitive,586,18.209,45.696000000000005,8.694,9.299,0.21600000000000003,37.0,85.487,0.0,0.5721925133689839,0.4900663632903622,0.427807486631016,38.6,0.6506872231885258,0.0,0.0,0.1915,40.617,-0.25
primitive,587,18.197,45.678999999999995,8.698,9.28,0.21900000000000003,37.05,85.488,0.0,0.4702702702702702,0.49181279034568975,0.5297297297297298,43.0,0.6515538283518468,0.0,0.0,0.183,40.6595,-0.265
primitive,588,18.212,45.635,8.729,9.263,0.22,37.05,85.48899999999999,0.0,0.5655526992287918,0.4900739288744829,0.4344473007712082,39.25,0.6505457819381991,0.0,0.0,0.203,40.7165,-0.2235
primitive,589,18.231,45.586999999999996,8.75,9.258000000000001,0.223,37.05,85.49,0.0,0.4656488549618321,0.4908144277110751,0.5343511450381679,42.05,0.651188200006369,0.0,0.0,0.203,40.7635,-0.2235
primitive,590,18.253,45.537,8.788,9.237,0.228,37.05,85.491,0.0,0.5067385444743935,0.49024985739465315,0.4932614555256064,40.45,0.6509394363263107,0.0,0.0,0.1995,40.81,-0.2305
primitive,591,18.3,45.461999999999996,8.841999999999999,9.225,0.233,37.05,85.49199999999999,0.0,0.5081521739130435,0.489557218900816,0.4918478260869565,41.15,0.6508042912666224,0.0,0.0,0.2035,40.8555,-0.2225
primitive,592,18.317,45.416000000000004,8.857000000000001,9.224,0.23600000000000002,37.1,85.493,0.0,0.5303867403314917,0.48944223771737455,0.4696132596685083,39.65,0.650684331734898,0.0,0.0,0.1965,40.9065,-0.2375
primitive,593,18.355,45.348,8.901,9.216999999999999,0.237,37.15,85.494,0.0,0.5311653116531166,0.4880636444752488,0.4688346883468834,40.85,0.6504279029343165,0.0,0.0,0.216,40.955,-0.198
primitive,594,18.412,45.260999999999996,8.95,9.223,0.239,37.15,85.495,0.0,0.512064343163539,0.48864514242210455,0.4879356568364611,40.35,0.6504474855791976,0.0,0.0,0.1925,41.009,-0.2435
primitive,595,18.482,45.161,8.981,9.259,0.242,37.15,85.49600000000001,0.0,0.5482233502538072,0.4882979593676457,0.4517766497461929,40.25,0.6501866061775067,0.0,0.0,0.2005,41.0625,-0.2275
primitive,596,18.54,45.073,8.997,9.296,0.247,37.15,85.49699999999999,0.0,0.467866323907455,0.4895750739771099,0.532133676092545,41.75,0.6507293940711298,0.0,0.0,0.1985,41.1105,-0.2315
primitive,597,18.586,44.995,9.019,9.317,0.25,37.25,85.49799999999999,0.0,0.5142118863049094,0.48973071894895887,0.4857881136950904,41.25,0.6510252115781028,0.0,0.0,0.1905,41.1585,-0.2495
primitive,598,18.616999999999997,44.933,9.017,9.346,0.254,37.25,85.499,0.0,0.479108635097493,0.49014854624700904,0.520891364902507,42.0,0.651363454252816,0.0,0.0,0.2045,41.1965,-0.2185
primitive,599,18.65,44.869,9.017,9.379,0.254,37.25,85.5,0.0,0.5342105263157895,0.49035770747861834,0.4657894736842105,40.25,0.6512683447994941,0.0,0.0,0.2125,41.249,-0.2025
primitive,600,18.671,44.817,9.003,9.415,0.253,37.25,85.5,0.0,0.4839572192513369,0.49144343561483805,0.516042780748663,41.8,0.6518383323454222,0.0,0.0,0.208,41.2935,-0.2115
primitive,601,18.69,44.766999999999996,9.004999999999999,9.431,0.254,37.25,85.5,0.0,0.5137362637362637,0.4915455219343157,0.4862637362637362,40.2,0.6514473488455184,0.0,0.0,0.1935,41.338,-0.2405
primitive,602,18.671000000000003,44.75599999999999,8.98,9.434,0.257,37.25,85.5,0.0,0.5070422535211268,0.49220681590132626,0.4929577464788732,41.7,0.6519599753821733,0.0,0.0,0.214,41.384,-0.1995
primitive,603,18.666,44.730999999999995,8.959,9.448,0.259,37.3,85.5,0.0,0.5069637883008357,0.4917928148605843,0.4930362116991643,40.25,0.6513720995754091,0.0,0.0,0.194,41.4295,-0.2405
primitive,604,18.643,44.724,8.929,9.454,0.26,37.3,85.5,0.0,0.4986072423398328,0.4926060103279238,0.5013927576601671,41.6,0.6519469330056286,0.0,0.0,0.1895,41.4735,-0.248
primitive,605,18.651,44.685,8.943999999999999,9.447000000000001,0.26,37.45,85.5,0.0,0.5680628272251308,0.490870422232619,0.4319371727748691,39.7,0.651193040020173,0.0,0.0,0.1985,41.532,-0.233
primitive,606,18.605,44.7,8.918,9.427,0.26,37.45,85.5,0.0,0.4797687861271676,0.4914791281427287,0.5202312138728323,41.3,0.6516683664672837,0.0,0.0,0.187,41.5675,-0.2515
primitive,607,18.566999999999997,44.707,8.885,9.421,0.26099999999999995,37.45,85.5,0.0,0.5421348314606742,0.4910425228840737,0.4578651685393258,40.6,0.6516702619867496,0.0,0.0,0.1935,41.6125,-0.2385
primitive,608,18.529,44.714000000000006,8.86,9.407,0.262,37.45,85.5,0.0,0.511173184357542,0.4909200692979329,0.4888268156424581,41.2,0.6521136140133966,0.0,0.0,0.201,41.6585,-0.2235
primitive,609,18.479,44.73400000000001,8.826,9.389000000000001,0.264,37.5,85.5,0.0,0.4941176470588235,0.49129412661316674,0.5058823529411764,40.6,0.6516681140133965,0.0,0.0,0.1915,41.699,-0.2435
primitive,610,18.413,44.77,8.805,9.345,0.263,37.5,85.5,0.0,0.547550432276657,0.4905610356431783,0.4524495677233429,40.55,0.6518316140133966,0.0,0.0,0.2035,41.7555,-0.218
primitive,611,18.361,44.792,8.809,9.29,0.262,37.5,85.5,0.0,0.4691358024691358,0.4903272557640084,0.5308641975308642,40.9,0.6514821140133965,0.0,0.0,0.1995,41.7915,-0.226
primitive,612,18.35,44.773,8.841999999999999,9.248,0.26,37.5,85.5,0.0,0.5654596100278552,0.48950455004993776,0.4345403899721448,40.05,0.6515793640133966,0.0,0.0,0.193,41.848,-0.239
primitive,613,18.313,44.78,8.852,9.201,0.26,37.5,85.5,0.0,0.466867469879518,0.49019430092335015,0.5331325301204819,41.35,0.6514988640133965,0.0,0.0,0.205,41.8855,-0.215
primitive,614,18.253,44.812,8.822000000000001,9.171,0.26,37.5,85.5,0.0,0.5259938837920488,0.48975194262735416,0.4740061162079511,40.35,0.6514218186299849,0.0,0.0,0.19,41.9295,-0.245
primitive,615,18.183999999999997,44.852000000000004,8.809,9.116,0.259,37.55,85.5,0.0,0.5396825396825397,0.48890620850037,0.4603174603174603,40.85,0.6514526414102749,0.0,0.0,0.198,41.9715,-0.23
primitive,616,18.11,44.898999999999994,8.782,9.068,0.26,37.55,85.5,0.0,0.521875,0.4887732770282887,0.478125,40.05,0.6511284321996463,0.0,0.0,0.1915,42.0145,-0.2415
primitive,617,18.061,44.919,8.774,9.029000000000002,0.258,37.65,85.5,0.0,0.4888888888888889,0.4889405541955659,0.5111111111111111,41.4,0.6514772694089486,0.0,0.0,0.1875,42.054,-0.2515
primitive,618,18.046,44.905,8.774,9.015,0.257,37.7,85.5,0.0,0.574712643678161,0.4874738495313691,0.425287356321839,39.3,0.651277955526092,0.0,0.0,0.207,42.1065,-0.2105
primitive,619,18.018,44.905,8.759,9.001999999999999,0.257,37.7,85.5,0.0,0.4461538461538462,0.4884091295488021,0.5538461538461539,41.2,0.6510348920085502,0.0,0.0,0.2035,42.1445,-0.216
primitive,620,18.019000000000002,44.87700000000001,8.755,9.005999999999998,0.258,37.7,85.5,0.0,0.5623268698060941,0.4875514810415691,0.4376731301939058,39.15,0.6506258911397843,0.0,0.0,0.2075,42.195,-0.208
primitive,621,17.995,44.873000000000005,8.72,9.017000000000001,0.258,37.75,85.5,0.0,0.4593023255813954,0.48901760844298464,0.5406976744186046,41.4,0.6508713221962964,0.0,0.0,0.199,42.2305,-0.226
primitive,622,17.961,44.879,8.683,9.02,0.258,37.8,85.5,0.0,0.5015290519877675,0.4894025398686033,0.4984709480122324,40.15,0.6508567617400687,0.0,0.0,0.2065,42.267,-0.2105
primitive,623,17.93,44.882,8.637,9.033999999999999,0.259,37.8,85.5,0.0,0.5266457680250785,0.489155338793816,0.4733542319749216,40.4,0.6505137821044845,0.0,0.0,0.1835,42.306,-0.255
primitive,624,17.899,44.885,8.611,9.029,0.259,37.8,85.5,0.0,0.4849397590361445,0.4891535133100628,0.5150602409638554,40.85,0.6512274466881971,0.0,0.0,0.1955,42.3525,-0.231
primitive,625,17.863000000000003,44.893,8.595,9.009,0.259,37.8,85.5,0.0,0.5294117647058824,0.4897354907819026,0.4705882352941176,41.75,0.6513499971947796,0.0,0.0,0.2055,42.4,-0.211
primitive,626,17.834,44.894000000000005,8.597999999999999,8.978,0.25799999999999995,37.8,85.5,0.0,0.4851190476190476,0.4889098221582887,0.5148809523809523,39.25,0.6510932174823486,0.0,0.0,0.1955,42.442,-0.231
primitive,627,17.802,44.9,8.59,8.955,0.257,37.8,85.5,0.0,0.5317220543806647,0.4892395683984992,0.4682779456193353,41.2,0.6512856877965497,0.0,0.0,0.2,42.484,-0.222
primitive,628,17.746,44.93,8.561,8.931000000000001,0.254,37.9,85.5,0.0,0.4893617021276596,0.4902575291611408,0.5106382978723404,40.8,0.6519021251089134,0.0,0.0,0.198,42.525,-0.228
primitive,629,17.73,44.92099999999999,8.575999999999999,8.903,0.251,37.9,85.5,0.0,0.5508474576271186,0.48918652595454437,0.4491525423728814,40.5,0.651670149541843,0.0,0.0,0.2005,42.5785,-0.22
primitive,630,17.705,44.92099999999999,8.586,8.872,0.247,37.9,85.5,0.0,0.4744318181818181,0.48972441478984696,0.5255681818181818,40.15,0.6516885149097159,0.0,0.0,0.1985,42.6275,-0.224
primitive,631,17.701,44.9,8.596,8.863999999999999,0.241,37.9,85.5,0.0,0.5202312138728323,0.489034076226676,0.4797687861271676,41.2,0.6514136317426877,0.0,0.0,0.199,42.6725,-0.223
primitive,632,17.679000000000002,44.895999999999994,8.58,8.864,0.235,37.95,85.5,0.0,0.5098039215686274,0.48891715346812675,0.4901960784313725,39.35,0.6511214188914533,0.0,0.0,0.1885,42.7205,-0.245
primitive,633,17.646,44.905,8.564,8.854,0.228,37.95,85.5,0.0,0.5073313782991202,0.48898442964545985,0.4926686217008797,41.2,0.651325933292373,0.0,0.0,0.206,42.7625,-0.2085
primitive,634,17.642,44.88399999999999,8.578000000000001,8.846,0.218,38.05,85.5,0.0,0.5071225071225072,0.4882504302072351,0.4928774928774929,39.45,0.6509607449514283,0.0,0.0,0.191,42.809,-0.2405
primitive,635,17.647000000000002,44.856,8.608,8.828,0.21100000000000002,38.05,85.5,0.0,0.5232558139534884,0.48757882425264903,0.4767441860465116,41.75,0.6509686752771218,0.0,0.0,0.206,42.8565,-0.2075
primitive,636,17.632,44.849,8.597,8.83,0.205,38.1,85.5,0.0,0.5153203342618384,0.48871626783479194,0.4846796657381615,39.1,0.6513479865061906,0.0,0.0,0.1895,42.9035,-0.2415
primitive,637,17.599,44.86,8.588,8.808,0.20299999999999996,38.15,85.5,0.0,0.5044510385756676,0.488032652468684,0.4955489614243323,41.6,0.6511382500444468,0.0,0.0,0.188,42.9475,-0.244
primitive,638,17.546000000000003,44.891000000000005,8.566,8.779,0.201,38.15,85.5,0.0,0.5386904761904762,0.4885698969294503,0.4613095238095238,38.65,0.6511660145699361,0.0,0.0,0.2095,42.995,-0.1995
primitive,639,17.471999999999998,44.943000000000005,8.53,8.744,0.19799999999999998,38.15,85.5,0.0,0.4858934169278997,0.48816500569012894,0.5141065830721003,42.1,0.6514197864423656,0.0,0.0,0.1965,43.0365,-0.2255
primitive,640,17.445,44.946999999999996,8.526,8.722,0.19699999999999998,38.2,85.5,0.0,0.5290697674418605,0.48771838123077954,0.4709302325581395,38.3,0.6509631390286634,0.0,0.0,0.186,43.085,-0.2475
primitive,641,17.441000000000003,44.92700000000001,8.536,8.709,0.19599999999999998,38.25,85.5,0.0,0.5164835164835165,0.48755175437937015,0.4835164835164835,42.0,0.6514925097457354,0.0,0.0,0.195,43.135,-0.229
primitive,642,17.465,44.879,8.551,8.716999999999999,0.19699999999999998,38.3,85.5,0.0,0.5414507772020725,0.48733047364195853,0.4585492227979275,39.15,0.6515756341514835,0.0,0.0,0.1885,43.191,-0.2415
primitive,643,17.476999999999997,44.843999999999994,8.527000000000001,8.75,0.2,38.3,85.5,0.0,0.4803149606299212,0.4883474806624224,0.5196850393700787,40.15,0.6515910164063182,0.0,0.0,0.1885,43.232,-0.24
primitive,644,17.468999999999998,44.82900000000001,8.497,8.77,0.20200000000000004,38.3,85.5,0.0,0.547945205479452,0.4876298634161042,0.4520547945205479,39.9,0.6516844703736635,0.0,0.0,0.192,43.2785,-0.233
primitive,645,17.443,44.831,8.46,8.781,0.20199999999999999,38.35,85.5,0.0,0.4402173913043478,0.4897899825950934,0.5597826086956522,41.05,0.6521933094393724,0.0,0.0,0.194,43.3215,-0.23
primitive,646,17.436,44.81399999999999,8.451,8.783,0.20199999999999999,38.35,85.5,0.0,0.5680628272251308,0.48778605252873986,0.4319371727748691,38.55,0.6514137915279973,0.0,0.0,0.1975,43.372,-0.2215
primitive,647,17.406,44.821999999999996,8.415,8.786,0.205,38.35,85.5,0.0,0.4649859943977591,0.4887705703668829,0.5350140056022409,41.55,0.6517456999042247,0.0,0.0,0.1865,43.4125,-0.2435
primitive,648,17.418000000000003,44.788000000000004,8.422,8.789,0.207,38.35,85.5,0.0,0.5121293800539083,0.4881101554677546,0.4878706199460916,39.65,0.6512221816495871,0.0,0.0,0.1945,43.456,-0.2275
primitive,649,17.394000000000002,44.78900000000001,8.408000000000001,8.776,0.21,38.4,85.5,0.0,0.4943820224719101,0.48890672554463216,0.5056179775280899,40.9,0.6516727171698438,0.0,0.0,0.194,43.4975,-0.2295
primitive,650,17.373,44.787,8.398000000000001,8.763,0.212,38.4,85.5,0.0,0.5354107648725213,0.48787765463220845,0.4645892351274787,40.0,0.6513370209935101,0.0,0.0,0.189,43.542,-0.238
primitive,651,17.34,44.79600000000001,8.379000000000001,8.748000000000001,0.213,38.45,85.5,0.0,0.4410876132930513,0.4893306276410727,0.5589123867069486,40.7,0.6517492922982181,0.0,0.0,0.1835,43.574,-0.25
primitive,652,17.337,44.775,8.39,8.731,0.21599999999999997,38.45,85.5,0.0,0.5767045454545454,0.4879373818024043,0.4232954545454545,39.95,0.6514397716480812,0.0,0.0,0.203,43.6235,-0.2095
primitive,653,17.313000000000002,44.775,8.386000000000001,8.706,0.22099999999999997,38.5,85.5,0.0,0.4716417910447761,0.4886438217475256,0.5283582089552239,40.55,0.6517878480475053,0.0,0.0,0.203,43.665,-0.2105
primitive,654,17.302,44.761,8.394,8.684,0.22400000000000003,38.55,85.5,0.0,0.5402298850574714,0.4878113688931727,0.4597701149425287,40.0,0.6515370249693945,0.0,0.0,0.1825,43.717,-0.251
primitive,655,17.245,44.79599999999999,8.363999999999999,8.652,0.22899999999999998,38.55,85.5,0.0,0.4646153846153846,0.4898803177453677,0.5353846153846153,40.6,0.6520571751633157,0.0,0.0,0.2015,43.7565,-0.2115
primitive,656,17.25,44.769,8.379000000000001,8.636999999999999,0.23399999999999999,38.55,85.5,0.0,0.5299145299145299,0.48887740286962045,0.4700854700854701,40.35,0.6519843676648068,0.0,0.0,0.1855,43.806,-0.2435
primitive,657,17.204,44.792,8.355,8.611,0.23800000000000002,38.6,85.5,0.0,0.4838709677419355,0.49004268014399516,0.5161290322580645,40.5,0.6521949353669969,0.0,0.0,0.191,43.837,-0.2335
primitive,658,17.155,44.81799999999999,8.334000000000001,8.58,0.24100000000000002,38.6,85.5,0.0,0.5372168284789645,0.4895218072615667,0.4627831715210356,40.3,0.6521485099666006,0.0,0.0,0.199,43.8755,-0.216
primitive,659,17.118,44.83299999999999,8.315,8.558,0.245,38.6,85.5,0.0,0.5313531353135313,0.4887770974964726,0.4686468646864686,40.1,0.6522183992174149,0.0,0.0,0.211,43.9205,-0.192
primitive,660,17.075,44.854000000000006,8.282,8.543,0.25,38.6,85.5,0.0,0.5625000000000001,0.48847810614200576,0.4375,38.85,0.6518971223444509,0.0,0.0,0.1785,43.966,-0.257
primitive,661,17.067999999999998,44.836999999999996,8.289000000000001,8.526,0.253,38.7,85.5,0.0,0.5331230283911672,0.48719836162356517,0.4668769716088328,39.55,0.6517128743836025,0.0,0.0,0.1865,44.013,-0.243
primitive,662,17.017,44.864,8.243,8.515,0.259,38.7,85.5,0.0,0.4415584415584415,0.4896763849929534,0.5584415584415584,40.55,0.6521268906968162,0.0,0.0,0.1975,44.047,-0.218
primitive,663,17.028000000000002,44.827000000000005,8.246,8.519,0.26299999999999996,38.8,85.5,0.0,0.5685131195335278,0.4876434719998732,0.4314868804664723,39.5,0.6518033874288424,0.0,0.0,0.1995,44.1005,-0.216
primitive,664,17.047,44.781000000000006,8.245,8.533000000000001,0.269,38.85,85.5,0.0,0.523121387283237,0.48770092193004944,0.476878612716763,39.9,0.651941264779619,0.0,0.0,0.2065,44.145,-0.2
primitive,665,17.056,44.745999999999995,8.221,8.559,0.27599999999999997,38.85,85.5,0.0,0.4876543209876544,0.48874148630394715,0.5123456790123457,40.55,0.6521212681445351,0.0,0.0,0.193,44.182,-0.2255
primitive,666,17.081000000000003,44.695,8.22,8.58,0.281,38.85,85.5,0.0,0.5565217391304348,0.48804855152133847,0.4434782608695652,38.65,0.6519360537424329,0.0,0.0,0.1705,44.227,-0.2705
primitive,667,17.114,44.636,8.223,8.605,0.286,38.95,85.5,0.0,0.4827586206896552,0.4881711568853231,0.5172413793103449,40.35,0.6518748552690451,0.0,0.0,0.2045,44.271,-0.2045
primitive,668,17.113000000000003,44.611000000000004,8.206,8.616999999999999,0.29,39.0,85.5,0.0,0.5129682997118156,0.48940604376465,0.4870317002881844,39.3,0.6521437287790312,0.0,0.0,0.1875,44.314,-0.2365
primitive,669,17.108,44.589,8.198,8.618,0.29200000000000004,39.05,85.5,0.0,0.490625,0.4885166206877269,0.509375,41.1,0.6524038688564834,0.0,0.0,0.197,44.3525,-0.217
primitive,670,17.078,44.592,8.189,8.595,0.29400000000000004,39.05,85.5,0.0,0.5619335347432024,0.4885244873889848,0.4380664652567976,39.0,0.6526330254553848,0.0,0.0,0.1995,44.4025,-0.2105
primitive,671,17.038,44.606,8.182,8.561,0.295,39.05,85.5,0.0,0.5,0.4877105339006127,0.5,39.65,0.652342485115189,0.0,0.0,0.2025,44.4375,-0.2045
primitive,672,17.007,44.61200000000001,8.186,8.525,0.296,39.05,85.5,0.0,0.5337837837837838,0.4870654392646923,0.4662162162162162,39.65,0.6524431817486109,0.0,0.0,0.1915,44.4775,-0.2265
primitive,673,17.01,44.584,8.208,8.507,0.295,39.05,85.5,0.0,0.5248447204968943,0.487101460215256,0.4751552795031056,40.7,0.6528080372387207,0.0,0.0,0.183,44.5265,-0.2435
primitive,674,17.019,44.55,8.222999999999999,8.503,0.293,39.05,85.5,0.0,0.5571847507331378,0.4856565603813162,0.4428152492668621,40.35,0.6529133499588091,0.0,0.0,0.1875,44.5785,-0.2345
primitive,675,17.018,44.526,8.218,8.511,0.289,39.05,85.5,0.0,0.5073746312684366,0.4860973030500651,0.4926253687315634,39.45,0.6524339495752782,0.0,0.0,0.1855,44.6255,-0.2385
primitive,676,17.023,44.495999999999995,8.211,8.523000000000001,0.28900000000000003,39.05,85.5,0.0,0.5102639296187683,0.4855944054100707,0.4897360703812317,40.3,0.6530373248578488,0.0,0.0,0.1985,44.6685,-0.2125
primitive,677,17.031000000000002,44.461999999999996,8.221,8.523,0.287,39.1,85.5,0.0,0.5103244837758113,0.4860223568221677,0.4896755162241888,40.2,0.6529917068767611,0.0,0.0,0.1735,44.711,-0.2635
primitive,678,17.049,44.42,8.238,8.522,0.289,39.1,85.5,0.0,0.5331412103746397,0.4851467666572281,0.4668587896253602,39.85,0.6529386381730178,0.0,0.0,0.1855,44.7605,-0.238
primitive,679,17.04,44.404,8.216,8.535,0.289,39.15,85.5,0.0,0.510144927536232,0.48596081725904583,0.4898550724637681,40.3,0.6531408460255419,0.0,0.0,0.196,44.805,-0.218
primitive,680,17.023000000000003,44.395,8.187999999999999,8.546,0.28900000000000003,39.2,85.5,0.0,0.5104477611940299,0.4852404983988016,0.4895522388059701,39.3,0.6531377207606889,0.0,0.0,0.1855,44.85,-0.2385
primitive,681,17.000999999999998,44.39099999999999,8.167,8.547,0.28700000000000003,39.2,85.5,0.0,0.5216049382716049,0.4852130239108262,0.4783950617283951,40.7,0.6532569575604177,0.0,0.0,0.1915,44.891,-0.225
primitive,682,16.985,44.382,8.16,8.538,0.287,39.2,85.5,0.0,0.4985337243401759,0.48543842785539515,0.501466275659824,39.55,0.6535835060781665,0.0,0.0,0.197,44.938,-0.214
primitive,683,16.987000000000002,44.355,8.157,8.543000000000001,0.287,39.2,85.5,0.0,0.4956268221574344,0.48567251897822894,0.5043731778425656,39.95,0.6534453402314385,0.0,0.0,0.201,44.977,-0.206
primitive,684,17.001,44.318000000000005,8.146999999999998,8.562999999999999,0.291,39.2,85.5,0.0,0.5205479452054794,0.4854040102165695,0.4794520547945205,38.7,0.653439525907493,0.0,0.0,0.192,45.025,-0.224
primitive,685,17.006,44.288000000000004,8.145999999999999,8.567,0.293,39.3,85.5,0.0,0.5214899713467048,0.48543932706870513,0.4785100286532951,40.0,0.6531404857877174,0.0,0.0,0.2035,45.0695,-0.203
primitive,686,16.999,44.271,8.137,8.566,0.296,39.3,85.5,0.0,0.5,0.48574573375394187,0.5,39.1,0.653390237606163,0.0,0.0,0.192,45.119,-0.223
primitive,687,17.014,44.233000000000004,8.124,8.593,0.29700000000000004,39.3,85.5,0.0,0.5255681818181818,0.4853233908890917,0.4744318181818182,39.85,0.6530684861188664,0.0,0.0,0.199,45.164,-0.209
primitive,688,17.021,44.203,8.11,8.612,0.299,39.3,85.5,0.0,0.5189504373177843,0.4857181916665455,0.4810495626822157,38.6,0.6532887937931435,0.0,0.0,0.1855,45.208,-0.236
primitive,689,17.053,44.147,8.14,8.613999999999999,0.29900000000000004,39.35,85.5,0.0,0.5014245014245015,0.4854075699766135,0.4985754985754986,40.7,0.6530964821277508,0.0,0.0,0.186,45.257,-0.236
primitive,690,17.043,44.13399999999999,8.119000000000002,8.627,0.29700000000000004,39.35,85.5,0.0,0.4970059880239522,0.48604884556497163,0.5029940119760479,38.5,0.653397455669506,0.0,0.0,0.179,45.297,-0.2485
primitive,691,17.016,44.138999999999996,8.088,8.63,0.298,39.35,85.5,0.0,0.5044510385756676,0.4862894951231286,0.4955489614243323,39.3,0.652753821090001,0.0,0.0,0.1845,45.3385,-0.2375
primitive,692,16.973,44.161,8.062,8.612,0.29900000000000004,39.35,85.5,0.0,0.5335276967930029,0.48644795673131,0.466472303206997,39.55,0.6531054280064292,0.0,0.0,0.198,45.3855,-0.2105
primitive,693,16.965,44.148,8.095999999999998,8.568999999999999,0.3,39.35,85.5,0.0,0.546916890080429,0.4851159181422999,0.453083109919571,38.4,0.6527536607524371,0.0,0.0,0.1835,45.4425,-0.2395
primitive,694,16.963,44.126999999999995,8.12,8.542,0.301,39.45,85.5,0.0,0.4765840220385675,0.4865431418111175,0.5234159779614325,39.95,0.653015817347774,0.0,0.0,0.2055,45.488,-0.1975
primitive,695,16.958,44.10799999999999,8.138,8.521,0.29900000000000004,39.55,85.5,0.0,0.509641873278237,0.4851546521716397,0.4903581267217631,38.15,0.6523207062688627,0.0,0.0,0.1915,45.5305,-0.2245
primitive,696,16.904,44.137,8.112,8.497,0.295,39.6,85.5,0.0,0.4969512195121952,0.4865768843258984,0.5030487804878049,40.1,0.653092769239166,0.0,0.0,0.19,45.5685,-0.2255
primitive,697,16.895,44.120999999999995,8.127,8.475,0.293,39.6,85.5,0.0,0.5316091954022989,0.48524442030580767,0.4683908045977011,39.5,0.6526929207030483,0.0,0.0,0.1875,45.6195,-0.229
primitive,698,16.875,44.11600000000001,8.13,8.453,0.29200000000000004,39.6,85.5,0.0,0.5555555555555556,0.4843758967957747,0.4444444444444444,39.4,0.652876342390313,0.0,0.0,0.2025,45.6695,-0.199
primitive,699,16.867,44.1,8.14,8.435,0.292,39.6,85.5,0.0,0.5028735632183908,0.4842060659808451,0.4971264367816091,39.9,0.6528090421408936,0.0,0.0,0.184,45.72,-0.236
primitive,700,16.848,44.093999999999994,8.133,8.423,0.292,39.65,85.5,0.0,0.5,0.48491428127829556,0.5,39.05,0.6527632056244689,0.0,0.0,0.1865,45.7595,-0.232
primitive,701,16.858999999999998,44.059,8.156,8.41,0.293,39.65,85.5,0.0,0.5087719298245613,0.48356059494766535,0.4912280701754385,39.75,0.652711341902355,0.0,0.0,0.1925,45.8055,-0.2185
primitive,702,16.872,44.021,8.169,8.414,0.28900000000000003,39.7,85.5,0.0,0.5232876712328768,0.4846289324320987,0.4767123287671233,38.4,0.6524663443070657,0.0,0.0,0.1945,45.8575,-0.2155
primitive,703,16.88,43.989000000000004,8.177999999999999,8.417,0.285,39.7,85.5,0.0,0.489795918367347,0.48426584988564725,0.5102040816326531,39.95,0.6525297670308453,0.0,0.0,0.1865,45.8965,-0.23
primitive,704,16.889,43.957,8.175,8.431000000000001,0.283,39.7,85.5,0.0,0.5126050420168067,0.4848183467464605,0.4873949579831932,39.15,0.6524961272557581,0.0,0.0,0.188,45.9445,-0.227
primitive,705,16.88,43.94200000000001,8.14,8.46,0.28,39.75,85.5,0.0,0.4082278481012658,0.4859460974767429,0.5917721518987342,41.15,0.6529418831751204,0.0,0.0,0.185,45.9725,-0.234
primitive,706,16.873,43.923,8.116,8.481,0.276,39.85,85.5,0.0,0.5755813953488372,0.48503276016805685,0.4244186046511627,38.65,0.6526604603421837,0.0,0.0,0.185,46.017,-0.2345
primitive,707,16.887,43.88399999999999,8.118,8.496,0.273,39.85,85.5,0.0,0.4598765432098766,0.48551264865869803,0.5401234567901234,41.05,0.6531174882393248,0.0,0.0,0.195,46.0515,-0.2115
primitive,708,16.908,43.838,8.119,8.517999999999999,0.271,39.85,85.5,0.0,0.5363636363636364,0.4855297125010046,0.4636363636363636,37.6,0.6524925305466942,0.0,0.0,0.1755,46.094,-0.2505
primitive,709,16.929,43.791000000000004,8.118,8.543,0.268,39.9,85.5,0.0,0.4814814814814815,0.48652714557764554,0.5185185185185185,41.25,0.6531577627601063,0.0,0.0,0.2025,46.1345,-0.1975
primitive,710,16.95,43.744,8.122,8.56,0.26799999999999996,39.9,85.5,0.0,0.5015384615384616,0.4877463763468763,0.4984615384615384,37.95,0.6531319913801586,0.0,0.0,0.198,46.1775,-0.205
primitive,711,16.982,43.688,8.126,8.586,0.27,39.9,85.5,0.0,0.4727793696275071,0.48895324952214947,0.5272206303724928,40.5,0.6537057767786107,0.0,0.0,0.1935,46.2225,-0.214
primitive,712,17.027,43.619,8.156,8.601,0.27,39.9,85.5,0.0,0.5552407932011332,0.48667960248929565,0.4447592067988669,37.5,0.6529549617965119,0.0,0.0,0.1855,46.273,-0.23
primitive,713,17.018,43.605,8.15,8.598,0.27,39.95,85.5,0.0,0.4640718562874251,0.4887684277542177,0.5359281437125748,41.05,0.653718405114444,0.0,0.0,0.204,46.3115,-0.194
primitive,714,17.032,43.568000000000005,8.173,8.591000000000001,0.268,40.0,85.5,0.0,0.5583333333333333,0.4880641888332158,0.4416666666666666,37.65,0.6532185277636674,0.0,0.0,0.178,46.3625,-0.2455
primitive,715,17.061999999999998,43.514,8.203000000000001,8.594000000000001,0.265,40.05,85.5,0.0,0.4378531073446328,0.4890602131060762,0.5621468926553672,40.4,0.6534339566745136,0.0,0.0,0.2,46.405,-0.201
primitive,716,17.073,43.479,8.207,8.604,0.262,40.05,85.5,0.0,0.5365168539325843,0.48946031081003327,0.4634831460674157,37.8,0.6534034188251066,0.0,0.0,0.193,46.4485,-0.2135
primitive,717,17.08,43.448,8.212,8.611,0.257,40.15,85.5,0.0,0.4788732394366197,0.489538018435094,0.5211267605633803,39.45,0.6533677029999171,0.0,0.0,0.1865,46.493,-0.2285
primitive,718,17.08,43.425,8.206,8.621,0.25299999999999995,40.15,85.5,0.0,0.4985590778097982,0.48982620287313433,0.5014409221902018,37.8,0.653114036045646,0.0,0.0,0.1945,46.533,-0.2095
primitive,719,17.1,43.381,8.211,8.639,0.25,40.25,85.5,0.0,0.5029411764705882,0.48957987934372255,0.4970588235294118,39.85,0.652966483864525,0.0,0.0,0.1695,46.575,-0.2615
primitive,720,17.117,43.34,8.21,8.656,0.251,40.25,85.5,0.0,0.5086206896551725,0.49064613624548314,0.4913793103448275,38.75,0.6531398202641392,0.0,0.0,0.2035,46.622,-0.1905
primitive,721,17.165,43.268,8.23,8.682,0.253,40.25,85.5,0.0,0.5255681818181818,0.4901347726091195,0.4744318181818182,38.95,0.6531668126888238,0.0,0.0,0.203,46.6705,-0.1915
primitive,722,17.221,43.187,8.248,8.72,0.253,40.3,85.5,0.0,0.4943181818181817,0.4909240846484315,0.5056818181818182,38.2,0.6529534681427408,0.0,0.0,0.1815,46.7145,-0.2355
primitive,723,17.233,43.148999999999994,8.242,8.736,0.255,40.35,85.5,0.0,0.4760479041916168,0.49190002097453717,0.5239520958083832,39.95,0.6529930619724845,0.0,0.0,0.19,46.754,-0.218
primitive,724,17.214000000000002,43.141999999999996,8.225,8.731,0.258,40.35,85.5,0.0,0.5496894409937888,0.492049927169324,0.4503105590062112,38.85,0.6527786859328715,0.0,0.0,0.1775,46.798,-0.2415
primitive,725,17.195999999999998,43.132999999999996,8.210999999999999,8.723,0.262,40.4,85.5,0.0,0.5077881619937694,0.49204165655481735,0.4922118380062305,39.9,0.6532229107623335,0.0,0.0,0.1865,46.8415,-0.2245
primitive,726,17.186,43.11600000000001,8.196,8.729,0.26099999999999995,40.4,85.5,0.0,0.4954682779456192,0.4923375695882804,0.5045317220543807,39.7,0.6533211043526346,0.0,0.0,0.1875,46.885,-0.221
primitive,727,17.168999999999997,43.105999999999995,8.173,8.734,0.262,40.45,85.5,0.0,0.5,0.49254405926379663,0.5,38.0,0.6528815184600825,0.0,0.0,0.179,46.9225,-0.239
primitive,728,17.155,43.093,8.156,8.734,0.265,40.45,85.5,0.0,0.5045045045045046,0.49311679338119935,0.4954954954954955,39.65,0.6531110312675508,0.0,0.0,0.204,46.9695,-0.1875
primitive,729,17.176,43.04599999999999,8.168000000000001,8.737,0.271,40.45,85.5,0.0,0.5601092896174863,0.4921175061395743,0.4398907103825136,37.8,0.6525605592599506,0.0,0.0,0.1865,47.025,-0.2225
primitive,730,17.179,43.016999999999996,8.172,8.73,0.27699999999999997,40.5,85.5,0.0,0.4526627218934911,0.493273206925585,0.5473372781065089,40.75,0.6533304066725998,0.0,0.0,0.186,47.061,-0.2245
primitive,731,17.214000000000002,42.956,8.21,8.722000000000001,0.282,40.5,85.5,0.0,0.6016713091922006,0.4916718795071731,0.3983286908077994,37.5,0.6525472907946697,0.0,0.0,0.1895,47.1145,-0.216
primitive,732,17.195999999999998,42.946000000000005,8.2,8.711,0.285,40.6,85.5,0.0,0.4241486068111455,0.4931595818577537,0.5758513931888545,39.85,0.6529549307911257,0.0,0.0,0.1945,47.149,-0.208
primitive,733,17.18,42.933,8.195,8.695,0.29,40.65,85.5,0.0,0.5382262996941896,0.49230759230701865,0.4617737003058104,38.0,0.6526188751665966,0.0,0.0,0.19,47.1895,-0.215
primitive,734,17.145,42.93899999999999,8.199000000000002,8.653,0.293,40.65,85.5,0.0,0.5,0.49271855121112823,0.5,39.95,0.6533511225394517,0.0,0.0,0.18,47.2365,-0.2335
primitive,735,17.123,42.934,8.193000000000001,8.633000000000001,0.297,40.65,85.5,0.0,0.5382262996941896,0.4923838246441785,0.4617737003058104,37.75,0.6528926966211078,0.0,0.0,0.188,47.2815,-0.2175
primitive,736,17.119,42.909,8.196,8.623,0.3,40.75,85.5,0.0,0.5172413793103449,0.4920389970579716,0.4827586206896552,39.2,0.6532417328301737,0.0,0.0,0.189,47.331,-0.2175
primitive,737,17.108,42.889,8.202,8.605,0.301,40.85,85.5,0.0,0.501466275659824,0.49252103518113877,0.4985337243401759,38.55,0.6531462422100348,0.0,0.0,0.194,47.372,-0.2065
primitive,738,17.107,42.858999999999995,8.205,8.601,0.301,40.85,85.5,0.0,0.5058479532163742,0.49278308486316696,0.4941520467836257,38.6,0.6534795193751455,0.0,0.0,0.191,47.415,-0.2095
primitive,739,17.088,42.848,8.171,8.613999999999999,0.303,40.85,85.5,0.0,0.5,0.492811574891657,0.5,38.65,0.6531267197871378,0.0,0.0,0.185,47.4525,-0.2215
primitive,740,17.091,42.815,8.167,8.619,0.305,40.85,85.5,0.0,0.4925816023738872,0.4929000626046583,0.5074183976261127,39.3,0.6537191744502374,0.0,0.0,0.1905,47.496,-0.2105
primitive,741,17.096,42.78,8.168000000000001,8.622,0.306,40.85,85.5,0.0,0.5,0.49298908337617164,0.5,38.05,0.6536251661058644,0.0,0.0,0.1935,47.54,-0.2045
primitive,742,17.1,42.746,8.151,8.642999999999999,0.306,40.85,85.5,0.0,0.4639769452449567,0.49438009840713254,0.5360230547550432,39.25,0.6538544656287144,0.0,0.0,0.176,47.5755,-0.2395
primitive,743,17.054,42.76,8.09,8.661,0.303,40.95,85.5,0.0,0.4770642201834862,0.4957771518050714,0.5229357798165137,39.5,0.6545701389755295,0.0,0.0,0.1875,47.6095,-0.2185
primitive,744,17.011,42.772999999999996,8.03,8.681000000000001,0.3,40.95,85.5,0.0,0.453125,0.4962463322458428,0.546875,39.75,0.6548375997552437,0.0,0.0,0.194,47.645,-0.2025
primitive,745,16.968,42.788000000000004,7.985,8.681000000000001,0.302,40.95,85.5,0.0,0.515625,0.49612666971140756,0.484375,39.2,0.6554924820975969,0.0,0.0,0.178,47.681,-0.2345
primitive,746,16.962,42.76700000000001,7.9830000000000005,8.674,0.305,40.95,85.5,0.0,0.4813664596273291,0.4964383649091048,0.5186335403726708,39.05,0.6554404159957974,0.0,0.0,0.1975,47.721,-0.1955
primitive,747,16.923000000000002,42.779,7.9479999999999995,8.67,0.305,40.95,85.5,0.0,0.5016181229773463,0.49703818635760394,0.4983818770226537,38.3,0.6553330033754454,0.0,0.0,0.183,47.7575,-0.2245
primitive,748,16.875,42.8,7.923000000000001,8.646,0.306,40.95,85.5,0.0,0.5478547854785479,0.497192201759144,0.4521452145214521,38.7,0.6553941817460036,0.0,0.0,0.19,47.8,-0.2105
primitive,749,16.823,42.825,7.89,8.628,0.305,40.95,85.5,0.0,0.4695945945945945,0.49785778113161994,0.5304054054054054,39.65,0.6556115584219601,0.0,0.0,0.1995,47.8355,-0.1915
primitive,750,16.802,42.82,7.897,8.601,0.30400000000000005,40.95,85.5,0.0,0.5271565495207667,0.4973146501412046,0.4728434504792332,38.45,0.6556932439327435,0.0,0.0,0.184,47.878,-0.2225
primitive,751,16.749000000000002,42.846000000000004,7.865,8.584,0.3,41.0,85.5,0.0,0.4740484429065744,0.4980091198795643,0.5259515570934256,39.2,0.6558082229393857,0.0,0.0,0.194,47.9105,-0.2035
primitive,752,16.684,42.885,7.831,8.555,0.298,41.0,85.5,0.0,0.5433333333333333,0.49760820663755523,0.4566666666666666,38.95,0.6562752943619339,0.0,0.0,0.199,47.9545,-0.192
primitive,753,16.660000000000004,42.882999999999996,7.833000000000001,8.532,0.295,41.0,85.5,0.0,0.5454545454545454,0.4964950340958112,0.4545454545454545,37.45,0.655719795022473,0.0,0.0,0.171,48.0025,-0.248
primitive,754,16.618000000000002,42.898999999999994,7.821000000000001,8.504,0.293,41.0,85.5,0.0,0.4603174603174603,0.4975407857297982,0.5396825396825397,39.85,0.6562431949718786,0.0,0.0,0.2035,48.0375,-0.183
primitive,755,16.618,42.873999999999995,7.837000000000001,8.489,0.292,41.0,85.5,0.0,0.4936708860759493,0.49583192497030454,0.5063291139240507,38.2,0.6555325964769071,0.0,0.0,0.1965,48.0685,-0.197
primitive,756,16.594,42.875,7.825,8.476,0.293,41.0,85.5,0.0,0.49375,0.49746855287728126,0.50625,39.3,0.6560034250551787,0.0,0.0,0.1915,48.109,-0.207
primitive,757,16.583,42.863,7.826999999999999,8.464,0.292,41.0,85.5,0.0,0.5207667731629393,0.49625074827821997,0.4792332268370607,38.05,0.6552525198323602,0.0,0.0,0.181,48.148,-0.228
primitive,758,16.564,42.858999999999995,7.819,8.454,0.291,41.0,85.5,0.0,0.4533762057877813,0.49791049688973715,0.5466237942122186,40.0,0.6563097637282701,0.0,0.0,0.1915,48.1845,-0.207
primitive,759,16.559,42.841,7.829,8.439,0.291,41.05,85.5,0.0,0.5673981191222571,0.4961921641369216,0.4326018808777429,37.55,0.6553222521028903,0.0,0.0,0.1895,48.23,-0.212
primitive,760,16.55,42.827,7.824,8.438,0.28800000000000003,41.05,85.5,0.0,0.4651898734177215,0.4969191358993364,0.5348101265822784,39.65,0.6561453783880329,0.0,0.0,0.186,48.2695,-0.2175
primitive,761,16.501,42.852,7.791999999999999,8.424,0.285,41.1,85.5,0.0,0.51,0.49617472329188655,0.49,38.75,0.6558257356872709,0.0,0.0,0.18,48.303,-0.2305
primitive,762,16.458000000000002,42.87,7.776999999999999,8.4,0.28099999999999997,41.15,85.5,0.0,0.4967741935483871,0.4973440552849414,0.5032258064516129,38.95,0.6565835776866574,0.0,0.0,0.182,48.3475,-0.226
primitive,763,16.441,42.861,7.77,8.395,0.276,41.25,85.5,0.0,0.5173501577287066,0.4962784892561158,0.4826498422712933,37.2,0.655575467423933,0.0,0.0,0.1875,48.385,-0.2155
primitive,764,16.407,42.869,7.749,8.385,0.27299999999999996,41.3,85.5,0.0,0.5306748466257669,0.4968316589902672,0.4693251533742331,39.55,0.6565007655499978,0.0,0.0,0.1915,48.4325,-0.2055
primitive,765,16.363000000000003,42.88799999999999,7.731,8.360999999999999,0.271,41.3,85.5,0.0,0.4838709677419355,0.4959113017823211,0.5161290322580645,37.9,0.6559359848483058,0.0,0.0,0.1845,48.4705,-0.218
primitive,766,16.303,42.923,7.6979999999999995,8.337,0.268,41.3,85.5,0.0,0.4729729729729729,0.4971821794015133,0.527027027027027,40.1,0.6569881677434782,0.0,0.0,0.199,48.5025,-0.189
primitive,767,16.246,42.955999999999996,7.67,8.309,0.267,41.35,85.5,0.0,0.5033557046979865,0.496692530096286,0.4966442953020134,38.35,0.6568827892076244,0.0,0.0,0.176,48.5455,-0.236
primitive,768,16.19,42.986999999999995,7.648,8.277000000000001,0.265,41.4,85.5,0.0,0.5051546391752577,0.49656061886897673,0.4948453608247423,38.55,0.6574082068472867,0.0,0.0,0.194,48.5815,-0.1995
primitive,769,16.128,43.025999999999996,7.626999999999999,8.238,0.26299999999999996,41.4,85.5,0.0,0.5179856115107914,0.4962597301681727,0.4820143884892086,38.75,0.6572945506860919,0.0,0.0,0.1785,48.62,-0.229
primitive,770,16.061,43.07,7.593999999999999,8.209000000000001,0.258,41.4,85.5,0.0,0.5124555160142349,0.4961830336409915,0.4875444839857651,37.55,0.6571395390477237,0.0,0.0,0.183,48.6615,-0.22
primitive,771,15.977,43.13099999999999,7.556,8.166,0.255,41.4,85.5,0.0,0.5373134328358209,0.4959481286206387,0.4626865671641791,39.15,0.6574636568879854,0.0,0.0,0.184,48.698,-0.218
primitive,772,15.887,43.199,7.516,8.113999999999999,0.257,41.4,85.5,0.0,0.4732824427480916,0.49636884340204057,0.5267175572519084,38.25,0.6577209444635195,0.0,0.0,0.1845,48.7305,-0.217
primitive,773,15.843,43.222,7.501999999999999,8.084,0.257,41.4,85.5,0.0,0.5413793103448276,0.4950622152789762,0.4586206896551724,38.65,0.6575172677257802,0.0,0.0,0.1845,48.7715,-0.217
primitive,774,15.828,43.215999999999994,7.495,8.079,0.254,41.4,85.5,0.0,0.5211726384364821,0.4956325513301224,0.4788273615635179,38.45,0.6576141497079917,0.0,0.0,0.18,48.815,-0.226
primitive,775,15.823000000000002,43.201,7.506,8.067,0.25,41.4,85.5,0.0,0.5284810126582278,0.4952186943168333,0.4715189873417721,38.25,0.6572794954715576,0.0,0.0,0.184,48.863,-0.218
primitive,776,15.799,43.20399999999999,7.5089999999999995,8.044,0.24600000000000002,41.45,85.5,0.0,0.495114006514658,0.4952257797454525,0.504885993485342,38.7,0.6571768183585526,0.0,0.0,0.191,48.9015,-0.205
primitive,777,15.782,43.201,7.51,8.03,0.24200000000000002,41.45,85.5,0.0,0.4655737704918032,0.4959143043356164,0.5344262295081967,39.35,0.6578559367966534,0.0,0.0,0.189,48.94,-0.2075
primitive,778,15.783,43.18,7.525,8.022,0.23600000000000002,41.45,85.5,0.0,0.5688622754491018,0.4946271489167245,0.4311377245508982,37.6,0.6573831193879783,0.0,0.0,0.1895,48.9905,-0.2065
primitive,779,15.753,43.19,7.5,8.023,0.23,41.45,85.5,0.0,0.4583333333333333,0.4966626680424075,0.5416666666666666,38.85,0.6579586140780859,0.0,0.0,0.2005,49.0305,-0.1845
primitive,780,15.757,43.16700000000001,7.4879999999999995,8.046,0.223,41.45,85.5,0.0,0.4941520467836257,0.4958328815446048,0.5058479532163743,38.6,0.6574464467858914,0.0,0.0,0.1905,49.07,-0.2045
primitive,781,15.745,43.16,7.443,8.084,0.218,41.45,85.5,0.0,0.484149855907781,0.4981833106102932,0.515850144092219,38.2,0.6578900811140891,0.0,0.0,0.1775,49.1105,-0.2305
primitive,782,15.758,43.129,7.417000000000001,8.128,0.213,41.5,85.5,0.0,0.4642857142857142,0.49738056846080186,0.5357142857142857,39.35,0.657925564149572,0.0,0.0,0.1875,49.145,-0.2115
primitive,783,15.774000000000001,43.096000000000004,7.401999999999999,8.165,0.20700000000000002,41.5,85.5,0.0,0.4985422740524782,0.4981742489736361,0.5014577259475219,38.2,0.6581800014655088,0.0,0.0,0.1835,49.185,-0.218
primitive,784,15.799000000000001,43.054,7.394,8.203,0.20199999999999999,41.5,85.5,0.0,0.5211267605633803,0.49775171376236843,0.4788732394366197,38.25,0.6577944140116823,0.0,0.0,0.186,49.23,-0.213
primitive,785,15.832,43.004000000000005,7.395,8.238999999999999,0.198,41.5,85.5,0.0,0.4972222222222222,0.49857179531180784,0.5027777777777778,39.4,0.6585433537361907,0.0,0.0,0.1915,49.274,-0.202
primitive,786,15.827,42.99400000000001,7.361999999999999,8.27,0.195,41.5,85.5,0.0,0.4664723032069971,0.49958717683387477,0.5335276967930029,38.0,0.658302739217095,0.0,0.0,0.1905,49.3105,-0.204
primitive,787,15.823000000000002,42.985,7.345,8.283999999999999,0.19400000000000003,41.5,85.5,0.0,0.5074183976261127,0.499468134394549,0.4925816023738872,39.5,0.6587723550713263,0.0,0.0,0.178,49.3505,-0.229
primitive,788,15.81,42.985,7.329000000000001,8.286,0.195,41.5,85.5,0.0,0.4984802431610942,0.49961548859565463,0.5015197568389058,38.5,0.6588831844129249,0.0,0.0,0.1895,49.3895,-0.206
primitive,789,15.817,42.965,7.340999999999999,8.28,0.19599999999999998,41.5,85.5,0.0,0.5221238938053098,0.4991730107195484,0.4778761061946903,38.3,0.6589087315153951,0.0,0.0,0.18,49.438,-0.225
primitive,790,15.793999999999999,42.971000000000004,7.32,8.281,0.19299999999999998,41.7,85.5,0.0,0.464968152866242,0.4997252797097013,0.535031847133758,38.75,0.6589137917671897,0.0,0.0,0.1865,49.4715,-0.216
primitive,791,15.79,42.958,7.301,8.299,0.19,41.7,85.5,0.0,0.5325443786982249,0.4990743921357368,0.4674556213017751,38.15,0.6591356743838473,0.0,0.0,0.1995,49.5145,-0.184
primitive,792,15.785,42.946000000000005,7.297000000000001,8.301,0.18700000000000003,41.7,85.5,0.0,0.4561403508771929,0.49923112402309205,0.543859649122807,38.75,0.6591576408063944,0.0,0.0,0.19,49.5555,-0.203
primitive,793,15.794,42.922,7.32,8.288,0.18599999999999997,41.7,85.5,0.0,0.4732142857142857,0.4993081227124761,0.5267857142857143,38.75,0.6590724584668066,0.0,0.0,0.1865,49.594,-0.21
primitive,794,15.82,42.881,7.352,8.283999999999999,0.18400000000000002,41.7,85.5,0.0,0.4797687861271676,0.4987752469899327,0.5202312138728323,37.5,0.658473785655586,0.0,0.0,0.185,49.635,-0.213
primitive,795,15.839,42.847,7.366999999999999,8.291,0.18099999999999997,41.7,85.5,0.0,0.5103244837758113,0.49888125731441646,0.4896755162241888,39.3,0.6586788913673778,0.0,0.0,0.1815,49.675,-0.22
primitive,796,15.852,42.818999999999996,7.365999999999999,8.308,0.17800000000000002,41.7,85.5,0.0,0.4925373134328358,0.4986578402383064,0.5074626865671642,36.85,0.6580943212077753,0.0,0.0,0.1895,49.7135,-0.204
primitive,797,15.866999999999997,42.788999999999994,7.381,8.311,0.175,41.7,85.5,0.0,0.4938271604938272,0.49881365948797673,0.5061728395061729,39.9,0.6588100852418017,0.0,0.0,0.191,49.7525,-0.201
primitive,798,15.888,42.751000000000005,7.387,8.329,0.172,41.8,85.5,0.0,0.5246913580246914,0.4992769280370539,0.4753086419753086,36.7,0.6583142331041468,0.0,0.0,0.189,49.795,-0.207
primitive,799,15.911000000000001,42.71000000000001,7.394,8.345,0.172,41.85,85.5,0.0,0.4702194357366771,0.4992644312142122,0.5297805642633229,39.15,0.6583501121666607,0.0,0.0,0.186,49.835,-0.211
primitive,800,15.921000000000001,42.68,7.377999999999999,8.372,0.17099999999999999,41.95,85.5,0.0,0.4953560371517028,0.49990044146159357,0.5046439628482973,37.2,0.6581437876529893,0.0,0.0,0.1775,49.8715,-0.2285
primitive,801,15.972000000000001,42.61,7.417999999999999,8.384,0.17,41.95,85.5,0.0,0.5617647058823529,0.498146116202078,0.438235294117647,37.8,0.6578789078737224,0.0,0.0,0.1775,49.92,-0.2255
primitive,802,15.993,42.568999999999996,7.42,8.405,0.168,42.0,85.5,0.0,0.4610591900311526,0.4997915990681216,0.5389408099688473,37.2,0.6575031042501104,0.0,0.0,0.179,49.9575,-0.2235
primitive,803,16.015,42.52700000000001,7.427,8.42,0.168,42.0,85.5,0.0,0.530791788856305,0.5000848542000864,0.469208211143695,38.25,0.6579978441682869,0.0,0.0,0.1745,50.001,-0.231
primitive,804,16.021,42.499,7.44,8.417,0.16400000000000003,42.1,85.5,0.0,0.4828660436137071,0.4996338825341614,0.5171339563862928,37.6,0.6574772797819984,0.0,0.0,0.1775,50.0405,-0.227
primitive,805,16.033,42.465,7.462,8.411,0.16,42.1,85.5,0.0,0.5213414634146343,0.4990804709873878,0.4786585365853658,38.75,0.6579132740444615,0.0,0.0,0.184,50.083,-0.211
primitive,806,16.037,42.43899999999999,7.468000000000001,8.413,0.156,42.1,85.5,0.0,0.4938271604938272,0.4990789277775112,0.5061728395061729,38.15,0.6577691330649822,0.0,0.0,0.2005,50.1245,-0.178
primitive,807,16.08,42.373000000000005,7.5,8.427,0.153,42.15,85.5,0.0,0.550561797752809,0.4984830272857138,0.449438202247191,36.95,0.6576452445748777,0.0,0.0,0.1805,50.175,-0.219
primitive,808,16.108,42.321999999999996,7.507000000000001,8.449000000000002,0.15200000000000002,42.15,85.5,0.0,0.4660766961651917,0.4982290174781656,0.5339233038348082,38.35,0.6573443495072715,0.0,0.0,0.1775,50.2155,-0.2235
primitive,809,16.13,42.27700000000001,7.5,8.48,0.15,42.2,85.5,0.0,0.5102639296187683,0.4993717012682354,0.4897360703812317,37.5,0.6575805182151377,0.0,0.0,0.1925,50.256,-0.1945
primitive,810,16.158,42.226000000000006,7.505,8.503,0.15,42.2,85.5,0.0,0.497093023255814,0.4987336382714736,0.502906976744186,38.35,0.6573983363766787,0.0,0.0,0.1805,50.299,-0.217
primitive,811,16.176,42.18600000000001,7.503000000000001,8.52,0.153,42.2,85.5,0.0,0.5188679245283019,0.49855627978090744,0.4811320754716981,37.6,0.6572508222626741,0.0,0.0,0.1875,50.3355,-0.203
primitive,812,16.186999999999998,42.154,7.487,8.544,0.15600000000000003,42.2,85.5,0.0,0.4922118380062305,0.4986475268917506,0.5077881619937694,38.75,0.6574220834304425,0.0,0.0,0.193,50.374,-0.192
primitive,813,16.181,42.14,7.484,8.538,0.159,42.25,85.5,0.0,0.5144694533762058,0.4987051409788007,0.4855305466237942,37.8,0.6578491627341176,0.0,0.0,0.188,50.417,-0.203
primitive,814,16.168,42.133,7.482,8.526,0.16,42.3,85.5,0.0,0.5111821086261981,0.499094995738792,0.4888178913738019,38.15,0.6575974347986941,0.0,0.0,0.182,50.4615,-0.2145
primitive,815,16.172,42.10900000000001,7.475999999999999,8.535,0.16099999999999998,42.3,85.5,0.0,0.4968152866242038,0.49883610936114664,0.5031847133757962,37.45,0.6576652531270624,0.0,0.0,0.1825,50.502,-0.212
primitive,816,16.196,42.065,7.504000000000001,8.526,0.166,42.3,85.5,0.0,0.565625,0.49698306882060606,0.434375,38.1,0.657208800642703,0.0,0.0,0.184,50.5485,-0.209
primitive,817,16.228,42.014,7.519000000000001,8.536999999999999,0.17200000000000004,42.3,85.5,0.0,0.4787878787878788,0.4974744253388083,0.5212121212121212,37.3,0.6570601645926988,0.0,0.0,0.187,50.592,-0.203
primitive,818,16.243,41.980999999999995,7.524,8.54,0.179,42.3,85.5,0.0,0.545751633986928,0.4966624854425749,0.4542483660130719,38.9,0.6573867035342643,0.0,0.0,0.1825,50.629,-0.212
primitive,819,16.264,41.942,7.53,8.546,0.188,42.3,85.5,0.0,0.4481605351170569,0.4980589869704496,0.5518394648829431,36.6,0.656847756053769,0.0,0.0,0.1785,50.665,-0.22
primitive,820,16.272000000000002,41.916,7.525,8.550999999999998,0.196,42.3,85.5,0.0,0.5155709342560554,0.49799667860561314,0.4844290657439446,39.1,0.6575849160137834,0.0,0.0,0.186,50.6985,-0.205
primitive,821,16.291999999999998,41.878,7.526999999999999,8.562999999999999,0.20200000000000004,42.3,85.5,0.0,0.5173611111111112,0.4983957250401074,0.4826388888888889,36.35,0.6568227946493055,0.0,0.0,0.1735,50.734,-0.23
primitive,822,16.334,41.818000000000005,7.546,8.584,0.204,42.3,85.5,0.0,0.5131578947368421,0.4975982160003323,0.4868421052631579,38.4,0.657078412444066,0.0,0.0,0.1955,50.773,-0.186
primitive,823,16.365,41.768,7.555,8.604,0.20600000000000002,42.35,85.5,0.0,0.5545171339563862,0.4973354595281012,0.4454828660436137,36.85,0.6566713277947316,0.0,0.0,0.162,50.8195,-0.254
primitive,824,16.362000000000002,41.751,7.537000000000001,8.617,0.20800000000000002,42.4,85.5,0.0,0.4605263157894737,0.4985483859810414,0.5394736842105263,39.0,0.6570901275672001,0.0,0.0,0.176,50.855,-0.2255
primitive,825,16.351999999999997,41.74100000000001,7.511,8.629,0.212,42.4,85.5,0.0,0.4869281045751634,0.49937944414270263,0.5130718954248366,37.9,0.65719524228089,0.0,0.0,0.1725,50.8885,-0.231
primitive,826,16.347,41.72599999999999,7.502000000000001,8.629000000000001,0.21600000000000003,42.45,85.5,0.0,0.5033112582781457,0.4992154991074329,0.4966887417218543,37.55,0.6570252938975365,0.0,0.0,0.1815,50.924,-0.214
primitive,827,16.339000000000002,41.714,7.495,8.624,0.22,42.45,85.5,0.0,0.521885521885522,0.4980892640795585,0.4781144781144781,37.4,0.6565811844794461,0.0,0.0,0.1855,50.9615,-0.2045
primitive,828,16.297,41.736000000000004,7.468999999999999,8.604,0.22400000000000003,42.45,85.5,0.0,0.4863013698630137,0.4997404821912802,0.5136986301369864,37.3,0.65670010234762,0.0,0.0,0.1785,50.9965,-0.2185
primitive,829,16.294,41.71900000000001,7.4879999999999995,8.579,0.22699999999999998,42.45,85.5,0.0,0.5645645645645646,0.49761585756665566,0.4354354354354354,36.8,0.6562182727871665,0.0,0.0,0.19,51.0495,-0.1955
primitive,830,16.255,41.736999999999995,7.468000000000001,8.556999999999999,0.23,42.5,85.5,0.0,0.4455445544554455,0.4985880074132193,0.5544554455445545,39.25,0.6566851350008078,0.0,0.0,0.1785,51.082,-0.2195
primitive,831,16.236,41.735,7.4830000000000005,8.52,0.233,42.5,85.5,0.0,0.5762195121951219,0.4967466142874724,0.423780487804878,36.45,0.6563147195253686,0.0,0.0,0.1815,51.13,-0.212
primitive,832,16.202,41.748999999999995,7.4879999999999995,8.477,0.23700000000000002,42.5,85.5,0.0,0.4536423841059602,0.4969594808910675,0.5463576158940397,38.45,0.6562356411158555,0.0,0.0,0.1765,51.1635,-0.222
primitive,833,16.163999999999998,41.766000000000005,7.489,8.435,0.24,42.55,85.5,0.0,0.5049180327868853,0.49683196571637933,0.4950819672131147,37.6,0.6562654552239987,0.0,0.0,0.1795,51.2025,-0.217
primitive,834,16.095,41.812,7.473,8.381,0.24100000000000002,42.65,85.5,0.0,0.5244755244755245,0.4967649904381365,0.4755244755244755,38.55,0.6566322984940676,0.0,0.0,0.201,51.241,-0.1745
primitive,835,16.017,41.867,7.446000000000001,8.331,0.24,42.65,85.5,0.0,0.4645390070921986,0.49741865474073693,0.5354609929078015,37.55,0.6562572435383676,0.0,0.0,0.177,51.2755,-0.2195
primitive,836,15.943,41.918,7.432,8.27,0.241,42.65,85.5,0.0,0.4981412639405205,0.49678527552606655,0.5018587360594795,37.45,0.6563259474780392,0.0,0.0,0.18,51.3095,-0.2135
primitive,837,15.892999999999999,41.945,7.422000000000001,8.23,0.24100000000000002,42.65,85.5,0.0,0.5400696864111498,0.49613224975036574,0.4599303135888501,37.35,0.6558469573216297,0.0,0.0,0.1715,51.3505,-0.2305
primitive,838,15.847000000000001,41.96799999999999,7.405,8.201,0.24100000000000002,42.65,85.5,0.0,0.5265017667844523,0.49557181927789856,0.4734982332155477,38.1,0.6559713993815557,0.0,0.0,0.178,51.387,-0.2175
primitive,839,15.805,41.986999999999995,7.394000000000001,8.17,0.241,42.65,85.5,0.0,0.531986531986532,0.49537456651427414,0.468013468013468,37.5,0.6559549760102935,0.0,0.0,0.172,51.4275,-0.2295
primitive,840,15.757,42.016000000000005,7.388999999999999,8.124,0.244,42.65,85.5,0.0,0.4962406015037593,0.4947491175415238,0.5037593984962406,38.15,0.6559659375611211,0.0,0.0,0.1855,51.457,-0.2025
primitive,841,15.685,42.069,7.371999999999999,8.067,0.24600000000000002,42.65,85.5,0.0,0.5037593984962406,0.4953248171455635,0.4962406015037593,37.9,0.6560955470577423,0.0,0.0,0.19,51.492,-0.1935
primitive,842,15.623000000000001,42.111999999999995,7.364,8.01,0.249,42.65,85.5,0.0,0.5392857142857143,0.493661909877393,0.4607142857142857,37.55,0.655897267109006,0.0,0.0,0.1775,51.5335,-0.2185
primitive,843,15.602,42.114,7.379000000000001,7.971,0.252,42.65,85.5,0.0,0.5904761904761905,0.49131667178215493,0.4095238095238095,35.9,0.6551235730364681,0.0,0.0,0.1745,51.59,-0.2245
primitive,844,15.572000000000001,42.123999999999995,7.385,7.93,0.257,42.7,85.5,0.0,0.4778481012658228,0.4913550854793819,0.5221518987341772,38.0,0.6555226043453088,0.0,0.0,0.198,51.632,-0.1785
primitive,845,15.555,42.12,7.395,7.899,0.26099999999999995,42.75,85.5,0.0,0.5062111801242236,0.49143735155241364,0.4937888198757764,37.6,0.6551759858159434,0.0,0.0,0.173,51.6735,-0.228
primitive,846,15.549,42.105,7.414000000000001,7.87,0.265,42.75,85.5,0.0,0.4832826747720365,0.49162244432562957,0.5167173252279635,38.4,0.6559493235435531,0.0,0.0,0.183,51.716,-0.2065
primitive,847,15.554,42.07899999999999,7.428,7.855,0.271,42.75,85.5,0.0,0.5045592705167173,0.4914078021251719,0.4954407294832826,36.35,0.6549601918875351,0.0,0.0,0.1785,51.754,-0.2155
primitive,848,15.562999999999999,42.050999999999995,7.438000000000001,7.848000000000001,0.27699999999999997,42.75,85.5,0.0,0.5075075075075075,0.4917514791355155,0.4924924924924925,38.3,0.6557284207024934,0.0,0.0,0.1995,51.7965,-0.1735
primitive,849,15.562999999999999,42.032,7.44,7.841,0.282,42.8,85.5,0.0,0.5015673981191223,0.4911245198878666,0.4984326018808777,37.55,0.6553926150635923,0.0,0.0,0.1885,51.835,-0.1965
primitive,850,15.540999999999999,42.035999999999994,7.4430000000000005,7.809,0.289,42.85,85.5,0.0,0.4983388704318937,0.4910648632222627,0.5016611295681063,37.5,0.6556994371759444,0.0,0.0,0.179,51.8685,-0.215
primitive,851,15.482999999999999,42.073,7.412000000000001,7.779000000000001,0.29200000000000004,43.0,85.5,0.0,0.475177304964539,0.492796611240619,0.524822695035461,37.7,0.6559042515374296,0.0,0.0,0.1815,51.9,-0.2115
primitive,852,15.455,42.080999999999996,7.415,7.745,0.295,43.0,85.5,0.0,0.5699658703071672,0.49061847763509875,0.4300341296928328,36.6,0.655918770593691,0.0,0.0,0.179,51.9455,-0.212
primitive,853,15.399,42.11600000000001,7.38,7.724,0.295,43.05,85.5,0.0,0.512280701754386,0.4909886993771371,0.487719298245614,38.1,0.6561092734546398,0.0,0.0,0.184,51.983,-0.203
primitive,854,15.356,42.139,7.3389999999999995,7.72,0.297,43.1,85.5,0.0,0.5179856115107914,0.4902863080191954,0.4820143884892086,36.9,0.6560914862875041,0.0,0.0,0.176,52.0155,-0.2185
primitive,855,15.314,42.161,7.308000000000001,7.707000000000001,0.299,43.1,85.5,0.0,0.4965034965034964,0.49078306735741817,0.5034965034965035,37.1,0.6557467612752867,0.0,0.0,0.177,52.053,-0.215
primitive,856,15.29,42.163999999999994,7.302,7.688000000000001,0.3,43.15,85.5,0.0,0.5633333333333332,0.48939294390062804,0.4366666666666666,37.75,0.6558494312412456,0.0,0.0,0.1845,52.1025,-0.201
primitive,857,15.234000000000002,42.2,7.26,7.67,0.30400000000000005,43.15,85.5,0.0,0.4566666666666666,0.4912708465223509,0.5433333333333333,36.85,0.656038954840096,0.0,0.0,0.1695,52.136,-0.2295
primitive,858,15.193999999999999,42.21900000000001,7.2509999999999994,7.638999999999999,0.304,43.2,85.5,0.0,0.5317725752508362,0.489956928940638,0.4682274247491639,37.8,0.6560903870287335,0.0,0.0,0.1895,52.1715,-0.1905
primitive,859,15.161000000000001,42.232,7.254,7.603,0.304,43.2,85.5,0.0,0.5064935064935064,0.4900323374031433,0.4935064935064935,36.35,0.6559139042566686,0.0,0.0,0.1865,52.2115,-0.195
primitive,860,15.143999999999998,42.229000000000006,7.254,7.586,0.304,43.2,85.5,0.0,0.5045871559633027,0.48988245474899345,0.4954128440366973,37.85,0.6559714728516294,0.0,0.0,0.17,52.2525,-0.228
primitive,861,15.12,42.233000000000004,7.245999999999999,7.572,0.30200000000000005,43.2,85.5,0.0,0.4761904761904762,0.49073600371575005,0.5238095238095238,37.9,0.6563061626513271,0.0,0.0,0.18,52.2835,-0.208
primitive,862,15.103000000000002,42.228,7.246999999999999,7.556,0.3,43.3,85.5,0.0,0.5197368421052632,0.4901855036337694,0.4802631578947368,37.2,0.6560195512747505,0.0,0.0,0.179,52.327,-0.212
primitive,863,15.081,42.229,7.236999999999999,7.5440000000000005,0.3,43.3,85.5,0.0,0.4878892733564014,0.49071710723416545,0.5121107266435986,37.35,0.6561032453584446,0.0,0.0,0.181,52.3615,-0.205
primitive,864,15.062000000000001,42.228,7.218999999999999,7.541999999999999,0.301,43.3,85.5,0.0,0.554421768707483,0.4898523140325397,0.445578231292517,37.15,0.655983731605193,0.0,0.0,0.166,52.4065,-0.235
primitive,865,15.040999999999999,42.228,7.21,7.5280000000000005,0.303,43.35,85.5,0.0,0.4880546075085324,0.4900275276148532,0.5119453924914675,36.95,0.6560478089691644,0.0,0.0,0.183,52.445,-0.202
primitive,866,15.015,42.23299999999999,7.191999999999999,7.521,0.302,43.35,85.5,0.0,0.5374149659863946,0.49059172829512526,0.4625850340136054,37.4,0.6560454532961991,0.0,0.0,0.172,52.487,-0.2225
primitive,867,14.995,42.23,7.2,7.495,0.3,43.45,85.5,0.0,0.5258064516129033,0.48965135683862476,0.4741935483870967,36.6,0.6560608075708017,0.0,0.0,0.1695,52.533,-0.2295
primitive,868,15.004000000000001,42.198,7.223000000000001,7.482,0.29900000000000004,43.45,85.5,0.0,0.5238095238095238,0.4900901990421728,0.4761904761904761,38.05,0.6560343896372539,0.0,0.0,0.18,52.576,-0.2055
primitive,869,15.038,42.14,7.263999999999999,7.477,0.297,43.5,85.5,0.0,0.5675675675675675,0.4877020583931626,0.4324324324324324,36.0,0.6560914439769114,0.0,0.0,0.1715,52.633,-0.2235
primitive,870,15.055,42.099,7.276,7.4830000000000005,0.29600000000000004,43.5,85.5,0.0,0.4411764705882353,0.48918994766651896,0.5588235294117647,37.85,0.6559368144466895,0.0,0.0,0.175,52.6655,-0.215
primitive,871,15.081000000000001,42.04900000000001,7.294,7.492000000000001,0.295,43.5,85.5,0.0,0.5923566878980893,0.48769003613077944,0.4076433121019108,36.35,0.6562044177043083,0.0,0.0,0.173,52.711,-0.219
primitive,872,15.100999999999999,42.004000000000005,7.307,7.5,0.29400000000000004,43.55,85.5,0.0,0.5308641975308642,0.487335910074899,0.4691358024691358,36.35,0.6557728460768346,0.0,0.0,0.1745,52.757,-0.217
primitive,873,15.089,41.992,7.288,7.509000000000001,0.292,43.55,85.5,0.0,0.482200647249191,0.48878223980904295,0.517799352750809,37.6,0.6563103279184048,0.0,0.0,0.17,52.791,-0.2245
primitive,874,15.087,41.96900000000001,7.303999999999999,7.492000000000001,0.291,43.65,85.5,0.0,0.5794701986754967,0.48640336215132246,0.4205298013245033,36.3,0.6556524234522706,0.0,0.0,0.172,52.8345,-0.2225
primitive,875,15.068,41.963,7.296,7.483,0.289,43.65,85.5,0.0,0.4773519163763066,0.48659488591529965,0.5226480836236934,37.8,0.6559088502983712,0.0,0.0,0.188,52.8685,-0.1875
primitive,876,15.06,41.94700000000001,7.291,7.48,0.289,43.65,85.5,0.0,0.5374149659863946,0.4859128117611346,0.4625850340136054,35.35,0.6554059119946548,0.0,0.0,0.1765,52.9095,-0.2105
primitive,877,15.062000000000001,41.92099999999999,7.301,7.47,0.29100000000000004,43.65,85.5,0.0,0.4816053511705686,0.4867184151754337,0.5183946488294314,37.7,0.655789175034317,0.0,0.0,0.1885,52.949,-0.1865
primitive,878,15.086999999999998,41.871,7.318,7.476999999999999,0.292,43.7,85.5,0.0,0.5236593059936909,0.4859712564528202,0.4763406940063091,36.6,0.6558283100516701,0.0,0.0,0.1805,52.991,-0.2035
primitive,879,15.081,41.852,7.306,7.482,0.293,43.7,85.5,0.0,0.4923547400611621,0.4874154529428882,0.5076452599388379,36.45,0.6559879210471286,0.0,0.0,0.1585,53.0335,-0.246
primitive,880,15.073,41.836000000000006,7.314,7.463000000000001,0.29600000000000004,43.7,85.5,0.0,0.4779661016949152,0.4867670219980988,0.5220338983050847,38.75,0.65610128887476,0.0,0.0,0.1855,53.067,-0.192
primitive,881,15.045,41.84,7.295,7.451999999999999,0.298,43.7,85.5,0.0,0.5066666666666666,0.4881580789086679,0.4933333333333333,36.5,0.6563892802254436,0.0,0.0,0.1725,53.1045,-0.218
primitive,882,15.034,41.827,7.292000000000001,7.441,0.301,43.7,85.5,0.0,0.5189003436426116,0.4868529197179349,0.4810996563573883,37.9,0.6564789551038125,0.0,0.0,0.176,53.14,-0.211
primitive,883,15.029000000000002,41.80799999999999,7.3020000000000005,7.422000000000001,0.305,43.75,85.5,0.0,0.5233333333333333,0.48648461370700585,0.4766666666666667,36.3,0.656295978602507,0.0,0.0,0.1725,53.1835,-0.219
primitive,884,15.034999999999998,41.778,7.303000000000001,7.422999999999999,0.309,43.85,85.5,0.0,0.5034246575342466,0.4869056310458315,0.4965753424657534,36.9,0.6559955782394863,0.0,0.0,0.1745,53.221,-0.2155
primitive,885,15.044,41.74400000000001,7.302,7.427,0.315,43.9,85.5,0.0,0.4879725085910652,0.4864369610158542,0.5120274914089347,37.15,0.6561447544987195,0.0,0.0,0.181,53.2565,-0.2005
primitive,886,15.077,41.68600000000001,7.321000000000001,7.434000000000001,0.322,43.9,85.5,0.0,0.5165562913907285,0.48606866046685,0.4834437086092715,36.65,0.6561505512217839,0.0,0.0,0.1655,53.2945,-0.23
primitive,887,15.078999999999999,41.657,7.321000000000001,7.431,0.32699999999999996,44.0,85.5,0.0,0.5051903114186851,0.48676624796669926,0.4948096885813148,36.9,0.6563038393024913,0.0,0.0,0.1815,53.3325,-0.2
primitive,888,15.098999999999998,41.61,7.345,7.422,0.33199999999999996,44.0,85.5,0.0,0.5247524752475248,0.48680123379743784,0.4752475247524752,37.55,0.6564277183658863,0.0,0.0,0.1795,53.376,-0.201
primitive,889,15.125,41.556999999999995,7.361999999999999,7.4270000000000005,0.33599999999999997,44.0,85.5,0.0,0.5356037151702787,0.4867288901337629,0.4643962848297213,35.35,0.6559751246431315,0.0,0.0,0.165,53.4225,-0.23
primitive,890,15.162,41.493,7.384000000000001,7.438000000000001,0.34,44.0,85.5,0.0,0.4818481848184818,0.4870167384674684,0.5181518151815182,38.15,0.656295852629182,0.0,0.0,0.161,53.461,-0.238
primitive,891,15.186,41.442,7.394,7.4479999999999995,0.3440000000000001,44.0,85.5,0.0,0.4896551724137931,0.4872988229891174,0.5103448275862069,36.55,0.6561323360019558,0.0,0.0,0.197,53.4925,-0.166
primitive,892,15.176999999999998,41.42099999999999,7.377999999999999,7.454,0.345,44.15,85.5,0.0,0.5571955719557196,0.48694062583571734,0.4428044280442804,36.1,0.6559647898206051,0.0,0.0,0.1825,53.5245,-0.198
primitive,893,15.155999999999999,41.412,7.35,7.46,0.34600000000000003,44.15,85.5,0.0,0.5068027210884354,0.4886140952234724,0.4931972789115646,36.85,0.6566412343073712,0.0,0.0,0.178,53.5695,-0.2025
primitive,894,15.11,41.428000000000004,7.303999999999999,7.461,0.345,44.2,85.5,0.0,0.4925925925925926,0.4883192053969371,0.5074074074074074,37.2,0.6567110423352943,0.0,0.0,0.184,53.6045,-0.1915
primitive,895,15.058,41.45,7.261,7.452999999999999,0.344,44.25,85.5,0.0,0.5296296296296297,0.48785083640682886,0.4703703703703704,36.4,0.6566339671203807,0.0,0.0,0.1735,53.637,-0.212
primitive,896,15.01,41.468,7.2219999999999995,7.445,0.34299999999999997,44.25,85.5,0.0,0.5160142348754448,0.4871962052047607,0.4839857651245551,36.85,0.6564388509005127,0.0,0.0,0.175,53.6765,-0.2075
primitive,897,14.97,41.478,7.199,7.433,0.33799999999999997,44.25,85.5,0.0,0.5155709342560554,0.48697597192997394,0.4844290657439446,36.5,0.6568343313477683,0.0,0.0,0.195,53.7165,-0.1675
primitive,898,14.898,41.52,7.151999999999999,7.414,0.332,44.25,85.5,0.0,0.4406130268199233,0.4883138615437256,0.5593869731800766,36.85,0.6566741496257167,0.0,0.0,0.1735,53.741,-0.2105
primitive,899,14.854,41.533,7.1339999999999995,7.394,0.326,44.35,85.5,0.0,0.5636363636363636,0.4870724822333808,0.4363636363636363,35.95,0.6564648149352499,0.0,0.0,0.1615,53.779,-0.2365
primitive,900,14.83,41.527,7.125,7.382,0.32299999999999995,44.35,85.5,0.0,0.5379061371841155,0.48628113689833635,0.4620938628158845,36.65,0.6565130636211456,0.0,0.0,0.1785,53.8195,-0.1995
primitive,901,14.838,41.492,7.1339999999999995,7.38,0.324,44.35,85.5,0.0,0.5275862068965518,0.4852329588596961,0.4724137931034483,36.7,0.6564745711635864,0.0,0.0,0.1685,53.8615,-0.2195
primitive,902,14.83,41.471000000000004,7.115,7.39,0.325,44.45,85.5,0.0,0.543859649122807,0.4857550832833833,0.4561403508771929,36.05,0.6566117638302216,0.0,0.0,0.1635,53.899,-0.2315
primitive,903,14.838,41.434,7.127000000000001,7.3839999999999995,0.327,44.5,85.5,0.0,0.4846416382252559,0.4863078645539659,0.515358361774744,36.75,0.6564748490401021,0.0,0.0,0.176,53.9365,-0.2045
primitive,904,14.854000000000001,41.388999999999996,7.1610000000000005,7.3629999999999995,0.33,44.55,85.5,0.0,0.5374149659863946,0.48591927746445385,0.4625850340136054,36.35,0.6566156367476427,0.0,0.0,0.18,53.975,-0.196
primitive,905,14.863,41.35,7.184,7.347,0.332,44.6,85.5,0.0,0.5152542372881356,0.48554426264876105,0.4847457627118644,36.45,0.6567340597203671,0.0,0.0,0.188,54.0165,-0.1795
primitive,906,14.84,41.34400000000001,7.174000000000001,7.332999999999999,0.333,44.6,85.5,0.0,0.4296028880866426,0.48821887155369487,0.5703971119133574,37.05,0.6568289480991205,0.0,0.0,0.1765,54.045,-0.201
primitive,907,14.800999999999998,41.354,7.157,7.311999999999999,0.332,44.6,85.5,0.0,0.5019157088122604,0.48731389071078296,0.4980842911877394,36.65,0.6570960548370368,0.0,0.0,0.178,54.0755,-0.198
primitive,908,14.784,41.343,7.15,7.302,0.33199999999999996,44.6,85.5,0.0,0.5212765957446809,0.4875238103009061,0.4787234042553192,36.7,0.6570352931550315,0.0,0.0,0.1695,54.115,-0.215
primitive,909,14.743999999999998,41.353,7.117999999999999,7.295,0.331,44.7,85.5,0.0,0.5223880597014925,0.4872059192367464,0.4776119402985074,35.9,0.6572197225160075,0.0,0.0,0.1795,54.1475,-0.197
primitive,910,14.693,41.373000000000005,7.096,7.27,0.327,44.75,85.5,0.0,0.5471014492753623,0.4863556333705052,0.4528985507246377,35.8,0.6568515337453745,0.0,0.0,0.1745,54.1875,-0.205
primitive,911,14.665,41.37,7.091,7.251999999999999,0.32199999999999995,44.75,85.5,0.0,0.5,0.4858794428943147,0.5,36.65,0.6567734316486312,0.0,0.0,0.1745,54.22,-0.2035
primitive,912,14.649999999999999,41.356,7.094000000000001,7.237,0.319,44.75,85.5,0.0,0.5328719723183392,0.4856167402900532,0.4671280276816609,35.4,0.656466218164947,0.0,0.0,0.181,54.2615,-0.1905
primitive,913,14.623,41.353,7.071000000000001,7.235999999999999,0.316,44.8,85.5,0.0,0.5,0.4853745257571812,0.5,36.65,0.6565706004975902,0.0,0.0,0.1775,54.2905,-0.1985
primitive,914,14.608999999999998,41.336999999999996,7.073,7.223000000000001,0.313,44.8,85.5,0.0,0.55,0.48546296113133086,0.45,35.4,0.6562926310167222,0.0,0.0,0.1865,54.3305,-0.179
primitive,915,14.562999999999999,41.354,7.051,7.201999999999999,0.31,44.8,85.5,0.0,0.437246963562753,0.48647911401024646,0.562753036437247,37.3,0.6567621105311575,0.0,0.0,0.182,54.3585,-0.188
primitive,916,14.536999999999999,41.351000000000006,7.041,7.188,0.308,44.8,85.5,0.0,0.5298507462686567,0.4866303984046013,0.4701492537313433,35.35,0.6563661980505046,0.0,0.0,0.175,54.4005,-0.202
primitive,917,14.486999999999998,41.373000000000005,6.995,7.187,0.305,44.85,85.5,0.0,0.4961538461538461,0.48722345051378235,0.5038461538461538,36.4,0.6566222636156018,0.0,0.0,0.187,54.4305,-0.179
primitive,918,14.431,41.401,6.955,7.1739999999999995,0.302,44.85,85.5,0.0,0.5096525096525096,0.4875065907969227,0.4903474903474903,35.8,0.6561479202725933,0.0,0.0,0.169,54.464,-0.2135
primitive,919,14.354,41.45,6.898000000000001,7.1579999999999995,0.298,44.9,85.5,0.0,0.50390625,0.48877981714827407,0.49609375,36.8,0.6567620892011703,0.0,0.0,0.1815,54.493,-0.1895
primitive,920,14.279000000000002,41.497,6.856999999999999,7.129,0.293,44.9,85.5,0.0,0.4718614718614718,0.48816611712280933,0.5281385281385281,35.65,0.6563039680055968,0.0,0.0,0.18,54.516,-0.191
primitive,921,14.218,41.528999999999996,6.827000000000001,7.102,0.28900000000000003,44.95,85.5,0.0,0.549407114624506,0.489025108588281,0.4505928853754941,35.85,0.6564612345291916,0.0,0.0,0.1855,54.5515,-0.181
primitive,922,14.149000000000001,41.568999999999996,6.797,7.067,0.285,45.0,85.5,0.0,0.5058823529411764,0.48952474548007474,0.4941176470588235,35.8,0.656600762671554,0.0,0.0,0.169,54.5855,-0.2135
primitive,923,14.097999999999999,41.59,6.7909999999999995,7.025,0.282,45.05,85.5,0.0,0.5038759689922481,0.48909123904521357,0.4961240310077519,36.8,0.6566732337399462,0.0,0.0,0.176,54.6195,-0.199
primitive,924,14.056999999999999,41.603,6.75,7.026999999999999,0.28,45.05,85.5,0.0,0.5019157088122604,0.49064232884247827,0.4980842911877394,36.1,0.6569286890098414,0.0,0.0,0.171,54.6515,-0.2075
primitive,925,14.006000000000002,41.626,6.715,7.013000000000001,0.278,45.05,85.5,0.0,0.5127118644067796,0.48993512988186877,0.4872881355932203,36.0,0.6566153606876513,0.0,0.0,0.1675,54.6785,-0.2145
primitive,926,13.955,41.648999999999994,6.693,6.985999999999999,0.276,45.05,85.5,0.0,0.5390946502057613,0.4899015361974815,0.4609053497942387,36.6,0.6573899779286215,0.0,0.0,0.177,54.7135,-0.1955
primitive,927,13.888,41.688,6.648000000000001,6.968999999999999,0.27099999999999996,45.05,85.5,0.0,0.4612068965517241,0.4903095052898584,0.5387931034482759,35.7,0.6570029518913997,0.0,0.0,0.17,54.7375,-0.2095
primitive,928,13.811000000000002,41.738,6.602,6.942,0.267,45.05,85.5,0.0,0.525,0.49028269140973213,0.475,36.65,0.6573405751465144,0.0,0.0,0.1705,54.7705,-0.2085
primitive,929,13.713,41.809000000000005,6.534,6.916,0.263,45.05,85.5,0.0,0.5283842794759825,0.48956210062143574,0.4716157205240174,35.55,0.6573311204024147,0.0,0.0,0.178,54.7965,-0.1935
primitive,930,13.654000000000002,41.840999999999994,6.507,6.89,0.257,45.05,85.5,0.0,0.5169491525423728,0.48878243960448664,0.4830508474576271,36.55,0.6568685813914941,0.0,0.0,0.173,54.8305,-0.2035
primitive,931,13.593,41.875,6.478,6.864000000000001,0.251,45.05,85.5,0.0,0.502092050209205,0.4888739319336359,0.497907949790795,36.35,0.65713253845241,0.0,0.0,0.1775,54.8595,-0.1945
primitive,932,13.525,41.916000000000004,6.443,6.837999999999999,0.244,45.05,85.5,0.0,0.4887892376681614,0.4894761540531249,0.5112107623318386,35.8,0.656698977828106,0.0,0.0,0.1625,54.882,-0.2245
primitive,933,13.443,41.97200000000001,6.381,6.825999999999999,0.23600000000000002,45.05,85.5,0.0,0.5,0.48994282071979156,0.5,36.05,0.6569133302697198,0.0,0.0,0.178,54.906,-0.1935
primitive,934,13.392000000000001,41.998000000000005,6.365999999999999,6.796,0.23,45.1,85.5,0.0,0.5892116182572613,0.48822708150533123,0.4107883817427386,35.6,0.6567389988941271,0.0,0.0,0.164,54.947,-0.2225
primitive,935,13.333999999999998,42.032,6.334,6.776,0.22400000000000003,45.1,85.5,0.0,0.4592274678111587,0.48880198232092936,0.5407725321888412,36.85,0.6569192001350804,0.0,0.0,0.183,54.9765,-0.183
primitive,936,13.275,42.067,6.296,6.765,0.21400000000000002,45.1,85.5,0.0,0.5432098765432098,0.48826891061787975,0.4567901234567901,35.95,0.6569497856430044,0.0,0.0,0.171,55.0085,-0.207
primitive,937,13.211000000000002,42.108000000000004,6.244,6.761,0.206,45.15,85.5,0.0,0.4355555555555556,0.4896616057351424,0.5644444444444444,37.1,0.657299017313795,0.0,0.0,0.1805,55.0325,-0.189
primitive,938,13.156,42.14,6.205,6.752000000000001,0.19899999999999998,45.15,85.5,0.0,0.5564516129032259,0.4890276229820283,0.4435483870967742,36.45,0.6571790961000953,0.0,0.0,0.1735,55.068,-0.2015
primitive,939,13.096999999999998,42.175999999999995,6.166,6.739,0.192,45.15,85.5,0.0,0.4848484848484849,0.4900427275884642,0.5151515151515151,36.05,0.6576990368475885,0.0,0.0,0.1725,55.1045,-0.2035
primitive,940,13.038999999999998,42.21,6.132,6.721,0.18600000000000003,45.2,85.5,0.0,0.4897959183673469,0.4898837729174869,0.5102040816326531,36.3,0.6573222120300701,0.0,0.0,0.166,55.133,-0.2175
primitive,941,13.003999999999998,42.221,6.126,6.699,0.17900000000000002,45.2,85.5,0.0,0.592156862745098,0.4878337391108608,0.4078431372549019,35.35,0.6571701004555134,0.0,0.0,0.184,55.1725,-0.18
primitive,942,12.969000000000001,42.235,6.1080000000000005,6.684000000000001,0.17700000000000002,45.2,85.5,0.0,0.4576271186440678,0.48982510817709385,0.5423728813559322,36.65,0.6576185285312376,0.0,0.0,0.1735,55.1975,-0.201
primitive,943,12.915999999999999,42.266000000000005,6.075999999999999,6.6659999999999995,0.174,45.25,85.5,0.0,0.5186721991701244,0.48958771861546,0.4813278008298755,36.15,0.6576279471059422,0.0,0.0,0.18,55.2285,-0.189
primitive,944,12.903999999999998,42.257,6.08,6.652,0.172,45.25,85.5,0.0,0.5852713178294573,0.48773414411072274,0.4147286821705426,35.35,0.6572078557817415,0.0,0.0,0.17,55.2725,-0.2075
primitive,945,12.885,42.25599999999999,6.082000000000001,6.633000000000001,0.17,45.25,85.5,0.0,0.4780876494023904,0.4887649837152675,0.5219123505976095,35.85,0.6572454502285747,0.0,0.0,0.1645,55.3065,-0.2185
primitive,946,12.853,42.268,6.072,6.612,0.169,45.25,85.5,0.0,0.5261044176706827,0.48856318005936283,0.4738955823293173,36.4,0.6573225229398386,0.0,0.0,0.1785,55.338,-0.1905
primitive,947,12.815999999999999,42.285,6.062,6.584,0.17,45.25,85.5,0.0,0.5396825396825397,0.48808094795083307,0.4603174603174603,36.2,0.6574520968284887,0.0,0.0,0.17,55.3735,-0.2075
primitive,948,12.802,42.279,6.069,6.561,0.172,45.25,85.5,0.0,0.5101214574898786,0.48669077933743404,0.4898785425101215,36.1,0.6574195804986569,0.0,0.0,0.178,55.4035,-0.1915
primitive,949,12.775,42.288000000000004,6.053000000000001,6.547,0.175,45.25,85.5,0.0,0.5,0.4879635066101613,0.5,36.6,0.6578694075734517,0.0,0.0,0.1705,55.433,-0.2065
primitive,950,12.739,42.305,6.021999999999999,6.543000000000001,0.174,45.3,85.5,0.0,0.5103734439834025,0.4885141604741755,0.4896265560165975,36.5,0.6580433203312696,0.0,0.0,0.1725,55.4595,-0.2035
primitive,951,12.699000000000002,42.326,5.985,6.541999999999999,0.172,45.3,85.5,0.0,0.536,0.4883458846121066,0.464,36.15,0.6580712928876131,0.0,0.0,0.173,55.492,-0.201
primitive,952,12.655,42.353,5.954,6.529000000000001,0.172,45.3,85.5,0.0,0.4605809128630705,0.4900114593373013,0.5394190871369294,36.4,0.658400952910288,0.0,0.0,0.1565,55.5185,-0.234
primitive,953,12.616000000000001,42.376000000000005,5.921,6.521,0.174,45.3,85.5,0.0,0.4921259842519685,0.4898617724167671,0.5078740157480315,36.3,0.6584301045482148,0.0,0.0,0.163,55.5535,-0.221
primitive,954,12.575,42.4,5.876,6.526,0.17300000000000001,45.4,85.5,0.0,0.5296442687747036,0.4900171863610009,0.4703557312252964,35.8,0.6584327469313803,0.0,0.0,0.1625,55.5865,-0.224
primitive,955,12.528999999999998,42.428999999999995,5.837999999999999,6.519,0.172,45.45,85.5,0.0,0.5020080321285141,0.4902821104641933,0.4979919678714859,36.05,0.6584911340633791,0.0,0.0,0.163,55.618,-0.221
primitive,956,12.514,42.427,5.826999999999999,6.516,0.17099999999999999,45.45,85.5,0.0,0.4809160305343511,0.4892558476152391,0.5190839694656488,36.05,0.6583329146971831,0.0,0.0,0.161,55.65,-0.2235
primitive,957,12.517000000000001,42.407,5.834,6.511,0.172,45.45,85.5,0.0,0.5340909090909091,0.4886123436096662,0.4659090909090909,35.4,0.6580807861892398,0.0,0.0,0.1675,55.6855,-0.2105
primitive,958,12.49,42.416000000000004,5.8180000000000005,6.5,0.172,45.5,85.5,0.0,0.4901960784313725,0.48923395395593233,0.5098039215686274,36.05,0.6580610465144808,0.0,0.0,0.181,55.7155,-0.1845
primitive,959,12.495,42.393,5.829000000000001,6.494,0.172,45.6,85.5,0.0,0.5201465201465201,0.4892787847470317,0.4798534798534798,35.7,0.6582023213788569,0.0,0.0,0.183,55.7555,-0.181
primitive,960,12.474,42.397,5.81,6.4910000000000005,0.17300000000000001,45.6,85.5,0.0,0.5058823529411764,0.49010316667371545,0.4941176470588235,36.25,0.6585702512431104,0.0,0.0,0.172,55.784,-0.2
primitive,961,12.455,42.398999999999994,5.796,6.4830000000000005,0.176,45.6,85.5,0.0,0.5222672064777328,0.48965782254416085,0.4777327935222672,35.75,0.6584466652702597,0.0,0.0,0.1795,55.8145,-0.185
primitive,962,12.409,42.427,5.752999999999999,6.479,0.177,45.65,85.5,0.0,0.5061728395061729,0.4901918052004042,0.4938271604938271,36.05,0.6588980549974761,0.0,0.0,0.174,55.846,-0.197
primitive,963,12.388,42.43,5.747000000000001,6.46,0.18100000000000002,45.7,85.5,0.0,0.4896265560165975,0.4903992740800722,0.5103734439834025,35.3,0.6586209111108559,0.0,0.0,0.174,55.876,-0.1965
primitive,964,12.344000000000001,42.456,5.712999999999999,6.446999999999999,0.184,45.7,85.5,0.0,0.4576271186440678,0.49224673170719085,0.5423728813559322,36.3,0.6591649899001905,0.0,0.0,0.162,55.902,-0.219
primitive,965,12.352,42.429,5.716,6.4510000000000005,0.18499999999999997,45.75,85.5,0.0,0.5372549019607843,0.49024657293923013,0.4627450980392157,35.5,0.6587380547502539,0.0,0.0,0.181,55.9365,-0.182
primitive,966,12.332,42.428999999999995,5.704,6.444,0.184,45.8,85.5,0.0,0.5040322580645161,0.49076294270331294,0.4959677419354839,35.65,0.6590850652855766,0.0,0.0,0.175,55.971,-0.1935
primitive,967,12.314,42.427,5.693,6.437,0.18400000000000002,45.85,85.5,0.0,0.4710743801652893,0.4912645320230842,0.5289256198347108,35.65,0.6590518309854348,0.0,0.0,0.1655,55.9985,-0.212
primitive,968,12.313999999999998,42.407,5.694,6.436,0.184,45.85,85.5,0.0,0.5366795366795367,0.49072399148254364,0.4633204633204633,34.6,0.6588483734462298,0.0,0.0,0.1715,56.0325,-0.1985
primitive,969,12.31,42.39099999999999,5.69,6.435,0.18499999999999997,45.9,85.5,0.0,0.4841269841269841,0.49111957680000395,0.5158730158730159,36.4,0.6589474036081602,0.0,0.0,0.1875,56.0645,-0.1675
primitive,970,12.33,42.351000000000006,5.713000000000001,6.431,0.18600000000000003,45.9,85.5,0.0,0.5537848605577689,0.489481109026078,0.446215139442231,35.0,0.658946296563667,0.0,0.0,0.17,56.0965,-0.201
primitive,971,12.313999999999998,42.348,5.6979999999999995,6.430999999999999,0.185,45.9,85.5,0.0,0.4894514767932489,0.4906802217827031,0.510548523206751,36.45,0.659396819613625,0.0,0.0,0.1805,56.1265,-0.18
primitive,972,12.293,42.351000000000006,5.671,6.436,0.18599999999999997,45.9,85.5,0.0,0.5384615384615384,0.49002863807229585,0.4615384615384615,34.65,0.6591882496253878,0.0,0.0,0.173,56.156,-0.195
primitive,973,12.263,42.363,5.649000000000001,6.427,0.187,45.95,85.5,0.0,0.5087719298245613,0.4899307188556496,0.4912280701754385,36.0,0.659115254159827,0.0,0.0,0.158,56.1855,-0.226
primitive,974,12.22,42.387,5.635,6.397,0.188,46.0,85.5,0.0,0.5,0.4899690330318948,0.5,35.1,0.6589760366893994,0.0,0.0,0.174,56.2095,-0.1935
primitive,975,12.212,42.376000000000005,5.648,6.374,0.19,46.0,85.5,0.0,0.5043859649122807,0.4901355510217848,0.4956140350877193,36.85,0.6595213640914147,0.0,0.0,0.1775,56.242,-0.185
primitive,976,12.208,42.36,5.64,6.378000000000001,0.19,46.05,85.5,0.0,0.5271966527196653,0.4903735109715068,0.4728033472803347,35.0,0.6591751398299114,0.0,0.0,0.1675,56.2745,-0.206
primitive,977,12.205,42.341,5.635999999999999,6.38,0.18899999999999997,46.15,85.5,0.0,0.4759825327510917,0.49007799824751935,0.5240174672489083,36.0,0.6595519827942674,0.0,0.0,0.189,56.302,-0.1635
primitive,978,12.203999999999999,42.32,5.626,6.391,0.187,46.15,85.5,0.0,0.5774058577405858,0.48902988109270773,0.4225941422594142,34.45,0.6590073837116204,0.0,0.0,0.1605,56.3375,-0.2175
primitive,979,12.215,42.285999999999994,5.638999999999999,6.390999999999999,0.185,46.2,85.5,0.0,0.4875,0.48984756668222734,0.5125,36.45,0.6596185340984202,0.0,0.0,0.1635,56.3695,-0.2125
primitive,980,12.22,42.257000000000005,5.641,6.395999999999999,0.183,46.25,85.5,0.0,0.5145228215767634,0.4898960933015395,0.4854771784232365,34.8,0.6592643685779681,0.0,0.0,0.1805,56.3995,-0.178
primitive,981,12.204,42.249,5.63,6.393,0.18100000000000002,46.25,85.5,0.0,0.4798206278026905,0.49034152174966983,0.5201793721973094,35.7,0.659317880227036,0.0,0.0,0.179,56.424,-0.1795
primitive,982,12.210999999999999,42.218,5.644,6.386,0.18100000000000002,46.25,85.5,0.0,0.4478260869565217,0.49116078476390257,0.5521739130434783,35.6,0.6595343645573998,0.0,0.0,0.1575,56.449,-0.2225
primitive,983,12.238,42.167,5.681,6.376,0.18099999999999997,46.25,85.5,0.0,0.5428571428571429,0.49030364190675974,0.4571428571428571,35.3,0.6595482291700497,0.0,0.0,0.164,56.4845,-0.2095
primitive,984,12.243,42.138999999999996,5.663,6.4,0.18,46.25,85.5,0.0,0.516260162601626,0.4917626710198725,0.483739837398374,34.95,0.6595838457244615,0.0,0.0,0.17,56.5165,-0.1975
primitive,985,12.254000000000001,42.105,5.666,6.409,0.179,46.25,85.5,0.0,0.4795081967213114,0.4913570564416694,0.5204918032786885,35.9,0.6595175772447734,0.0,0.0,0.166,56.5445,-0.2055
primitive,986,12.276,42.06,5.696999999999999,6.400999999999999,0.17800000000000002,46.25,85.5,0.0,0.5849056603773585,0.4905231407649864,0.4150943396226415,33.75,0.6589791776175441,0.0,0.0,0.187,56.585,-0.1635
primitive,987,12.290999999999999,42.023,5.729,6.3839999999999995,0.17800000000000002,46.25,85.5,0.0,0.5125000000000001,0.4889842518760975,0.4875,36.25,0.6589397466112054,0.0,0.0,0.1635,56.613,-0.2105
primitive,988,12.274,42.018,5.724,6.372999999999999,0.177,46.25,85.5,0.0,0.4891774891774891,0.4903297343506123,0.5108225108225108,35.35,0.658802441911284,0.0,0.0,0.175,56.642,-0.1875
primitive,989,12.236,42.034000000000006,5.705,6.354,0.177,46.25,85.5,0.0,0.5575221238938053,0.4888762615697058,0.4424778761061947,35.45,0.6588481988382093,0.0,0.0,0.172,56.6765,-0.1935
primitive,990,12.243000000000002,42.00599999999999,5.722,6.343,0.17800000000000002,46.25,85.5,0.0,0.5238095238095238,0.4881959894608623,0.4761904761904761,34.8,0.6585488608650301,0.0,0.0,0.1615,56.716,-0.2145
primitive,991,12.21,42.01700000000001,5.704,6.329,0.177,46.3,85.5,0.0,0.463963963963964,0.49075984743648504,0.536036036036036,35.8,0.6589807343443487,0.0,0.0,0.1835,56.738,-0.1715
primitive,992,12.213,41.992000000000004,5.728,6.311999999999999,0.17299999999999996,46.3,85.5,0.0,0.5230125523012552,0.4894521387633412,0.4769874476987448,34.95,0.6586215817121258,0.0,0.0,0.1685,56.7755,-0.2
primitive,993,12.212,41.972,5.742000000000001,6.299000000000001,0.171,46.3,85.5,0.0,0.4833333333333333,0.49015891608007706,0.5166666666666667,35.5,0.6586377037498291,0.0,0.0,0.163,56.805,-0.211
primitive,994,12.21,41.953,5.749,6.291,0.17,46.3,85.5,0.0,0.52734375,0.49131746743666616,0.47265625,36.05,0.659150904943676,0.0,0.0,0.1615,56.8375,-0.214
primitive,995,12.205,41.937000000000005,5.754,6.281000000000001,0.17,46.3,85.5,0.0,0.4634146341463414,0.4916109277417873,0.5365853658536586,34.95,0.6590717743092535,0.0,0.0,0.169,56.87,-0.199
primitive,996,12.204,41.916000000000004,5.76,6.276,0.168,46.35,85.5,0.0,0.5241935483870968,0.4916491451274589,0.4758064516129032,35.4,0.6589716155770684,0.0,0.0,0.1695,56.903,-0.199
primitive,997,12.19,41.908,5.734,6.289000000000001,0.16699999999999998,46.35,85.5,0.0,0.4957983193277311,0.4925268295345551,0.5042016806722689,35.15,0.658851319560693,0.0,0.0,0.173,56.93,-0.1905
primitive,998,12.186,41.89,5.725,6.297,0.16400000000000003,46.35,85.501,0.0,0.4938271604938271,0.49285271547447607,0.5061728395061729,35.9,0.6590471431594451,0.0,0.0,0.1645,56.962,-0.2075
primitive,999,12.176000000000002,41.876999999999995,5.718,6.299000000000001,0.159,46.4,85.50200000000001,0.0,0.5,0.49285271547447607,0.5,35.75,0.6590168323845524,0.0,0.0,0.168,56.995,-0.2015
primitive,1000,12.186999999999998,41.843999999999994,5.727,6.303999999999999,0.156,46.4,85.50300000000001,0.0,0.5158730158730159,0.49274272403668384,0.4841269841269841,34.65,0.6586004158383986,0.0,0.0,0.167,57.0265,-0.202
primitive,1001,12.168999999999999,41.84,5.726,6.288,0.155,46.4,85.50399999999999,0.0,0.4267241379310345,0.4949282412780632,0.5732758620689655,36.2,0.6588903282507426,0.0,0.0,0.1775,57.054,-0.181
primitive,1002,12.177999999999999,41.809,5.748000000000001,6.275999999999999,0.154,46.4,85.505,0.0,0.516,0.4938198595353246,0.484,34.8,0.6585664449251404,0.0,0.0,0.17,57.0915,-0.196
primitive,1003,12.163,41.800999999999995,5.751999999999999,6.261,0.15,46.45,85.506,0.0,0.4769874476987448,0.49412263026638903,0.5230125523012552,36.25,0.6588327988768369,0.0,0.0,0.1775,57.121,-0.182
primitive,1004,12.143999999999998,41.79900000000001,5.754,6.242000000000001,0.148,46.45,85.507,0.0,0.5213675213675214,0.4942881652145326,0.4786324786324786,35.25,0.6588845118697263,0.0,0.0,0.1815,57.151,-0.1725
primitive,1005,12.113000000000001,41.81,5.7330000000000005,6.233,0.147,46.45,85.50800000000001,0.0,0.4862385321100917,0.4946035552149011,0.5137614678899083,35.65,0.6589819391693965,0.0,0.0,0.167,57.174,-0.2015
primitive,1006,12.068,41.835,5.706,6.212999999999999,0.149,46.45,85.509,0.0,0.4470046082949309,0.49528178365968956,0.5529953917050692,35.55,0.6590420181964243,0.0,0.0,0.1675,57.198,-0.2005
primitive,1007,12.038999999999998,41.84400000000001,5.695,6.195,0.149,46.45,85.51,0.0,0.5531914893617021,0.49489977205427366,0.4468085106382978,34.8,0.6590602986525114,0.0,0.0,0.166,57.2315,-0.2035
primitive,1008,11.988,41.876000000000005,5.666999999999999,6.171,0.15,46.45,85.51100000000001,0.0,0.3823529411764706,0.49705663479937173,0.6176470588235294,36.55,0.6594817345051399,0.0,0.0,0.177,57.2515,-0.1815
primitive,1009,11.923,41.92400000000001,5.630999999999999,6.139000000000001,0.153,46.45,85.512,0.0,0.6057692307692307,0.49534418058691754,0.3942307692307692,33.95,0.6590364730672315,0.0,0.0,0.159,57.286,-0.2175
primitive,1010,11.879000000000001,41.948,5.6129999999999995,6.1129999999999995,0.153,46.6,85.513,0.0,0.4644549763033175,0.49617272811967467,0.5355450236966824,36.45,0.6593609525781371,0.0,0.0,0.1635,57.3135,-0.2115
primitive,1011,11.847999999999999,41.958999999999996,5.6160000000000005,6.081999999999999,0.15,46.6,85.514,0.0,0.5648148148148148,0.49532177595293303,0.4351851851851852,34.85,0.6592700046821246,0.0,0.0,0.1885,57.348,-0.157
primitive,1012,11.812000000000001,41.976000000000006,5.612,6.0520000000000005,0.14800000000000002,46.6,85.515,0.0,0.4541062801932367,0.4963631071391918,0.5458937198067633,34.95,0.6590940229573486,0.0,0.0,0.16,57.373,-0.214
primitive,1013,11.799000000000001,41.971000000000004,5.6160000000000005,6.04,0.143,46.6,85.516,0.0,0.5789473684210525,0.4945766908911026,0.4210526315789473,34.3,0.658938623284288,0.0,0.0,0.168,57.4095,-0.198
primitive,1014,11.770999999999999,41.981,5.6,6.031000000000001,0.14,46.6,85.51700000000001,0.0,0.4230769230769231,0.49526769480244554,0.5769230769230769,36.05,0.6590703301976077,0.0,0.0,0.1675,57.4285,-0.199
primitive,1015,11.739,41.995,5.587999999999999,6.015,0.136,46.65,85.51800000000001,0.0,0.5560538116591929,0.49489171660847747,0.4439461883408072,34.95,0.6590849281703034,0.0,0.0,0.1745,57.464,-0.186
primitive,1016,11.706,42.011,5.5760000000000005,5.994,0.136,46.65,85.51899999999999,0.0,0.427906976744186,0.4964142222348841,0.5720930232558139,36.4,0.6595756823280793,0.0,0.0,0.1675,57.4905,-0.1985
primitive,1017,11.675,42.026,5.565,5.974,0.136,46.65,85.52,0.0,0.5497630331753554,0.4948404491746827,0.4502369668246445,33.55,0.6589858735685244,0.0,0.0,0.1915,57.518,-0.1505
primitive,1018,11.631000000000002,42.053000000000004,5.545,5.950999999999999,0.135,46.7,85.521,0.0,0.5069767441860465,0.49543450502455244,0.4930232558139535,35.3,0.659452335467322,0.0,0.0,0.1735,57.5475,-0.1875
primitive,1019,11.592,42.07599999999999,5.525,5.933000000000001,0.134,46.7,85.522,0.0,0.4929577464788732,0.49525788977751467,0.5070422535211268,35.35,0.659260313882667,0.0,0.0,0.177,57.578,-0.179
primitive,1020,11.546,42.106,5.492999999999999,5.919,0.134,46.7,85.52300000000001,0.0,0.5121951219512195,0.4960896845496457,0.4878048780487805,35.55,0.6596608992762646,0.0,0.0,0.1635,57.6035,-0.206
primitive,1021,11.517000000000001,42.11900000000001,5.4830000000000005,5.899000000000001,0.135,46.7,85.524,0.0,0.5336538461538461,0.4952056371624337,0.4663461538461538,34.55,0.6591502057859939,0.0,0.0,0.187,57.6305,-0.159
primitive,1022,11.481000000000002,42.138000000000005,5.475,5.871999999999999,0.134,46.75,85.525,0.0,0.4848484848484848,0.49627789823469487,0.5151515151515151,35.45,0.6596551479466597,0.0,0.0,0.167,57.6545,-0.2
primitive,1023,11.473000000000003,42.13,5.480999999999999,5.8580000000000005,0.134,46.75,85.52600000000001,0.0,0.5863636363636364,0.49472606410391334,0.4136363636363636,34.75,0.6593857920642173,0.0,0.0,0.1655,57.692,-0.2015
primitive,1024,11.484000000000002,42.104000000000006,5.497999999999999,5.85,0.136,46.75,85.527,0.0,0.5240174672489083,0.49424571475893514,0.4759825327510917,35.1,0.6595688906557666,0.0,0.0,0.16,57.7265,-0.2125
primitive,1025,11.453,42.12,5.482,5.834,0.137,46.75,85.528,0.0,0.3959390862944162,0.49641465233129245,0.6040609137055838,35.4,0.6592165171555058,0.0,0.0,0.1755,57.747,-0.1815
primitive,1026,11.416000000000002,42.14200000000001,5.468999999999999,5.808,0.139,46.8,85.529,0.0,0.5396039603960396,0.4961665061777649,0.4603960396039604,35.25,0.6594934200243554,0.0,0.0,0.177,57.772,-0.1795
primitive,1027,11.405,42.138000000000005,5.476,5.787999999999999,0.141,46.9,85.53,0.0,0.5412844036697247,0.4948604687593923,0.4587155963302752,34.9,0.6592679559029468,0.0,0.0,0.1815,57.8065,-0.171
primitive,1028,11.374,42.153,5.468,5.763999999999999,0.14200000000000002,46.95,85.531,0.0,0.4951923076923077,0.49650473976035786,0.5048076923076923,34.3,0.6594043525155222,0.0,0.0,0.162,57.8335,-0.208
primitive,1029,11.327,42.184,5.448,5.736000000000001,0.143,47.0,85.53200000000001,0.0,0.5906735751295337,0.49444126825776713,0.4093264248704663,35.65,0.6593069968305955,0.0,0.0,0.1705,57.8605,-0.1905
primitive,1030,11.273,42.223,5.418000000000001,5.71,0.145,47.0,85.53299999999999,0.0,0.4652406417112299,0.49542691185507787,0.5347593582887701,34.55,0.6593958954703497,0.0,0.0,0.162,57.884,-0.206
primitive,1031,11.234000000000002,42.246,5.404,5.684,0.146,47.05,85.53399999999999,0.0,0.5978260869565218,0.4930668026720012,0.4021739130434782,35.4,0.6594832793559813,0.0,0.0,0.18,57.911,-0.171
primitive,1032,11.182,42.282,5.381,5.655,0.146,47.05,85.535,0.0,0.4325842696629213,0.4933716390178733,0.5674157303370787,35.25,0.6595512153201422,0.0,0.0,0.1605,57.9335,-0.2085
primitive,1033,11.126,42.321999999999996,5.350999999999999,5.628000000000001,0.14700000000000002,47.05,85.536,0.0,0.5608465608465608,0.49301185065808484,0.4391534391534391,35.1,0.6596741219674839,0.0,0.0,0.181,57.962,-0.1675
primitive,1034,11.067,42.365,5.337,5.58,0.15,47.05,85.537,0.0,0.4759358288770053,0.4938183373325773,0.5240641711229946,34.6,0.6597384037603118,0.0,0.0,0.167,57.9855,-0.1955
primitive,1035,11.014000000000001,42.402,5.3260000000000005,5.5360000000000005,0.152,47.05,85.538,0.0,0.5654450261780105,0.4920996007434433,0.4345549738219895,35.55,0.659808026265088,0.0,0.0,0.1615,58.0145,-0.2065
primitive,1036,10.93,42.46900000000001,5.276,5.5,0.154,47.1,85.539,0.0,0.453038674033149,0.4947369404703275,0.5469613259668509,34.95,0.6604634973162156,0.0,0.0,0.172,58.038,-0.1865
primitive,1037,10.875,42.507,5.246,5.473,0.156,47.1,85.54,0.0,0.5027027027027028,0.4949328864162734,0.4972972972972973,34.95,0.6601887358092039,0.0,0.0,0.156,58.064,-0.217
primitive,1038,10.830000000000002,42.534,5.233,5.44,0.157,47.15,85.541,0.0,0.5,0.49471643619982325,0.5,33.95,0.6598829295563159,0.0,0.0,0.1605,58.0875,-0.209
primitive,1039,10.804,42.542,5.23,5.415,0.159,47.15,85.542,0.0,0.545,0.49496687867769934,0.455,34.8,0.6598615790909796,0.0,0.0,0.1525,58.119,-0.2235
primitive,1040,10.748999999999999,42.57899999999999,5.206,5.382999999999999,0.16,47.15,85.54299999999999,0.0,0.4873096446700508,0.49569687626048875,0.5126903553299492,35.4,0.6603091468012612,0.0,0.0,0.1765,58.145,-0.1755
primitive,1041,10.706000000000001,42.604,5.1819999999999995,5.36,0.16399999999999998,47.2,85.544,0.0,0.4692737430167598,0.49559068067943285,0.5307262569832403,35.4,0.6603849043770187,0.0,0.0,0.1685,58.1635,-0.1925
primitive,1042,10.640999999999998,42.651,5.136,5.336,0.169,47.2,85.545,0.0,0.5114942528735633,0.4958210466679867,0.4885057471264368,34.6,0.660474205206543,0.0,0.0,0.174,58.1855,-0.18
primitive,1043,10.589,42.685,5.105,5.309,0.175,47.2,85.546,0.0,0.5372340425531914,0.4947430324835896,0.4627659574468085,34.3,0.6602450279592093,0.0,0.0,0.1715,58.211,-0.185
primitive,1044,10.519,42.736999999999995,5.061,5.279,0.17900000000000002,47.2,85.54700000000001,0.0,0.4784946236559139,0.49572001501047125,0.521505376344086,34.9,0.6600382817259267,0.0,0.0,0.1595,58.235,-0.209
primitive,1045,10.459000000000001,42.778,5.018,5.2589999999999995,0.182,47.25,85.54799999999999,0.0,0.4731182795698925,0.4955259421020002,0.5268817204301075,35.8,0.6605949816650303,0.0,0.0,0.157,58.258,-0.215
primitive,1046,10.389000000000001,42.82899999999999,4.971,5.233,0.18499999999999997,47.3,85.54899999999999,0.0,0.4831460674157303,0.49634689172142754,0.5168539325842697,34.1,0.6603395132148355,0.0,0.0,0.1655,58.2805,-0.1975
primitive,1047,10.34,42.858000000000004,4.96,5.195,0.185,47.35,85.55,0.0,0.5026455026455027,0.4962099480550722,0.4973544973544973,35.85,0.6608542985572072,0.0,0.0,0.1635,58.3045,-0.201
primitive,1048,10.283,42.894,4.931,5.167000000000001,0.185,47.4,85.55,0.0,0.4569892473118279,0.49694670631871213,0.543010752688172,34.4,0.660551108255328,0.0,0.0,0.1725,58.324,-0.1825
primitive,1049,10.234000000000002,42.923,4.915,5.132000000000001,0.187,47.4,85.55,0.0,0.6031746031746033,0.4948832142552201,0.3968253968253968,34.85,0.6604625065868643,0.0,0.0,0.1705,58.3525,-0.185
primitive,1050,10.165,42.97200000000001,4.883,5.092,0.19,47.4,85.54999999999998,0.0,0.4699453551912568,0.4958017674688553,0.5300546448087432,33.95,0.6604421473564005,0.0,0.0,0.175,58.3755,-0.176
primitive,1051,10.12,42.99700000000001,4.863,5.065,0.192,47.4,85.55,0.0,0.5240641711229947,0.49385496680501606,0.4759358288770053,35.4,0.6603947607154609,0.0,0.0,0.168,58.3985,-0.19
primitive,1052,10.046,43.05,4.817,5.037,0.192,47.45,85.55,0.0,0.5113636363636364,0.49394769407774336,0.4886363636363636,34.75,0.6606351856128577,0.0,0.0,0.1675,58.4215,-0.192
primitive,1053,9.995,43.080999999999996,4.79,5.010999999999999,0.19399999999999998,47.45,85.55,0.0,0.5425531914893617,0.492636379201931,0.4574468085106383,34.8,0.6603409657999723,0.0,0.0,0.168,58.4485,-0.1895
primitive,1054,9.971,43.085,4.7780000000000005,4.9959999999999996,0.19699999999999998,47.45,85.55,0.0,0.5,0.49306372962928147,0.5,33.7,0.6600015798077067,0.0,0.0,0.168,58.4775,-0.1895
primitive,1055,9.967,43.067,4.788,4.981,0.19799999999999998,47.55,85.54999999999998,0.0,0.5280373831775702,0.4922277526079318,0.4719626168224299,35.7,0.6602998853390072,0.0,0.0,0.172,58.5085,-0.1835
primitive,1056,9.976,43.036,4.8,4.979,0.19699999999999998,47.55,85.55,0.0,0.5575221238938053,0.49001740229595436,0.4424778761061947,32.75,0.659510658304056,0.0,0.0,0.173,58.5445,-0.1785
primitive,1057,9.949,43.041,4.777,4.976,0.19599999999999998,47.55,85.55,0.0,0.4615384615384615,0.4918504628524192,0.5384615384615384,36.25,0.6603361476990515,0.0,0.0,0.162,58.568,-0.2005
primitive,1058,9.948,43.02,4.782,4.968999999999999,0.19699999999999998,47.55,85.55,0.0,0.5172413793103449,0.4891526940897417,0.4827586206896552,34.2,0.659726345468658,0.0,0.0,0.1765,58.593,-0.1715
primitive,1059,9.945,43.001,4.786,4.961,0.19799999999999998,47.55,85.55,0.0,0.5024390243902439,0.49121929821732135,0.4975609756097561,35.25,0.6604879796425055,0.0,0.0,0.1705,58.62,-0.1835
primitive,1060,9.935,42.992,4.785,4.948,0.20199999999999999,47.55,85.54999999999998,0.0,0.5024875621890547,0.4904586464996067,0.4975124378109453,34.0,0.6598010225619259,0.0,0.0,0.1525,58.6485,-0.2195
primitive,1061,9.919,42.989000000000004,4.77,4.942,0.207,47.55,85.55,0.0,0.5549999999999999,0.4906549427959029,0.445,35.75,0.66038061861024,0.0,0.0,0.1655,58.6765,-0.1935
primitive,1062,9.905,42.983999999999995,4.765,4.929,0.21099999999999997,47.55,85.55,0.0,0.5233160621761658,0.48927074715624436,0.4766839378238341,35.25,0.6607321037057297,0.0,0.0,0.1685,58.703,-0.1875
primitive,1063,9.875,42.995,4.755,4.906000000000001,0.214,47.55,85.55,0.0,0.5606060606060606,0.4896375733125442,0.4393939393939394,33.3,0.6605834691938172,0.0,0.0,0.1805,58.731,-0.1635
primitive,1064,9.845999999999998,43.004,4.743,4.887,0.21599999999999997,47.6,85.55,0.0,0.4636871508379889,0.4888253687573229,0.5363128491620112,35.1,0.6604785430995266,0.0,0.0,0.1645,58.749,-0.1965
primitive,1065,9.787,43.044000000000004,4.712999999999999,4.854,0.22,47.6,85.54999999999998,0.0,0.4878048780487805,0.4901903474295311,0.5121951219512195,34.1,0.6603916546987167,0.0,0.0,0.1675,58.7685,-0.189
primitive,1066,9.749,43.06100000000001,4.694,4.836,0.21899999999999997,47.7,85.55,0.0,0.519774011299435,0.4883530067384261,0.480225988700565,34.9,0.6600919992970528,0.0,0.0,0.166,58.792,-0.194
primitive,1067,9.718,43.07,4.689,4.81,0.21900000000000003,47.75,85.55,0.0,0.4944444444444444,0.48945937851304433,0.5055555555555555,33.65,0.6603950624845435,0.0,0.0,0.162,58.8165,-0.2
primitive,1068,9.657,43.108999999999995,4.655,4.784,0.218,47.8,85.55,0.0,0.4675324675324675,0.49024826404611593,0.5324675324675324,34.8,0.6604826172062446,0.0,0.0,0.1705,58.8295,-0.1825
primitive,1069,9.592,43.15200000000001,4.62,4.755,0.217,47.8,85.55,0.0,0.5135135135135135,0.48983714870542316,0.4864864864864865,34.8,0.6605514102018668,0.0,0.0,0.1685,58.8485,-0.185
primitive,1070,9.55,43.172,4.606,4.73,0.21400000000000002,47.8,85.54999999999998,0.0,0.5092024539877301,0.48989700206469294,0.4907975460122699,34.7,0.6605068421169287,0.0,0.0,0.1675,58.8705,-0.187
primitive,1071,9.514,43.18599999999999,4.597,4.706,0.21099999999999997,47.8,85.55,0.0,0.4941860465116279,0.4906863580575373,0.5058139534883721,34.15,0.6606267805842179,0.0,0.0,0.17,58.8935,-0.182
primitive,1072,9.476,43.203,4.575,4.69,0.21099999999999997,47.8,85.55,0.0,0.44375,0.49150832775450704,0.55625,34.65,0.6605880886625729,0.0,0.0,0.1675,58.911,-0.187
primitive,1073,9.424,43.233000000000004,4.537,4.6770000000000005,0.21,47.85,85.55,0.0,0.4642857142857142,0.49394988619606545,0.5357142857142857,35.4,0.6611126679053675,0.0,0.0,0.1725,58.932,-0.178
primitive,1074,9.353000000000002,43.282,4.482,4.663,0.20800000000000002,47.85,85.55,0.0,0.4430379746835443,0.4955694760473727,0.5569620253164557,33.5,0.6607771244432525,0.0,0.0,0.162,58.9475,-0.1975
primitive,1075,9.318,43.295,4.463,4.649,0.20600000000000002,47.85,85.54999999999998,0.0,0.54320987654321,0.49262406024239686,0.4567901234567901,33.9,0.6604823085681361,0.0,0.0,0.167,58.9705,-0.1875
primitive,1076,9.277000000000001,43.315,4.438,4.635,0.20400000000000001,47.85,85.55,0.0,0.515527950310559,0.49310558044410646,0.484472049689441,33.75,0.6601738612754076,0.0,0.0,0.1635,58.9925,-0.1945
primitive,1077,9.202,43.371,4.388,4.609,0.205,47.85,85.55,0.0,0.4475524475524475,0.49498021956645205,0.5524475524475524,34.9,0.6604133197403239,0.0,0.0,0.171,59.006,-0.1795
primitive,1078,9.146,43.409,4.3580000000000005,4.581,0.207,47.85,85.55,0.0,0.5460526315789475,0.4939630130887192,0.4539473684210526,33.55,0.6603488533411981,0.0,0.0,0.167,59.028,-0.1875
primitive,1079,9.11,43.428000000000004,4.338,4.563,0.209,47.85,85.55,0.0,0.4777070063694267,0.4962223444639213,0.5222929936305732,34.25,0.660031210113209,0.0,0.0,0.166,59.0465,-0.1895
primitive,1080,9.085,43.43599999999999,4.328,4.545,0.212,47.85,85.55,0.0,0.537037037037037,0.49478641655740524,0.4629629629629629,34.0,0.6600327839477574,0.0,0.0,0.1615,59.0685,-0.1985
primitive,1081,9.063,43.440999999999995,4.317,4.531,0.215,47.9,85.55,0.0,0.4691358024691358,0.4973602222471529,0.5308641975308642,34.5,0.6599054411280545,0.0,0.0,0.1655,59.0875,-0.1915
primitive,1082,9.052,43.435,4.314,4.521,0.217,47.9,85.55,0.0,0.5269461077844312,0.4954729854847227,0.4730538922155688,34.3,0.6597579801002861,0.0,0.0,0.169,59.107,-0.183
primitive,1083,9.02,43.448,4.292,4.5120000000000005,0.21600000000000003,48.0,85.55,0.0,0.4840764331210191,0.4970083880392336,0.5159235668789809,34.65,0.6598271128089372,0.0,0.0,0.182,59.126,-0.159
primitive,1084,8.991999999999999,43.457,4.265,4.512,0.215,48.0,85.55,0.0,0.5220125786163522,0.4960868530444466,0.4779874213836478,34.6,0.660065872161011,0.0,0.0,0.161,59.1475,-0.198
primitive,1085,8.944,43.486000000000004,4.229,4.501,0.214,48.0,85.55,0.0,0.4615384615384615,0.4981649843372376,0.5384615384615384,34.6,0.6599458024290432,0.0,0.0,0.1685,59.1625,-0.183
primitive,1086,8.91,43.501999999999995,4.204,4.494,0.212,48.0,85.55,0.0,0.5102040816326531,0.49702167618524745,0.4897959183673469,34.65,0.6600591149199551,0.0,0.0,0.177,59.181,-0.166
primitive,1087,8.881,43.513000000000005,4.183,4.487,0.21099999999999997,48.0,85.55,0.0,0.5128205128205129,0.4968193199828913,0.4871794871794871,33.2,0.6596147351031744,0.0,0.0,0.1645,59.199,-0.191
primitive,1088,8.84,43.536,4.149,4.482,0.209,48.05,85.55,0.0,0.503448275862069,0.4967503544656499,0.496551724137931,35.4,0.6603955419156342,0.0,0.0,0.166,59.2145,-0.189
primitive,1089,8.79,43.568000000000005,4.116,4.468999999999999,0.20499999999999996,48.05,85.55,0.0,0.5266666666666667,0.4971170211323166,0.4733333333333333,33.7,0.6602002081810465,0.0,0.0,0.168,59.2375,-0.1835
primitive,1090,8.755999999999998,43.584,4.086,4.47,0.19999999999999996,48.05,85.55,0.0,0.5521472392638036,0.4958202692404416,0.4478527607361963,35.0,0.6602782979679113,0.0,0.0,0.16,59.262,-0.1995
primitive,1091,8.741,43.58200000000001,4.088,4.458,0.195,48.05,85.55,0.0,0.5182926829268293,0.4948398904422401,0.4817073170731707,33.25,0.6596699770299466,0.0,0.0,0.158,59.2855,-0.2035
primitive,1092,8.732000000000001,43.574,4.098,4.444,0.19,48.05,85.55,0.0,0.5090909090909091,0.49488795731789326,0.4909090909090909,35.1,0.6600769096866387,0.0,0.0,0.164,59.3105,-0.1915
primitive,1093,8.698,43.591,4.084,4.431,0.18299999999999997,48.05,85.55,0.0,0.4935064935064934,0.4957625082988272,0.5064935064935064,33.95,0.6601547453094695,0.0,0.0,0.1635,59.3295,-0.1925
primitive,1094,8.666,43.605,4.072,4.417,0.177,48.1,85.55,0.0,0.5064935064935064,0.49520253064207537,0.4935064935064935,34.8,0.6603454529640499,0.0,0.0,0.173,59.3505,-0.1745
primitive,1095,8.646,43.608000000000004,4.079,4.395,0.172,48.1,85.55,0.0,0.5783132530120482,0.49309863117323227,0.4216867469879518,33.3,0.6596043631906064,0.0,0.0,0.1715,59.376,-0.176
primitive,1096,8.631,43.607000000000006,4.083,4.380999999999999,0.16699999999999998,48.1,85.55,0.0,0.4355828220858895,0.49404989607982913,0.5644171779141104,35.05,0.660169930457976,0.0,0.0,0.169,59.396,-0.181
primitive,1097,8.619,43.604,4.083,4.372000000000001,0.16399999999999998,48.1,85.55,0.0,0.519774011299435,0.49370732590675037,0.480225988700565,33.8,0.6595767450092991,0.0,0.0,0.17,59.4165,-0.179
primitive,1098,8.608,43.601000000000006,4.082,4.363,0.163,48.1,85.55,0.0,0.4057142857142857,0.49473282513870126,0.5942857142857143,35.45,0.6601577834203998,0.0,0.0,0.166,59.436,-0.187
primitive,1099,8.595999999999998,43.599000000000004,4.077,4.359,0.16,48.1,85.54999999999998,0.0,0.5254237288135594,0.4962878426259221,0.4745762711864407,33.95,0.6599896844878225,0.0,0.0,0.1525,59.458,-0.214
primitive,1100,8.584,43.597,4.073,4.356,0.15499999999999997,48.1,85.55,0.0,0.4327485380116959,0.4970317789695134,0.5672514619883041,34.2,0.6602601299921195,0.0,0.0,0.1615,59.476,-0.196
primitive,1101,8.575999999999999,43.590999999999994,4.071,4.355,0.15,48.1,85.55,0.0,0.5363128491620112,0.496786805408733,0.4636871508379888,33.85,0.6598443699387847,0.0,0.0,0.1615,59.503,-0.196
primitive,1102,8.577,43.577,4.0809999999999995,4.349,0.147,48.1,85.55,0.0,0.4463276836158192,0.49808752446368937,0.5536723163841808,34.25,0.6598173289887034,0.0,0.0,0.161,59.524,-0.197
primitive,1103,8.568999999999999,43.57200000000001,4.083,4.3420000000000005,0.144,48.1,85.55,0.0,0.5666666666666667,0.49760525496014324,0.4333333333333333,34.35,0.6598097941883755,0.0,0.0,0.162,59.5495,-0.195
primitive,1104,8.52,43.607,4.067,4.314,0.139,48.15,85.54999999999998,0.0,0.4906832298136646,0.49779159036386994,0.5093167701863354,34.05,0.660117954575645,0.0,0.0,0.1655,59.5695,-0.189
primitive,1105,8.472999999999999,43.641999999999996,4.053999999999999,4.282,0.13699999999999998,48.15,85.55,0.0,0.4610778443113772,0.49913078114119386,0.5389221556886228,34.45,0.6597933215734655,0.0,0.0,0.1625,59.589,-0.1935
primitive,1106,8.426,43.677,4.045999999999999,4.244000000000001,0.136,48.15,85.55,0.0,0.5698324022346368,0.49888457557437715,0.4301675977653631,33.7,0.6603042733638926,0.0,0.0,0.158,59.6165,-0.2025
primitive,1107,8.388,43.703,4.045,4.208,0.135,48.15,85.55,0.0,0.4882352941176471,0.4983506389227935,0.5117647058823529,34.65,0.6598470624278218,0.0,0.0,0.1565,59.638,-0.2055
primitive,1108,8.366999999999999,43.711999999999996,4.045999999999999,4.189,0.132,48.15,85.55,0.0,0.5164835164835165,0.49836579617933,0.4835164835164835,33.6,0.6597665338810955,0.0,0.0,0.1725,59.662,-0.1735
primitive,1109,8.312,43.755,4.003,4.18,0.12899999999999998,48.15,85.54999999999998,0.0,0.42,0.5000145766671349,0.58,35.0,0.6598256433052337,0.0,0.0,0.1605,59.6745,-0.1975
primitive,1110,8.269,43.785,3.98,4.164,0.125,48.2,85.55,0.0,0.5696202531645569,0.4986719228476249,0.430379746835443,33.85,0.659930413062053,0.0,0.0,0.161,59.6985,-0.1975
primitive,1111,8.237,43.803999999999995,3.966,4.149,0.122,48.2,85.55,0.0,0.5119047619047619,0.4995338276095297,0.4880952380952381,34.95,0.6597925910510185,0.0,0.0,0.178,59.7225,-0.162
primitive,1112,8.211,43.816,3.947,4.146,0.11800000000000001,48.25,85.55,0.0,0.4610778443113772,0.5007785919668255,0.5389221556886228,33.9,0.6594526675904417,0.0,0.0,0.154,59.743,-0.211
primitive,1113,8.189,43.824,3.925,4.149,0.115,48.25,85.55,0.0,0.5625,0.5007407131789468,0.4375,34.35,0.6600302224736293,0.0,0.0,0.155,59.767,-0.2075
primitive,1114,8.199000000000002,43.801,3.9419999999999997,4.145,0.11200000000000002,48.25,85.54999999999998,0.0,0.544973544973545,0.4991149852962355,0.455026455026455,33.75,0.6596767541696135,0.0,0.0,0.1595,59.799,-0.1985
primitive,1115,8.218,43.769,3.9570000000000003,4.152,0.109,48.25,85.55,0.0,0.4754098360655737,0.49936288613589963,0.5245901639344263,34.55,0.6600141439988718,0.0,0.0,0.152,59.82,-0.2135
primitive,1116,8.219,43.757,3.9570000000000003,4.153,0.109,48.25,85.55,0.0,0.4943820224719101,0.4998707259124501,0.5056179775280899,34.5,0.6600013970262778,0.0,0.0,0.1665,59.841,-0.1845
primitive,1117,8.207,43.75899999999999,3.9470000000000005,4.151,0.109,48.25,85.55,0.0,0.5297619047619048,0.4991643767061009,0.4702380952380952,34.25,0.6603577292270036,0.0,0.0,0.1715,59.865,-0.1745
primitive,1118,8.222000000000001,43.733999999999995,3.9589999999999996,4.154,0.109,48.3,85.55,0.0,0.4970414201183432,0.49857419765438343,0.5029585798816568,33.7,0.6600611463772291,0.0,0.0,0.169,59.887,-0.1805
primitive,1119,8.244,43.702,3.975,4.16,0.109,48.3,85.54999999999998,0.0,0.5058823529411764,0.4987268208658302,0.4941176470588235,34.05,0.6598999600458301,0.0,0.0,0.147,59.91,-0.223
primitive,1120,8.25,43.68600000000001,3.977,4.164000000000001,0.109,48.3,85.55,0.0,0.4911242603550296,0.4990883847384842,0.5088757396449705,34.1,0.6597964302504441,0.0,0.0,0.1645,59.9295,-0.188
primitive,1121,8.238,43.688,3.957,4.171,0.11,48.3,85.55,0.0,0.44375,0.5000971056687168,0.55625,35.0,0.6602517909002288,0.0,0.0,0.1475,59.944,-0.222
primitive,1122,8.247,43.669,3.958,4.18,0.109,48.3,85.55,0.0,0.5325443786982249,0.49832121809475227,0.4674556213017751,34.1,0.6601674181929655,0.0,0.0,0.1725,59.9655,-0.172
primitive,1123,8.256,43.650999999999996,3.963,4.184,0.10899999999999999,48.3,85.55,0.0,0.4689265536723164,0.4982284013070202,0.5310734463276836,35.1,0.6601695323147426,0.0,0.0,0.168,59.9885,-0.181
primitive,1124,8.254,43.643,3.964,4.181,0.109,48.35,85.54999999999998,0.0,0.4358974358974359,0.4983712120827424,0.5641025641025641,33.95,0.6604681533711748,0.0,0.0,0.152,60.002,-0.214
primitive,1125,8.264,43.623000000000005,3.975,4.18,0.109,48.35,85.55,0.0,0.5755813953488372,0.49772378170662984,0.4244186046511627,33.6,0.6604778431947252,0.0,0.0,0.1715,60.028,-0.1735
primitive,1126,8.267999999999999,43.60799999999999,3.978,4.1819999999999995,0.10800000000000001,48.4,85.55,0.0,0.4181818181818182,0.49967070434920463,0.5818181818181818,35.0,0.6611003022610739,0.0,0.0,0.164,60.047,-0.1895
primitive,1127,8.299000000000001,43.565999999999995,3.992,4.2,0.10700000000000001,48.4,85.55,0.0,0.5172413793103449,0.4982769257140467,0.4827586206896552,33.15,0.6605646715892639,0.0,0.0,0.1495,60.0655,-0.217
primitive,1128,8.32,43.534000000000006,4.007,4.208,0.105,48.4,85.55,0.0,0.4450867052023121,0.5002962442415795,0.5549132947976878,35.25,0.6613607317020869,0.0,0.0,0.1595,60.0875,-0.197
primitive,1129,8.347999999999999,43.495,4.021,4.224,0.103,48.4,85.54999999999998,0.0,0.5513513513513513,0.49882335734194094,0.4486486486486487,33.05,0.6610356222607766,0.0,0.0,0.161,60.111,-0.194
primitive,1130,8.368,43.463,4.03,4.24,0.09799999999999999,48.45,85.55,0.0,0.4505494505494505,0.5005531090716926,0.5494505494505495,33.55,0.6610128014229523,0.0,0.0,0.158,60.1315,-0.201
primitive,1131,8.395,43.425,4.045,4.256,0.09399999999999999,48.45,85.55,0.0,0.5396825396825397,0.4991421743274245,0.4603174603174603,34.05,0.6609795146935223,0.0,0.0,0.1655,60.157,-0.1845
primitive,1132,8.418000000000001,43.391000000000005,4.05,4.2780000000000005,0.09,48.45,85.55,0.0,0.4631578947368421,0.5004179385883764,0.5368421052631579,33.55,0.6608290169750037,0.0,0.0,0.1645,60.181,-0.1865
primitive,1133,8.464,43.336000000000006,4.065,4.31,0.08900000000000001,48.45,85.55,0.0,0.522167487684729,0.49965611749710215,0.4778325123152709,34.3,0.6608095623752872,0.0,0.0,0.1515,60.2055,-0.2125
primitive,1134,8.521,43.27,4.101,4.3340000000000005,0.08600000000000002,48.45,85.54999999999998,0.0,0.4861111111111111,0.5003741468472069,0.5138888888888888,33.45,0.6604795616291856,0.0,0.0,0.163,60.235,-0.1895
primitive,1135,8.587,43.195,4.136,4.367,0.084,48.45,85.55,0.0,0.4736842105263158,0.5001312318674499,0.5263157894736842,34.4,0.66051813508289,0.0,0.0,0.159,60.2585,-0.1975
primitive,1136,8.647,43.126,4.168,4.395,0.084,48.45,85.55,0.0,0.4927536231884057,0.5004802410363349,0.5072463768115942,32.95,0.6599749171466072,0.0,0.0,0.1685,60.286,-0.1785
primitive,1137,8.689,43.075,4.187,4.418,0.08399999999999999,48.45,85.55,0.0,0.4747474747474747,0.5012417017977956,0.5252525252525253,35.3,0.6609011276964841,0.0,0.0,0.1485,60.308,-0.2185
primitive,1138,8.728,43.02799999999999,4.205,4.44,0.08299999999999999,48.45,85.55,0.0,0.4945652173913044,0.5014193629672109,0.5054347826086957,34.0,0.6604637153894553,0.0,0.0,0.167,60.3275,-0.1815
primitive,1139,8.777000000000001,42.971000000000004,4.232,4.463,0.08199999999999999,48.45,85.54999999999998,0.0,0.5477386934673367,0.5009979224311976,0.4522613065326633,33.45,0.6604673934765511,0.0,0.0,0.1595,60.355,-0.1965
primitive,1140,8.804,42.93599999999999,4.242,4.48,0.08199999999999999,48.45,85.55,0.0,0.4526315789473684,0.5029882356375261,0.5473684210526316,34.3,0.6603003672473093,0.0,0.0,0.1695,60.3755,-0.1765
primitive,1141,8.823,42.909,4.241,4.5,0.08200000000000002,48.45,85.55,0.0,0.5245901639344261,0.5028622860173743,0.4754098360655737,34.35,0.6608264643954849,0.0,0.0,0.1575,60.395,-0.2005
primitive,1142,8.834,42.89,4.232,4.52,0.08199999999999999,48.45,85.55,0.0,0.4659090909090908,0.5037259223810107,0.5340909090909091,34.3,0.6606209396099387,0.0,0.0,0.162,60.414,-0.1915
primitive,1143,8.849,42.867,4.221,4.546,0.08199999999999999,48.45,85.55,0.0,0.562130177514793,0.5023534487008446,0.4378698224852071,33.2,0.6604313780957992,0.0,0.0,0.1675,60.4325,-0.1805
primitive,1144,8.859,42.85,4.212000000000001,4.565,0.08199999999999999,48.45,85.55,0.0,0.4329268292682927,0.5038247822453489,0.5670731707317073,35.35,0.6607358134327245,0.0,0.0,0.1575,60.45,-0.2005
primitive,1145,8.865,42.836999999999996,4.205,4.579,0.081,48.45,85.55,0.0,0.5581395348837209,0.5042282566079155,0.4418604651162791,32.8,0.660628952704883,0.0,0.0,0.172,60.4735,-0.1715
primitive,1146,8.851,42.843999999999994,4.184,4.586,0.081,48.45,85.55,0.0,0.3959731543624161,0.5050204499623849,0.6040268456375839,35.0,0.6607012584334626,0.0,0.0,0.1605,60.487,-0.1945
primitive,1147,8.835999999999999,42.852,4.163,4.590999999999999,0.08200000000000002,48.45,85.55,0.0,0.5864197530864198,0.5036875351266452,0.4135802469135802,33.8,0.6607896923201619,0.0,0.0,0.1555,60.508,-0.2045
primitive,1148,8.825,42.856,4.159000000000001,4.583,0.08299999999999999,48.45,85.55,0.0,0.475609756097561,0.5022896257189797,0.524390243902439,34.95,0.6606884568247583,0.0,0.0,0.16,60.5295,-0.1955
primitive,1149,8.836,42.837999999999994,4.172,4.579,0.085,48.45,85.55,0.0,0.5425531914893617,0.5019470364654637,0.4574468085106383,32.75,0.6603117157592533,0.0,0.0,0.161,60.562,-0.1935
primitive,1150,8.822000000000001,42.845,4.162,4.571000000000001,0.08900000000000001,48.45,85.55,0.0,0.5031847133757962,0.5005383129581816,0.4968152866242038,35.1,0.6607503717585357,0.0,0.0,0.151,60.5785,-0.2135
primitive,1151,8.795,42.865,4.148,4.554,0.09300000000000001,48.45,85.55,0.0,0.5197368421052632,0.5008698330993167,0.4802631578947368,33.15,0.6605673554752631,0.0,0.0,0.167,60.5985,-0.1815
primitive,1152,8.785,42.868,4.144,4.545,0.096,48.45,85.55,0.0,0.5449101796407185,0.4988981831788187,0.4550898203592814,34.35,0.6606957640203837,0.0,0.0,0.1625,60.625,-0.1905
primitive,1153,8.77,42.875,4.129,4.542,0.099,48.5,85.55,0.0,0.5454545454545454,0.49932242560306106,0.4545454545454545,33.4,0.6604296435871383,0.0,0.0,0.1665,60.6465,-0.1835
primitive,1154,8.788,42.85,4.13,4.556,0.10200000000000001,48.5,85.55,0.0,0.5195530726256984,0.4987450287468204,0.4804469273743016,33.9,0.6604606516293811,0.0,0.0,0.1645,60.674,-0.186
primitive,1155,8.789,42.841,4.117,4.569,0.103,48.55,85.55,0.0,0.5357142857142857,0.49725229991876224,0.4642857142857143,33.6,0.6602335443930439,0.0,0.0,0.169,60.6925,-0.178
primitive,1156,8.771999999999998,42.85,4.093,4.575,0.10400000000000001,48.55,85.55,0.0,0.5555555555555556,0.4975378368523438,0.4444444444444444,33.95,0.6604317876247628,0.0,0.0,0.1575,60.715,-0.1995
primitive,1157,8.771999999999998,42.842000000000006,4.091,4.575,0.106,48.55,85.55,0.0,0.5352941176470588,0.49659666038175565,0.4647058823529412,32.95,0.6598748622785119,0.0,0.0,0.173,60.7375,-0.1685
primitive,1158,8.741,42.865,4.063,4.57,0.10800000000000001,48.55,85.55,0.0,0.4172185430463576,0.4985819598504988,0.5827814569536424,35.1,0.6605587142736427,0.0,0.0,0.153,60.751,-0.2085
primitive,1159,8.747,42.849000000000004,4.077,4.561,0.109,48.65,85.55,0.0,0.576923076923077,0.4954434983120373,0.4230769230769231,32.65,0.6597748825517349,0.0,0.0,0.1595,60.774,-0.1975
primitive,1160,8.726999999999999,42.85900000000001,4.0680000000000005,4.549,0.11,48.7,85.55,0.0,0.463768115942029,0.4975605410564878,0.5362318840579711,34.8,0.660272635944225,0.0,0.0,0.1605,60.788,-0.1935
primitive,1161,8.699,42.876999999999995,4.046,4.542999999999999,0.11,48.7,85.55,0.0,0.5428571428571428,0.4969414934374402,0.4571428571428571,32.55,0.6594684859295488,0.0,0.0,0.156,60.805,-0.201
primitive,1162,8.674999999999999,42.891999999999996,4.033,4.53,0.11200000000000002,48.7,85.55,0.0,0.5034965034965034,0.4960931202537377,0.4965034965034965,34.0,0.6596223972779681,0.0,0.0,0.1495,60.821,-0.214
primitive,1163,8.649,42.909000000000006,4.025,4.508,0.11599999999999999,48.7,85.54999999999998,0.0,0.5733333333333334,0.495876453587071,0.4266666666666667,33.1,0.6592515183899268,0.0,0.0,0.1685,60.842,-0.176
primitive,1164,8.597,42.95099999999999,3.992,4.486000000000001,0.11900000000000001,48.75,85.55,0.0,0.4452554744525547,0.49787081499749086,0.5547445255474452,34.25,0.6595738937875937,0.0,0.0,0.156,60.8565,-0.202
primitive,1165,8.546,42.99100000000001,3.957,4.467,0.122,48.8,85.55,0.0,0.4924242424242424,0.49753052687031746,0.5075757575757576,33.95,0.6594829555327628,0.0,0.0,0.167,60.87,-0.1795
primitive,1166,8.503,43.022,3.937,4.4430000000000005,0.12300000000000001,48.85,85.55,0.0,0.5185185185185185,0.4970477969493853,0.4814814814814814,34.45,0.6596198079276797,0.0,0.0,0.1565,60.8885,-0.2
primitive,1167,8.475,43.037000000000006,3.92,4.432,0.12299999999999998,48.9,85.55,0.0,0.4928571428571429,0.49778589218748054,0.5071428571428571,33.0,0.65929894422385,0.0,0.0,0.169,60.905,-0.1745
primitive,1168,8.452,43.047000000000004,3.906,4.423,0.12300000000000001,48.95,85.54999999999998,0.0,0.5547945205479452,0.49663083017888854,0.4452054794520548,34.15,0.6596412338970002,0.0,0.0,0.161,60.927,-0.19
primitive,1169,8.431999999999999,43.053999999999995,3.8979999999999997,4.4110000000000005,0.12299999999999998,48.95,85.55,0.0,0.4266666666666667,0.4982151439043787,0.5733333333333334,33.45,0.6595738861115205,0.0,0.0,0.174,60.9455,-0.1625
primitive,1170,8.41,43.063,3.888,4.398,0.124,48.95,85.55,0.0,0.5306122448979592,0.4974253842135201,0.4693877551020408,34.4,0.6598593800994754,0.0,0.0,0.1555,60.9635,-0.1995
primitive,1171,8.396,43.06400000000001,3.898,4.374,0.124,48.95,85.55,0.0,0.5,0.49630038421352013,0.5,33.95,0.6596204138643018,0.0,0.0,0.149,60.9845,-0.2125
primitive,1172,8.361,43.086000000000006,3.892,4.345,0.12399999999999999,48.95,85.55,0.0,0.4701492537313432,0.49754828671285767,0.5298507462686567,34.1,0.6597883760207192,0.0,0.0,0.163,60.999,-0.1845
primitive,1173,8.338,43.096000000000004,3.9,4.313,0.125,48.95,85.54999999999998,0.0,0.5909090909090908,0.4951086359681222,0.4090909090909091,33.6,0.6593736045958827,0.0,0.0,0.1665,61.024,-0.1775
primitive,1174,8.333,43.089,3.912,4.295,0.126,48.95,85.55,0.0,0.423841059602649,0.49534976349401794,0.5761589403973509,33.7,0.6594301708194188,0.0,0.0,0.168,61.0425,-0.1745
primitive,1175,8.332,43.078,3.912,4.295,0.125,48.95,85.55,0.0,0.5789473684210527,0.4952824440325736,0.4210526315789473,33.15,0.659406789608014,0.0,0.0,0.1655,61.0675,-0.1795
primitive,1176,8.322000000000001,43.077000000000005,3.898,4.2989999999999995,0.125,48.95,85.55,0.0,0.3870967741935484,0.49590414491233903,0.6129032258064516,35.25,0.6596508883408265,0.0,0.0,0.1575,61.0815,-0.1955
primitive,1177,8.318999999999999,43.068000000000005,3.9090000000000003,4.287,0.12300000000000001,49.0,85.55,0.0,0.5555555555555555,0.4951378613874348,0.4444444444444444,33.15,0.6598020511315242,0.0,0.0,0.1575,61.1045,-0.1965
primitive,1178,8.304,43.071,3.898,4.282,0.12399999999999999,49.0,85.54999999999998,0.0,0.5189873417721518,0.49365984865603807,0.4810126582278481,33.95,0.659452985924046,0.0,0.0,0.159,61.125,-0.192
primitive,1179,8.26,43.103,3.8739999999999997,4.262,0.124,49.0,85.55,0.0,0.5531914893617021,0.49362304589583106,0.4468085106382978,33.35,0.659721339777215,0.0,0.0,0.166,61.1425,-0.178
primitive,1180,8.199,43.152,3.835,4.239,0.125,49.05,85.55,0.0,0.4132231404958678,0.49436957209690263,0.5867768595041323,34.2,0.6601297773298641,0.0,0.0,0.1615,61.155,-0.188
primitive,1181,8.14,43.199000000000005,3.8070000000000004,4.207,0.126,49.05,85.55,0.0,0.5692307692307692,0.4937786075059381,0.4307692307692308,33.2,0.6599516867540064,0.0,0.0,0.174,61.1755,-0.1615
primitive,1182,8.084,43.243,3.78,4.177,0.127,49.05,85.55,0.0,0.4701492537313432,0.493638780326048,0.5298507462686567,33.65,0.6601442263674993,0.0,0.0,0.1625,61.191,-0.1845
primitive,1183,8.008,43.306999999999995,3.753,4.127,0.128,49.05,85.54999999999998,0.0,0.5511811023622047,0.4930585080324985,0.4488188976377952,33.7,0.6600654134349442,0.0,0.0,0.159,61.2075,-0.1915
primitive,1184,7.927,43.376000000000005,3.7140000000000004,4.083,0.13,49.05,85.55,0.0,0.5333333333333333,0.4921140635880541,0.4666666666666667,32.75,0.6599434627958266,0.0,0.0,0.157,61.2245,-0.1955
primitive,1185,7.846,43.445,3.68,4.035,0.131,49.05,85.55,0.0,0.5156249999999999,0.49127524779858045,0.484375,34.2,0.6600221234328597,0.0,0.0,0.1595,61.242,-0.1905
primitive,1186,7.754,43.52400000000001,3.64,3.983,0.131,49.1,85.55,0.0,0.4956521739130435,0.49121727678408766,0.5043478260869565,33.25,0.6603032512981134,0.0,0.0,0.173,61.255,-0.1645
primitive,1187,7.676,43.589000000000006,3.6040000000000005,3.9419999999999997,0.13,49.1,85.55,0.0,0.5583333333333333,0.4895455596123705,0.4416666666666666,33.85,0.6599083993699684,0.0,0.0,0.162,61.2705,-0.185
primitive,1188,7.615,43.63700000000001,3.58,3.904,0.131,49.1,85.54999999999998,0.0,0.5121951219512195,0.4891929615211722,0.4878048780487805,34.05,0.6600964975979845,0.0,0.0,0.1725,61.286,-0.164
primitive,1189,7.530999999999999,43.70799999999999,3.534,3.865,0.132,49.1,85.55,0.0,0.4782608695652174,0.4905825179992146,0.5217391304347826,33.15,0.6601443463114429,0.0,0.0,0.152,61.2985,-0.205
primitive,1190,7.479,43.747,3.5269999999999997,3.818,0.134,49.1,85.55,0.0,0.644927536231884,0.48673659885352427,0.3550724637681159,33.75,0.6600981744943542,0.0,0.0,0.173,61.324,-0.163
primitive,1191,7.417999999999999,43.795,3.503,3.78,0.135,49.1,85.55,0.0,0.4098360655737705,0.4890316808207374,0.5901639344262295,33.45,0.659914725842636,0.0,0.0,0.163,61.337,-0.183
primitive,1192,7.3759999999999994,43.823,3.495,3.7459999999999996,0.135,49.15,85.55,0.0,0.5373134328358209,0.48760359398220277,0.4626865671641791,34.0,0.6599799220655278,0.0,0.0,0.1765,61.356,-0.157
primitive,1193,7.337999999999999,43.847,3.495,3.708,0.135,49.15,85.54999999999998,0.0,0.549618320610687,0.48785383112028485,0.4503816793893129,32.8,0.6599999120133307,0.0,0.0,0.1605,61.3765,-0.1875
primitive,1194,7.309,43.86200000000001,3.505,3.668,0.136,49.15,85.55,0.0,0.5333333333333333,0.48584570103898406,0.4666666666666667,34.25,0.6597560651691388,0.0,0.0,0.1635,61.3975,-0.1815
primitive,1195,7.284,43.873000000000005,3.5060000000000002,3.641,0.137,49.15,85.55,0.0,0.5578231292517006,0.48585202915162445,0.4421768707482993,32.65,0.6598722472035548,0.0,0.0,0.1595,61.422,-0.1895
primitive,1196,7.284,43.858999999999995,3.52,3.6239999999999997,0.14,49.15,85.55,0.0,0.4496644295302013,0.48477820364826874,0.5503355704697986,33.9,0.6596265310703506,0.0,0.0,0.16,61.4405,-0.1885
primitive,1197,7.263000000000001,43.86600000000001,3.513,3.608,0.142,49.15,85.55,0.0,0.5460992907801419,0.4855846128943943,0.4539007092198581,33.0,0.659492400046543,0.0,0.0,0.169,61.458,-0.1705
primitive,1198,7.230999999999999,43.88399999999999,3.502,3.586,0.14300000000000002,49.15,85.54999999999998,0.0,0.4545454545454546,0.48600589892543644,0.5454545454545454,33.9,0.6592660825554342,0.0,0.0,0.1565,61.474,-0.1955
primitive,1199,7.189,43.911,3.4760000000000004,3.57,0.14300000000000002,49.2,85.55,0.0,0.5342465753424658,0.4861720312483743,0.4657534246575342,33.0,0.6595520979674261,0.0,0.0,0.16,61.495,-0.1895
primitive,1200,7.175,43.91,3.4640000000000004,3.569,0.142,49.2,85.55,0.0,0.4615384615384615,0.4870049562851211,0.5384615384615384,33.5,0.6591232275946513,0.0,0.0,0.161,61.5085,-0.186
primitive,1201,7.158,43.912,3.447,3.57,0.141,49.2,85.55,0.0,0.5037037037037037,0.4873256190531523,0.4962962962962963,33.85,0.6595886995391744,0.0,0.0,0.161,61.524,-0.186
primitive,1202,7.115,43.937999999999995,3.4189999999999996,3.557,0.139,49.3,85.55,0.0,0.532258064516129,0.48757866135564404,0.4677419354838709,33.35,0.6594176509603067,0.0,0.0,0.163,61.5385,-0.184
primitive,1203,7.0969999999999995,43.94,3.4240000000000004,3.5359999999999996,0.13699999999999998,49.3,85.54999999999998,0.0,0.5850340136054422,0.4867870719926261,0.4149659863945578,33.5,0.659661767311966,0.0,0.0,0.1575,61.564,-0.192
primitive,1204,7.058,43.963,3.4,3.523,0.135,49.3,85.55,0.0,0.4142857142857142,0.4888924191594258,0.5857142857142857,32.95,0.6594947463816888,0.0,0.0,0.167,61.579,-0.173
primitive,1205,7.032,43.974,3.378,3.5180000000000002,0.136,49.3,85.55,0.0,0.5352112676056338,0.4889024795215988,0.4647887323943662,33.75,0.6597471313593485,0.0,0.0,0.165,61.594,-0.177
primitive,1206,6.997999999999999,43.99100000000001,3.3480000000000003,3.5159999999999996,0.134,49.4,85.55,0.0,0.4921874999999999,0.49016984063270996,0.5078125,33.65,0.6598502477047009,0.0,0.0,0.157,61.605,-0.195
primitive,1207,6.96,44.01200000000001,3.312,3.516,0.132,49.4,85.55,0.0,0.5,0.49087572298565113,0.5,33.45,0.6602630395859933,0.0,0.0,0.1475,61.62,-0.211
primitive,1208,6.931,44.022,3.293,3.51,0.128,49.5,85.55,0.0,0.3852459016393443,0.4915151758137914,0.6147540983606558,34.25,0.6601830811528321,0.0,0.0,0.1515,61.632,-0.205
primitive,1209,6.900999999999999,44.035,3.2740000000000005,3.502,0.125,49.5,85.55,0.0,0.5158730158730159,0.4927361770347926,0.4841269841269841,32.95,0.6605159356651578,0.0,0.0,0.1545,61.648,-0.196
primitive,1210,6.892,44.02799999999999,3.266,3.502,0.12399999999999999,49.5,85.55,0.0,0.4496124031007751,0.4930192912916177,0.5503875968992248,33.2,0.6600971990546546,0.0,0.0,0.1665,61.661,-0.172
primitive,1211,6.89,44.014,3.2709999999999995,3.4960000000000004,0.12300000000000001,49.5,85.55,0.0,0.5,0.49387643414876053,0.5,33.95,0.6608526851295778,0.0,0.0,0.151,61.6795,-0.203
primitive,1212,6.87,44.016999999999996,3.261,3.4890000000000003,0.12,49.55,85.55,0.0,0.4634146341463414,0.4946780715357637,0.5365853658536586,33.35,0.6608183354076793,0.0,0.0,0.1605,61.694,-0.185
primitive,1213,6.837000000000001,44.032999999999994,3.235,3.4859999999999998,0.11599999999999999,49.55,85.55,0.0,0.4957264957264957,0.49623020828790054,0.5042735042735043,33.55,0.6612141493009632,0.0,0.0,0.1675,61.7085,-0.1695
primitive,1214,6.82,44.033,3.222,3.485,0.113,49.6,85.55,0.0,0.4583333333333333,0.49596865111028493,0.5416666666666666,32.75,0.6608443273884584,0.0,0.0,0.171,61.723,-0.1635
primitive,1215,6.805,44.032,3.2119999999999997,3.4820000000000007,0.111,49.6,85.55,0.0,0.4786324786324786,0.49624448638612023,0.5213675213675214,33.7,0.6609556245114743,0.0,0.0,0.1525,61.734,-0.199
primitive,1216,6.803999999999999,44.018,3.205,3.4890000000000003,0.11,49.6,85.55,0.0,0.5223880597014925,0.4961670955624607,0.4776119402985074,32.55,0.6604021054498908,0.0,0.0,0.1575,61.755,-0.189
primitive,1217,6.795,44.012,3.2030000000000003,3.4819999999999998,0.11,49.65,85.55,0.0,0.5419847328244275,0.4951845437631151,0.4580152671755725,33.8,0.6609122720527509,0.0,0.0,0.157,61.7725,-0.191
primitive,1218,6.774000000000001,44.017999999999994,3.197,3.4679999999999995,0.109,49.7,85.55,0.0,0.4639999999999999,0.4970004341740739,0.536,33.6,0.6608930728503161,0.0,0.0,0.1585,61.7865,-0.1875
primitive,1219,6.729000000000001,44.048,3.164,3.4560000000000004,0.109,49.7,85.55,0.0,0.4,0.4975337675074073,0.6,33.7,0.6611878760195476,0.0,0.0,0.156,61.7935,-0.191
primitive,1220,6.702999999999999,44.059,3.151,3.4420000000000006,0.11,49.7,85.55,0.0,0.5867768595041322,0.4964104752152838,0.4132231404958678,33.2,0.6609116878985186,0.0,0.0,0.1605,61.811,-0.182
primitive,1221,6.661999999999999,44.085,3.112,3.438,0.11200000000000002,49.7,85.55,0.0,0.4095238095238095,0.4982199990248076,0.5904761904761905,34.25,0.6612292925546173,0.0,0.0,0.163,61.8185,-0.177
primitive,1222,6.636,44.096,3.088,3.4339999999999997,0.11399999999999999,49.7,85.55,0.0,0.5,0.49762298409943456,0.5,32.2,0.6606730219510107,0.0,0.0,0.151,61.833,-0.201
primitive,1223,6.5889999999999995,44.128,3.046,3.429,0.114,49.7,85.55,0.0,0.5046728971962617,0.4993477079736911,0.4953271028037383,34.4,0.6611873892243542,0.0,0.0,0.169,61.845,-0.165
primitive,1224,6.562,44.14,3.035,3.414,0.113,49.7,85.55,0.0,0.5967741935483871,0.4958890452947763,0.4032258064516129,32.35,0.6608474698765816,0.0,0.0,0.1635,61.8645,-0.176
primitive,1225,6.501999999999999,44.185,2.9960000000000004,3.392,0.114,49.7,85.55,0.0,0.4144144144144144,0.49917970437490916,0.5855855855855856,34.75,0.661677299907172,0.0,0.0,0.161,61.875,-0.181
primitive,1226,6.456999999999999,44.215,2.9819999999999998,3.3590000000000004,0.11599999999999999,49.7,85.55,0.0,0.509090909090909,0.4967398216769619,0.4909090909090909,32.9,0.6609488206358849,0.0,0.0,0.1675,61.89,-0.168
primitive,1227,6.404,44.254,2.95,3.335,0.11900000000000001,49.7,85.54999999999998,0.0,0.4830508474576271,0.4981899158389204,0.5169491525423728,33.95,0.6614478266000997,0.0,0.0,0.173,61.904,-0.157
primitive,1228,6.354,44.29,2.928,3.3059999999999996,0.12,49.7,85.55,0.0,0.5462962962962963,0.49764373674843754,0.4537037037037037,33.05,0.6612752541914143,0.0,0.0,0.1565,61.9175,-0.19
primitive,1229,6.321000000000001,44.309,2.9240000000000004,3.2760000000000002,0.121,49.7,85.55,0.0,0.5185185185185185,0.49833719616530125,0.4814814814814814,32.75,0.6612186916061418,0.0,0.0,0.1565,61.933,-0.19
primitive,1230,6.309,44.308,2.937,3.2490000000000006,0.12300000000000001,49.7,85.55,0.0,0.5412844036697247,0.4957759709018241,0.4587155963302752,32.75,0.6608156339949882,0.0,0.0,0.168,61.947,-0.167
primitive,1231,6.285999999999999,44.318000000000005,2.929,3.2319999999999998,0.125,49.7,85.55,0.0,0.5607476635514019,0.49594563301541145,0.4392523364485981,33.0,0.66090452166992,0.0,0.0,0.1585,61.962,-0.186
primitive,1232,6.251,44.34,2.92,3.2039999999999997,0.127,49.7,85.54999999999998,0.0,0.5252525252525253,0.4948435675849878,0.4747474747474747,32.8,0.6607372427136283,0.0,0.0,0.165,61.9765,-0.173
primitive,1233,6.213000000000001,44.365,2.907,3.178,0.128,49.7,85.55,0.0,0.449438202247191,0.4968784255872881,0.550561797752809,33.9,0.6609877124174857,0.0,0.0,0.179,61.9865,-0.145
primitive,1234,6.165,44.39900000000001,2.89,3.1459999999999995,0.129,49.75,85.55,0.0,0.632183908045977,0.4949014140930352,0.367816091954023,33.1,0.6613061008482465,0.0,0.0,0.162,62.002,-0.18
primitive,1235,6.122999999999999,44.427,2.8680000000000003,3.125,0.13,49.75,85.55,0.0,0.3604651162790698,0.4980046117674538,0.6395348837209303,32.9,0.6609757018130007,0.0,0.0,0.158,62.0105,-0.1865
primitive,1236,6.093999999999999,44.442,2.855,3.108,0.131,49.8,85.55,0.0,0.5697674418604651,0.4965223064085054,0.4302325581395348,33.6,0.6612973229903737,0.0,0.0,0.171,62.02,-0.1615
primitive,1237,6.085,44.437,2.8680000000000003,3.085,0.132,49.8,85.54999999999998,0.0,0.5675675675675675,0.4963376217238207,0.4324324324324324,32.8,0.6610644626830765,0.0,0.0,0.17,62.0405,-0.162
primitive,1238,6.06,44.446999999999996,2.8629999999999995,3.065,0.132,49.85,85.55,0.0,0.4897959183673468,0.4967856057954981,0.5102040816326531,32.3,0.6605666437626274,0.0,0.0,0.1525,62.051,-0.198
primitive,1239,6.043000000000001,44.449000000000005,2.861,3.05,0.132,49.85,85.55,0.0,0.5612244897959183,0.4951263333908841,0.4387755102040816,33.7,0.660980784444707,0.0,0.0,0.15,62.064,-0.2015
primitive,1240,5.991999999999999,44.485,2.827,3.034,0.131,49.85,85.55,0.0,0.4367816091954023,0.4992892519316138,0.5632183908045977,32.55,0.6607005446141007,0.0,0.0,0.153,62.0715,-0.1955
primitive,1241,5.959,44.503,2.8110000000000004,3.017,0.131,49.85,85.55,0.0,0.5842696629213483,0.49580057998466215,0.4157303370786517,33.65,0.6609768669241841,0.0,0.0,0.143,62.0835,-0.2155
primitive,1242,5.9110000000000005,44.535999999999994,2.778,3.002,0.131,49.9,85.54999999999998,0.0,0.4069767441860465,0.4984073137576577,0.5930232558139535,32.55,0.6605982142001336,0.0,0.0,0.151,62.092,-0.2005
primitive,1243,5.861000000000001,44.571000000000005,2.745,2.984,0.132,49.9,85.55,0.0,0.5679012345679012,0.4980416554785135,0.4320987654320987,34.1,0.6613103003523131,0.0,0.0,0.1535,62.1025,-0.194
primitive,1244,5.808000000000001,44.608999999999995,2.7059999999999995,2.97,0.132,49.9,85.55,0.0,0.524390243902439,0.4982205172671313,0.4756097560975609,31.95,0.6605937982532665,0.0,0.0,0.1575,62.1135,-0.186
primitive,1245,5.745,44.657,2.662,2.9509999999999996,0.132,49.9,85.55,0.0,0.4523809523809523,0.5003293608045463,0.5476190476190477,34.6,0.6615644822539964,0.0,0.0,0.1715,62.1245,-0.158
primitive,1246,5.682,44.705,2.625,2.927,0.13,49.9,85.55,0.0,0.5930232558139534,0.49746218427887123,0.4069767441860465,31.75,0.660905799619266,0.0,0.0,0.155,62.1365,-0.191
primitive,1247,5.611999999999999,44.75899999999999,2.586,2.898,0.128,49.95,85.54999999999998,0.0,0.3802816901408451,0.5007785362916571,0.6197183098591549,34.05,0.6615328421932112,0.0,0.0,0.1575,62.1405,-0.187
primitive,1248,5.559000000000001,44.79600000000001,2.559,2.875,0.125,49.95,85.55,0.0,0.5822784810126581,0.4982238757623131,0.4177215189873418,32.75,0.6612864219467909,0.0,0.0,0.163,62.151,-0.1745
primitive,1249,5.486000000000001,44.854,2.52,2.843,0.12299999999999998,49.95,85.55,0.0,0.4109589041095891,0.5006896291869707,0.589041095890411,32.25,0.6611814088496518,0.0,0.0,0.1645,62.1585,-0.1715
primitive,1250,5.414,44.910999999999994,2.492,2.802,0.12,49.95,85.55,0.0,0.5352112676056338,0.49921617306562716,0.4647887323943662,33.7,0.6614589659382325,0.0,0.0,0.161,62.165,-0.1785
primitive,1251,5.345999999999999,44.964000000000006,2.4629999999999996,2.767,0.11599999999999999,49.95,85.55,0.0,0.417910447761194,0.5009320381844773,0.582089552238806,32.85,0.6612590674115623,0.0,0.0,0.1535,62.1715,-0.1935
primitive,1252,5.2989999999999995,44.998000000000005,2.448,2.738,0.11299999999999999,49.95,85.54999999999998,0.0,0.6103896103896104,0.4993694072670077,0.3896103896103896,33.2,0.6613699821378617,0.0,0.0,0.156,62.1845,-0.1885
primitive,1253,5.219000000000001,45.065,2.401,2.708,0.11,49.95,85.55,0.0,0.4477611940298507,0.5021148636585197,0.5522388059701493,33.15,0.6614017452465478,0.0,0.0,0.147,62.1935,-0.2065
primitive,1254,5.142,45.129,2.371,2.6630000000000003,0.10799999999999998,49.95,85.55,0.0,0.6984126984126985,0.4964323239759799,0.3015873015873015,32.4,0.6613507705801887,0.0,0.0,0.1525,62.205,-0.1955
primitive,1255,5.053,45.205,2.3369999999999997,2.612,0.10399999999999998,49.95,85.55,0.0,0.320754716981132,0.50072145498847,0.6792452830188679,33.95,0.6616035946791666,0.0,0.0,0.1545,62.21,-0.1915
primitive,1256,4.994,45.25299999999999,2.33,2.562,0.102,49.95,85.55,0.0,0.6956521739130435,0.4966521615102091,0.3043478260869565,32.55,0.6613101924292425,0.0,0.0,0.155,62.2225,-0.1905
primitive,1257,4.926,45.31,2.3110000000000004,2.516,0.09899999999999999,49.95,85.54999999999998,0.0,0.3749999999999999,0.4991521615102091,0.625,33.2,0.661355581822458,0.0,0.0,0.157,62.2295,-0.1865
primitive,1258,4.8740000000000006,45.353,2.296,2.48,0.09799999999999999,49.95,85.55,0.0,0.5428571428571428,0.49599993668585307,0.4571428571428571,32.3,0.6606983182939073,0.0,0.0,0.1575,62.238,-0.1855
primitive,1259,4.824,45.394,2.279,2.448,0.09699999999999999,49.95,85.55,0.0,0.5,0.4963173970033134,0.5,33.9,0.6611952668898659,0.0,0.0,0.1735,62.247,-0.1535
primitive,1260,4.764,45.445,2.256,2.4130000000000003,0.095,49.95,85.55,0.0,0.4782608695652173,0.49574442767402455,0.5217391304347826,32.65,0.6610937050853337,0.0,0.0,0.1655,62.2555,-0.1695
primitive,1261,4.688,45.512,2.22,2.375,0.09299999999999999,49.95,85.55,0.0,0.532258064516129,0.49509926638370194,0.4677419354838709,32.85,0.6607750336577515,0.0,0.0,0.1715,62.2625,-0.1575
primitive,1262,4.628,45.56400000000001,2.194,2.3409999999999997,0.09300000000000001,49.95,85.54999999999998,0.0,0.4761904761904762,0.49484374954281934,0.5238095238095238,33.0,0.6607408359426816,0.0,0.0,0.164,62.2705,-0.1725
primitive,1263,4.58,45.604000000000006,2.184,2.3040000000000003,0.092,49.95,85.55,0.0,0.6086956521739131,0.49258436641387093,0.391304347826087,33.4,0.6607871919652517,0.0,0.0,0.1635,62.2835,-0.1735
primitive,1264,4.522,45.655,2.161,2.269,0.092,49.95,85.55,0.0,0.2741935483870967,0.4962671621127957,0.7258064516129032,33.3,0.6610978535259132,0.0,0.0,0.1565,62.288,-0.1875
primitive,1265,4.473,45.696999999999996,2.145,2.237,0.091,49.95,85.55,0.0,0.6323529411764706,0.49319275286191583,0.3676470588235294,32.65,0.6607717906998505,0.0,0.0,0.1655,62.2975,-0.1695
primitive,1266,4.413,45.75,2.12,2.2030000000000003,0.09,49.95,85.55,0.0,0.4459459459459459,0.4947215951370268,0.5540540540540541,33.35,0.661181797359857,0.0,0.0,0.1575,62.307,-0.1855
primitive,1267,4.359,45.798,2.0980000000000003,2.1719999999999997,0.08899999999999998,49.95,85.54999999999998,0.0,0.5324675324675324,0.49491193914416465,0.4675324675324675,33.25,0.6610424927716946,0.0,0.0,0.1605,62.3175,-0.1795
primitive,1268,4.306,45.846000000000004,2.066,2.15,0.09,49.95,85.55,0.0,0.4444444444444445,0.4953030502552758,0.5555555555555556,32.65,0.6607296048643733,0.0,0.0,0.1535,62.323,-0.1935
primitive,1269,4.29,45.857,2.072,2.128,0.09,49.95,85.55,0.0,0.6741573033707865,0.48981990418786003,0.3258426966292135,33.35,0.6606566758053606,0.0,0.0,0.171,62.3415,-0.1585
primitive,1270,4.255,45.887,2.057,2.108,0.09,49.95,85.55,0.0,0.4069767441860465,0.4934159064942218,0.5930232558139535,33.25,0.6607425938634457,0.0,0.0,0.159,62.35,-0.1825
primitive,1271,4.235,45.902,2.0589999999999997,2.0869999999999997,0.08899999999999998,49.95,85.55,0.0,0.5529411764705883,0.49054755915528614,0.4470588235294118,33.1,0.6603510768317696,0.0,0.0,0.1565,62.3605,-0.1875
primitive,1272,4.2139999999999995,45.91700000000001,2.0580000000000003,2.069,0.08700000000000001,50.0,85.55,0.0,0.4827586206896552,0.49089238674149305,0.5172413793103449,32.6,0.6605878959172568,0.0,0.0,0.152,62.3735,-0.1975
primitive,1273,4.189,45.93599999999999,2.05,2.053,0.086,50.0,85.55,0.0,0.5609756097560976,0.48976633249029633,0.4390243902439024,33.3,0.6602299635116899,0.0,0.0,0.172,62.3855,-0.156
primitive,1274,4.149,45.97,2.031,2.033,0.085,50.0,85.55,0.0,0.488095238095238,0.49193991159935935,0.5119047619047619,32.4,0.6603271404500599,0.0,0.0,0.15,62.397,-0.2
primitive,1275,4.109,46.003,2.021,2.005,0.083,50.05,85.55,0.0,0.4788732394366197,0.4906507350989152,0.5211267605633803,33.95,0.6601036366281465,0.0,0.0,0.1505,62.405,-0.2
primitive,1276,4.06,46.045,2.002,1.9780000000000002,0.08,50.05,85.55,0.0,0.5245901639344263,0.4903407500020449,0.4754098360655737,31.95,0.6598149184865457,0.0,0.0,0.1605,62.412,-0.1785
primitive,1277,4.003,46.09400000000001,1.98,1.947,0.076,50.1,85.55,0.0,0.4918032786885246,0.490165701377427,0.5081967213114754,33.75,0.6598429666305473,0.0,0.0,0.1545,62.42,-0.1915
primitive,1278,3.9579999999999997,46.131,1.9609999999999999,1.925,0.07200000000000001,50.1,85.55,0.0,0.5555555555555556,0.4899805161922417,0.4444444444444444,32.05,0.659547504931802,0.0,0.0,0.1555,62.428,-0.188
primitive,1279,3.911,46.17,1.9370000000000003,1.905,0.06899999999999999,50.1,85.55,0.0,0.5901639344262296,0.4885476078740875,0.4098360655737705,33.8,0.6600727303329024,0.0,0.0,0.1635,62.439,-0.172
primitive,1280,3.875,46.198,1.923,1.886,0.066,50.1,85.55,0.0,0.589041095890411,0.48759247402967376,0.410958904109589,31.55,0.6596961521267884,0.0,0.0,0.1535,62.4535,-0.192
primitive,1281,3.82,46.245,1.89,1.8670000000000002,0.063,50.1,85.55,0.0,0.4423076923076922,0.48996127345454804,0.5576923076923077,33.5,0.660001733468398,0.0,0.0,0.163,62.458,-0.173
primitive,1282,3.773,46.284,1.8670000000000002,1.8460000000000003,0.06,50.1,85.55,0.0,0.5769230769230769,0.488927862421137,0.4230769230769231,32.05,0.6598056753481815,0.0,0.0,0.1505,62.4655,-0.198
primitive,1283,3.7289999999999996,46.32,1.841,1.83,0.05800000000000001,50.1,85.55,0.0,0.4666666666666667,0.48858329313274745,0.5333333333333333,33.9,0.6599137244483699,0.0,0.0,0.166,62.4705,-0.167
primitive,1284,3.68,46.361999999999995,1.8090000000000002,1.815,0.055999999999999994,50.1,85.55,0.0,0.5263157894736842,0.4907006555041933,0.4736842105263157,31.7,0.6594450059167793,0.0,0.0,0.158,62.474,-0.183
primitive,1285,3.6429999999999993,46.391999999999996,1.795,1.794,0.05399999999999999,50.1,85.55,0.0,0.5918367346938775,0.4860732231358972,0.4081632653061224,33.9,0.6599376529022927,0.0,0.0,0.1605,62.484,-0.178
primitive,1286,3.596,46.433,1.767,1.776,0.053,50.1,85.55,0.0,0.3333333333333333,0.49080190530643975,0.6666666666666666,31.95,0.6593568099414706,0.0,0.0,0.158,62.487,-0.183
primitive,1287,3.534,46.489,1.724,1.7579999999999998,0.052000000000000005,50.1,85.55,0.0,0.6326530612244897,0.48950019543330137,0.3673469387755102,33.4,0.6596758544048994,0.0,0.0,0.1635,62.4945,-0.172
primitive,1288,3.4819999999999998,46.535999999999994,1.689,1.7410000000000003,0.052000000000000005,50.1,85.55,0.0,0.4347826086956522,0.4906004616267353,0.5652173913043478,32.8,0.6599407910578664,0.0,0.0,0.1485,62.498,-0.202
primitive,1289,3.4330000000000003,46.58,1.659,1.7220000000000002,0.052000000000000005,50.1,85.55,0.0,0.5714285714285714,0.4903963799940822,0.4285714285714285,33.15,0.6597876832470304,0.0,0.0,0.164,62.504,-0.171
primitive,1290,3.387,46.621,1.6280000000000001,1.707,0.05199999999999999,50.1,85.55,0.0,0.5365853658536587,0.48840030486091707,0.4634146341463415,32.8,0.6599529190026893,0.0,0.0,0.153,62.508,-0.193
primitive,1291,3.335,46.668,1.5959999999999999,1.6880000000000002,0.051000000000000004,50.1,85.54999999999998,0.0,0.3243243243243243,0.4935992116328575,0.6756756756756757,33.15,0.6598197513713149,0.0,0.0,0.171,62.5095,-0.157
primitive,1292,3.29,46.709,1.5760000000000003,1.6629999999999998,0.051,50.1,85.55,0.0,0.6097560975609757,0.489543624565359,0.3902439024390244,31.9,0.6596113105375515,0.0,0.0,0.1585,62.515,-0.182
primitive,1293,3.241,46.754,1.5519999999999998,1.639,0.05,50.1,85.55,0.0,0.2187499999999999,0.4965266492567169,0.78125,33.95,0.6596057505153116,0.0,0.0,0.1485,62.5165,-0.202
primitive,1294,3.1970000000000005,46.794,1.535,1.6129999999999998,0.049,50.1,85.55,0.0,0.631578947368421,0.4943828751873973,0.3684210526315789,32.35,0.6598171913610748,0.0,0.0,0.17,62.522,-0.159
primitive,1295,3.148,46.839,1.511,1.589,0.048,50.1,85.55,0.0,0.3999999999999999,0.49543049423501645,0.6,32.95,0.6592112289372252,0.0,0.0,0.1505,62.525,-0.198
primitive,1296,3.096,46.88700000000001,1.485,1.565,0.046,50.1,85.54999999999998,0.0,0.5882352941176471,0.4955262534689425,0.4117647058823529,32.2,0.6594423898618689,0.0,0.0,0.162,62.528,-0.175
primitive,1297,3.056,46.92400000000001,1.4720000000000002,1.54,0.044,50.1,85.55,0.0,0.4193548387096774,0.49474479049756587,0.5806451612903226,33.3,0.6591826896422487,0.0,0.0,0.1445,62.531,-0.21
primitive,1298,3.008,46.968999999999994,1.45,1.514,0.044000000000000004,50.1,85.55,0.0,0.6451612903225806,0.4934871343113674,0.3548387096774194,32.6,0.6591619088198647,0.0,0.0,0.1615,62.5355,-0.176
primitive,1299,2.9590000000000005,47.015,1.426,1.489,0.044,50.1,85.55,0.0,0.3333333333333333,0.4950396457268926,0.6666666666666666,33.75,0.6598018500409683,0.0,0.0,0.1495,62.537,-0.2
primitive,1300,2.9139999999999997,47.05700000000001,1.4089999999999998,1.4610000000000003,0.044000000000000004,50.1,85.55,0.0,0.6153846153846154,0.49343617877131296,0.3846153846153846,32.0,0.6591609678770399,0.0,0.0,0.1685,62.5405,-0.162
primitive,1301,2.872,47.096,1.393,1.433,0.046,50.1,85.54999999999998,0.0,0.32,0.4953943877265368,0.68,33.3,0.6593807881369405,0.0,0.0,0.145,62.5425,-0.209
primitive,1302,2.826,47.139,1.367,1.411,0.048,50.1,85.55,0.0,0.6451612903225806,0.49469895412787745,0.3548387096774194,32.75,0.6592403073752172,0.0,0.0,0.1635,62.5465,-0.172
primitive,1303,2.789,47.172999999999995,1.344,1.395,0.05,50.1,85.55,0.0,0.4666666666666666,0.49432084467514104,0.5333333333333333,33.8,0.6595406483168407,0.0,0.0,0.155,62.5495,-0.189
primitive,1304,2.761,47.198,1.3279999999999998,1.381,0.052000000000000005,50.1,85.55,0.0,0.5428571428571428,0.4974319557862522,0.4571428571428571,32.6,0.6596597276343168,0.0,0.0,0.159,62.555,-0.181
primitive,1305,2.747,47.209,1.325,1.3679999999999999,0.054000000000000006,50.1,85.55,0.0,0.5384615384615385,0.493077819356644,0.4615384615384615,33.4,0.6594800676149773,0.0,0.0,0.1595,62.5605,-0.18
primitive,1306,2.7140000000000004,47.239000000000004,1.301,1.3570000000000002,0.05600000000000001,50.1,85.54999999999998,0.0,0.4722222222222222,0.49754641839046043,0.5277777777777778,33.75,0.6600001287162008,0.0,0.0,0.166,62.564,-0.167
primitive,1307,2.68,47.267999999999994,1.28,1.344,0.05600000000000001,50.2,85.55,0.0,0.4666666666666666,0.49571308505712713,0.5333333333333333,33.0,0.6599864074976604,0.0,0.0,0.1605,62.567,-0.18
primitive,1308,2.645,47.298,1.268,1.321,0.05600000000000001,50.2,85.55,0.0,0.6571428571428571,0.49342737077141285,0.3428571428571428,31.9,0.6598905595704871,0.0,0.0,0.152,62.575,-0.194
primitive,1309,2.596,47.342,1.245,1.295,0.05600000000000001,50.2,85.55,0.0,0.3333333333333333,0.4967607041047462,0.6666666666666666,33.0,0.6595971180722263,0.0,0.0,0.1465,62.5755,-0.205
primitive,1310,2.5549999999999997,47.378,1.227,1.272,0.05600000000000001,50.2,85.55,0.0,0.6785714285714286,0.492754492924622,0.3214285714285714,32.35,0.6595421328967593,0.0,0.0,0.163,62.5805,-0.172
primitive,1311,2.516,47.412,1.204,1.256,0.05600000000000001,50.2,85.54999999999998,0.0,0.3043478260869565,0.4973126976932054,0.6956521739130435,33.65,0.6599293159947858,0.0,0.0,0.153,62.582,-0.192
primitive,1312,2.4770000000000003,47.446,1.187,1.235,0.055,50.2,85.55,0.0,0.5,0.4968365072170149,0.5,32.75,0.6598951132497395,0.0,0.0,0.1565,62.586,-0.185
primitive,1313,2.428,47.49,1.158,1.216,0.054000000000000006,50.2,85.55,0.0,0.6,0.49701042026049325,0.4,33.6,0.6600424358067006,0.0,0.0,0.161,62.5895,-0.176
primitive,1314,2.388,47.525,1.139,1.197,0.052000000000000005,50.2,85.55,0.0,0.5909090909090908,0.4906761094100533,0.4090909090909091,31.4,0.6593461842670757,0.0,0.0,0.161,62.593,-0.176
primitive,1315,2.3409999999999997,47.567,1.1159999999999999,1.175,0.05,50.2,85.55,0.0,0.4761904761904761,0.4937993587097732,0.5238095238095238,32.75,0.6594518416618896,0.0,0.0,0.1545,62.595,-0.189
primitive,1316,2.287,47.61600000000001,1.089,1.15,0.04800000000000001,50.2,85.54999999999998,0.0,0.55,0.49171827762869214,0.45,32.4,0.6591372165279874,0.0,0.0,0.175,62.597,-0.148
primitive,1317,2.2319999999999998,47.666,1.0590000000000002,1.127,0.046000000000000006,50.2,85.55,0.0,0.5454545454545454,0.49145853736895184,0.4545454545454545,32.8,0.6590231940043263,0.0,0.0,0.156,62.6,-0.186
primitive,1318,2.1879999999999997,47.705,1.0410000000000001,1.1030000000000002,0.044000000000000004,50.2,85.55,0.0,0.4285714285714286,0.49177599768641217,0.5714285714285714,32.75,0.6591288513991403,0.0,0.0,0.1715,62.6045,-0.155
primitive,1319,2.126,47.762,1.0070000000000001,1.077,0.042,50.2,85.55,0.0,0.4444444444444444,0.496370254864939,0.5555555555555556,33.0,0.6590551901206599,0.0,0.0,0.1525,62.606,-0.193
primitive,1320,2.075,47.808,0.9840000000000001,1.0519999999999998,0.039,50.2,85.55,0.0,0.6285714285714287,0.4919383611772314,0.3714285714285714,32.8,0.6589411675969987,0.0,0.0,0.154,62.612,-0.19
primitive,1321,2.018,47.86,0.958,1.024,0.036000000000000004,50.2,85.54999999999998,0.0,0.4285714285714286,0.4944257561352146,0.5714285714285714,33.4,0.6591280489886994,0.0,0.0,0.132,62.6145,-0.234
primitive,1322,1.955,47.919,0.9259999999999999,0.995,0.034,50.2,85.55,0.0,0.5833333333333334,0.492414261882341,0.4166666666666667,32.05,0.6589595349324745,0.0,0.0,0.1625,62.6175,-0.173
primitive,1323,1.9,47.97,0.9009999999999999,0.9670000000000001,0.032,50.2,85.55,0.0,0.5185185185185185,0.4932634037070926,0.4814814814814814,33.15,0.6589527879445228,0.0,0.0,0.1405,62.6205,-0.217
primitive,1324,1.8370000000000002,48.028999999999996,0.865,0.9420000000000001,0.03,50.2,85.55,0.0,0.2857142857142857,0.4973110227547117,0.7142857142857143,32.55,0.6590650771011493,0.0,0.0,0.156,62.6215,-0.186
primitive,1325,1.7979999999999998,48.065,0.8480000000000001,0.92,0.03,50.2,85.55,0.0,0.8749999999999999,0.48938848754344405,0.125,32.65,0.6585839333067525,0.0,0.0,0.1585,62.6295,-0.181
primitive,1326,1.754,48.105999999999995,0.8270000000000001,0.897,0.03,50.2,85.54999999999998,0.0,0.1764705882352941,0.4963508790574267,0.8235294117647058,32.75,0.6589437509557267,0.0,0.0,0.159,62.6305,-0.18
primitive,1327,1.713,48.145,0.8080000000000002,0.8740000000000001,0.031,50.2,85.55,0.0,0.75,0.49118694463119716,0.25,32.9,0.6586295482531327,0.0,0.0,0.1715,62.635,-0.155
primitive,1328,1.672,48.184,0.7889999999999999,0.8510000000000001,0.032,50.2,85.55,0.0,0.409090909090909,0.4941162375604901,0.5909090909090909,32.7,0.6589163869908491,0.0,0.0,0.1635,62.6385,-0.171
primitive,1329,1.6440000000000001,48.21,0.78,0.8310000000000001,0.033,50.2,85.55,0.0,0.787878787878788,0.4901619404914389,0.2121212121212121,32.9,0.6585821442080949,0.0,0.0,0.1565,62.6465,-0.185
primitive,1330,1.595,48.257,0.7490000000000001,0.812,0.034,50.2,85.55,0.0,0.25,0.4969427624092472,0.75,33.2,0.6592701869602657,0.0,0.0,0.1545,62.648,-0.189
primitive,1331,1.581,48.269,0.752,0.794,0.035,50.2,85.54999999999998,0.0,0.7368421052631579,0.4910520741501378,0.2631578947368421,32.75,0.6589959436946181,0.0,0.0,0.155,62.6565,-0.188
primitive,1332,1.556,48.292,0.74,0.78,0.036000000000000004,50.2,85.55,0.0,0.2962962962962963,0.49666460976267346,0.7037037037037037,32.35,0.6591422201833386,0.0,0.0,0.169,62.658,-0.16
primitive,1333,1.5430000000000001,48.303000000000004,0.736,0.7710000000000001,0.036,50.2,85.55,0.0,0.6875,0.49224794309600683,0.3125,32.75,0.6587076562764083,0.0,0.0,0.1665,62.664,-0.165
primitive,1334,1.53,48.31399999999999,0.73,0.7639999999999999,0.036000000000000004,50.2,85.55,0.0,0.2799999999999999,0.4971742588854805,0.72,32.6,0.6590946149326765,0.0,0.0,0.163,62.666,-0.172
primitive,1335,1.51,48.33200000000001,0.7180000000000001,0.7560000000000001,0.036000000000000004,50.2,85.55,0.0,0.6206896551724138,0.4965972004759097,0.3793103448275862,31.6,0.658198203636188,0.0,0.0,0.1515,62.6715,-0.195
primitive,1336,1.5030000000000001,48.336999999999996,0.718,0.75,0.035,50.2,85.55,0.0,0.5,0.4932638671425764,0.5,33.3,0.6587660863896467,0.0,0.0,0.1535,62.677,-0.191
primitive,1337,1.493,48.345,0.7170000000000001,0.742,0.034,50.2,85.55,0.0,0.5384615384615385,0.4951476975978354,0.4615384615384615,32.15,0.6582909594288979,0.0,0.0,0.162,62.6835,-0.174
primitive,1338,1.483,48.353,0.718,0.732,0.033,50.2,85.55,0.0,0.5,0.49384334977174843,0.5,32.5,0.6581968756790689,0.0,0.0,0.1625,62.6875,-0.173
primitive,1339,1.47,48.364,0.7140000000000001,0.7239999999999999,0.032,50.2,85.55,0.0,0.6111111111111112,0.4930496989780977,0.3888888888888889,33.45,0.6583440374725353,0.0,0.0,0.174,62.693,-0.15
primitive,1340,1.4610000000000003,48.371,0.715,0.715,0.031,50.2,85.55,0.0,0.53125,0.4931564062951708,0.46875,33.0,0.6584507569355579,0.0,0.0,0.157,62.6975,-0.184
primitive,1341,1.4629999999999999,48.367,0.725,0.708,0.03,50.2,85.55,0.0,0.6923076923076924,0.4857967389355035,0.3076923076923077,33.05,0.6584372761587431,0.0,0.0,0.1535,62.705,-0.191
primitive,1342,1.46,48.368,0.723,0.708,0.028999999999999998,50.2,85.55,0.0,0.3684210526315789,0.4906234398340914,0.631578947368421,32.3,0.6586235925666594,0.0,0.0,0.1685,62.71,-0.161
primitive,1343,1.4610000000000003,48.365,0.727,0.7060000000000001,0.027999999999999997,50.2,85.55,0.0,0.6969696969696969,0.4810590458946975,0.303030303030303,33.25,0.6583697917924201,0.0,0.0,0.1515,62.7145,-0.195
primitive,1344,1.454,48.37,0.727,0.7,0.026999999999999996,50.2,85.55,0.0,0.3548387096774194,0.48659385064851757,0.6451612903225806,31.8,0.6581749442660422,0.0,0.0,0.156,62.7175,-0.186
primitive,1345,1.452,48.37,0.736,0.69,0.026000000000000002,50.2,85.55,0.0,0.7575757575757576,0.4794423354970024,0.2424242424242424,33.75,0.6585227483078607,0.0,0.0,0.1595,62.7235,-0.179
primitive,1346,1.446,48.373999999999995,0.74,0.68,0.026000000000000002,50.2,85.55,0.0,0.5714285714285715,0.47977846995078394,0.4285714285714285,31.95,0.658448261985819,0.0,0.0,0.152,62.7285,-0.194
primitive,1347,1.442,48.376000000000005,0.7419999999999999,0.674,0.026000000000000002,50.2,85.55,0.0,0.5925925925925926,0.47631371487312557,0.4074074074074074,32.95,0.6583345003259532,0.0,0.0,0.1605,62.733,-0.177
primitive,1348,1.4420000000000002,48.373999999999995,0.746,0.6709999999999999,0.025,50.2,85.55,0.0,0.6451612903225806,0.47631371487312557,0.3548387096774194,32.55,0.6583406572180506,0.0,0.0,0.1605,62.739,-0.177
primitive,1349,1.44,48.374,0.745,0.671,0.024,50.2,85.55,0.0,0.409090909090909,0.474798563357974,0.5909090909090909,33.5,0.6582674183708783,0.0,0.0,0.162,62.741,-0.174
primitive,1350,1.4370000000000003,48.375,0.741,0.6729999999999999,0.023,50.2,85.55,0.0,0.5652173913043479,0.4758019078395794,0.4347826086956521,32.15,0.6583534136546184,0.0,0.0,0.1535,62.7435,-0.191
primitive,1351,1.435,48.375,0.7390000000000001,0.675,0.020999999999999998,50.2,85.55,0.0,0.5652173913043479,0.4708975600134924,0.4347826086956521,33.0,0.6582597323160377,0.0,0.0,0.162,62.747,-0.174
primitive,1352,1.4340000000000002,48.373999999999995,0.7390000000000001,0.6759999999999999,0.019,50.2,85.55,0.0,0.6,0.47180078581994406,0.4,32.7,0.6582660099315096,0.0,0.0,0.166,62.752,-0.166
primitive,1353,1.4370000000000003,48.36900000000001,0.7440000000000001,0.6759999999999999,0.016999999999999998,50.2,85.55,0.0,0.5151515151515151,0.47083108885024716,0.4848484848484848,34.25,0.6584739358234541,0.0,0.0,0.154,62.756,-0.19
primitive,1354,1.433,48.371,0.74,0.6779999999999999,0.014999999999999998,50.2,85.55,0.0,0.3225806451612903,0.4752366188041641,0.6774193548387096,32.4,0.6584198517516962,0.0,0.0,0.1525,62.758,-0.193
primitive,1355,1.423,48.379,0.728,0.682,0.012999999999999998,50.2,85.54999999999998,0.0,0.6551724137931034,0.47290240129753286,0.3448275862068966,33.7,0.6585672147507867,0.0,0.0,0.1655,62.7615,-0.167
primitive,1356,1.4140000000000001,48.386,0.7210000000000001,0.682,0.011,50.2,85.55,0.0,0.4444444444444444,0.47345795685308845,0.5555555555555556,31.8,0.6578112449799197,0.0,0.0,0.159,62.7645,-0.18
primitive,1357,1.4140000000000001,48.386,0.72,0.6829999999999999,0.011,50.2,85.55,0.0,0.5,0.47279129018642174,0.5,32.9,0.6577710843373494,0.0,0.0,0.151,62.7685,-0.196
primitive,1358,1.4140000000000001,48.386,0.716,0.687,0.011,50.2,85.55,0.0,0.5142857142857143,0.4756484330435646,0.4857142857142857,31.95,0.6577911646586345,0.0,0.0,0.1675,62.7735,-0.163
primitive,1359,1.4229999999999998,48.37700000000001,0.722,0.69,0.011,50.2,85.55,0.0,0.6111111111111112,0.470092877488009,0.3888888888888889,33.35,0.6579317269076306,0.0,0.0,0.1535,62.779,-0.191
primitive,1360,1.4370000000000003,48.363,0.726,0.7,0.011,50.2,85.54999999999998,0.0,0.3809523809523809,0.47604525844039003,0.6190476190476191,32.2,0.6578714859437751,0.0,0.0,0.1605,62.7835,-0.177
primitive,1361,1.452,48.348,0.7340000000000001,0.7070000000000001,0.011,50.2,85.55,0.0,0.4736842105263158,0.4726585307516028,0.5263157894736842,33.15,0.6576706827309237,0.0,0.0,0.146,62.7855,-0.206
primitive,1362,1.466,48.334,0.7389999999999999,0.7160000000000001,0.011,50.2,85.55,0.0,0.4736842105263158,0.4731848465410765,0.5263157894736842,32.65,0.6576305220883535,0.0,0.0,0.134,62.7895,-0.23
primitive,1363,1.479,48.321,0.743,0.725,0.011,50.2,85.55,0.0,0.4848484848484849,0.47548787684410676,0.5151515151515151,33.25,0.6574899598393574,0.0,0.0,0.1635,62.7925,-0.171
primitive,1364,1.493,48.306999999999995,0.7509999999999999,0.7310000000000001,0.011,50.2,85.55,0.0,0.5555555555555556,0.4761949475511776,0.4444444444444444,32.35,0.6578714859437751,0.0,0.0,0.163,62.7985,-0.172
primitive,1365,1.505,48.295,0.755,0.7390000000000001,0.011,50.2,85.54999999999998,0.0,0.393939393939394,0.47783996919619914,0.6060606060606061,33.95,0.6583534136546184,0.0,0.0,0.1605,62.8015,-0.177
primitive,1366,1.5230000000000001,48.277,0.765,0.747,0.011,50.2,85.55,0.0,0.5526315789473685,0.4777873376172518,0.4473684210526316,32.6,0.658433734939759,0.0,0.0,0.1565,62.807,-0.185
primitive,1367,1.5390000000000001,48.261,0.773,0.755,0.011,50.2,85.55,0.0,0.4473684210526316,0.4797490601052901,0.5526315789473685,32.75,0.6584136546184739,0.0,0.0,0.16,62.812,-0.178
primitive,1368,1.5560000000000003,48.244,0.782,0.763,0.011,50.2,85.55,0.0,0.5777777777777778,0.4767649331211631,0.4222222222222222,32.05,0.6581325301204819,0.0,0.0,0.1525,62.8185,-0.193
primitive,1369,1.5619999999999998,48.238,0.7829999999999999,0.768,0.011,50.2,85.55,0.0,0.4242424242424242,0.4771689735252035,0.5757575757575758,33.85,0.6584738955823292,0.0,0.0,0.161,62.821,-0.176
primitive,1370,1.5629999999999997,48.236999999999995,0.78,0.772,0.011,50.2,85.54999999999998,0.0,0.5555555555555556,0.4786292909855209,0.4444444444444444,32.75,0.6584538152610442,0.0,0.0,0.153,62.8275,-0.192
primitive,1371,1.565,48.235,0.779,0.775,0.011,50.2,85.55,0.0,0.4333333333333333,0.47853405289028283,0.5666666666666667,32.95,0.658273092369478,0.0,0.0,0.1545,62.8315,-0.189
primitive,1372,1.578,48.222,0.7909999999999999,0.7759999999999999,0.011,50.2,85.55,0.0,0.6486486486486486,0.47722774658397654,0.3513513513513513,32.05,0.658273092369478,0.0,0.0,0.169,62.8385,-0.16
primitive,1373,1.587,48.213,0.795,0.7809999999999999,0.011,50.2,85.55,0.0,0.4444444444444445,0.47870922806545807,0.5555555555555556,33.55,0.658433734939759,0.0,0.0,0.155,62.844,-0.188
primitive,1374,1.605,48.195,0.8079999999999999,0.786,0.011,50.2,85.55,0.0,0.5897435897435898,0.4726286419848719,0.4102564102564102,32.35,0.6583534136546184,0.0,0.0,0.1575,62.85,-0.183
primitive,1375,1.609,48.190999999999995,0.8079999999999999,0.7909999999999999,0.009999999999999998,50.2,85.54999999999998,0.0,0.4444444444444445,0.4812397530959831,0.5555555555555556,33.0,0.6584939759036145,0.0,0.0,0.167,62.8535,-0.164
primitive,1376,1.632,48.168,0.821,0.802,0.008999999999999998,50.2,85.55,0.0,0.6,0.47276916486068893,0.4,32.5,0.6583935742971887,0.0,0.0,0.1625,62.8595,-0.173
primitive,1377,1.6539999999999997,48.145999999999994,0.834,0.812,0.007999999999999998,50.2,85.55,0.0,0.5,0.47776916486068893,0.5,33.6,0.6586746987951808,0.0,0.0,0.154,62.8645,-0.19
primitive,1378,1.673,48.126999999999995,0.8410000000000001,0.825,0.0069999999999999975,50.2,85.55,0.0,0.5365853658536587,0.475219275725434,0.4634146341463415,32.45,0.658574297188755,0.0,0.0,0.138,62.869,-0.222
primitive,1379,1.678,48.122,0.835,0.8369999999999999,0.0059999999999999975,50.2,85.55,0.0,0.5263157894736842,0.4804505356935361,0.4736842105263157,33.25,0.658714859437751,0.0,0.0,0.155,62.872,-0.188
primitive,1380,1.6910000000000003,48.10900000000001,0.841,0.845,0.0049999999999999975,50.2,85.54999999999998,0.0,0.6756756756756757,0.47193702218002254,0.3243243243243243,31.6,0.6580722891566266,0.0,0.0,0.16,62.878,-0.178
primitive,1381,1.683,48.117,0.83,0.8490000000000001,0.003999999999999998,50.2,85.55,0.0,0.3,0.4806738642852857,0.7,33.55,0.6583935742971889,0.0,0.0,0.158,62.88,-0.182
primitive,1382,1.6870000000000003,48.113,0.83,0.8540000000000001,0.0029999999999999983,50.2,85.55,0.0,0.4838709677419354,0.4769223708563729,0.5161290322580645,32.3,0.6583734939759036,0.0,0.0,0.1655,62.883,-0.167
primitive,1383,1.69,48.11,0.8340000000000001,0.8539999999999999,0.001999999999999998,50.2,85.55,0.0,0.6,0.4786723708563729,0.4,32.85,0.6584136546184739,0.0,0.0,0.155,62.8895,-0.188
primitive,1384,1.6979999999999997,48.102000000000004,0.841,0.855,0.001999999999999998,50.2,85.55,0.0,0.5151515151515151,0.47396934055334256,0.4848484848484848,32.85,0.6585140562248997,0.0,0.0,0.168,62.894,-0.162
primitive,1385,1.692,48.10799999999999,0.835,0.855,0.001999999999999998,50.2,85.54999999999998,0.0,0.4782608695652174,0.47681791626548653,0.5217391304347826,32.15,0.6587349397590362,0.0,0.0,0.171,62.896,-0.156
primitive,1386,1.685,48.115,0.8290000000000001,0.853,0.0029999999999999983,50.2,85.55,0.0,0.6,0.4748179162654865,0.4,33.0,0.6586144578313253,0.0,0.0,0.158,62.899,-0.182
primitive,1387,1.666,48.13400000000001,0.814,0.848,0.003999999999999998,50.2,85.55,0.0,0.45,0.47658714703471733,0.55,32.65,0.6588152610441768,0.0,0.0,0.166,62.901,-0.166
primitive,1388,1.655,48.145,0.807,0.843,0.0049999999999999975,50.2,85.55,0.0,0.72,0.4721871470347173,0.28,33.05,0.6590361445783134,0.0,0.0,0.1505,62.906,-0.197
primitive,1389,1.643,48.157,0.7989999999999999,0.838,0.005999999999999998,50.2,85.55,0.0,0.2916666666666667,0.4785760359236062,0.7083333333333334,32.65,0.6587148594377511,0.0,0.0,0.1655,62.9085,-0.167
primitive,1390,1.6439999999999997,48.15599999999999,0.799,0.8380000000000001,0.006999999999999998,50.2,85.54999999999998,0.0,0.6969696969696969,0.4752616419842122,0.303030303030303,33.0,0.658714859437751,0.0,0.0,0.156,62.9155,-0.186
primitive,1391,1.6340000000000001,48.166,0.7879999999999999,0.838,0.007999999999999998,50.2,85.55,0.0,0.4482758620689655,0.4801422785889868,0.5517241379310345,33.15,0.6587550200803214,0.0,0.0,0.1695,62.919,-0.159
primitive,1392,1.633,48.167,0.786,0.838,0.008999999999999998,50.2,85.55,0.0,0.6756756756756757,0.4739971861281049,0.3243243243243243,32.05,0.6586546184738955,0.0,0.0,0.1605,62.9245,-0.177
primitive,1393,1.6429999999999998,48.15599999999999,0.7909999999999999,0.8419999999999999,0.009999999999999998,50.25,85.55,0.0,0.4418604651162791,0.47909937076517317,0.5581395348837209,33.1,0.6586077374825937,0.0,0.0,0.149,62.9305,-0.201
primitive,1394,1.66,48.138000000000005,0.8019999999999999,0.847,0.011,50.25,85.55,0.0,0.625,0.4736961449587216,0.375,31.95,0.658680874250772,0.0,0.0,0.1485,62.937,-0.2005
primitive,1395,1.6720000000000002,48.125,0.802,0.858,0.011999999999999997,50.25,85.54999999999998,0.0,0.3777777777777777,0.4812921045546812,0.6222222222222222,34.0,0.6587949990918447,0.0,0.0,0.1475,62.9415,-0.2025
primitive,1396,1.69,48.106,0.805,0.872,0.012999999999999998,50.25,85.55,0.0,0.5,0.4827206759832526,0.5,32.15,0.6588882969062179,0.0,0.0,0.1665,62.945,-0.1645
primitive,1397,1.7,48.095,0.8080000000000002,0.8789999999999999,0.012999999999999998,50.25,85.55,0.0,0.2972972972972973,0.48862658188915853,0.7027027027027027,34.0,0.6593237068878528,0.0,0.0,0.1625,62.9455,-0.1725
primitive,1398,1.7039999999999997,48.09,0.807,0.884,0.012999999999999998,50.25,85.55,0.0,0.4857142857142857,0.49181552198132444,0.5142857142857142,32.4,0.659276543359367,0.0,0.0,0.1425,62.95,-0.2125
primitive,1399,1.7209999999999999,48.071999999999996,0.816,0.8919999999999999,0.012999999999999998,50.25,85.55,0.0,0.5897435897435898,0.4882024683682708,0.4102564102564102,33.25,0.6591895622691771,0.0,0.0,0.1525,62.956,-0.1925
primitive,1400,1.73,48.062,0.8210000000000001,0.8960000000000001,0.012999999999999998,50.25,85.55,0.0,0.5625,0.4882568161943578,0.4375,32.8,0.659463845331073,0.0,0.0,0.163,62.9605,-0.1715
primitive,1401,1.74,48.050999999999995,0.8269999999999998,0.9,0.012999999999999998,50.25,85.55,0.0,0.5151515151515151,0.4892581337174144,0.4848484848484848,33.85,0.6598188734838852,0.0,0.0,0.158,62.9655,-0.1815
primitive,1402,1.734,48.056000000000004,0.826,0.895,0.012999999999999998,50.25,85.55,0.0,0.5416666666666667,0.4904248003840811,0.4583333333333333,32.0,0.6595506649714435,0.0,0.0,0.1515,62.9695,-0.1945
primitive,1403,1.7279999999999998,48.06099999999999,0.825,0.89,0.012999999999999998,50.25,85.55,0.0,0.6666666666666666,0.48739449735377804,0.3333333333333333,33.4,0.6592227805695142,0.0,0.0,0.1715,62.975,-0.1545
primitive,1404,1.714,48.074,0.8170000000000001,0.884,0.012999999999999998,50.25,85.55,0.0,0.4117647058823529,0.48561081613935675,0.5882352941176471,31.95,0.6590549534822707,0.0,0.0,0.1645,62.977,-0.1685
primitive,1405,1.7,48.086999999999996,0.813,0.8740000000000001,0.012999999999999998,50.25,85.55,0.0,0.3333333333333333,0.49204759774855217,0.6666666666666666,34.1,0.6592293596496539,0.0,0.0,0.1725,62.978,-0.1525
primitive,1406,1.693,48.09299999999999,0.814,0.865,0.013999999999999999,50.25,85.55,0.0,0.75,0.48593648663744105,0.25,31.25,0.6590210893826562,0.0,0.0,0.1605,62.9825,-0.1765
primitive,1407,1.685,48.1,0.818,0.852,0.014999999999999998,50.25,85.55,0.0,0.5909090909090908,0.48411830481925927,0.4090909090909091,33.25,0.659175072147888,0.0,0.0,0.152,62.987,-0.1935
primitive,1408,1.671,48.11299999999999,0.813,0.8419999999999999,0.016,50.25,85.55,0.0,0.4285714285714285,0.48583259053354494,0.5714285714285714,31.9,0.6591678674496982,0.0,0.0,0.165,62.9895,-0.1675
primitive,1409,1.66,48.12299999999999,0.8059999999999999,0.8370000000000001,0.017,50.25,85.55,0.0,0.64,0.4852548127557672,0.36,33.55,0.6592617303384393,0.0,0.0,0.1525,62.9935,-0.1925
primitive,1410,1.6369999999999998,48.145,0.794,0.825,0.018,50.25,85.55,0.0,0.2105263157894737,0.4886633340590253,0.7894736842105263,32.25,0.6592948275514117,0.0,0.0,0.153,62.994,-0.1915
primitive,1411,1.619,48.160999999999994,0.7879999999999999,0.813,0.018,50.3,85.55,0.0,0.7,0.4841370182695517,0.3,33.15,0.6593216147808121,0.0,0.0,0.159,62.9965,-0.1805
primitive,1412,1.597,48.181,0.7760000000000001,0.8029999999999999,0.018,50.3,85.55,0.0,0.1874999999999999,0.489860702480078,0.8125,32.85,0.6594284808769877,0.0,0.0,0.155,62.9965,-0.187
primitive,1413,1.591,48.185,0.777,0.796,0.018,50.3,85.55,0.0,0.7777777777777778,0.4840021166214921,0.2222222222222222,33.55,0.6595760732585865,0.0,0.0,0.167,63.003,-0.163
primitive,1414,1.5779999999999998,48.196000000000005,0.7660000000000001,0.7939999999999999,0.018,50.3,85.55,0.0,0.2608695652173913,0.48989583642825535,0.7391304347826086,32.25,0.6595619725903198,0.0,0.0,0.1655,63.004,-0.166
primitive,1415,1.5710000000000002,48.201,0.764,0.7879999999999999,0.019,50.3,85.55,0.0,0.4615384615384615,0.48854385507627407,0.5384615384615384,33.4,0.6593680783008885,0.0,0.0,0.156,63.007,-0.185
primitive,1416,1.569,48.201,0.767,0.782,0.02,50.3,85.55,0.0,0.6666666666666666,0.4862631533218881,0.3333333333333333,31.95,0.6591328516801197,0.0,0.0,0.154,63.0145,-0.189
primitive,1417,1.5719999999999998,48.195,0.772,0.7789999999999999,0.021,50.35,85.55,0.0,0.4146341463414634,0.48691783881611145,0.5853658536585366,33.9,0.6596358303622196,0.0,0.0,0.1645,63.0195,-0.169
primitive,1418,1.567,48.19700000000001,0.77,0.775,0.022,50.35,85.55,0.0,0.525,0.487973394371667,0.475,32.15,0.6597149990005191,0.0,0.0,0.1685,63.024,-0.1595
primitive,1419,1.5770000000000002,48.184000000000005,0.78,0.7730000000000001,0.024,50.35,85.54999999999998,0.0,0.6511627906976744,0.483434987042562,0.3488372093023256,32.5,0.659212262980912,0.0,0.0,0.1555,63.0305,-0.1855
primitive,1420,1.57,48.188,0.774,0.77,0.026000000000000002,50.35,85.55,0.0,0.3793103448275862,0.48695989125712136,0.6206896551724138,32.85,0.6592922809379366,0.0,0.0,0.162,63.032,-0.1725
primitive,1421,1.5730000000000002,48.181999999999995,0.7769999999999999,0.7680000000000001,0.027999999999999997,50.35,85.55,0.0,0.6969696969696969,0.48168716398439415,0.303030303030303,32.35,0.6590905677407367,0.0,0.0,0.1705,63.038,-0.1555
primitive,1422,1.5629999999999997,48.188,0.769,0.765,0.028999999999999998,50.4,85.55,0.0,0.4444444444444444,0.4857712480684782,0.5555555555555556,32.5,0.659323920506639,0.0,0.0,0.152,63.041,-0.1935
primitive,1423,1.551,48.195,0.763,0.759,0.028999999999999998,50.45,85.55,0.0,0.5833333333333334,0.4829934702907004,0.4166666666666667,33.4,0.6593313569122007,0.0,0.0,0.151,63.044,-0.195
primitive,1424,1.5419999999999998,48.199000000000005,0.759,0.7539999999999999,0.028999999999999998,50.45,85.54999999999998,0.0,0.6333333333333333,0.4821216754189056,0.3666666666666666,32.15,0.6593161801607955,0.0,0.0,0.1505,63.05,-0.1945
primitive,1425,1.53,48.206,0.7509999999999999,0.75,0.028999999999999998,50.45,85.55,0.0,0.375,0.48351056430779443,0.625,33.4,0.6595445001004937,0.0,0.0,0.1645,63.0515,-0.1665
primitive,1426,1.518,48.213,0.7440000000000001,0.7440000000000001,0.03,50.45,85.55,0.0,0.6428571428571429,0.48265342145065154,0.3571428571428571,31.35,0.6591461762298345,0.0,0.0,0.1515,63.055,-0.1925
primitive,1427,1.508,48.218,0.7340000000000001,0.743,0.031,50.45,85.55,0.0,0.5,0.48265342145065154,0.5,33.95,0.6593555302959476,0.0,0.0,0.1755,63.06,-0.1445
primitive,1428,1.506,48.215,0.7339999999999999,0.74,0.032,50.45,85.55,0.0,0.5897435897435898,0.48159025697285296,0.4102564102564102,31.3,0.6589571051118612,0.0,0.0,0.1575,63.068,-0.1805
primitive,1429,1.501,48.215,0.7290000000000001,0.7390000000000001,0.033,50.45,85.54999999999998,0.0,0.6363636363636365,0.4793893000350539,0.3636363636363636,33.25,0.6590244785409964,0.0,0.0,0.163,63.072,-0.1695
primitive,1430,1.4979999999999998,48.212999999999994,0.722,0.742,0.034,50.45,85.55,0.0,0.4117647058823529,0.4846675194309204,0.5882352941176471,33.0,0.6596535943989794,0.0,0.0,0.152,63.0755,-0.1915
primitive,1431,1.5019999999999998,48.20400000000001,0.725,0.7419999999999999,0.035,50.45,85.55,0.0,0.5882352941176471,0.4789028135485674,0.4117647058823529,33.35,0.6596408491698286,0.0,0.0,0.16,63.081,-0.1755
primitive,1432,1.5,48.201,0.725,0.74,0.035,50.45,85.55,0.0,0.4137931034482758,0.48030437083444055,0.5862068965517241,31.9,0.6595448445661465,0.0,0.0,0.161,63.084,-0.1735
primitive,1433,1.4929999999999999,48.203,0.7169999999999999,0.7410000000000001,0.035,50.45,85.55,0.0,0.5714285714285715,0.4808757994058692,0.4285714285714285,33.8,0.6599948585473995,0.0,0.0,0.165,63.0875,-0.1655
primitive,1434,1.494,48.196999999999996,0.7190000000000001,0.7410000000000001,0.034,50.45,85.54999999999998,0.0,0.6470588235294118,0.47823765323831124,0.3529411764705882,31.15,0.6593752458888946,0.0,0.0,0.1435,63.0945,-0.2085
primitive,1435,1.504,48.18200000000001,0.725,0.746,0.033,50.45,85.55,0.0,0.4545454545454546,0.4787119615387065,0.5454545454545454,35.0,0.6605907436012375,0.0,0.0,0.159,63.0985,-0.1775
primitive,1436,1.5090000000000001,48.172,0.731,0.7460000000000001,0.032,50.45,85.55,0.0,0.6,0.4787119615387065,0.4,31.45,0.6600319797871517,0.0,0.0,0.153,63.1025,-0.1895
primitive,1437,1.518,48.157999999999994,0.74,0.747,0.031,50.45,85.55,0.0,0.4482758620689655,0.4787464442973272,0.5517241379310345,34.2,0.6607237681312444,0.0,0.0,0.1465,63.106,-0.2025
primitive,1438,1.5230000000000001,48.148,0.748,0.745,0.03,50.45,85.55,0.0,0.5333333333333333,0.4824797776306605,0.4666666666666667,32.25,0.6604678301512721,0.0,0.0,0.1555,63.1095,-0.1845
primitive,1439,1.5290000000000001,48.13700000000001,0.755,0.7440000000000001,0.03,50.45,85.54999999999998,0.0,0.6,0.47631311096399387,0.4,32.4,0.6604330796457181,0.0,0.0,0.139,63.115,-0.2175
primitive,1440,1.5320000000000003,48.128,0.7569999999999999,0.746,0.028999999999999998,50.5,85.55,0.0,0.5,0.48025250490338783,0.5,32.7,0.6603921888096466,0.0,0.0,0.157,63.121,-0.1825
primitive,1441,1.5330000000000001,48.121,0.7559999999999999,0.7490000000000001,0.027999999999999997,50.5,85.55,0.0,0.4333333333333333,0.48055135547810046,0.5666666666666667,32.35,0.6601496428683054,0.0,0.0,0.1585,63.1225,-0.178
primitive,1442,1.526,48.122,0.7509999999999999,0.747,0.028000000000000004,50.5,85.55,0.0,0.5,0.48406486899161394,0.5,32.5,0.6604094700558434,0.0,0.0,0.1655,63.126,-0.164
primitive,1443,1.518,48.123999999999995,0.7490000000000001,0.742,0.027000000000000003,50.55,85.55,0.0,0.6571428571428571,0.4797592211510824,0.3428571428571428,32.5,0.6602475278879768,0.0,0.0,0.1545,63.1325,-0.187
primitive,1444,1.495,48.141000000000005,0.732,0.737,0.026000000000000002,50.55,85.54999999999998,0.0,0.44,0.48345922115108236,0.56,32.3,0.6604670074902347,0.0,0.0,0.1695,63.1345,-0.1555
primitive,1445,1.474,48.156000000000006,0.7189999999999999,0.7290000000000001,0.025999999999999995,50.55,85.55,0.0,0.5,0.48101477670663795,0.5,33.6,0.6603881501092959,0.0,0.0,0.162,63.1375,-0.1705
primitive,1446,1.46,48.163999999999994,0.714,0.7210000000000001,0.024999999999999994,50.55,85.55,0.0,0.5937499999999999,0.479139776706638,0.40625,31.65,0.6602643358915944,0.0,0.0,0.1535,63.1435,-0.1875
primitive,1447,1.453,48.165,0.709,0.7190000000000001,0.024999999999999994,50.55,85.55,0.0,0.5333333333333333,0.4744190559859172,0.4666666666666667,33.05,0.6599630315945787,0.0,0.0,0.1535,63.1475,-0.1875
primitive,1448,1.4460000000000002,48.166000000000004,0.7020000000000001,0.7190000000000001,0.024999999999999994,50.55,85.55,0.0,0.5357142857142857,0.4734190559859172,0.4642857142857143,31.9,0.6598398270988949,0.0,0.0,0.164,63.1505,-0.1665
primitive,1449,1.4280000000000002,48.178000000000004,0.693,0.71,0.024999999999999994,50.55,85.54999999999998,0.0,0.4761904761904761,0.4756901182569795,0.5238095238095238,33.15,0.6598804752333995,0.0,0.0,0.1575,63.153,-0.1795
primitive,1450,1.421,48.178999999999995,0.691,0.705,0.024999999999999994,50.55,85.55,0.0,0.52,0.4765401182569795,0.48,31.85,0.6595762442706993,0.0,0.0,0.146,63.156,-0.2025
primitive,1451,1.41,48.184,0.685,0.7,0.024999999999999994,50.55,85.55,0.0,0.5454545454545454,0.4759340576509189,0.4545454545454545,33.05,0.6593352414812211,0.0,0.0,0.1595,63.1585,-0.1755
primitive,1452,1.4069999999999998,48.181,0.68,0.7020000000000001,0.024999999999999994,50.55,85.55,0.0,0.4285714285714285,0.47819596241282364,0.5714285714285714,32.0,0.65941328589947,0.0,0.0,0.163,63.1605,-0.1685
primitive,1453,1.399,48.183,0.672,0.7020000000000001,0.024999999999999994,50.55,85.55,0.0,0.3684210526315789,0.4841608746935254,0.631578947368421,32.15,0.6589891835881154,0.0,0.0,0.158,63.1615,-0.1785
primitive,1454,1.4040000000000001,48.172,0.6769999999999999,0.7020000000000001,0.024999999999999994,50.55,85.54999999999998,0.0,0.6363636363636362,0.4796688960838998,0.3636363636363636,32.95,0.6594715550002824,0.0,0.0,0.1525,63.165,-0.1895
primitive,1455,1.406,48.16400000000001,0.68,0.701,0.024999999999999994,50.55,85.55,0.0,0.1176470588235294,0.48398262157409583,0.8823529411764706,33.35,0.659251384379738,0.0,0.0,0.157,63.165,-0.1805
primitive,1456,1.41,48.154,0.685,0.701,0.024,50.55,85.55,0.0,0.8333333333333334,0.4823159549074292,0.1666666666666666,31.6,0.6594691567603468,0.0,0.0,0.16,63.1705,-0.1745
primitive,1457,1.405,48.153,0.679,0.703,0.023,50.55,85.55,0.0,0.1176470588235294,0.49178119554914035,0.8823529411764706,33.25,0.6595502497886837,0.0,0.0,0.162,63.171,-0.1705
primitive,1458,1.4020000000000001,48.15,0.675,0.705,0.022,50.55,85.55,0.0,0.5555555555555556,0.4892415130094579,0.4444444444444444,31.65,0.6595269380835451,0.0,0.0,0.157,63.1735,-0.1805
primitive,1459,1.3920000000000001,48.154,0.67,0.701,0.020999999999999998,50.55,85.54999999999998,0.0,0.1999999999999999,0.4980415130094578,0.8,33.4,0.6595480954375548,0.0,0.0,0.1555,63.1735,-0.1835
primitive,1460,1.395,48.145,0.6769999999999999,0.698,0.02,50.55,85.55,0.0,0.7272727272727273,0.48770658477979273,0.2727272727272727,31.3,0.6592425230864158,0.0,0.0,0.151,63.178,-0.1925
primitive,1461,1.389,48.146,0.672,0.6970000000000001,0.02,50.55,85.55,0.0,0.0714285714285714,0.5002780133512214,0.9285714285714286,33.95,0.6596335243009834,0.0,0.0,0.158,63.178,-0.1785
primitive,1462,1.3970000000000002,48.133,0.6839999999999999,0.693,0.02,50.55,85.55,0.0,0.7916666666666666,0.488194680017888,0.2083333333333333,30.65,0.6588105683651662,0.0,0.0,0.1605,63.184,-0.1735
primitive,1463,1.386,48.139,0.677,0.689,0.02,50.55,85.55,0.0,0.0625,0.5025002355734436,0.9375,34.1,0.6591012711257135,0.0,0.0,0.153,63.184,-0.1885
primitive,1464,1.3860000000000001,48.13399999999999,0.6839999999999999,0.682,0.02,50.55,85.55,0.0,0.782608695652174,0.4920654529647479,0.217391304347826,31.95,0.6590455475018672,0.0,0.0,0.163,63.1885,-0.1685
primitive,1465,1.3729999999999998,48.141999999999996,0.677,0.677,0.019,50.55,85.55,0.0,0.1538461538461538,0.4982192991185941,0.8461538461538461,33.55,0.6591741655193757,0.0,0.0,0.16,63.189,-0.1745
primitive,1466,1.35,48.16,0.66,0.672,0.018,50.55,85.55,0.0,0.6923076923076923,0.49770647860577355,0.3076923076923077,31.4,0.6590167193255292,0.0,0.0,0.164,63.191,-0.1665
primitive,1467,1.32,48.18599999999999,0.6410000000000001,0.662,0.017,50.55,85.55,0.0,0.1818181818181818,0.5023627978962392,0.8181818181818182,34.35,0.6592539512330068,0.0,0.0,0.162,63.1915,-0.1705
primitive,1468,1.295,48.207,0.629,0.65,0.016,50.55,85.55,0.0,0.6,0.5008627978962392,0.4,31.1,0.658881658632732,0.0,0.0,0.1565,63.194,-0.1815
primitive,1469,1.266,48.232,0.6090000000000001,0.643,0.013999999999999999,50.55,85.55,0.0,0.3571428571428571,0.5067431965673355,0.6428571428571429,33.7,0.6594199463637348,0.0,0.0,0.1525,63.196,-0.1895
primitive,1470,1.251,48.243,0.602,0.637,0.012,50.55,85.55,0.0,0.5714285714285715,0.5029008320353158,0.4285714285714285,31.5,0.6589274595220717,0.0,0.0,0.1545,63.1975,-0.1855
primitive,1471,1.23,48.26,0.588,0.632,0.009999999999999998,50.55,85.55,0.0,0.3333333333333333,0.5101735593080431,0.6666666666666666,33.0,0.6592430559569745,0.0,0.0,0.1625,63.1985,-0.1695
primitive,1472,1.2169999999999999,48.27,0.579,0.629,0.009,50.55,85.55,0.0,0.5714285714285715,0.5076338767683606,0.4285714285714285,32.15,0.6591412506143344,0.0,0.0,0.143,63.2,-0.2085
primitive,1473,1.21,48.275,0.5760000000000001,0.625,0.009,50.55,85.55,0.0,0.5882352941176471,0.5075358375526743,0.4117647058823529,33.0,0.6590067335910541,0.0,0.0,0.16,63.2035,-0.1745
primitive,1474,1.193,48.29,0.565,0.6190000000000001,0.009,50.55,85.55,0.0,0.2307692307692307,0.5155871196039563,0.7692307692307693,32.35,0.6591138656256752,0.0,0.0,0.1425,63.2045,-0.2095
primitive,1475,1.187,48.294,0.5640000000000001,0.614,0.009,50.55,85.55,0.0,0.6111111111111112,0.510864897381734,0.3888888888888889,33.9,0.6593433526468843,0.0,0.0,0.1535,63.2075,-0.1875
primitive,1476,1.175,48.303999999999995,0.5569999999999999,0.61,0.007999999999999998,50.55,85.55,0.0,0.3125,0.5174720402388769,0.6875,32.0,0.6596318337084912,0.0,0.0,0.1585,63.2085,-0.1775
primitive,1477,1.1640000000000001,48.313,0.555,0.602,0.0069999999999999975,50.55,85.55,0.0,0.6190476190476191,0.5150910878579247,0.3809523809523809,32.8,0.6591944289157102,0.0,0.0,0.1635,63.213,-0.1675
primitive,1478,1.143,48.33200000000001,0.541,0.596,0.005999999999999998,50.55,85.55,0.0,0.1666666666666666,0.523552626319463,0.8333333333333334,32.6,0.6597457609750225,0.0,0.0,0.173,63.213,-0.1485
primitive,1479,1.126,48.347,0.535,0.586,0.004999999999999998,50.55,85.55,0.0,0.8125,0.5200298990467358,0.1875,32.75,0.6595706766212992,0.0,0.0,0.156,63.216,-0.1825
primitive,1480,1.102,48.36900000000001,0.525,0.573,0.003999999999999998,50.55,85.55,0.0,0.0,0.5282651931643828,1.0,31.65,0.6590516066089839,0.0,0.0,0.1615,63.216,-0.1715
primitive,1481,1.078,48.39099999999999,0.515,0.56,0.0029999999999999983,50.55,85.55,0.0,0.6,0.5280298990467358,0.4,34.45,0.6595237221809823,0.0,0.0,0.146,63.218,-0.2025
primitive,1482,1.057,48.41,0.502,0.552,0.0029999999999999983,50.55,85.55,0.0,0.125,0.5338057611157013,0.875,31.85,0.6595295379200046,0.0,0.0,0.162,63.218,-0.1705
primitive,1483,1.041,48.424,0.495,0.543,0.0029999999999999983,50.55,85.54999999999998,0.0,0.6666666666666667,0.5319009992109394,0.3333333333333333,32.95,0.659213345372109,0.0,0.0,0.153,63.22,-0.1885
primitive,1484,1.0170000000000001,48.446,0.48,0.534,0.0029999999999999983,50.55,85.55,0.0,0.2,0.5408421756815277,0.8,32.15,0.6596432203133138,0.0,0.0,0.145,63.22,-0.2045
primitive,1485,0.9950000000000001,48.465999999999994,0.47100000000000003,0.521,0.0029999999999999983,50.55,85.55,0.0,0.6363636363636362,0.537205812045164,0.3636363636363636,33.75,0.6591662276829776,0.0,0.0,0.166,63.2215,-0.1625
primitive,1486,0.976,48.483000000000004,0.45799999999999996,0.515,0.0029999999999999983,50.55,85.55,0.0,0.3636363636363636,0.5419330847724367,0.6363636363636364,31.25,0.6591110087714186,0.0,0.0,0.1445,63.222,-0.2055
primitive,1487,0.96,48.49700000000001,0.449,0.508,0.0029999999999999983,50.55,85.55,0.0,0.8461538461538461,0.5339755250907391,0.1538461538461538,33.75,0.6589569222964807,0.0,0.0,0.1545,63.225,-0.1855
primitive,1488,0.94,48.515,0.431,0.506,0.0029999999999999983,50.55,85.54999999999998,0.0,0.0,0.5446421917574058,1.0,31.25,0.6585787972295233,0.0,0.0,0.1465,63.225,-0.2015
primitive,1489,0.916,48.537,0.41600000000000004,0.498,0.001999999999999998,50.55,85.55,0.0,0.5,0.5466421917574058,0.5,33.55,0.659070359816568,0.0,0.0,0.149,63.226,-0.1965
primitive,1490,0.8859999999999999,48.566,0.4,0.484,0.001999999999999998,50.55,85.55,0.0,0.5,0.5466421917574058,0.5,31.7,0.6586792699492396,0.0,0.0,0.1665,63.227,-0.1615
primitive,1491,0.86,48.591,0.391,0.467,0.001999999999999998,50.55,85.55,0.0,0.0,0.5553088584240724,1.0,33.3,0.6590767125246397,0.0,0.0,0.1725,63.227,-0.1495
primitive,1492,0.836,48.614,0.382,0.45299999999999996,0.0009999999999999979,50.55,85.55,0.0,0.6666666666666667,0.5519755250907391,0.3333333333333333,31.1,0.6585237613751265,0.0,0.0,0.1455,63.2285,-0.2035
primitive,1493,0.8059999999999999,48.644000000000005,0.365,0.44,0.0009999999999999979,50.55,85.54999999999998,0.0,0.4,0.5571183822335963,0.6,32.95,0.658705763397371,0.0,0.0,0.1675,63.229,-0.1595
primitive,1494,0.7859999999999999,48.663999999999994,0.35700000000000004,0.428,0.0009999999999999979,50.55,85.55,0.0,0.6,0.5539183822335962,0.4,31.85,0.6585237613751264,0.0,0.0,0.1615,63.23,-0.1715
primitive,1495,0.765,48.685,0.352,0.413,0.0,50.55,85.55,0.0,1.0,0.5439183822335962,0.0,33.4,0.658442871587462,0.0,0.0,0.1625,63.231,-0.1695
primitive,1496,0.7340000000000001,48.716,0.33799999999999997,0.396,0.0,50.55,85.55,0.0,0.0,0.5557933822335963,1.0,31.05,0.6582002022244693,0.0,0.0,0.155,63.231,-0.1845
primitive,1497,0.705,48.745,0.32699999999999996,0.37799999999999995,0.0,50.55,85.55,0.0,0.0,0.5664600489002629,1.0,33.45,0.6583619817997978,0.0,0.0,0.166,63.231,-0.1625
primitive,1498,0.677,48.773,0.316,0.361,0.0,50.55,85.54999999999998,0.0,0.0,0.5771743346145486,1.0,30.0,0.6575935288169868,0.0,0.0,0.158,63.231,-0.1785
primitive,1499,0.6559999999999999,48.794,0.307,0.349,0.0,50.55,85.55,0.0,0.0,0.5866981441383582,1.0,34.35,0.6580788675429727,0.0,0.0,0.162,63.231,-0.1705
primitive,1500,0.631,48.819,0.295,0.336,0.0,50.55,85.55,0.0,0.0,0.5970981441383582,1.0,31.1,0.6577755308392317,0.0,0.0,0.1495,63.231,-0.1955
primitive,1501,0.609,48.841,0.284,0.325,0.0,50.55,85.55,0.0,0.0,0.6080072350474491,1.0,34.3,0.6582810920121335,0.0,0.0,0.155,63.231,-0.1845
primitive,1502,0.5880000000000001,48.861999999999995,0.275,0.313,0.0,50.55,85.55,0.0,0.0,0.6165786636188776,1.0,31.4,0.6580384226491405,0.0,0.0,0.1585,63.231,-0.1775
primitive,1503,0.569,48.881,0.26599999999999996,0.303,0.0,50.55,85.54999999999998,0.0,0.0,0.6239470846715092,1.0,33.45,0.6585642062689587,0.0,0.0,0.1415,63.231,-0.2115
primitive,1504,0.547,48.903,0.254,0.293,0.0,50.55,85.55,0.0,0.0,0.636674357398782,1.0,31.15,0.6578361981799797,0.0,0.0,0.1505,63.231,-0.1935
primitive,1505,0.53,48.92,0.245,0.285,0.0,50.55,85.55,0.0,0.0,0.6390272985752525,1.0,32.8,0.6576137512639029,0.0,0.0,0.16,63.231,-0.1745
primitive,1506,0.506,48.943999999999996,0.22899999999999998,0.27699999999999997,0.0,50.55,85.55,0.0,0.0,0.6556939652419191,1.0,31.65,0.6576339737108189,0.0,0.0,0.1645,63.231,-0.1655
primitive,1507,0.489,48.96099999999999,0.22,0.26899999999999996,0.0,50.55,85.55,0.0,0.0,0.6580469064183899,1.0,33.45,0.6577148634984833,0.0,0.0,0.154,63.231,-0.1865
primitive,1508,0.47100000000000003,48.979000000000006,0.212,0.259,0.0,50.55,85.54999999999998,0.0,0.0,0.669158017529501,1.0,32.15,0.6579170879676441,0.0,0.0,0.1555,63.231,-0.1835
primitive,1509,0.456,48.994,0.207,0.249,0.0,50.55,85.55,0.0,0.0,0.6731580175295008,1.0,33.15,0.6578159757330637,0.0,0.0,0.1725,63.231,-0.1495
primitive,1510,0.434,49.016000000000005,0.19399999999999998,0.24,0.0,50.55,85.55,0.0,0.0,0.6877034720749555,1.0,31.4,0.6578564206268959,0.0,0.0,0.1615,63.231,-0.1715
primitive,1511,0.42,49.03,0.19,0.23,0.0,50.55,85.55,0.0,0.0,0.6891320435035269,1.0,33.5,0.6576744186046513,0.0,0.0,0.156,63.231,-0.1825
primitive,1512,0.396,49.054,0.174,0.222,0.0,50.55,85.55,0.0,0.0,0.7049653768368603,1.0,31.95,0.6582002022244693,0.0,0.0,0.163,63.231,-0.1685
primitive,1513,0.38,49.07,0.16599999999999998,0.214,0.0,50.55,85.54999999999998,0.0,0.0,0.7062153768368603,1.0,32.65,0.6576137512639029,0.0,0.0,0.1525,63.231,-0.1895
primitive,1514,0.35700000000000004,49.093,0.152,0.205,0.0,50.55,85.55,0.0,0.0,0.7218675507499037,1.0,32.0,0.6576339737108189,0.0,0.0,0.1555,63.231,-0.1835
primitive,1515,0.344,49.106,0.148,0.196,0.0,50.55,85.55,0.0,0.0,0.7249444738268267,1.0,34.0,0.6578159757330637,0.0,0.0,0.1555,63.231,-0.1835
primitive,1516,0.331,49.119,0.143,0.188,0.0,50.55,85.55,0.0,0.0,0.7387906276729805,1.0,31.65,0.6579170879676439,0.0,0.0,0.149,63.231,-0.1965
primitive,1517,0.32,49.13000000000001,0.13999999999999999,0.18,0.0,50.55,85.55,0.0,0.0,0.7424269913093443,1.0,34.05,0.6577957532861476,0.0,0.0,0.1525,63.231,-0.1895
primitive,1518,0.305,49.145,0.132,0.17300000000000001,0.0,50.55,85.54999999999998,0.0,0.0,0.7544269913093441,1.0,31.25,0.6578564206268959,0.0,0.0,0.166,63.231,-0.1625
primitive,1519,0.29100000000000004,49.159,0.128,0.163,0.0,50.55,85.55,0.0,0.0,0.7615698484522013,1.0,32.9,0.6575328614762387,0.0,0.0,0.163,63.231,-0.1685
primitive,1520,0.277,49.173,0.12399999999999999,0.153,0.0,50.55,85.55,0.0,0.0,0.7729984198807728,1.0,32.15,0.6577957532861477,0.0,0.0,0.145,63.231,-0.2045
primitive,1521,0.265,49.185,0.121,0.14400000000000002,0.0,50.55,85.55,0.0,0.0,0.7796650865474396,1.0,33.25,0.6578968655207279,0.0,0.0,0.1595,63.231,-0.1755
primitive,1522,0.251,49.199000000000005,0.11599999999999999,0.135,0.0,50.55,85.55,0.0,0.0,0.791093657976011,1.0,31.7,0.6577148634984833,0.0,0.0,0.1515,63.231,-0.1915
primitive,1523,0.234,49.216,0.10799999999999998,0.126,0.0,50.55,85.54999999999998,0.0,0.0,0.8028583638583637,1.0,32.75,0.6576137512639029,0.0,0.0,0.152,63.231,-0.1905
primitive,1524,0.221,49.229,0.103,0.118,0.0,50.55,85.55,0.0,0.0,0.8074737484737485,1.0,31.2,0.6571486349848332,0.0,0.0,0.1565,63.231,-0.1815
primitive,1525,0.203,49.24700000000001,0.09299999999999999,0.11,0.0,50.55,85.55,0.0,0.0,0.8196959706959706,1.0,32.95,0.6567644084934277,0.0,0.0,0.156,63.231,-0.1825
primitive,1526,0.18700000000000003,49.263000000000005,0.086,0.10099999999999999,0.0,50.55,85.55,0.0,0.0,0.8259459706959705,1.0,31.25,0.6564610717896866,0.0,0.0,0.1425,63.231,-0.2095
primitive,1527,0.166,49.284000000000006,0.073,0.09299999999999999,0.0,50.55,85.55,0.0,0.0,0.838326923076923,1.0,34.4,0.657108190091001,0.0,0.0,0.164,63.231,-0.1665
primitive,1528,0.148,49.302,0.066,0.08199999999999999,0.0,50.55,85.55,0.0,0.0,0.8416602564102564,1.0,31.25,0.6565621840242669,0.0,0.0,0.1645,63.231,-0.1655
primitive,1529,0.132,49.318000000000005,0.05799999999999999,0.07400000000000001,0.0,50.55,85.55,0.0,0.0,0.8579102564102564,1.0,34.4,0.6572295247724975,0.0,0.0,0.1665,63.231,-0.1615
primitive,1530,0.122,49.328,0.055,0.06699999999999999,0.0,50.55,85.55,0.0,0.0,0.8579102564102564,1.0,30.7,0.6568452982810921,0.0,0.0,0.161,63.231,-0.1725
primitive,1531,0.11199999999999999,49.338,0.04799999999999999,0.064,0.0,50.55,85.55,0.0,0.0,0.8699102564102563,1.0,33.9,0.6566228513650152,0.0,0.0,0.163,63.231,-0.1685
primitive,1532,0.10399999999999998,49.346000000000004,0.045,0.059000000000000004,0.0,50.55,85.55,0.0,0.0,0.8724102564102563,1.0,31.3,0.6564004044489384,0.0,0.0,0.161,63.231,-0.1725
primitive,1533,0.092,49.358000000000004,0.03899999999999999,0.053000000000000005,0.0,50.55,85.55,0.0,0.0,0.8857435897435897,1.0,33.55,0.6566430738119312,0.0,0.0,0.1605,63.231,-0.1735
primitive,1534,0.08199999999999999,49.368,0.034999999999999996,0.04699999999999999,0.0,50.55,85.55,0.0,0.0,0.8897435897435898,1.0,31.1,0.6562184024266936,0.0,0.0,0.1535,63.231,-0.1875
primitive,1535,0.07100000000000001,49.379000000000005,0.029999999999999995,0.040999999999999995,0.0,50.55,85.55,0.0,0.0,0.9024708624708626,1.0,33.65,0.6561779575328615,0.0,0.0,0.155,63.231,-0.1845
primitive,1536,0.06,49.39,0.026999999999999993,0.033,0.0,50.55,85.55,0.0,0.0,0.9097435897435898,1.0,31.8,0.6564004044489383,0.0,0.0,0.1625,63.231,-0.1695
primitive,1537,0.047,49.403,0.019999999999999997,0.027000000000000003,0.0,50.55,85.55,0.0,0.0,0.9266666666666665,1.0,34.1,0.6565419615773509,0.0,0.0,0.1645,63.231,-0.1655
primitive,1538,0.037000000000000005,49.413000000000004,0.017999999999999995,0.019,0.0,50.55,85.55,0.0,0.0,0.9266666666666665,1.0,32.55,0.6570677451971689,0.0,0.0,0.1595,63.231,-0.1755
primitive,1539,0.030999999999999996,49.419,0.015999999999999997,0.015,0.0,50.55,85.55,0.0,0.0,0.9366666666666665,1.0,32.7,0.6567239635995955,0.0,0.0,0.1575,63.231,-0.1795
primitive,1540,0.025,49.425,0.013999999999999995,0.011000000000000001,0.0,50.55,85.55,0.0,0.0,0.9466666666666665,1.0,31.5,0.6566430738119312,0.0,0.0,0.162,63.231,-0.1705
primitive,1541,0.020999999999999998,49.428999999999995,0.012999999999999996,0.008,0.0,50.55,85.55,0.0,0.0,0.9466666666666665,1.0,32.45,0.656299292214358,0.0,0.0,0.156,63.231,-0.1825
primitive,1542,0.015,49.43500000000001,0.009999999999999995,0.005,0.0,50.55,85.55,0.0,0.0,0.96,1.0,32.0,0.6566632962588472,0.0,0.0,0.1455,63.231,-0.2035
primitive,1543,0.01,49.44,0.007999999999999997,0.002,0.0,50.55,85.55,0.0,0.0,0.9680000000000001,1.0,33.0,0.6566835187057635,0.0,0.0,0.164,63.231,-0.1665
primitive,1544,0.005,49.44500000000001,0.004999999999999996,0.0,0.0,50.55,85.55,0.0,0.0,0.98,1.0,31.35,0.6564812942366026,0.0,0.0,0.163,63.231,-0.1685
primitive,1545,0.002,49.448,0.0019999999999999957,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6567846309403439,0.0,0.0,0.1735,63.231,-0.1475
primitive,1546,0.001,49.449,0.0009999999999999957,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.65,0.6566228513650151,0.0,0.0,0.1605,63.231,-0.1735
primitive,1547,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,34.25,0.6569464105156723,0.0,0.0,0.1615,63.231,-0.1715
primitive,1548,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6576541961577351,0.0,0.0,0.154,63.231,-0.1865
primitive,1549,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6573710819009101,0.0,0.0,0.1565,63.231,-0.1815
primitive,1550,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.657391304347826,0.0,0.0,0.1475,63.231,-0.1995
primitive,1551,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6568857431749242,0.0,0.0,0.1595,63.231,-0.1755
primitive,1552,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.25,0.6572295247724975,0.0,0.0,0.1585,63.231,-0.1775
primitive,1553,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6570070778564205,0.0,0.0,0.139,63.231,-0.2165
primitive,1554,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6572295247724975,0.0,0.0,0.1525,63.231,-0.1895
primitive,1555,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.65737108190091,0.0,0.0,0.159,63.231,-0.1765
primitive,1556,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6573710819009101,0.0,0.0,0.1575,63.231,-0.1795
primitive,1557,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.15,0.6572497472194135,0.0,0.0,0.1475,63.231,-0.1995
primitive,1558,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6570273003033367,0.0,0.0,0.159,63.231,-0.1765
primitive,1559,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6571081900910011,0.0,0.0,0.151,63.231,-0.1925
primitive,1560,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6574924165824065,0.0,0.0,0.1635,63.231,-0.1675
primitive,1561,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6569868554095045,0.0,0.0,0.1535,63.231,-0.1875
primitive,1562,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.9,0.65737108190091,0.0,0.0,0.1615,63.231,-0.1715
primitive,1563,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6570070778564205,0.0,0.0,0.1565,63.231,-0.1815
primitive,1564,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6570677451971689,0.0,0.0,0.1415,63.231,-0.2115
primitive,1565,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6568048533872597,0.0,0.0,0.16,63.231,-0.1745
primitive,1566,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6571486349848332,0.0,0.0,0.1565,63.231,-0.1815
primitive,1567,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.75,0.6566228513650152,0.0,0.0,0.162,63.231,-0.1705
primitive,1568,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.1,0.6569666329625885,0.0,0.0,0.174,63.231,-0.1465
primitive,1569,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6570677451971689,0.0,0.0,0.159,63.231,-0.1765
primitive,1570,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6569868554095045,0.0,0.0,0.154,63.231,-0.1865
primitive,1571,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6573508594539939,0.0,0.0,0.154,63.231,-0.1865
primitive,1572,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.85,0.6574115267947421,0.0,0.0,0.1575,63.231,-0.1795
primitive,1573,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6576946410515673,0.0,0.0,0.1545,63.231,-0.1855
primitive,1574,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6577957532861476,0.0,0.0,0.1555,63.231,-0.1835
primitive,1575,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6581193124368049,0.0,0.0,0.174,63.231,-0.1465
primitive,1576,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.45,0.6577957532861476,0.0,0.0,0.1635,63.231,-0.1675
primitive,1577,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.9,0.6575935288169868,0.0,0.0,0.1565,63.231,-0.1815
primitive,1578,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6575530839231547,0.0,0.0,0.1505,63.231,-0.1935
primitive,1579,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6572699696663296,0.0,0.0,0.144,63.231,-0.2065
primitive,1580,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.55,0.6572093023255813,0.0,0.0,0.1535,63.231,-0.1875
primitive,1581,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.5,0.6574519716885743,0.0,0.0,0.1705,63.231,-0.1535
primitive,1582,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.05,0.6573508594539939,0.0,0.0,0.1675,63.231,-0.1595
primitive,1583,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6570273003033367,0.0,0.0,0.1505,63.231,-0.1935
primitive,1584,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6575935288169868,0.0,0.0,0.1675,63.231,-0.1595
primitive,1585,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6574317492416583,0.0,0.0,0.167,63.231,-0.1605
primitive,1586,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6573913043478261,0.0,0.0,0.1555,63.231,-0.1835
primitive,1587,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.05,0.6569666329625885,0.0,0.0,0.148,63.231,-0.1985
primitive,1588,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6565015166835186,0.0,0.0,0.151,63.231,-0.1925
primitive,1589,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.0,0.6570273003033367,0.0,0.0,0.1575,63.231,-0.1795
primitive,1590,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6568857431749241,0.0,0.0,0.151,63.231,-0.1925
primitive,1591,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6571688574317491,0.0,0.0,0.153,63.231,-0.1885
primitive,1592,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6572901921132457,0.0,0.0,0.1475,63.231,-0.1995
primitive,1593,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6574721941354903,0.0,0.0,0.1605,63.231,-0.1735
primitive,1594,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.8,0.6572497472194135,0.0,0.0,0.166,63.231,-0.1625
primitive,1595,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6570475227502527,0.0,0.0,0.165,63.231,-0.1645
primitive,1596,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6575126390293226,0.0,0.0,0.1595,63.231,-0.1755
primitive,1597,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6572901921132457,0.0,0.0,0.1515,63.231,-0.1915
primitive,1598,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6573104145601617,0.0,0.0,0.167,63.231,-0.1605
primitive,1599,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6573306370070777,0.0,0.0,0.1605,63.231,-0.1735
primitive,1600,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.3,0.6573913043478261,0.0,0.0,0.1605,63.231,-0.1735
primitive,1601,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6574924165824063,0.0,0.0,0.1535,63.231,-0.1875
primitive,1602,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6573913043478261,0.0,0.0,0.156,63.231,-0.1825
primitive,1603,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6574721941354903,0.0,0.0,0.1505,63.231,-0.1935
primitive,1604,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.1,0.6576339737108189,0.0,0.0,0.161,63.231,-0.1725
primitive,1605,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6575935288169868,0.0,0.0,0.1575,63.231,-0.1795
primitive,1606,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6578361981799797,0.0,0.0,0.158,63.231,-0.1785
primitive,1607,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6575733063700707,0.0,0.0,0.1655,63.231,-0.1635
primitive,1608,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6576744186046511,0.0,0.0,0.1755,63.231,-0.1435
primitive,1609,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6576541961577349,0.0,0.0,0.165,63.231,-0.1645
primitive,1610,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6572699696663296,0.0,0.0,0.1615,63.231,-0.1715
primitive,1611,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.65,0.6578361981799797,0.0,0.0,0.144,63.231,-0.2065
primitive,1612,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6572497472194135,0.0,0.0,0.159,63.231,-0.1765
primitive,1613,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.85,0.6576946410515673,0.0,0.0,0.15,63.231,-0.1945
primitive,1614,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6576339737108189,0.0,0.0,0.165,63.231,-0.1645
primitive,1615,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6575530839231547,0.0,0.0,0.1625,63.231,-0.1695
primitive,1616,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.15,0.6574115267947421,0.0,0.0,0.1695,63.231,-0.1555
primitive,1617,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6577755308392313,0.0,0.0,0.167,63.231,-0.1605
primitive,1618,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6578159757330636,0.0,0.0,0.152,63.231,-0.1905
primitive,1619,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6574519716885743,0.0,0.0,0.1575,63.231,-0.1795
primitive,1620,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6573508594539939,0.0,0.0,0.161,63.231,-0.1725
primitive,1621,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.1,0.6569261880687562,0.0,0.0,0.152,63.231,-0.1905
primitive,1622,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.6572497472194135,0.0,0.0,0.15,63.231,-0.1945
primitive,1623,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6568857431749241,0.0,0.0,0.164,63.231,-0.1665
primitive,1624,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6575530839231547,0.0,0.0,0.161,63.231,-0.1725
primitive,1625,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6567441860465115,0.0,0.0,0.1585,63.231,-0.1775
primitive,1626,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.25,0.6578766430738119,0.0,0.0,0.1575,63.231,-0.1795
primitive,1627,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6573508594539939,0.0,0.0,0.1465,63.231,-0.2015
primitive,1628,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6577148634984832,0.0,0.0,0.154,63.231,-0.1865
primitive,1629,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6571486349848331,0.0,0.0,0.1625,63.231,-0.1695
primitive,1630,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6580384226491405,0.0,0.0,0.163,63.231,-0.1685
primitive,1631,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.2,0.657108190091001,0.0,0.0,0.156,63.231,-0.1825
primitive,1632,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6576744186046511,0.0,0.0,0.1535,63.231,-0.1875
primitive,1633,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6578361981799797,0.0,0.0,0.144,63.231,-0.2065
primitive,1634,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6575733063700707,0.0,0.0,0.1575,63.231,-0.1795
primitive,1635,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6574519716885742,0.0,0.0,0.1465,63.231,-0.2015
primitive,1636,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.45,0.6577553083923153,0.0,0.0,0.1655,63.231,-0.1635
primitive,1637,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6575328614762386,0.0,0.0,0.152,63.231,-0.1905
primitive,1638,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6576339737108189,0.0,0.0,0.166,63.231,-0.1625
primitive,1639,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6575935288169868,0.0,0.0,0.162,63.231,-0.1705
primitive,1640,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6577957532861476,0.0,0.0,0.1455,63.231,-0.2035
primitive,1641,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.6,0.6579777553083923,0.0,0.0,0.1515,63.231,-0.1915
primitive,1642,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6578361981799797,0.0,0.0,0.161,63.231,-0.1725
primitive,1643,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6578766430738119,0.0,0.0,0.161,63.231,-0.1725
primitive,1644,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6581597573306369,0.0,0.0,0.1485,63.231,-0.1975
primitive,1645,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6580586450960566,0.0,0.0,0.166,63.231,-0.1625
primitive,1646,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.35,0.6578766430738119,0.0,0.0,0.165,63.231,-0.1645
primitive,1647,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.6579373104145602,0.0,0.0,0.1505,63.231,-0.1935
primitive,1648,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6577755308392316,0.0,0.0,0.172,63.231,-0.1505
primitive,1649,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.25,0.6579979777553083,0.0,0.0,0.155,63.231,-0.1845
primitive,1650,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.7,0.6577553083923156,0.0,0.0,0.159,63.231,-0.1765
primitive,1651,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,34.05,0.6580586450960566,0.0,0.0,0.154,63.231,-0.1865
primitive,1652,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6578159757330636,0.0,0.0,0.153,63.231,-0.1885
primitive,1653,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6579979777553083,0.0,0.0,0.162,63.231,-0.1705
primitive,1654,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6576137512639029,0.0,0.0,0.1475,63.231,-0.1995
primitive,1655,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6579777553083922,0.0,0.0,0.1605,63.231,-0.1735
primitive,1656,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6577148634984833,0.0,0.0,0.1505,63.231,-0.1935
primitive,1657,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6577957532861476,0.0,0.0,0.1575,63.231,-0.1795
primitive,1658,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6577553083923156,0.0,0.0,0.152,63.231,-0.1905
primitive,1659,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6576946410515673,0.0,0.0,0.155,63.231,-0.1845
primitive,1660,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6577350859453993,0.0,0.0,0.156,63.231,-0.1825
primitive,1661,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.2,0.6575530839231547,0.0,0.0,0.1595,63.231,-0.1755
primitive,1662,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6579575328614762,0.0,0.0,0.1555,63.231,-0.1835
primitive,1663,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6578159757330636,0.0,0.0,0.1625,63.231,-0.1695
primitive,1664,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6581193124368048,0.0,0.0,0.1465,63.231,-0.2015
primitive,1665,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6577553083923156,0.0,0.0,0.171,63.231,-0.1525
primitive,1666,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6581193124368048,0.0,0.0,0.162,63.231,-0.1705
primitive,1667,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.4,0.6576137512639029,0.0,0.0,0.155,63.231,-0.1845
primitive,1668,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6575935288169868,0.0,0.0,0.169,63.231,-0.1565
primitive,1669,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6575935288169867,0.0,0.0,0.1565,63.231,-0.1815
primitive,1670,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6580990899898888,0.0,0.0,0.1625,63.231,-0.1695
primitive,1671,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6575328614762387,0.0,0.0,0.166,63.231,-0.1625
primitive,1672,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6570677451971689,0.0,0.0,0.1655,63.231,-0.1635
primitive,1673,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6572901921132457,0.0,0.0,0.171,63.231,-0.1525
primitive,1674,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6570273003033366,0.0,0.0,0.1495,63.231,-0.1955
primitive,1675,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.4,0.6576946410515672,0.0,0.0,0.1605,63.231,-0.1735
primitive,1676,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6573104145601617,0.0,0.0,0.149,63.231,-0.1965
primitive,1677,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6573508594539939,0.0,0.0,0.1445,63.231,-0.2055
primitive,1678,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6574317492416583,0.0,0.0,0.143,63.231,-0.2085
primitive,1679,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6575328614762386,0.0,0.0,0.1475,63.231,-0.1995
primitive,1680,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.05,0.6572497472194135,0.0,0.0,0.1455,63.231,-0.2035
primitive,1681,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6578968655207279,0.0,0.0,0.151,63.231,-0.1925
primitive,1682,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6573508594539937,0.0,0.0,0.1495,63.231,-0.1955
primitive,1683,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6575530839231546,0.0,0.0,0.163,63.231,-0.1685
primitive,1684,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6575733063700707,0.0,0.0,0.154,63.231,-0.1865
primitive,1685,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.5,0.6573913043478261,0.0,0.0,0.1655,63.231,-0.1635
primitive,1686,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6570070778564207,0.0,0.0,0.151,63.231,-0.1925
primitive,1687,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6576744186046511,0.0,0.0,0.169,63.231,-0.1565
primitive,1688,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6575935288169867,0.0,0.0,0.161,63.231,-0.1725
primitive,1689,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6573306370070777,0.0,0.0,0.1635,63.231,-0.1675
primitive,1690,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.3,0.6571890798786653,0.0,0.0,0.1565,63.231,-0.1815
primitive,1691,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6572093023255813,0.0,0.0,0.1585,63.231,-0.1775
primitive,1692,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6572497472194135,0.0,0.0,0.156,63.231,-0.1825
primitive,1693,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.65737108190091,0.0,0.0,0.1605,63.231,-0.1735
primitive,1694,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6573508594539939,0.0,0.0,0.162,63.231,-0.1705
primitive,1695,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.2,0.6572699696663297,0.0,0.0,0.159,63.231,-0.1765
primitive,1696,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6576744186046511,0.0,0.0,0.1555,63.231,-0.1835
primitive,1697,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6575126390293226,0.0,0.0,0.1425,63.231,-0.2095
primitive,1698,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6575935288169867,0.0,0.0,0.144,63.231,-0.2065
primitive,1699,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6574115267947421,0.0,0.0,0.153,63.231,-0.1885
primitive,1700,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.05,0.6575530839231546,0.0,0.0,0.145,63.231,-0.2045
primitive,1701,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6573104145601618,0.0,0.0,0.1565,63.231,-0.1815
primitive,1702,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6575126390293226,0.0,0.0,0.1585,63.231,-0.1775
primitive,1703,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6574317492416583,0.0,0.0,0.1425,63.231,-0.2095
primitive,1704,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6579777553083923,0.0,0.0,0.158,63.231,-0.1785
primitive,1705,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.75,0.6578968655207279,0.0,0.0,0.1515,63.231,-0.1915
primitive,1706,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6577957532861476,0.0,0.0,0.1565,63.231,-0.1815
primitive,1707,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6581799797775532,0.0,0.0,0.138,63.231,-0.2185
primitive,1708,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.658200202224469,0.0,0.0,0.149,63.231,-0.1965
primitive,1709,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6585237613751264,0.0,0.0,0.1545,63.231,-0.1855
primitive,1710,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.1,0.6583619817997978,0.0,0.0,0.1555,63.231,-0.1835
primitive,1711,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6583822042467138,0.0,0.0,0.162,63.231,-0.1705
primitive,1712,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6585035389282103,0.0,0.0,0.1665,63.231,-0.1615
primitive,1713,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.4,0.6584630940343782,0.0,0.0,0.1485,63.231,-0.1975
primitive,1714,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6584024266936299,0.0,0.0,0.1515,63.231,-0.1915
primitive,1715,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.75,0.6590091001011121,0.0,0.0,0.164,63.231,-0.1665
primitive,1716,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6584024266936299,0.0,0.0,0.151,63.231,-0.1925
primitive,1717,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6587664307381194,0.0,0.0,0.1505,63.231,-0.1935
primitive,1718,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6583822042467138,0.0,0.0,0.1525,63.231,-0.1895
primitive,1719,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6588068756319514,0.0,0.0,0.153,63.231,-0.1885
primitive,1720,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6584024266936298,0.0,0.0,0.1485,63.231,-0.1975
primitive,1721,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6589079878665318,0.0,0.0,0.1685,63.231,-0.1575
primitive,1722,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.659211324570273,0.0,0.0,0.153,63.231,-0.1885
primitive,1723,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6591304347826086,0.0,0.0,0.1565,63.231,-0.1815
primitive,1724,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.0,0.6593528816986856,0.0,0.0,0.1535,63.231,-0.1875
primitive,1725,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6590697674418605,0.0,0.0,0.159,63.231,-0.1765
primitive,1726,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6590899898887765,0.0,0.0,0.15,63.231,-0.1945
primitive,1727,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6590091001011121,0.0,0.0,0.1735,63.231,-0.1475
primitive,1728,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6590899898887764,0.0,0.0,0.1555,63.231,-0.1835
primitive,1729,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6590899898887765,0.0,0.0,0.1675,63.231,-0.1595
primitive,1730,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6591506572295248,0.0,0.0,0.1515,63.231,-0.1915
primitive,1731,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6587259858442871,0.0,0.0,0.145,63.231,-0.2045
primitive,1732,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6592719919110214,0.0,0.0,0.164,63.231,-0.1665
primitive,1733,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6591102123356926,0.0,0.0,0.1595,63.231,-0.1755
primitive,1734,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6591304347826086,0.0,0.0,0.147,63.231,-0.2005
primitive,1735,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6592922143579372,0.0,0.0,0.1565,63.231,-0.1815
primitive,1736,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.659757330637007,0.0,0.0,0.1625,63.231,-0.1695
primitive,1737,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.658948432760364,0.0,0.0,0.1715,63.231,-0.1515
primitive,1738,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6590899898887765,0.0,0.0,0.151,63.231,-0.1925
primitive,1739,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.45,0.6591708796764408,0.0,0.0,0.16,63.231,-0.1745
primitive,1740,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6593326592517694,0.0,0.0,0.1555,63.231,-0.1835
primitive,1741,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6590293225480282,0.0,0.0,0.144,63.231,-0.2065
primitive,1742,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6592922143579372,0.0,0.0,0.1625,63.231,-0.1695
primitive,1743,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.658928210313448,0.0,0.0,0.181,63.231,-0.1325
primitive,1744,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.1,0.659191102123357,0.0,0.0,0.163,63.231,-0.1685
primitive,1745,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6593326592517694,0.0,0.0,0.1765,63.231,-0.1415
primitive,1746,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.65896865520728,0.0,0.0,0.1645,63.231,-0.1655
primitive,1747,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6587664307381192,0.0,0.0,0.159,63.231,-0.1765
primitive,1748,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.65,0.6583822042467139,0.0,0.0,0.171,63.231,-0.1525
primitive,1749,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,34.4,0.6586248736097068,0.0,0.0,0.171,63.231,-0.1525
primitive,1750,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.25,0.6583013144590495,0.0,0.0,0.1675,63.231,-0.1595
primitive,1751,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.658463094034378,0.0,0.0,0.148,63.231,-0.1985
primitive,1752,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.9,0.6580586450960566,0.0,0.0,0.156,63.231,-0.1825
primitive,1753,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6581597573306369,0.0,0.0,0.145,63.231,-0.2045
primitive,1754,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.35,0.6576946410515672,0.0,0.0,0.1625,63.231,-0.1695
primitive,1755,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6576946410515673,0.0,0.0,0.169,63.231,-0.1565
primitive,1756,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.0,0.6575530839231547,0.0,0.0,0.1635,63.231,-0.1675
primitive,1757,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.0,0.6572901921132457,0.0,0.0,0.158,63.231,-0.1785
primitive,1758,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6574519716885743,0.0,0.0,0.1645,63.231,-0.1655
primitive,1759,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.0,0.6570677451971687,0.0,0.0,0.149,63.231,-0.1965
primitive,1760,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6575530839231547,0.0,0.0,0.1615,63.231,-0.1715
primitive,1761,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6575733063700707,0.0,0.0,0.154,63.231,-0.1865
primitive,1762,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6573306370070778,0.0,0.0,0.163,63.231,-0.1685
primitive,1763,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6574519716885743,0.0,0.0,0.146,63.231,-0.2025
primitive,1764,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.45,0.6573913043478261,0.0,0.0,0.1645,63.231,-0.1655
primitive,1765,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6572497472194135,0.0,0.0,0.154,63.231,-0.1865
primitive,1766,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6577957532861476,0.0,0.0,0.1585,63.231,-0.1775
primitive,1767,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6575935288169867,0.0,0.0,0.1615,63.231,-0.1715
primitive,1768,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6581395348837209,0.0,0.0,0.1505,63.231,-0.1935
primitive,1769,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.7,0.6578968655207279,0.0,0.0,0.154,63.231,-0.1865
primitive,1770,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6578766430738119,0.0,0.0,0.145,63.231,-0.2045
primitive,1771,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6577957532861476,0.0,0.0,0.151,63.231,-0.1925
primitive,1772,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6575733063700707,0.0,0.0,0.164,63.231,-0.1665
primitive,1773,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6579373104145602,0.0,0.0,0.159,63.231,-0.1765
primitive,1774,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.35,0.6572699696663296,0.0,0.0,0.158,63.231,-0.1785
primitive,1775,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6573508594539939,0.0,0.0,0.147,63.231,-0.2005
primitive,1776,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6572093023255813,0.0,0.0,0.161,63.231,-0.1725
primitive,1777,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.6572699696663296,0.0,0.0,0.162,63.231,-0.1705
primitive,1778,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6571486349848332,0.0,0.0,0.163,63.231,-0.1685
primitive,1779,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.35,0.6574721941354903,0.0,0.0,0.167,63.231,-0.1605
primitive,1780,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6572093023255813,0.0,0.0,0.15,63.231,-0.1945
primitive,1781,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6574924165824063,0.0,0.0,0.155,63.231,-0.1845
primitive,1782,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6570677451971687,0.0,0.0,0.1705,63.231,-0.1535
primitive,1783,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6568655207280081,0.0,0.0,0.161,63.231,-0.1725
primitive,1784,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6567037411526795,0.0,0.0,0.1515,63.231,-0.1915
primitive,1785,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6569059656218402,0.0,0.0,0.1665,63.231,-0.1615
primitive,1786,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6563801820020221,0.0,0.0,0.156,63.231,-0.1825
primitive,1787,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6570273003033367,0.0,0.0,0.1625,63.231,-0.1695
primitive,1788,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6567441860465116,0.0,0.0,0.1615,63.231,-0.1715
primitive,1789,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6569261880687562,0.0,0.0,0.1635,63.231,-0.1675
primitive,1790,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6570475227502528,0.0,0.0,0.1575,63.231,-0.1795
primitive,1791,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6573508594539939,0.0,0.0,0.1625,63.231,-0.1695
primitive,1792,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6572093023255813,0.0,0.0,0.1605,63.231,-0.1735
primitive,1793,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6575935288169867,0.0,0.0,0.152,63.231,-0.1905
primitive,1794,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6576744186046511,0.0,0.0,0.1585,63.231,-0.1775
primitive,1795,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6577148634984833,0.0,0.0,0.1505,63.231,-0.1935
primitive,1796,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.0,0.6575328614762386,0.0,0.0,0.163,63.231,-0.1685
primitive,1797,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6579170879676441,0.0,0.0,0.1515,63.231,-0.1915
primitive,1798,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6582608695652173,0.0,0.0,0.149,63.231,-0.1965
primitive,1799,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.05,0.6581193124368048,0.0,0.0,0.165,63.231,-0.1645
primitive,1800,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6586248736097068,0.0,0.0,0.142,63.231,-0.2105
primitive,1801,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6583013144590495,0.0,0.0,0.156,63.231,-0.1825
primitive,1802,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6588675429726998,0.0,0.0,0.1505,63.231,-0.1935
primitive,1803,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.3,0.6587462082912032,0.0,0.0,0.1565,63.231,-0.1815
primitive,1804,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6588675429726998,0.0,0.0,0.1475,63.231,-0.1995
primitive,1805,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6585237613751264,0.0,0.0,0.1655,63.231,-0.1635
primitive,1806,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6590495449949443,0.0,0.0,0.166,63.231,-0.1625
primitive,1807,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.2,0.6591304347826086,0.0,0.0,0.1615,63.231,-0.1715
primitive,1808,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.85,0.6589888776541961,0.0,0.0,0.1545,63.231,-0.1855
primitive,1809,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6591708796764408,0.0,0.0,0.165,63.231,-0.1645
primitive,1810,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6589888776541961,0.0,0.0,0.162,63.231,-0.1705
primitive,1811,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6591506572295248,0.0,0.0,0.1675,63.231,-0.1595
primitive,1812,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.658948432760364,0.0,0.0,0.15,63.231,-0.1945
primitive,1813,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.7,0.6593528816986856,0.0,0.0,0.144,63.231,-0.2065
primitive,1814,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6589282103134478,0.0,0.0,0.156,63.231,-0.1825
primitive,1815,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6587259858442871,0.0,0.0,0.153,63.231,-0.1885
primitive,1816,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6582204246713852,0.0,0.0,0.1725,63.231,-0.1495
primitive,1817,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6585642062689585,0.0,0.0,0.1565,63.231,-0.1815
primitive,1818,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.85,0.6578766430738119,0.0,0.0,0.1605,63.231,-0.1735
primitive,1819,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.4,0.6585642062689585,0.0,0.0,0.1455,63.231,-0.2035
primitive,1820,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.05,0.6582204246713852,0.0,0.0,0.159,63.231,-0.1765
primitive,1821,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.6586653185035389,0.0,0.0,0.1595,63.231,-0.1755
primitive,1822,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6584428715874622,0.0,0.0,0.1645,63.231,-0.1655
primitive,1823,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.5,0.6583215369059655,0.0,0.0,0.1615,63.231,-0.1715
primitive,1824,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6583215369059657,0.0,0.0,0.1605,63.231,-0.1735
primitive,1825,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6586653185035388,0.0,0.0,0.161,63.231,-0.1725
primitive,1826,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6586450960566228,0.0,0.0,0.156,63.231,-0.1825
primitive,1827,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6590495449949444,0.0,0.0,0.1535,63.231,-0.1875
primitive,1828,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.8,0.6593124368048532,0.0,0.0,0.156,63.231,-0.1825
primitive,1829,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6589686552072801,0.0,0.0,0.1655,63.231,-0.1635
primitive,1830,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6592922143579372,0.0,0.0,0.15,63.231,-0.1945
primitive,1831,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.659211324570273,0.0,0.0,0.1525,63.231,-0.1895
primitive,1832,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6596966632962588,0.0,0.0,0.1495,63.231,-0.1955
primitive,1833,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.1,0.6598382204246714,0.0,0.0,0.159,63.231,-0.1765
primitive,1834,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6600808897876642,0.0,0.0,0.1485,63.231,-0.1975
primitive,1835,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6599595551061678,0.0,0.0,0.168,63.231,-0.1585
primitive,1836,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6602224469160768,0.0,0.0,0.165,63.231,-0.1645
primitive,1837,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.0,0.6599191102123356,0.0,0.0,0.1455,63.231,-0.2035
primitive,1838,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.8,0.6606066734074822,0.0,0.0,0.1555,63.231,-0.1835
primitive,1839,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6596764408493427,0.0,0.0,0.16,63.231,-0.1745
primitive,1840,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6598179979777552,0.0,0.0,0.1455,63.231,-0.2035
primitive,1841,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6597977755308392,0.0,0.0,0.174,63.231,-0.1465
primitive,1842,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6593124368048534,0.0,0.0,0.169,63.231,-0.1565
primitive,1843,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6593326592517694,0.0,0.0,0.156,63.231,-0.1825
primitive,1844,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.658988877654196,0.0,0.0,0.1405,63.231,-0.2135
primitive,1845,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.0,0.6591304347826086,0.0,0.0,0.1595,63.231,-0.1755
primitive,1846,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.659191102123357,0.0,0.0,0.165,63.231,-0.1645
primitive,1847,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6591506572295248,0.0,0.0,0.152,63.231,-0.1905
primitive,1848,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6591506572295246,0.0,0.0,0.155,63.231,-0.1845
primitive,1849,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.658928210313448,0.0,0.0,0.15,63.231,-0.1945
primitive,1850,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6587866531850354,0.0,0.0,0.1585,63.231,-0.1775
primitive,1851,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6591506572295248,0.0,0.0,0.1705,63.231,-0.1535
primitive,1852,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.95,0.6586046511627905,0.0,0.0,0.163,63.231,-0.1685
primitive,1853,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6583215369059655,0.0,0.0,0.1545,63.231,-0.1855
primitive,1854,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.1,0.6585035389282102,0.0,0.0,0.1565,63.231,-0.1815
primitive,1855,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6584630940343782,0.0,0.0,0.164,63.231,-0.1665
primitive,1856,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6582810920121335,0.0,0.0,0.16,63.231,-0.1745
primitive,1857,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6584226491405459,0.0,0.0,0.1595,63.231,-0.1755
primitive,1858,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6582204246713852,0.0,0.0,0.159,63.231,-0.1765
primitive,1859,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6581597573306371,0.0,0.0,0.148,63.231,-0.1985
primitive,1860,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6583013144590494,0.0,0.0,0.159,63.231,-0.1765
primitive,1861,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6581597573306369,0.0,0.0,0.1525,63.231,-0.1895
primitive,1862,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6583619817997978,0.0,0.0,0.1645,63.231,-0.1655
primitive,1863,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6582002022244692,0.0,0.0,0.16,63.231,-0.1745
primitive,1864,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6585642062689585,0.0,0.0,0.1615,63.231,-0.1715
primitive,1865,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.85,0.6585439838220424,0.0,0.0,0.1665,63.231,-0.1615
primitive,1866,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6586450960566228,0.0,0.0,0.154,63.231,-0.1865
primitive,1867,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.8,0.6583013144590495,0.0,0.0,0.175,63.231,-0.1445
primitive,1868,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.65896865520728,0.0,0.0,0.1675,63.231,-0.1595
primitive,1869,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6582002022244692,0.0,0.0,0.163,63.231,-0.1685
primitive,1870,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6587664307381194,0.0,0.0,0.158,63.231,-0.1785
primitive,1871,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6583215369059655,0.0,0.0,0.1405,63.231,-0.2135
primitive,1872,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.0,0.6586653185035388,0.0,0.0,0.1455,63.231,-0.2035
primitive,1873,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6585035389282103,0.0,0.0,0.1455,63.231,-0.2035
primitive,1874,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6590495449949443,0.0,0.0,0.152,63.231,-0.1905
primitive,1875,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6585439838220425,0.0,0.0,0.157,63.231,-0.1805
primitive,1876,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6588068756319514,0.0,0.0,0.1525,63.231,-0.1895
primitive,1877,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.8,0.6584630940343782,0.0,0.0,0.155,63.231,-0.1845
primitive,1878,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6580586450960567,0.0,0.0,0.151,63.231,-0.1925
primitive,1879,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6581799797775529,0.0,0.0,0.1565,63.231,-0.1815
primitive,1880,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6579979777553084,0.0,0.0,0.1635,63.231,-0.1675
primitive,1881,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6579575328614763,0.0,0.0,0.168,63.231,-0.1585
primitive,1882,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.7,0.6575935288169868,0.0,0.0,0.155,63.231,-0.1845
primitive,1883,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6579170879676439,0.0,0.0,0.1525,63.231,-0.1895
primitive,1884,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6576137512639029,0.0,0.0,0.163,63.231,-0.1685
primitive,1885,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.85,0.6575126390293226,0.0,0.0,0.1545,63.231,-0.1855
primitive,1886,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6576541961577351,0.0,0.0,0.156,63.231,-0.1825
primitive,1887,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.75,0.6575530839231547,0.0,0.0,0.164,63.231,-0.1665
primitive,1888,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6570273003033366,0.0,0.0,0.1625,63.231,-0.1695
primitive,1889,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6575530839231547,0.0,0.0,0.1495,63.231,-0.1955
primitive,1890,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.65737108190091,0.0,0.0,0.152,63.231,-0.1905
primitive,1891,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.6573306370070778,0.0,0.0,0.15,63.231,-0.1945
primitive,1892,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.05,0.6572901921132457,0.0,0.0,0.1565,63.231,-0.1815
primitive,1893,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6571284125379171,0.0,0.0,0.1565,63.231,-0.1815
primitive,1894,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6569868554095046,0.0,0.0,0.152,63.231,-0.1905
primitive,1895,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6569666329625885,0.0,0.0,0.155,63.231,-0.1845
primitive,1896,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.0,0.6569059656218401,0.0,0.0,0.1615,63.231,-0.1715
primitive,1897,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.65,0.656845298281092,0.0,0.0,0.151,63.231,-0.1925
primitive,1898,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6568452982810921,0.0,0.0,0.157,63.231,-0.1805
primitive,1899,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.656845298281092,0.0,0.0,0.1575,63.231,-0.1795
primitive,1900,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6569868554095045,0.0,0.0,0.1585,63.231,-0.1775
primitive,1901,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6568655207280081,0.0,0.0,0.154,63.231,-0.1865
primitive,1902,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.6,0.6571284125379171,0.0,0.0,0.1595,63.231,-0.1755
primitive,1903,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.2,0.6573710819009101,0.0,0.0,0.149,63.231,-0.1965
primitive,1904,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6571486349848331,0.0,0.0,0.158,63.231,-0.1785
primitive,1905,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.657087967644085,0.0,0.0,0.1605,63.231,-0.1735
primitive,1906,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6572093023255813,0.0,0.0,0.159,63.231,-0.1765
primitive,1907,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.55,0.6572093023255813,0.0,0.0,0.1625,63.231,-0.1695
primitive,1908,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6572093023255815,0.0,0.0,0.165,63.231,-0.1645
primitive,1909,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6572699696663296,0.0,0.0,0.1485,63.231,-0.1975
primitive,1910,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6570273003033367,0.0,0.0,0.1615,63.231,-0.1715
primitive,1911,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6571890798786653,0.0,0.0,0.15,63.231,-0.1945
primitive,1912,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6569059656218402,0.0,0.0,0.1615,63.231,-0.1715
primitive,1913,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6571688574317491,0.0,0.0,0.147,63.231,-0.2005
primitive,1914,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.05,0.6566632962588472,0.0,0.0,0.153,63.231,-0.1885
primitive,1915,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.6569261880687562,0.0,0.0,0.1535,63.231,-0.1875
primitive,1916,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6569059656218402,0.0,0.0,0.1485,63.231,-0.1975
primitive,1917,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6573104145601617,0.0,0.0,0.1555,63.231,-0.1835
primitive,1918,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6567644084934277,0.0,0.0,0.146,63.231,-0.2025
primitive,1919,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6573508594539939,0.0,0.0,0.1555,63.231,-0.1835
primitive,1920,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6569261880687562,0.0,0.0,0.1485,63.231,-0.1975
primitive,1921,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6573104145601617,0.0,0.0,0.1685,63.231,-0.1575
primitive,1922,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6569666329625885,0.0,0.0,0.16,63.231,-0.1745
primitive,1923,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6571890798786653,0.0,0.0,0.162,63.231,-0.1705
primitive,1924,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6567644084934277,0.0,0.0,0.1545,63.231,-0.1855
primitive,1925,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6569261880687562,0.0,0.0,0.1715,63.231,-0.1515
primitive,1926,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6567846309403439,0.0,0.0,0.1645,63.231,-0.1655
primitive,1927,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6569666329625885,0.0,0.0,0.149,63.231,-0.1965
primitive,1928,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6570677451971687,0.0,0.0,0.1615,63.231,-0.1715
primitive,1929,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6572901921132457,0.0,0.0,0.1535,63.231,-0.1875
primitive,1930,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6571890798786651,0.0,0.0,0.1685,63.231,-0.1575
primitive,1931,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,34.15,0.6575935288169867,0.0,0.0,0.1565,63.231,-0.1815
primitive,1932,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.25,0.6574115267947421,0.0,0.0,0.152,63.231,-0.1905
primitive,1933,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.3,0.6575733063700708,0.0,0.0,0.1605,63.231,-0.1735
primitive,1934,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6577350859453993,0.0,0.0,0.1695,63.231,-0.1555
primitive,1935,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6578159757330637,0.0,0.0,0.151,63.231,-0.1925
primitive,1936,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.8,0.6575935288169867,0.0,0.0,0.1585,63.231,-0.1775
primitive,1937,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6576744186046511,0.0,0.0,0.1525,63.231,-0.1895
primitive,1938,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6576339737108191,0.0,0.0,0.162,63.231,-0.1705
primitive,1939,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6578564206268958,0.0,0.0,0.163,63.231,-0.1685
primitive,1940,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6575328614762387,0.0,0.0,0.157,63.231,-0.1805
primitive,1941,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6577148634984833,0.0,0.0,0.1525,63.231,-0.1895
primitive,1942,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6577755308392316,0.0,0.0,0.1465,63.231,-0.2015
primitive,1943,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.05,0.6579777553083923,0.0,0.0,0.169,63.231,-0.1565
primitive,1944,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.75,0.6578361981799798,0.0,0.0,0.1605,63.231,-0.1735
primitive,1945,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.2,0.6579373104145602,0.0,0.0,0.1675,63.231,-0.1595
primitive,1946,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.35,0.6576744186046511,0.0,0.0,0.1575,63.231,-0.1795
primitive,1947,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6578766430738119,0.0,0.0,0.1525,63.231,-0.1895
primitive,1948,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6578564206268958,0.0,0.0,0.164,63.231,-0.1665
primitive,1949,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6580384226491405,0.0,0.0,0.172,63.231,-0.1505
primitive,1950,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.75,0.6577350859453993,0.0,0.0,0.1445,63.231,-0.2055
primitive,1951,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.6,0.6577148634984833,0.0,0.0,0.1615,63.231,-0.1715
primitive,1952,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6576744186046511,0.0,0.0,0.155,63.231,-0.1845
primitive,1953,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6578361981799797,0.0,0.0,0.1545,63.231,-0.1855
primitive,1954,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6576946410515673,0.0,0.0,0.1475,63.231,-0.1995
primitive,1955,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6580788675429726,0.0,0.0,0.149,63.231,-0.1965
primitive,1956,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.2,0.6580990899898888,0.0,0.0,0.162,63.231,-0.1705
primitive,1957,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6576744186046511,0.0,0.0,0.154,63.231,-0.1865
primitive,1958,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6581597573306369,0.0,0.0,0.16,63.231,-0.1745
primitive,1959,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6579575328614762,0.0,0.0,0.1645,63.231,-0.1655
primitive,1960,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6580182002022245,0.0,0.0,0.152,63.231,-0.1905
primitive,1961,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6580990899898888,0.0,0.0,0.1575,63.231,-0.1795
primitive,1962,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.85,0.6578564206268958,0.0,0.0,0.166,63.231,-0.1625
primitive,1963,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.1,0.6579170879676441,0.0,0.0,0.1505,63.231,-0.1935
primitive,1964,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.05,0.6579170879676441,0.0,0.0,0.151,63.231,-0.1925
primitive,1965,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6578159757330637,0.0,0.0,0.164,63.231,-0.1665
primitive,1966,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.2,0.6575530839231547,0.0,0.0,0.1745,63.231,-0.1455
primitive,1967,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6575328614762386,0.0,0.0,0.1615,63.231,-0.1715
primitive,1968,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.8,0.6573913043478261,0.0,0.0,0.156,63.231,-0.1825
primitive,1969,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6573104145601617,0.0,0.0,0.155,63.231,-0.1845
primitive,1970,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.4,0.6577148634984833,0.0,0.0,0.1425,63.231,-0.2095
primitive,1971,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6578159757330637,0.0,0.0,0.1605,63.231,-0.1735
primitive,1972,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.8,0.6576744186046511,0.0,0.0,0.164,63.231,-0.1665
primitive,1973,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6575328614762386,0.0,0.0,0.1565,63.231,-0.1815
primitive,1974,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6574519716885743,0.0,0.0,0.167,63.231,-0.1605
primitive,1975,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6575530839231546,0.0,0.0,0.1475,63.231,-0.1995
primitive,1976,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6575126390293226,0.0,0.0,0.15,63.231,-0.1945
primitive,1977,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6576541961577349,0.0,0.0,0.152,63.231,-0.1905
primitive,1978,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6573104145601617,0.0,0.0,0.1565,63.231,-0.1815
primitive,1979,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6573508594539939,0.0,0.0,0.1605,63.231,-0.1735
primitive,1980,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6572901921132457,0.0,0.0,0.159,63.231,-0.1765
primitive,1981,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6567846309403439,0.0,0.0,0.161,63.231,-0.1725
primitive,1982,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6570070778564205,0.0,0.0,0.154,63.231,-0.1865
primitive,1983,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6566228513650151,0.0,0.0,0.1615,63.231,-0.1715
primitive,1984,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.95,0.6562790697674419,0.0,0.0,0.1565,63.231,-0.1815
primitive,1985,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6565217391304347,0.0,0.0,0.159,63.231,-0.1765
primitive,1986,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.656582406471183,0.0,0.0,0.15,63.231,-0.1945
primitive,1987,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6567441860465116,0.0,0.0,0.1575,63.231,-0.1795
primitive,1988,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6569464105156723,0.0,0.0,0.158,63.231,-0.1785
primitive,1989,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6570677451971689,0.0,0.0,0.1685,63.231,-0.1575
primitive,1990,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.75,0.6569261880687562,0.0,0.0,0.1635,63.231,-0.1675
primitive,1991,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.1,0.6569868554095045,0.0,0.0,0.1615,63.231,-0.1715
primitive,1992,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6571284125379171,0.0,0.0,0.1625,63.231,-0.1695
primitive,1993,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6568655207280081,0.0,0.0,0.1505,63.231,-0.1935
primitive,1994,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6575126390293226,0.0,0.0,0.1745,63.231,-0.1455
primitive,1995,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.6,0.6572699696663296,0.0,0.0,0.1455,63.231,-0.2035
primitive,1996,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.9,0.6574924165824065,0.0,0.0,0.152,63.231,-0.1905
primitive,1997,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6572497472194135,0.0,0.0,0.1655,63.231,-0.1635
primitive,1998,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6574924165824065,0.0,0.0,0.1535,63.231,-0.1875
primitive,1999,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6568857431749242,0.0,0.0,0.1535,63.231,-0.1875
primitive,2000,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.1,0.6578361981799797,0.0,0.0,0.14,63.231,-0.2145


==> data/Ness/primitive_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
primitive,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
primitive,1,21.0,79.0,9.0,12.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,100.0,1.0,0.0,0.0,0.3405,0.3,-0.319
primitive,2,29.45,74.775,16.95,12.5,0.0,0.0,1.6,0.0,0.8959854014598541,0.7760036496350364,0.1040145985401459,34.05,0.67025,0.0,0.0,0.3295,0.48975,-0.363
primitive,3,34.09444444444444,71.81851851851852,20.03333333333333,14.033333333333331,0.027777777777777766,0.0,2.777777777777778,0.0,0.5988960441582336,0.6845711613546812,0.4011039558417663,61.4,0.6515,0.0,0.0,0.32116666666666666,0.6046666666666667,-0.391
primitive,4,37.56458333333333,69.47118055555555,21.81875,15.690625,0.05520833333333333,0.025,3.8114583333333334,0.0,0.6785425101214575,0.6275893737822894,0.3214574898785425,47.75,0.6081194944944944,0.0,0.0,0.323,0.710875,-0.345
primitive,5,40.14966666666667,67.54361111111112,22.681,17.3845,0.08416666666666667,0.06000000000000001,4.779166666666667,0.0,0.6184971098265897,0.5903946564031861,0.3815028901734104,55.4,0.5975176396837719,0.0,0.0,0.3263,0.8027000000000001,-0.322
primitive,6,42.220555555555556,65.91157407407407,23.14527777777778,18.963472222222222,0.11180555555555556,0.08333333333333333,5.697916666666667,0.0,0.6579365079365079,0.5628328366275817,0.342063492063492,49.3,0.5802626957284606,0.0,0.0,0.32608333333333334,0.888,-0.348
primitive,7,43.91047619047619,64.50280207321023,23.373503401360544,20.391139455782312,0.14583333333333331,0.10714285714285714,6.566581632653061,0.0,0.6009538950715421,0.5426156667302907,0.3990461049284579,54.1,0.5748474377278677,0.0,0.0,0.3276428571428571,0.9675,-0.325
primitive,8,45.319322916666664,63.268583696499434,23.479940476190478,21.658653273809524,0.18072916666666666,0.1375,7.389508928571429,0.0,0.6172741679873217,0.5268498703177308,0.3827258320126783,53.75,0.5704149901995411,0.0,0.0,0.3276875,1.04475,-0.3435
primitive,9,46.5233487654321,62.17316076765068,23.50562610229277,22.80522266313933,0.21250000000000002,0.18888888888888888,8.172156084656086,0.0,0.6121970289288506,0.5142334320664971,0.3878029710711493,53.05,0.5663357927640007,0.0,0.0,0.3269444444444444,1.1196666666666666,-0.3595
primitive,10,47.559013888888884,61.19147465120308,23.491063492063493,23.828200396825395,0.23975,0.24500000000000002,8.916940476190476,0.0,0.582807570977918,0.5041791864951646,0.417192429022082,56.0,0.5661253872911272,0.0,0.0,0.32655,1.19235,-0.351
primitive,11,48.44166551882461,60.306256411949605,23.446834579561855,24.730595402072673,0.26423553719008264,0.3,9.629450019677291,0.0,0.615699100572363,0.4957100923754336,0.3843008994276369,53.5,0.5637127598213474,0.0,0.0,0.32563636363636367,1.2633636363636365,-0.3615
primitive,12,49.19965172558923,59.50370250410356,23.38286225348725,25.52769856301106,0.28909090909090907,0.35000000000000003,10.309981962481963,0.0,0.5801652892561984,0.488713733105975,0.4198347107438016,56.3,0.5640794479324343,0.0,0.0,0.32508333333333334,1.3323333333333334,-0.3545
primitive,13,49.86861342717112,58.77153107105068,23.317316636355095,26.237106365856366,0.31419042495965577,0.4,10.962468557083941,0.0,0.5948553054662379,0.4827546297796984,0.405144694533762,54.35,0.5629187133983931,0.0,0.0,0.3251153846153846,1.4013076923076921,-0.342
primitive,14,50.45427369257726,58.10055299350615,23.241589937839937,26.872466115233973,0.34021763950335376,0.45357142857142857,11.590149374435088,0.0,0.5505804311774462,0.47784159314777847,0.4494195688225539,57.65,0.5643678680920623,0.0,0.0,0.32410714285714287,1.46775,-0.371
primitive,15,50.96954433529434,57.483137157476776,23.158817275317276,27.444301707551706,0.3664253524253524,0.5166666666666667,12.194583860583862,0.0,0.5811036789297659,0.4736055134185031,0.4188963210702341,55.3,0.5641334720177706,0.0,0.0,0.3232666666666667,1.5329333333333333,-0.3705
primitive,16,51.42418218933844,56.91295956871253,23.077406820609944,27.952665663329725,0.3941097053987679,0.58125,12.775781744297369,0.0,0.5866441251056637,0.4698952541150968,0.4133558748943364,55.6,0.5641722351461673,0.0,0.0,0.322625,1.59753125,-0.363
primitive,17,51.82985313321819,56.384485138664445,22.99638288998583,28.412197440919325,0.4212728023130272,0.6529411764705882,13.336202887366383,0.0,0.5835432409739715,0.466629161630991,0.4164567590260285,54.75,0.5637818472874434,0.0,0.0,0.3228529411764706,1.6616470588235295,-0.3365
primitive,18,52.192855119644335,55.893018824876485,22.918343099801433,28.827569188028747,0.4469428318141554,0.7416666666666667,13.877864455352201,0.0,0.5820642978003384,0.4637369683744845,0.4179357021996616,54.8,0.5636058452571238,0.0,0.0,0.3224722222222222,1.7253055555555556,-0.359
primitive,19,52.51760789728078,55.4346498926654,22.83981534662629,29.20603507563942,0.47175747501507237,0.8263157894736842,14.401744165458318,0.0,0.5681233933161953,0.46119715813021406,0.4318766066838046,56.1,0.5641792622461781,0.0,0.0,0.3215789473684211,1.7878157894736841,-0.3685
primitive,20,52.81022750241674,55.005945330893255,22.762949579294975,29.552108321857453,0.4951696012643187,0.915,14.9085319571854,0.0,0.5974358974358975,0.4588790377324474,0.4025641025641026,54.4,0.5638963771626166,0.0,0.0,0.32130000000000003,1.8503250000000002,-0.3495
primitive,21,53.07096496828806,54.60412724916445,22.688523408852355,29.86504647433136,0.5173950851043398,1.0023809523809524,15.398828621355712,0.0,0.5874558303886925,0.4567764966456619,0.4125441696113074,55.05,0.5639997324427907,0.0,0.0,0.3198571428571429,1.9125952380952382,-0.395
primitive,22,53.30616903997745,54.22663007836658,22.618590526631795,30.149383204836962,0.538195308508688,1.0954545454545455,15.873468642699045,0.0,0.5923344947735192,0.45485050853022985,0.4076655052264808,55.05,0.5641733111101784,0.0,0.0,0.3194090909090909,1.9753409090909093,-0.3585
primitive,23,53.51591972443966,53.87133728402938,22.54963479485007,30.408672781942347,0.5576121476472516,1.1891304347826088,16.332939760313263,0.0,0.5791366906474821,0.45310420662378875,0.420863309352518,54.95,0.5643378913371597,0.0,0.0,0.31871739130434784,2.037717391304348,-0.3665
primitive,24,53.70258279147691,53.53639893121923,22.481334039509097,30.64546419380586,0.5757845581619495,1.2791666666666666,16.778963103633547,0.0,0.5828779599271403,0.45150765986821556,0.4171220400728597,55.45,0.5647287961493099,0.0,0.0,0.318625,2.0993749999999998,-0.3365
primitive,25,53.87071947981783,53.22008793972734,22.41736067792873,30.860525626053626,0.5928331758354716,1.3659999999999999,17.212284579488205,0.0,0.5766816143497757,0.45005248693494465,0.4233183856502242,55.4,0.5650914827290238,0.0,0.0,0.31801999999999997,2.16116,-0.3615
primitive,26,54.020810150712414,52.920925800804596,22.35582017848177,31.056200675939138,0.6087892962915037,1.4538461538461538,17.634371267259368,0.0,0.5849403122130394,0.4487091488297515,0.4150596877869605,55.0,0.5653124063005612,0.0,0.0,0.31744230769230775,2.2224423076923077,-0.3635
primitive,27,54.15453871851867,52.63759193225224,22.296276769950897,31.234571844319994,0.6236901042477855,1.5425925925925925,18.046335568746333,0.0,0.5987025023169601,0.4474463485286236,0.4012974976830398,54.2,0.5652527819228339,0.0,0.0,0.3173518518518519,2.2836481481481483,-0.3375
primitive,28,54.27370060102056,52.36889827817207,22.239203109799586,31.396729992737136,0.637767498483834,1.6267857142857143,18.44857103312784,0.0,0.5409683426443203,0.4463304040100461,0.4590316573556797,57.2,0.5663228011205504,0.0,0.0,0.3168392857142857,2.3445892857142856,-0.3565
primitive,29,54.3791853603195,52.113794021248005,22.183570660115652,31.544524083356187,0.6510906168476494,1.7086206896551723,18.842139927348164,0.0,0.5737240075614367,0.4453034022649616,0.4262759924385633,55.65,0.5667836528060487,0.0,0.0,0.3162413793103448,2.4050689655172413,-0.364
primitive,30,54.472045848308845,51.871334631644025,22.128618304778463,31.679762169466535,0.663665374063839,1.79,19.227401929769893,0.0,0.575525812619503,0.44435367489619154,0.4244741873804971,55.15,0.567070137549064,0.0,0.0,0.31588333333333335,2.46515,-0.352
primitive,31,54.55536174706267,51.64059913732694,22.076602521793937,31.80341188096137,0.6753473443073571,1.8709677419354838,19.604717788434964,0.0,0.5916279069767442,0.4434564382752728,0.4083720930232558,55.5,0.5674852074370049,0.0,0.0,0.31640322580645164,2.525451612903226,-0.2975
primitive,32,54.63034067684196,51.420743257100156,22.028163771112876,31.91600057218133,0.6861763335477522,1.953125,19.97424809192137,0.0,0.5812441968430826,0.44261744345830717,0.4187558031569173,54.55,0.5676014255946509,0.0,0.0,0.315515625,2.5860781250000002,-0.385
primitive,33,54.696179756423426,51.211050277091026,21.981029331767857,32.018867405163896,0.6962830194916679,2.034848484848485,20.336231391247903,0.0,0.6015399422521656,0.4418126314802169,0.3984600577478344,54.8,0.5678172823487307,0.0,0.0,0.31572727272727275,2.6464848484848487,-0.313
primitive,34,54.7541208362518,51.010853287887166,21.93586929951863,32.11221386556565,0.7060376711675185,2.114705882352941,20.691134620225043,0.0,0.5810162991371045,0.44105769170557957,0.4189837008628955,53.9,0.5677602818411759,0.0,0.0,0.31523529411764706,2.70675,-0.3575
primitive,35,54.80571738378746,50.81951764634519,21.892640380756873,32.197538367365816,0.715538635664773,2.1942857142857144,21.03938791679004,0.0,0.5656279508970726,0.4403607708323178,0.4343720491029273,54.7,0.5679723885549821,0.0,0.0,0.3149571428571429,2.7668142857142857,-0.3445
primitive,36,54.85015733300324,50.63650213882362,21.850059320797577,32.275268783087135,0.7248292291185293,2.273611111111111,21.381310783298957,0.0,0.5754901960784314,0.439708620518975,0.4245098039215686,55.65,0.5684758762697748,0.0,0.0,0.3147777777777778,2.826611111111111,-0.337
primitive,37,54.88773525753128,50.46131441964032,21.807873641564917,32.346061372587336,0.7338002433790219,2.3554054054054054,21.71709712443697,0.0,0.5904572564612326,0.4390863595461538,0.4095427435387674,54.65,0.5687085697020224,0.0,0.0,0.31463513513513514,2.8863918918918916,-0.3355
primitive,38,54.91901369258239,50.29349965906792,21.765976689778586,32.410430948654984,0.7426060541488261,2.4368421052631577,22.046737227810514,0.0,0.586,0.4384949897571346,0.414,54.3,0.5688556945133653,0.0,0.0,0.3143684210526316,2.9459868421052633,-0.341
primitive,39,54.94413431453459,50.13264561453023,21.723916800954544,32.46884198941925,0.7513755241607891,2.519230769230769,22.37055527390873,0.0,0.5798575788402849,0.4379362662252748,0.4201424211597152,54.5,0.5690808423460841,0.0,0.0,0.314025641025641,3.005333333333333,-0.3475
primitive,40,54.96440595667123,49.97834821476813,21.68281888093068,32.521433439683776,0.7601536360567694,2.6025,22.688791392061013,0.0,0.6031904287138584,0.4373930443695529,0.3968095712861416,53.45,0.5690465987701724,0.0,0.0,0.3136875,3.064725,-0.3465
primitive,41,54.98050313440857,49.83022755538144,21.642220680979367,32.569126020869355,0.7691564325598464,2.6841463414634146,23.00179529029153,0.0,0.5575396825396826,0.43689193858618847,0.4424603174603174,54.9,0.5694047806883697,0.0,0.0,0.3131219512195122,3.1238536585365853,-0.3625
primitive,42,54.9922768693036,49.6879410774649,21.601674610343803,32.61220805438607,0.7783942045737275,2.770238095238095,23.30988746591951,0.0,0.5724417426545086,0.4364207667234003,0.4275582573454914,55.95,0.5700646302715126,0.0,0.0,0.3131785714285714,3.1825952380952383,-0.3165
primitive,43,54.99964955433332,49.55117983618879,21.56147882438124,32.65040440574432,0.7877663242077622,2.8569767441860465,23.61333518845356,0.0,0.5749741468459152,0.4359757949217289,0.4250258531540848,52.85,0.5699524444910408,0.0,0.0,0.31272093023255815,3.24103488372093,-0.354
primitive,44,55.00280834545385,49.4196569306014,21.521522694075053,32.68402124776252,0.7972644036162634,2.9477272727272723,23.91254141350937,0.0,0.5815899581589958,0.43555162920535523,0.4184100418410041,55.55,0.5705523883244619,0.0,0.0,0.31229545454545454,3.2991704545454543,-0.354
primitive,45,55.0024496414808,49.29309622010934,21.4828468811203,32.712672627441876,0.8069301329186179,3.0377777777777775,24.207694814196813,0.0,0.567287784679089,0.43515392009460785,0.432712215320911,53.6,0.5706810927177295,0.0,0.0,0.31193333333333334,3.3571444444444447,-0.3425
primitive,46,54.99800130333897,49.171255565698424,21.444231117163998,32.73737350605137,0.8163966801236008,3.133695652173913,24.49883188345341,0.0,0.5561555075593952,0.4347858797038074,0.4438444924406047,56.65,0.5715815378047504,0.0,0.0,0.312,3.4146521739130438,-0.309
primitive,47,54.98962372920727,49.053910889863346,21.405807005572004,32.75830761434271,0.8255091092925418,3.228723404255319,24.786113414226467,0.0,0.5645514223194749,0.4344412980329245,0.4354485776805251,54.5,0.571969735720114,0.0,0.0,0.31157446808510636,3.471872340425532,-0.3445
primitive,48,54.97825135984878,48.94083943078696,21.367665192955922,32.77627690015502,0.8343092667378361,3.3197916666666667,25.069627544485638,0.0,0.5362473347547975,0.43413067554801293,0.4637526652452025,56.5,0.5727926966732754,0.0,0.0,0.31126041666666665,3.528770833333333,-0.331
primitive,49,54.964117950172565,48.83183193812448,21.329632875398723,32.79156737574536,0.8429176990284841,3.4112244897959183,25.34946438343616,0.0,0.5802997858672376,0.4338328018339871,0.4197002141327623,53.85,0.5730225681520315,0.0,0.0,0.31107142857142855,3.585173469387755,-0.324
primitive,50,54.94767559116911,48.72668695625237,21.29220021789075,32.80407602823045,0.8513993450479146,3.503,25.625715095767436,0.0,0.564755838641189,0.4335531267876416,0.435244161358811,54.9,0.5734968993976866,0.0,0.0,0.31068999999999997,3.64139,-0.342
primitive,51,55.62111559116911,48.003243413142755,21.504620217890746,33.23901602823045,0.8774793450479145,3.6660000000000004,26.432275095767437,0.0,0.5505263157894736,0.42172989725166,0.4494736842105263,54.65,0.5653967360879423,0.0,0.0,0.31004,3.7653499999999998,-0.307
primitive,52,55.953135591169115,47.44062627003313,21.389180217890743,33.65957602823045,0.9043793450479144,3.833,27.195755095767435,0.0,0.5805405405405406,0.4189926996746447,0.4194594594594594,54.55,0.5704907186302228,0.0,0.0,0.30938,3.88373,-0.3515
primitive,53,56.171968924502444,46.96491974914573,21.24258021789075,33.99903602823045,0.9303526783812478,4.004,27.94064842910077,0.0,0.579582875960483,0.41726924965443046,0.420417124039517,52.8,0.5697580122332845,0.0,0.0,0.30922,4.00096,-0.3275
primitive,54,56.29232892450244,46.554671406036114,21.070940217890747,34.265546028230446,0.9558426783812479,4.181,28.66901842910077,0.0,0.5603543743078627,0.4164943183631189,0.4396456256921373,54.35,0.57213694800596,0.0,0.0,0.30861,4.11637,-0.3265
primitive,55,56.35618892450244,46.19334052959316,20.918260217890747,34.457566028230445,0.9803626783812479,4.365,29.380498429100772,0.0,0.5571587125416205,0.4160444869142881,0.4428412874583796,54.15,0.5729883859812483,0.0,0.0,0.30735999999999997,4.23111,-0.3655
primitive,56,56.37134892450244,45.87155747537243,20.776606884557413,34.59063936156379,1.004102678381248,4.553,30.075885095767436,0.0,0.5692307692307692,0.41596197874368385,0.4307692307692308,54.25,0.5751108388515909,0.0,0.0,0.3065,4.34494,-0.346
primitive,57,56.350408924502446,45.58236365471179,20.64804974170027,34.676476504420926,1.0258826783812478,4.742,30.757453667196003,0.0,0.5700431034482759,0.41596605669778924,0.4299568965517241,51.3,0.5756258473029517,0.0,0.0,0.3054,4.45829,-0.342
primitive,58,56.29934392450244,45.32069683422121,20.527729741700274,34.72541150442092,1.0462026783812477,4.929,31.42685366719601,0.0,0.5422773393461104,0.4160966004216858,0.4577226606538895,55.9,0.577219042533879,0.0,0.0,0.30455000000000004,4.5706,-0.332
primitive,59,56.22075281339133,45.083017745961676,20.41596751947805,34.73903594886537,1.0657493450479145,5.113,32.08516700052934,0.0,0.5667046750285063,0.4163090884746061,0.4332953249714937,53.9,0.5784962177804807,0.0,0.0,0.30423,4.68217,-0.295
primitive,60,56.119952813391336,44.866403812375864,20.30960751947805,34.725295948865366,1.0850493450479144,5.296,32.73384700052934,0.0,0.5895691609977324,0.4165110908855877,0.4104308390022675,53.05,0.5789873876812626,0.0,0.0,0.30358,4.79322,-0.323
primitive,61,56.0042691770277,44.66807606319252,20.20903661038714,34.69122503977446,1.1040075268660963,5.48,33.37327609143843,0.0,0.5501730103806228,0.4167927402361469,0.4498269896193771,54.1,0.5802245629259845,0.0,0.0,0.30351999999999996,4.90373,-0.277
primitive,62,55.8764391770277,44.48574780404154,20.113933277053807,34.640648373107794,1.1218575268660964,5.666,34.00503942477176,0.0,0.576834862385321,0.4170610291581782,0.4231651376146789,53.4,0.5807553983512708,0.0,0.0,0.30311,5.0139,-0.3055
primitive,63,55.734036100104625,44.317888719296626,20.020237892438423,34.57528837310779,1.1385098345584042,5.854,34.629513270925614,0.0,0.5743707093821511,0.41734767974419434,0.425629290617849,53.35,0.5816840825143299,0.0,0.0,0.30232,5.123329999999999,-0.33
primitive,64,55.581478957247484,44.16299852376007,19.931175035295563,34.496685515964934,1.1536184059869754,6.0409999999999995,35.24701327092561,0.0,0.5505747126436782,0.417579798076255,0.4494252873563218,54.75,0.5822545818036431,0.0,0.0,0.30192,5.232670000000001,-0.316
primitive,65,55.41991229058081,44.019826778870744,19.846415035295564,34.406165515964936,1.1673317393203089,6.225,35.85813993759228,0.0,0.5528455284552846,0.4178166540629891,0.4471544715447154,53.5,0.5830062233535748,0.0,0.0,0.30161,5.34169,-0.305
primitive,66,55.25051729058081,43.887293028297755,19.763510035295564,34.30796301596494,1.1790442393203087,6.406999999999999,36.46418493759228,0.0,0.5516431924882629,0.41806869107566286,0.448356807511737,54.0,0.5837984468581873,0.0,0.0,0.30124,5.450260000000001,-0.306
primitive,67,55.072445525874926,43.76457631907655,19.682570035295566,34.200388898317875,1.1894865922614852,6.584,37.065426114062866,0.0,0.5707434052757794,0.4183232416761901,0.4292565947242206,53.55,0.5846343036970678,0.0,0.0,0.3006,5.55828,-0.3045
primitive,68,54.88652774809715,43.65098948742584,19.602036701962234,34.0853311205401,1.1991599255948184,6.752999999999999,37.66200389184065,0.0,0.539015606242497,0.41859105173076894,0.460984393757503,54.85,0.5857064619727155,0.0,0.0,0.29991999999999996,5.66575,-0.3305
primitive,69,54.69454459020242,43.54588529280111,19.52391038617276,33.96274269948747,1.207891504542187,6.923000000000001,38.25435231289328,0.0,0.563151796060255,0.41884263260986077,0.436848203939745,53.0,0.5861065195225569,0.0,0.0,0.29935,5.77309,-0.342
primitive,70,54.495764590202405,43.44875650728926,19.44724038617276,33.83247269948747,1.216051504542187,7.087999999999999,38.84310231289327,0.0,0.5352449223416965,0.41913200635015946,0.4647550776583035,55.35,0.5873533625679284,0.0,0.0,0.2991,5.87985,-0.2845
primitive,71,54.29223030448813,43.359053620725334,19.371240386172758,33.697416509011276,1.2235734093040918,7.254,39.42898707479804,0.0,0.562962962962963,0.4194333587427272,0.437037037037037,52.2,0.5877689566670367,0.0,0.0,0.29891,5.98586,-0.3325
primitive,72,54.08296121357904,43.27637982025732,19.294520386172756,33.55774741810219,1.2306934093040918,7.415,40.012468892979854,0.0,0.531059683313033,0.41976563939595496,0.4689403166869671,55.05,0.5887972893167911,0.0,0.0,0.29822,6.090990000000001,-0.3395
primitive,73,53.870252517926865,43.20029171953625,19.219228212259715,33.41352654853697,1.2374977571301786,7.575,40.594142806023335,0.0,0.5490909090909091,0.4201043222302867,0.4509090909090909,53.7,0.5895395246408804,0.0,0.0,0.29796999999999996,6.19567,-0.31
primitive,74,53.6549758512602,43.13036839865569,19.14549987892638,33.265493215203634,1.2439827571301787,7.735,41.17375280602333,0.0,0.5365269461077844,0.42045951507398727,0.4634730538922155,53.3,0.5900899491991726,0.0,0.0,0.29761,6.299920000000001,-0.2925
primitive,75,53.4360958512602,43.06629533122841,19.070999878926383,33.11485321520364,1.2502427571301786,7.894000000000001,41.75161280602333,0.0,0.5514792899408284,0.4208179638065232,0.4485207100591716,53.65,0.590724639467142,0.0,0.0,0.29710000000000003,6.4035400000000005,-0.3315
primitive,76,53.214834312798665,43.007743269355615,18.996493725080228,32.961951676742096,1.2563889109763324,8.052,42.32734203679256,0.0,0.5495818399044206,0.42119060873471303,0.4504181600955794,54.05,0.5915295236763345,0.0,0.0,0.29686999999999997,6.506760000000001,-0.306
primitive,77,52.99110468316903,42.95441685666935,18.921970762117265,32.80672723229765,1.2624066887541103,8.213000000000001,42.90069388864442,0.0,0.5442260442260441,0.42159528735615176,0.4557739557739558,53.45,0.5923894114203119,0.0,0.0,0.29605,6.609260000000001,-0.3435
primitive,78,52.7648032545976,42.906052021477905,18.84660647640298,32.65000723229766,1.2681895458969674,8.375,43.47185531721584,0.0,0.5279503105590062,0.42197344596424136,0.4720496894409938,55.35,0.5930646904856794,0.0,0.0,0.2958,6.71119,-0.302
primitive,79,52.53700808218381,42.86237763382325,18.77144923502367,32.49173205988386,1.2738267872762778,8.536999999999999,44.0403939379055,0.0,0.5745454545454546,0.4223443269656546,0.4254545454545455,51.7,0.5932343079487056,0.0,0.0,0.29564,6.81286,-0.299
primitive,80,52.30744808218381,42.82314769605352,18.69682923502367,32.33127872655053,1.279340120609611,8.7,44.606473937905506,0.0,0.5113924050632911,0.42273557677410506,0.4886075949367088,54.85,0.5942352959281894,0.0,0.0,0.29533000000000004,6.913959999999999,-0.303
primitive,81,52.07499130799026,42.78819964137072,18.620886654378506,32.1692006620344,1.284903991577353,8.863,45.17019006693776,0.0,0.5853658536585366,0.42313477623496576,0.4146341463414634,52.0,0.5945154761744973,0.0,0.0,0.2946,7.01454,-0.289
primitive,82,51.83947755799026,42.757400378442796,18.542875404378506,32.005975662034395,1.290626491577353,9.023,45.73181631693776,0.0,0.5303398058252428,0.4235529521625403,0.4696601941747573,53.5,0.5953199638334352,0.0,0.0,0.29438,7.114339999999999,-0.3225
primitive,83,51.60253695192965,42.73056778809545,18.46486085892396,31.841203540822274,1.2964725521834137,9.182,46.29156237754381,0.0,0.5441176470588236,0.4240050961272132,0.4558823529411764,54.45,0.5962854240972592,0.0,0.0,0.29353999999999997,7.2137400000000005,-0.316
primitive,84,51.36353342251788,42.70755479614208,18.38570909421808,31.675710599645807,1.3021137286540019,9.342,46.8493435540144,0.0,0.5491905354919054,0.4244682497781197,0.4508094645080946,53.1,0.5971397585661955,0.0,0.0,0.29301,7.31263,-0.332
primitive,85,51.12157342251788,42.688262054679235,18.305371951360936,31.508859171074377,1.3073423000825732,9.504,47.405063554014404,0.0,0.563975155279503,0.42492164890729583,0.4360248447204969,53.65,0.597969411563041,0.0,0.0,0.29227000000000003,7.4112599999999995,-0.3405
primitive,86,50.878322311406784,42.672540709050054,18.225257506916492,31.340922504407715,1.3121423000825734,9.665,47.95865133179218,0.0,0.5343320848938826,0.4253871533127346,0.4656679151061174,53.05,0.5984568887707773,0.0,0.0,0.29170999999999997,7.50945,-0.311
primitive,87,50.63433150059596,42.6602405987298,18.14567372313271,31.17187061251582,1.3167871649474383,9.822000000000001,48.51020322368407,0.0,0.5671641791044776,0.42586594284966384,0.4328358208955223,53.1,0.59914315738013,0.0,0.0,0.29131999999999997,7.607150000000001,-0.29
primitive,88,50.39042518480649,42.65120621179048,18.067037933659023,31.00234850725266,1.3210387438948066,9.978,49.06011480263145,0.0,0.5321428571428571,0.42636768838295924,0.4678571428571428,52.4,0.5997378627721203,0.0,0.0,0.29061,7.704680000000001,-0.3325
primitive,89,50.14627082583213,42.64529223625416,17.989165113146203,30.83239927648343,1.324706436202499,10.134,49.60836198211862,0.0,0.532156368221942,0.42688670511147836,0.467843631778058,54.25,0.6007212398692704,0.0,0.0,0.29017,7.8015099999999995,-0.3135
primitive,90,49.90105082583214,42.642398106678876,17.911085113146203,30.66224927648343,1.3277164362024991,10.286,50.15492198211863,0.0,0.5347394540942929,0.4274430498302095,0.4652605459057072,52.85,0.6015796117594502,0.0,0.0,0.28914,7.89788,-0.3675
primitive,91,49.654203020954085,42.64244556062039,17.833279259487668,30.491232691117574,1.3296910703488405,10.44,50.699682957728385,0.0,0.5389447236180904,0.4279940262274049,0.4610552763819096,53.55,0.602307981612862,0.0,0.0,0.28926999999999997,7.99389,-0.2755
primitive,92,49.40614302095409,42.645351623740545,17.756113545201952,30.319421262546147,1.330608213205983,10.587,51.24252962439505,0.0,0.5199485199485199,0.4285608996517333,0.4800514800514801,53.55,0.6027686233509918,0.0,0.0,0.28837,8.089590000000001,-0.3225
primitive,93,49.15727697444245,42.651024754094486,17.679428428922883,30.147208239290336,1.3306403062292391,10.732000000000001,51.78336683369737,0.0,0.5492772667542707,0.4291343666500494,0.4507227332457293,53.2,0.6038000424008252,0.0,0.0,0.28829,8.18499,-0.2865
primitive,94,48.908124247169724,42.659371144147954,17.603180247104703,29.975137330199427,1.329806669865603,10.874,52.321878651879196,0.0,0.5265888456549935,0.42972932361037197,0.4734111543450064,54.0,0.6044238854710047,0.0,0.0,0.28809999999999997,8.27991,-0.2975
primitive,95,48.657910913836396,42.67032465261689,17.525478024882478,29.80447066353276,1.3279622254211583,11.017999999999999,52.8579497629903,0.0,0.5427069645203679,0.4303272685823493,0.457293035479632,51.75,0.6049599408135117,0.0,0.0,0.28757,8.37431,-0.3265
primitive,96,48.407994392097265,42.68378754660652,17.448347590099868,29.63387240266319,1.3257743993342017,11.155999999999999,53.3917897629903,0.0,0.550531914893617,0.4309160761334717,0.449468085106383,53.25,0.605152235223406,0.0,0.0,0.28676999999999997,8.46843,-0.311
primitive,97,48.15882928571428,42.69965503840065,17.37180163265306,29.4635268707483,1.3235007823129252,11.294,53.923268486394555,0.0,0.5448548812664907,0.43150543271992475,0.4551451187335092,52.25,0.6055779206490914,0.0,0.0,0.28649,8.56235,-0.3035
primitive,98,47.90911428571429,42.71786224580651,17.29562163265306,29.292410204081634,1.3210824489795916,11.435,54.45247265306122,0.0,0.512,0.43208567068858267,0.488,53.55,0.6058968138238722,0.0,0.0,0.28583,8.65592,-0.331
primitive,99,47.65908,42.73834479999999,17.22072,29.120140000000003,1.31822,11.575,54.97941999999999,0.0,0.5776315789473684,0.4326669070439369,0.4223684210526315,50.9,0.6061640426487375,0.0,0.0,0.2854,8.749690000000001,-0.2955
primitive,100,47.40814,42.76105914310963,17.146079999999998,28.9473,1.31476,11.715,55.504079999999995,0.0,0.5338645418326694,0.43325421619889526,0.4661354581673306,52.7,0.6066292600400418,0.0,0.0,0.28517,8.8431,-0.295
primitive,101,47.14272,42.80074148621924,17.067719999999998,28.7649,1.3100999999999998,11.855,56.01064,0.0,0.5621693121693122,0.43405707868161747,0.4378306878306878,51.75,0.6069274198141348,0.0,0.0,0.28455,8.93628,-0.299
primitive,102,46.8768,42.85065222932886,16.99858,28.574099999999998,1.3041199999999997,11.991999999999997,56.501360000000005,0.0,0.5102880658436214,0.43476186420985075,0.4897119341563786,54.5,0.60787721085676,0.0,0.0,0.28448999999999997,9.029010000000001,-0.2845
primitive,103,46.611059999999995,42.90860723910515,16.93454,28.379579999999997,1.29694,12.126,56.97692,0.0,0.5712365591397849,0.43546226299753327,0.428763440860215,50.75,0.6083063184336392,0.0,0.0,0.28413,9.12168,-0.292
primitive,104,46.3489,42.97264584888144,16.87564,28.18444,1.28882,12.253999999999998,57.43809999999999,0.0,0.516,0.43613312828061346,0.484,52.5,0.608771839640093,0.0,0.0,0.28339,9.213940000000001,-0.3275
primitive,105,46.089980000000004,43.041658058657724,16.81826,27.991380000000003,1.2803399999999998,12.375,57.88606000000001,0.0,0.5458167330677292,0.43678399499656917,0.4541832669322709,52.95,0.6093433303133494,0.0,0.0,0.28311,9.30593,-0.3225
primitive,106,45.8355,43.114673335100676,16.76336,27.800639999999998,1.2715,12.496999999999998,58.32192,0.0,0.5358056265984654,0.4374127494740956,0.4641943734015345,50.95,0.6094288996558788,0.0,0.0,0.28307000000000004,9.39776,-0.2905
primitive,107,45.5837,43.19100895440078,16.70904,27.61218,1.26248,12.619000000000002,58.74656,0.0,0.5122950819672131,0.43805223884356503,0.4877049180327868,52.95,0.6106439705596753,0.0,0.0,0.28256,9.48889,-0.332
primitive,108,45.336180000000006,43.27006507370088,16.6565,27.42636,1.25332,12.742,59.16058,0.0,0.5550964187327824,0.4386566018498234,0.4449035812672176,51.55,0.6105149492541835,0.0,0.0,0.28195,9.579960000000002,-0.333
primitive,109,45.09360000000001,43.35127021522319,16.60514,27.24436,1.2441,12.864,59.56464,0.0,0.5346260387811634,0.4392555993690205,0.4653739612188365,51.9,0.610906179206911,0.0,0.0,0.28122,9.67071,-0.3055
primitive,110,44.855940000000004,43.434157756745506,16.555099999999996,27.06604,1.2348,12.983999999999998,59.959179999999996,0.0,0.5714285714285714,0.43986455776005323,0.4285714285714285,50.6,0.6111636682434024,0.0,0.0,0.28053,9.76129,-0.329
primitive,111,44.6232,43.518409225540566,16.506059999999998,26.89186,1.22528,13.103,60.34486,0.0,0.5323645970937912,0.4404544290803239,0.4676354029062087,52.2,0.611563334724781,0.0,0.0,0.27979000000000004,9.85159,-0.29
primitive,112,44.39386,43.6037960943356,16.45692,26.7212,1.21574,13.219000000000001,60.721799999999995,0.0,0.5355113636363636,0.44105949762934593,0.4644886363636363,52.45,0.612158334194502,0.0,0.0,0.27943,9.94126,-0.279
primitive,113,44.16864,43.690029701592195,16.40826,26.55404,1.20634,13.331999999999999,61.0905,0.0,0.5338028169014084,0.4416725994969266,0.4661971830985915,51.45,0.6125071480611743,0.0,0.0,0.27924,10.03051,-0.288
primitive,114,43.946419999999996,43.7769299374202,16.35906,26.390100000000004,1.19726,13.445,61.45138,0.0,0.5657894736842105,0.44227961317267755,0.4342105263157895,52.05,0.6126875380232975,0.0,0.0,0.27896,10.119259999999999,-0.2875
primitive,115,43.72788,43.86432017324822,16.31028,26.229020000000002,1.18858,13.557,61.804840000000006,0.0,0.5295774647887325,0.4428846308137052,0.4704225352112676,50.95,0.6128787624684182,0.0,0.0,0.27802000000000004,10.207889999999999,-0.3415
primitive,116,43.51296,43.95204560907623,16.26162,26.0709,1.18044,13.671,62.1509,0.0,0.5698005698005698,0.4434683851307612,0.4301994301994302,51.8,0.6131764025608571,0.0,0.0,0.27734,10.296240000000001,-0.32
primitive,117,43.303000000000004,44.039900433139536,16.2137,25.91664,1.17266,13.786,62.48965999999999,0.0,0.5324137931034483,0.44406235135840677,0.4675862068965517,50.6,0.6132950960489141,0.0,0.0,0.27693,10.38446,-0.2895
primitive,118,43.09744,44.12769263498062,16.16734,25.765,1.1651,13.902999999999999,62.82144,0.0,0.546875,0.44463595435192615,0.453125,52.05,0.6134851972085226,0.0,0.0,0.2764,10.472439999999999,-0.328
primitive,119,42.89504,44.21529384734802,16.121499999999997,25.615719999999996,1.15782,14.017999999999999,63.14657999999999,0.0,0.5202231520223152,0.44522474016415825,0.4797768479776848,52.1,0.6140891290938612,0.0,0.0,0.27616,10.560319999999999,-0.3055
primitive,120,42.69682000000001,44.30253425971542,16.0759,25.470240000000004,1.15068,14.135,63.46516,0.0,0.544179523141655,0.4457850757460329,0.455820476858345,51.15,0.6139527672019366,0.0,0.0,0.27609,10.647920000000001,-0.236
primitive,121,42.5028,44.38928623398758,16.031019999999998,25.328020000000002,1.14376,14.251000000000001,63.77706,0.0,0.5200573065902578,0.44635277644348614,0.4799426934097421,52.8,0.6149157762096118,0.0,0.0,0.27562000000000003,10.735349999999999,-0.32
primitive,122,42.31302000000001,44.47539424462339,15.987639999999999,25.1884,1.1369799999999999,14.37,64.08239999999999,0.0,0.5552407932011332,0.44688629477240005,0.4447592067988669,51.3,0.6148999712232098,0.0,0.0,0.27557000000000004,10.82268,-0.2895
primitive,123,42.126839999999994,44.56076122917222,15.9451,25.051440000000003,1.1303,14.487,64.38126,0.0,0.5334261838440111,0.44741406067879,0.4665738161559888,51.0,0.6151025434721437,0.0,0.0,0.27501000000000003,10.909770000000002,-0.3045
primitive,124,41.94334,44.645328213721065,15.902899999999999,24.916659999999997,1.12378,14.602,64.6739,0.0,0.5495750708215298,0.44791806692976677,0.4504249291784702,51.45,0.6154902720124994,0.0,0.0,0.27445,10.99662,-0.288
primitive,125,41.762299999999996,44.72901959826991,15.861040000000001,24.78408,1.11718,14.719000000000001,64.96032,0.0,0.5243553008595989,0.4484228418466125,0.4756446991404011,52.5,0.6160684842839527,0.0,0.0,0.27441,11.083200000000001,-0.28
primitive,126,41.583819999999996,44.81178141358799,15.820039999999999,24.653340000000004,1.1104399999999999,14.835,65.24088,0.0,0.5694249649368864,0.4489055361245218,0.4305750350631136,51.25,0.6162485840528774,0.0,0.0,0.27359,11.169679999999998,-0.3285
primitive,127,41.40908,44.89353879927643,15.780339999999999,24.525019999999998,1.10372,14.945,65.51584,0.0,0.4986413043478261,0.44938467371514595,0.501358695652174,51.8,0.6166570182282176,0.0,0.0,0.27338999999999997,11.25615,-0.2995
primitive,128,41.2376,44.97422784210773,15.742339999999999,24.398159999999997,1.0971000000000002,15.052999999999999,65.78540000000001,0.0,0.5536480686695279,0.44984832498969185,0.4463519313304721,51.25,0.6164866737421951,0.0,0.0,0.27265,11.342319999999999,-0.319
primitive,129,41.06826,45.0538275332149,15.70536,24.272620000000003,1.09028,15.165999999999999,66.04992,0.0,0.5092989985693848,0.4503384034254217,0.4907010014306152,53.3,0.6176837926013574,0.0,0.0,0.27218,11.428239999999999,-0.297
primitive,130,40.90238,45.13228722432206,15.66974,24.14934,1.0833,15.276,66.30944,0.0,0.5388967468175389,0.45079182676142737,0.4611032531824611,50.3,0.617413683542328,0.0,0.0,0.2716,11.514180000000001,-0.3015
primitive,131,40.73904,45.20955219284857,15.635320000000002,24.02754,1.07618,15.386,66.56408,0.0,0.495664739884393,0.4512786257216155,0.5043352601156069,52.1,0.61823433064535,0.0,0.0,0.27121,11.599649999999999,-0.273
primitive,132,40.57834,45.28555923637509,15.602260000000001,23.907339999999998,1.06874,15.496999999999998,66.81394,0.0,0.5334281650071124,0.45174382758172366,0.4665718349928876,51.0,0.6184523730056743,0.0,0.0,0.27108,11.68482,-0.2815
primitive,133,40.41928,45.36029752838646,15.569460000000001,23.78882,1.0610000000000002,15.607000000000001,67.0591,0.0,0.5051851851851852,0.4522016335085039,0.4948148148148148,51.0,0.6184466312264771,0.0,0.0,0.2703,11.76959,-0.3375
primitive,134,40.26254,45.433732267456655,15.537799999999999,23.671679999999995,1.0530599999999999,15.715,67.29978,0.0,0.5449189985272459,0.45264841774461195,0.455081001472754,51.1,0.618760966800847,0.0,0.0,0.26984,11.854239999999999,-0.321
primitive,135,40.1083,45.50581089224112,15.506960000000001,23.55614,1.0452000000000001,15.818,67.53618,0.0,0.507396449704142,0.4531171723447032,0.492603550295858,51.6,0.6190360635224923,0.0,0.0,0.26972999999999997,11.93842,-0.2925
primitive,136,39.95594,45.57652585035894,15.476220000000001,23.442359999999997,1.0373599999999998,15.921000000000001,67.76852,0.0,0.5192307692307693,0.4535755042265858,0.4807692307692308,51.4,0.6194015509364061,0.0,0.0,0.26932,12.02236,-0.3005
primitive,137,39.80552,45.645875630098374,15.446,23.33018,1.02934,16.023000000000003,67.99694,0.0,0.5364806866952789,0.4540367922744894,0.463519313304721,50.8,0.6196017062183697,0.0,0.0,0.26878,12.106319999999998,-0.2915
primitive,138,39.6554,45.71390774667991,15.4157,23.218300000000003,1.0214,16.124000000000002,68.22131999999999,0.0,0.5194244604316547,0.4544816248239347,0.4805755395683453,51.45,0.6201158738168445,0.0,0.0,0.26861,12.18981,-0.2975
primitive,139,39.507239999999996,45.780630683774255,15.38674,23.106800000000003,1.0137,16.222,68.44174,0.0,0.5378031383737518,0.4549051181810719,0.4621968616262482,50.95,0.6200598654990858,0.0,0.0,0.2679,12.27355,-0.331
primitive,140,39.36092,45.84603422086862,15.358580000000002,22.996100000000002,1.00624,16.323,68.65843999999998,0.0,0.5235378031383738,0.4553057118087435,0.4764621968616263,51.05,0.6203748789846769,0.0,0.0,0.26861,12.356959999999999,-0.2505
primitive,141,39.2165,45.91009914332883,15.330599999999999,22.886580000000002,0.99932,16.421,68.87154000000001,0.0,0.519882179675994,0.4557064924704235,0.4801178203240059,50.7,0.6204212234157207,0.0,0.0,0.26787000000000005,12.440030000000002,-0.296
primitive,142,39.07444,45.97279717055094,15.30326,22.77828,0.9928999999999999,16.521,69.08108,0.0,0.5007299270072992,0.45609396328019747,0.4992700729927007,51.95,0.6207901853703449,0.0,0.0,0.26758000000000004,12.52293,-0.3045
primitive,143,38.93478,46.03410468614515,15.27642,22.6716,0.98676,16.623,69.28716,0.0,0.5259259259259259,0.4564804958742662,0.4740740740740741,52.4,0.6213683096169093,0.0,0.0,0.26703000000000005,12.605700000000002,-0.2935
primitive,144,38.7969,46.09401685628481,15.25066,22.5654,0.9808399999999999,16.725,69.48986,0.0,0.5214814814814815,0.4568470709690027,0.4785185185185185,49.8,0.6211213583744187,0.0,0.0,0.26691000000000004,12.688509999999999,-0.2585
primitive,145,38.66124,46.1525072486467,15.227219999999999,22.45882,0.9752000000000001,16.825,69.68943999999999,0.0,0.5367316341829085,0.45720620386781063,0.4632683658170914,51.55,0.6218183223015807,0.0,0.0,0.26675,12.771300000000002,-0.2895
primitive,146,38.52762,46.20957343231293,15.205320000000002,22.35288,0.9694200000000001,16.924,69.8858,0.0,0.5191176470588235,0.4575756530366862,0.4808823529411765,50.2,0.6218251365820556,0.0,0.0,0.26663,12.854149999999999,-0.272
primitive,147,38.39486,46.2652444244898,15.18376,22.24782,0.96328,17.027,70.07922,0.0,0.5085271317829457,0.45795175468893407,0.4914728682170542,51.4,0.6223969404954899,0.0,0.0,0.26623,12.93656,-0.298
primitive,148,38.26368,46.319514,15.162640000000001,22.144160000000003,0.9568800000000001,17.127,70.26976,0.0,0.5132605304212169,0.4583176531951115,0.4867394695787831,50.55,0.6224310618647629,0.0,0.0,0.266,13.01881,-0.2995
primitive,149,38.13358,46.37239,15.14084,22.042260000000002,0.95048,17.226,70.45752,0.0,0.5296875,0.4587016620500999,0.4703125,51.2,0.6232428296678431,0.0,0.0,0.2655,13.10066,-0.2945
primitive,150,38.00488,46.423863600000004,15.11924,21.941420000000004,0.94422,17.320999999999998,70.64265999999999,0.0,0.5220820189274449,0.45907802739552694,0.4779179810725552,50.45,0.6234160383905846,0.0,0.0,0.26489,13.18246,-0.3025
primitive,151,37.87778,46.4736228,15.09734,21.84214,0.9383,17.414,70.82518,0.0,0.5295950155763239,0.45947207965814324,0.470404984423676,50.85,0.6238988399312232,0.0,0.0,0.26458,13.26417,-0.2805
primitive,152,37.75298,46.521616800000004,15.076179999999999,21.74414,0.93266,17.508000000000003,71.00524,0.0,0.4953703703703704,0.45984399800907,0.5046296296296297,51.8,0.6239788990554311,0.0,0.0,0.26431,13.345989999999999,-0.266
primitive,153,37.630120000000005,46.567812,15.055119999999999,21.64778,0.9272199999999999,17.601000000000003,71.18298,0.0,0.5474777448071216,0.46022208135900144,0.4525222551928783,48.9,0.6242122357032056,0.0,0.0,0.26379,13.427620000000001,-0.296
primitive,154,37.5082,46.6122556,15.0339,21.55242,0.92188,17.694000000000003,71.35866,0.0,0.4782608695652173,0.4605975186113838,0.5217391304347826,51.65,0.6247207191645168,0.0,0.0,0.26375,13.50901,-0.285
primitive,155,37.38676,46.6549892,15.01212,21.45824,0.9164,17.785999999999998,71.53222,0.0,0.5389507154213037,0.4609711654790351,0.4610492845786963,50.1,0.6247284191277922,0.0,0.0,0.26355,13.590019999999999,-0.295
primitive,156,37.26476,46.6960996,14.98906,21.36476,0.91094,17.875,71.70364000000001,0.0,0.547923322683706,0.4613265952111994,0.4520766773162939,49.85,0.6251265484791635,0.0,0.0,0.26311,13.67087,-0.2855
primitive,157,37.14434,46.735595599999996,14.966499999999998,21.27234,0.9055,17.963,71.87282,0.0,0.5365853658536586,0.4616492096212167,0.4634146341463415,50.35,0.6251683989485675,0.0,0.0,0.26301,13.75184,-0.2965
primitive,158,37.02482,46.77353279999999,14.943959999999999,21.180880000000002,0.89998,18.052,72.03972,0.0,0.5262295081967213,0.4619884984272031,0.4737704918032787,50.6,0.6256140839333328,0.0,0.0,0.26304,13.8326,-0.287
primitive,159,36.90596,46.8099848,14.92162,21.09012,0.8942200000000001,18.142,72.20434,0.0,0.535,0.462314806194203,0.465,49.95,0.6258218857246916,0.0,0.0,0.26264,13.91327,-0.302
primitive,160,36.78786,46.8450208,14.899240000000002,21.00042,0.8881999999999999,18.234,72.36664,0.0,0.525,0.4626524291539467,0.475,50.25,0.6264301014606751,0.0,0.0,0.26256,13.99378,-0.294
primitive,161,36.669360000000005,46.878732799999995,14.876380000000001,20.910860000000003,0.88212,18.324,72.52658,0.0,0.5311004784688994,0.4629834343958257,0.4688995215311005,49.05,0.6263411526736131,0.0,0.0,0.26205,14.074090000000002,-0.293
primitive,162,36.55294000000001,46.911128399999996,14.85492,20.8221,0.87592,18.417,72.68430000000001,0.0,0.521875,0.4633033647836595,0.478125,51.15,0.6267453069629281,0.0,0.0,0.26147,14.154649999999998,-0.295
primitive,163,36.43868,46.942224800000005,14.8347,20.73438,0.8695999999999999,18.51,72.83978,0.0,0.5382262996941896,0.46360529862138394,0.4617737003058104,49.9,0.6270731307516332,0.0,0.0,0.26108000000000003,14.2353,-0.2805
primitive,164,36.32712,46.9720064,14.81616,20.647840000000002,0.86312,18.602999999999998,72.99298,0.0,0.5308056872037915,0.46392731187811687,0.4691943127962085,50.1,0.6273096190695169,0.0,0.0,0.26036000000000004,14.31605,-0.313
primitive,165,36.21738,47.0004896,14.797640000000001,20.563299999999998,0.8564400000000001,18.695,73.14389999999999,0.0,0.5523076923076923,0.4642309258183755,0.4476923076923076,48.65,0.6274350680702642,0.0,0.0,0.26034,14.396679999999998,-0.296
primitive,166,36.109359999999995,47.027692800000004,14.77966,20.480140000000002,0.84956,18.79,73.29254,0.0,0.5156739811912225,0.46456345334500276,0.4843260188087774,51.65,0.6281426530117451,0.0,0.0,0.26009,14.47716,-0.302
primitive,167,36.00136,47.053698,14.76148,20.397280000000002,0.8425999999999999,18.885,73.43910000000001,0.0,0.5380875202593193,0.4648783795358987,0.4619124797406807,48.4,0.6283138641721763,0.0,0.0,0.25963,14.5573,-0.288
primitive,168,35.89488,47.078552,14.74324,20.31604,0.8356,18.976999999999997,73.58364,0.0,0.5376344086021506,0.46520014572085694,0.4623655913978494,50.3,0.6285977305512557,0.0,0.0,0.25964000000000004,14.637450000000001,-0.2765
primitive,169,35.790060000000004,47.102272,14.724940000000002,20.2367,0.8284199999999999,19.069000000000003,73.7261,0.0,0.5076452599388379,0.4655097716050334,0.4923547400611621,50.05,0.6288067714403719,0.0,0.0,0.25954,14.717260000000001,-0.2695
primitive,170,35.68582000000001,47.124921199999996,14.70654,20.15812,0.82116,19.16,73.86658,0.0,0.5080906148867314,0.4658374068928316,0.4919093851132686,51.8,0.6296814146309814,0.0,0.0,0.25841000000000003,14.796699999999998,-0.302
primitive,171,35.5824,47.146558000000006,14.68838,20.08012,0.8139,19.249,74.00522,0.0,0.5518341307814992,0.46613516918840436,0.4481658692185008,48.45,0.6292940541787744,0.0,0.0,0.25816,14.87622,-0.2975
primitive,172,35.47916,47.16726,14.66918,20.00326,0.80672,19.335,74.14207999999999,0.0,0.4933333333333333,0.46646736691187946,0.5066666666666667,51.25,0.6299575793762466,0.0,0.0,0.25766,14.95534,-0.292
primitive,173,35.37544,47.1871024,14.648819999999999,19.92708,0.79954,19.425,74.27718,0.0,0.545144804088586,0.46678861129715804,0.454855195911414,48.85,0.6301153333704861,0.0,0.0,0.25730000000000003,15.03426,-0.3015
primitive,174,35.272259999999996,47.206118800000006,14.628620000000002,19.85144,0.7922000000000001,19.518,74.41066,0.0,0.5231788079470199,0.4671256334374718,0.4768211920529801,50.4,0.6305845772726432,0.0,0.0,0.25673999999999997,15.113219999999998,-0.302
primitive,175,35.1698,47.22433800000001,14.608799999999999,19.776020000000003,0.7849799999999999,19.608,74.54262,0.0,0.5076660988074957,0.46745848166297405,0.4923339011925042,50.3,0.6307519855523261,0.0,0.0,0.25612999999999997,15.19196,-0.2915
primitive,176,35.06716,47.2418088,14.588580000000002,19.70072,0.77786,19.697,74.67308,0.0,0.5431034482758621,0.4678097957451536,0.4568965517241379,49.45,0.6309973504859584,0.0,0.0,0.25646,15.270420000000001,-0.2495
primitive,177,34.96322,47.258618799999994,14.56782,19.6247,0.7707,19.788999999999998,74.8021,0.0,0.5345699831365937,0.4681285044598663,0.4654300168634064,49.5,0.6311472852969102,0.0,0.0,0.2562,15.348809999999999,-0.284
primitive,178,34.85972,47.2748092,14.546780000000002,19.549500000000002,0.7634399999999999,19.881,74.9297,0.0,0.4991869918699186,0.46847927670854317,0.5008130081300813,50.1,0.6315842381745409,0.0,0.0,0.25623999999999997,15.42721,-0.269
primitive,179,34.757,47.2903976,14.52556,19.475,0.75644,19.969,75.05598,0.0,0.5277777777777777,0.46879655886314625,0.4722222222222222,48.25,0.631019384479199,0.0,0.0,0.25563,15.50542,-0.308
primitive,180,34.65416,47.3054436,14.50392,19.40052,0.74972,20.056,75.18106,0.0,0.5388349514563107,0.4691248674725955,0.4611650485436893,49.4,0.6314720142322803,0.0,0.0,0.2554,15.58348,-0.2795
primitive,181,34.55194,47.31997320000001,14.48202,19.32678,0.74314,20.144000000000002,75.30498,0.0,0.5058823529411764,0.4694132085913123,0.4941176470588235,49.75,0.6315863493655149,0.0,0.0,0.25487000000000004,15.66135,-0.2835
primitive,182,34.44974,47.334028800000006,14.45974,19.2531,0.7369,20.231,75.42766,0.0,0.5660377358490566,0.4696897412253652,0.4339622641509434,48.6,0.6316655087724956,0.0,0.0,0.25425000000000003,15.73935,-0.2985
primitive,183,34.34858,47.3476116,14.43798,19.179660000000002,0.7309399999999999,20.319000000000003,75.54908,0.0,0.5238907849829352,0.4699432186347494,0.4761092150170648,49.45,0.6319725866408636,0.0,0.0,0.25473,15.817379999999998,-0.247
primitive,184,34.24788,47.3607456,14.416220000000001,19.106399999999997,0.72526,20.408,75.66918000000001,0.0,0.5311418685121108,0.4702004982813539,0.4688581314878893,48.8,0.6320961504171673,0.0,0.0,0.2547,15.895119999999999,-0.281
primitive,185,34.14772,47.3734508,14.39532,19.032719999999998,0.7196799999999999,20.5,75.78792,0.0,0.5487804878048781,0.4704185928304879,0.4512195121951219,48.4,0.6320184646987582,0.0,0.0,0.25437,15.972929999999998,-0.284
primitive,186,34.04786,47.38574,14.375219999999999,18.95832,0.7143200000000001,20.592,75.90534000000001,0.0,0.5265017667844523,0.47062773845433525,0.4734982332155477,48.75,0.6320812598811049,0.0,0.0,0.25413,16.05056,-0.2785
primitive,187,33.94702,47.39765319999999,14.35494,18.88294,0.70914,20.685,76.02146,0.0,0.5688073394495413,0.4708116800201172,0.4311926605504587,47.4,0.6319488451688878,0.0,0.0,0.2538,16.127740000000003,-0.2795
primitive,188,33.8465,47.4091712,14.33492,18.80758,0.7040000000000001,20.778000000000002,76.13640000000001,0.0,0.5406360424028269,0.47098204959442613,0.4593639575971731,48.55,0.6319561922872686,0.0,0.0,0.25368,16.20492,-0.263
primitive,189,33.7445,47.4203412,14.3136,18.73204,0.6988599999999999,20.872,76.25018,0.0,0.530841121495327,0.47115746268354725,0.4691588785046729,49.0,0.6322116368681931,0.0,0.0,0.25384,16.28174,-0.2695
primitive,190,33.64212,47.4311892,14.29232,18.65608,0.69372,20.968000000000004,76.36264000000001,0.0,0.5545927209705372,0.47131597314515306,0.4454072790294627,48.25,0.6322655158165298,0.0,0.0,0.25321,16.35863,-0.2685
primitive,191,33.53994,47.441727199999995,14.272219999999999,18.57936,0.68836,21.065,76.47372,0.0,0.5262237762237763,0.4714643219505629,0.4737762237762238,50.8,0.6330798679555505,0.0,0.0,0.25302,16.43562,-0.268
primitive,192,33.43742,47.4519916,14.25274,18.50186,0.6828200000000001,21.162,76.58354,0.0,0.5260416666666666,0.4715948586229326,0.4739583333333333,47.45,0.632713123757359,0.0,0.0,0.25285,16.512639999999998,-0.273
primitive,193,33.33428,47.4620284,14.233239999999999,18.42382,0.6772199999999999,21.257,76.6921,0.0,0.5340501792114696,0.47171280505765667,0.4659498207885305,49.25,0.6326914377838048,0.0,0.0,0.25273999999999996,16.589409999999997,-0.254
primitive,194,33.2304,47.4718764,14.212539999999999,18.34628,0.6715800000000001,21.348000000000003,76.79958,0.0,0.525830258302583,0.4718269690359829,0.474169741697417,48.5,0.6330838815714186,0.0,0.0,0.25213,16.66593,-0.268
primitive,195,33.126039999999996,47.4815768,14.19032,18.26968,0.66604,21.436,76.90582,0.0,0.5081967213114754,0.4719501568473228,0.4918032786885246,49.0,0.6331512057122096,0.0,0.0,0.25184,16.742179999999998,-0.27
primitive,196,33.0208,47.4911776,14.166319999999999,18.19376,0.6607199999999999,21.522000000000002,77.01088,0.0,0.526595744680851,0.4720577877124799,0.4734042553191489,49.4,0.6336420028602013,0.0,0.0,0.25107,16.81834,-0.303
primitive,197,32.91572,47.5006884,14.1423,18.1175,0.65592,21.601,77.11462,0.0,0.5388888888888889,0.4721387427750012,0.4611111111111111,47.85,0.633374154735016,0.0,0.0,0.25073999999999996,16.89455,-0.281
primitive,198,32.81098,47.5101248,14.118599999999999,18.04088,0.6515000000000001,21.682999999999996,77.21696,0.0,0.5300546448087432,0.47221348440393596,0.4699453551912568,48.1,0.6334080964041481,0.0,0.0,0.25068,16.97074,-0.269
primitive,199,32.706739999999996,47.5194888,14.0956,17.963720000000002,0.64742,21.765,77.31792,0.0,0.5412844036697247,0.4722644096398239,0.4587155963302752,47.75,0.6331890092196888,0.0,0.0,0.25015,17.04684,-0.3065
primitive,200,32.6034,47.528776799999996,14.0725,17.8873,0.6436,21.848999999999997,77.41748000000001,0.0,0.4946428571428571,0.4723215975312637,0.5053571428571428,49.95,0.6337518951715034,0.0,0.0,0.24998,17.12267,-0.2805
primitive,201,32.50104,47.53798559999999,14.050059999999998,17.81114,0.63984,21.934,77.51576,0.0,0.5285961871750433,0.4723661552354267,0.4714038128249567,48.5,0.633842657403514,0.0,0.0,0.24958000000000002,17.19837,-0.2795
primitive,202,32.398239999999994,47.5471568,14.02618,17.73578,0.63628,22.018,77.61269999999999,0.0,0.4880733944954128,0.4724076646517503,0.5119266055045871,48.95,0.6338073754190381,0.0,0.0,0.24898000000000003,17.27356,-0.2825
primitive,203,32.29426,47.55634,14.000399999999999,17.66088,0.63298,22.101999999999997,77.70832,0.0,0.5045871559633027,0.47245682677787854,0.4954128440366973,48.2,0.6342985598574624,0.0,0.0,0.24863,17.348229999999997,-0.289
primitive,204,32.19036,47.565542400000005,13.97436,17.58614,0.62986,22.185,77.8026,0.0,0.4981549815498154,0.4724829356070389,0.5018450184501845,49.4,0.6344117684929271,0.0,0.0,0.24811,17.42288,-0.294
primitive,205,32.08788,47.5747372,13.949259999999999,17.51178,0.6268400000000001,22.268,77.89564,0.0,0.53125,0.47250937831530926,0.46875,47.5,0.6344119170026322,0.0,0.0,0.24779,17.497609999999998,-0.2855
primitive,206,31.987759999999998,47.583856,13.924840000000001,17.439059999999998,0.62386,22.349,77.98743999999999,0.0,0.5204081632653061,0.4725516741657811,0.4795918367346938,48.9,0.6348283805895357,0.0,0.0,0.24745,17.57217,-0.276
primitive,207,31.889539999999997,47.592882,13.90046,17.36814,0.6209399999999999,22.428999999999995,78.07798000000001,0.0,0.4856661045531197,0.4726240538343277,0.5143338954468802,48.9,0.6351117076406729,0.0,0.0,0.24739,17.6466,-0.261
primitive,208,31.792720000000003,47.6017956,13.875919999999999,17.29862,0.6181800000000001,22.507999999999996,78.16738000000001,0.0,0.5106382978723405,0.47269112322278967,0.4893617021276595,48.4,0.6351929694682358,0.0,0.0,0.24720000000000003,17.72073,-0.265
primitive,209,31.69788,47.610562800000004,13.851479999999999,17.23072,0.61568,22.585,78.2556,0.0,0.5199306759098786,0.4727643699253752,0.4800693240901213,47.75,0.635249978938027,0.0,0.0,0.24713000000000002,17.79474,-0.2675
primitive,210,31.60362,47.6191824,13.826479999999998,17.163760000000003,0.61338,22.661000000000005,78.34268,0.0,0.4938271604938271,0.4728315143351917,0.5061728395061729,48.6,0.6354486280245403,0.0,0.0,0.24701,17.86835,-0.2665
primitive,211,31.510899999999996,47.627609199999995,13.80202,17.09768,0.6112,22.738000000000003,78.42864,0.0,0.5383275261324042,0.47289526227849293,0.4616724738675958,48.2,0.6358519002938041,0.0,0.0,0.24663000000000002,17.94181,-0.294
primitive,212,31.41792,47.635888,13.77666,17.03204,0.6092200000000001,22.813000000000002,78.51350000000001,0.0,0.4902309058614565,0.4729662133139951,0.5097690941385435,48.2,0.6357109735177167,0.0,0.0,0.24654,18.01495,-0.2635
primitive,213,31.32438,47.6440728,13.750420000000002,16.966639999999998,0.60732,22.886999999999997,78.59728,0.0,0.5228070175438596,0.47304510145547435,0.4771929824561403,48.4,0.635930086523715,0.0,0.0,0.24622999999999998,18.08777,-0.273
primitive,214,31.230620000000002,47.65222119999999,13.72316,16.901960000000003,0.6054999999999999,22.962,78.68006,0.0,0.5061295971978984,0.47311986651836385,0.4938704028021016,48.8,0.6362142903914179,0.0,0.0,0.24634999999999999,18.160369999999997,-0.265
primitive,215,31.1367,47.6603712,13.69558,16.83736,0.60376,23.038,78.76188,0.0,0.5343642611683849,0.47321090104471664,0.4656357388316151,48.15,0.6367008201451889,0.0,0.0,0.24595,18.23273,-0.2995
primitive,216,31.04304,47.66855439999999,13.66782,16.77292,0.6023000000000001,23.107999999999997,78.84280000000001,0.0,0.5332197614991482,0.4732732666235025,0.4667802385008517,48.15,0.6363801812543389,0.0,0.0,0.24574,18.30518,-0.279
primitive,217,30.95034,47.676753600000005,13.640080000000001,16.70932,0.60094,23.179000000000002,78.92276,0.0,0.5008976660682226,0.4733527776348273,0.4991023339317774,49.1,0.6371448755947116,0.0,0.0,0.24548999999999999,18.377580000000002,-0.279
primitive,218,30.85708,47.685008399999994,13.61222,16.64526,0.5996,23.250999999999998,79.00178000000001,0.0,0.5649122807017545,0.47341768126075295,0.4350877192982456,46.75,0.6368117227349774,0.0,0.0,0.24517,18.44998,-0.274
primitive,219,30.76334,47.6933608,13.584359999999998,16.58054,0.59844,23.322,79.07992,0.0,0.4850088183421516,0.473486608306484,0.5149911816578483,49.1,0.6371585109367415,0.0,0.0,0.24497,18.522190000000002,-0.2525
primitive,220,30.670659999999998,47.701798800000006,13.557759999999998,16.51552,0.59738,23.392999999999997,79.15712,0.0,0.5416666666666666,0.473527669368201,0.4583333333333333,47.7,0.6366891255939519,0.0,0.0,0.24526,18.59457,-0.2375
primitive,221,30.57786,47.71033679999999,13.53142,16.45026,0.59618,23.465999999999998,79.23338000000001,0.0,0.5163636363636364,0.4735956293573617,0.4836363636363636,46.9,0.6368748806221541,0.0,0.0,0.24523,18.66673,-0.267
primitive,222,30.4864,47.7189436,13.50674,16.38494,0.5947199999999999,23.539,79.30862,0.0,0.5222816399286988,0.47362724703993714,0.4777183600713012,48.2,0.6366957918321563,0.0,0.0,0.24480000000000002,18.73893,-0.2985
primitive,223,30.3964,47.727576799999994,13.48278,16.32048,0.59314,23.611,79.38288,0.0,0.4839319470699433,0.47368803731341785,0.5160680529300568,48.65,0.637242078528653,0.0,0.0,0.24464000000000002,18.81088,-0.28
primitive,224,30.307300000000005,47.7362292,13.458820000000001,16.25682,0.59166,23.682,79.45602000000001,0.0,0.5374771480804387,0.4737325497456954,0.4625228519195612,47.75,0.637144760609479,0.0,0.0,0.24453,18.882740000000002,-0.276
primitive,225,30.219260000000006,47.74489,13.4351,16.194020000000002,0.59014,23.755,79.52810000000001,0.0,0.4725897920604915,0.4737844170198509,0.5274102079395085,48.25,0.6372241874139913,0.0,0.0,0.24421000000000004,18.9544,-0.29
primitive,226,30.133140000000004,47.75351280000001,13.41222,16.13234,0.58858,23.827999999999996,79.59909999999999,0.0,0.574585635359116,0.4738131628125087,0.425414364640884,46.95,0.6371727020311058,0.0,0.0,0.24391,19.02612,-0.243
primitive,227,30.04838,47.7620464,13.389460000000001,16.0719,0.58702,23.897,79.66900000000001,0.0,0.4729729729729729,0.47388091888074746,0.527027027027027,48.1,0.6373844855527484,0.0,0.0,0.24342,19.0975,-0.2925
primitive,228,29.96384,47.7704976,13.36704,16.0114,0.5854,23.967,79.73772000000001,0.0,0.566420664206642,0.47389999704933167,0.4335793357933579,47.05,0.637169204189816,0.0,0.0,0.24314,19.16892,-0.2635
primitive,229,29.879,47.778886,13.343979999999998,15.951460000000003,0.58356,24.035,79.80512,0.0,0.488235294117647,0.4739422837230633,0.5117647058823529,47.05,0.6374129268349641,0.0,0.0,0.24306,19.24014,-0.279
primitive,230,29.793960000000002,47.7872112,13.32028,15.89224,0.58144,24.104,79.87114,0.0,0.5260115606936416,0.4739896750349555,0.4739884393063583,47.6,0.6375175531842296,0.0,0.0,0.24277,19.31116,-0.2755
primitive,231,29.709300000000002,47.7954784,13.296879999999998,15.833200000000001,0.57922,24.169,79.93581999999999,0.0,0.483558994197292,0.474050082735568,0.5164410058027079,46.95,0.6373246123620957,0.0,0.0,0.24250999999999998,19.381970000000003,-0.271
primitive,232,29.626199999999997,47.803656000000004,13.27442,15.775060000000002,0.57672,24.234,79.99925999999999,0.0,0.5489833641404805,0.47413035601320064,0.4510166358595194,47.05,0.6374551942435562,0.0,0.0,0.24244,19.45252,-0.273
primitive,233,29.544059999999998,47.811746400000004,13.2523,15.71778,0.57398,24.298000000000002,80.06146,0.0,0.5045871559633027,0.47422583298236026,0.4954128440366973,47.0,0.6373453171107468,0.0,0.0,0.24233000000000002,19.52298,-0.2245
primitive,234,29.462519999999998,47.819749599999994,13.23028,15.661219999999998,0.57102,24.361000000000004,80.12248,0.0,0.504930966469428,0.4743262834603309,0.4950690335305719,48.05,0.6376782589320608,0.0,0.0,0.24203000000000002,19.593200000000003,-0.278
primitive,235,29.38174,47.8276696,13.2075,15.60622,0.56802,24.421000000000003,80.18244,0.0,0.5078431372549019,0.4744596624937618,0.492156862745098,47.65,0.637982531430508,0.0,0.0,0.2419,19.66317,-0.2625
primitive,236,29.30208,47.835498799999996,13.18448,15.552740000000002,0.5648599999999999,24.48,80.2413,0.0,0.5253906249999999,0.47459639438292806,0.474609375,47.15,0.638053707579467,0.0,0.0,0.24152,19.73308,-0.2855
primitive,237,29.22486,47.8431792,13.161520000000001,15.501759999999999,0.56158,24.538,80.29896,0.0,0.5516569200779727,0.4747529171009445,0.4483430799220272,48.0,0.6386959931259445,0.0,0.0,0.24156,19.80294,-0.245
primitive,238,29.149079999999998,47.8506996,13.1381,15.4528,0.55818,24.595,80.35538000000001,0.0,0.512770137524558,0.4749290708137008,0.487229862475442,48.15,0.6390722234241197,0.0,0.0,0.24117999999999998,19.8725,-0.271
primitive,239,29.07608,47.857987599999994,13.11546,15.40608,0.5545399999999999,24.653000000000002,80.41058000000001,0.0,0.5374015748031497,0.4750998155383826,0.4625984251968504,47.8,0.6392468766776551,0.0,0.0,0.24081999999999998,19.942,-0.278
primitive,240,29.00422,47.865028,13.09234,15.361099999999999,0.55078,24.706,80.46466,0.0,0.5098039215686274,0.4753008977499581,0.4901960784313725,47.4,0.6394675510695835,0.0,0.0,0.24037000000000003,20.01115,-0.2795
primitive,241,28.93324,47.8718252,13.068060000000001,15.3181,0.54708,24.757,80.51772000000001,0.0,0.518664047151277,0.4755075404917816,0.481335952848723,47.75,0.639100534922495,0.0,0.0,0.23995,20.08013,-0.2815
primitive,242,28.863159999999997,47.878372399999996,13.0424,15.27732,0.54344,24.805999999999997,80.56978,0.0,0.533203125,0.47572144334613553,0.466796875,47.5,0.6395244756444061,0.0,0.0,0.23973,20.14885,-0.2675
primitive,243,28.794280000000004,47.8846496,13.016360000000002,15.23798,0.53994,24.852999999999998,80.62092000000001,0.0,0.5049900199600799,0.4759502199655043,0.4950099800399201,47.4,0.6394339661895663,0.0,0.0,0.23950000000000002,20.21732,-0.2505
primitive,244,28.727339999999998,47.890616,12.99154,15.19922,0.5365800000000001,24.901,80.67114,0.0,0.5375494071146245,0.47617604843607664,0.4624505928853755,47.3,0.639521414894816,0.0,0.0,0.23904999999999998,20.28567,-0.2905
primitive,245,28.66184,47.89624439999999,12.96786,15.16074,0.5332399999999999,24.949,80.72054,0.0,0.5188866799204772,0.47638618695805685,0.4811133200795228,47.65,0.6395725681423042,0.0,0.0,0.23879999999999998,20.35397,-0.271
primitive,246,28.59754,47.9015032,12.945340000000002,15.12236,0.52984,24.997,80.76916,0.0,0.515748031496063,0.4766036558043597,0.484251968503937,47.8,0.6395595498884483,0.0,0.0,0.23858000000000001,20.42207,-0.301
primitive,247,28.53466,47.906369999999995,12.92294,15.0855,0.52622,25.045,80.81710000000001,0.0,0.4841897233201581,0.47685514901973247,0.5158102766798419,48.2,0.6400603989050042,0.0,0.0,0.23850000000000002,20.4899,-0.265
primitive,248,28.472400000000004,47.9108468,12.89976,15.050040000000001,0.5226,25.09,80.8644,0.0,0.5184426229508197,0.4771180046896034,0.4815573770491803,47.6,0.640308870327246,0.0,0.0,0.23807999999999999,20.557460000000003,-0.284
primitive,249,28.411260000000002,47.914929199999996,12.876100000000001,15.0162,0.51896,25.135,80.91104,0.0,0.5316205533596837,0.4773893646610663,0.4683794466403162,47.8,0.6407042334423855,0.0,0.0,0.23807000000000003,20.624900000000004,-0.285
primitive,250,28.350440000000003,47.918639999999996,12.85266,14.98242,0.5153599999999999,25.18,80.95703999999999,0.0,0.49800796812749,0.4776484029234214,0.50199203187251,48.05,0.6405898189846314,0.0,0.0,0.23802,20.692239999999998,-0.263
primitive,251,28.28944,47.9220156,12.828500000000002,14.94904,0.5119,25.223999999999997,81.00236,0.0,0.5506958250497018,0.47789820179926623,0.4493041749502982,46.3,0.6403741909510232,0.0,0.0,0.23807999999999999,20.75927,-0.25
primitive,252,28.22998,47.925028000000005,12.806080000000001,14.915339999999999,0.50856,25.269000000000002,81.04706,0.0,0.5298651252408478,0.4781283651924629,0.4701348747591522,47.95,0.6404966857117894,0.0,0.0,0.23804999999999998,20.826520000000002,-0.2645
primitive,253,28.17252,47.927625199999994,12.786000000000001,14.881300000000001,0.50522,25.315,81.09112,0.0,0.5310077519379844,0.4783308041117321,0.4689922480620155,45.85,0.6402550025760846,0.0,0.0,0.23789,20.89397,-0.2835
primitive,254,28.11614,47.9297984,12.76646,14.84768,0.502,25.36,81.13458,0.0,0.5141700404858299,0.4785347946522208,0.48582995951417,48.45,0.6403950548101851,0.0,0.0,0.23764,20.961130000000004,-0.295
primitive,255,28.059720000000002,47.9315884,12.74672,14.814019999999998,0.49898,25.405,81.17743999999999,0.0,0.5604606525911708,0.4787240206455045,0.4395393474088291,46.3,0.6404521480589039,0.0,0.0,0.23787000000000003,21.028300000000005,-0.24
primitive,256,28.00262,47.93306600000001,12.72688,14.7797,0.49604,25.452999999999996,81.21972000000001,0.0,0.4961240310077519,0.47891195422792376,0.5038759689922481,47.65,0.6405334246148773,0.0,0.0,0.23809999999999998,21.095339999999997,-0.2335
primitive,257,27.944440000000004,47.934300400000005,12.70692,14.74432,0.4932,25.501000000000005,81.2615,0.0,0.562862669245648,0.47904864147994597,0.437137330754352,46.55,0.6403149736504146,0.0,0.0,0.23765999999999998,21.16247,-0.281
primitive,258,27.885679999999997,47.93534,12.686860000000001,14.708419999999998,0.49039999999999995,25.548000000000002,81.30274,0.0,0.4805725971370143,0.47919111852813245,0.5194274028629857,48.7,0.6408058505310182,0.0,0.0,0.23726,21.22955,-0.28
primitive,259,27.825820000000004,47.93625279999999,12.666480000000002,14.671759999999999,0.48758,25.596000000000004,81.34352,0.0,0.5170340681362726,0.47932872648979236,0.4829659318637274,46.4,0.6408502598799285,0.0,0.0,0.23693,21.296459999999996,-0.278
primitive,260,27.7663,47.937048000000004,12.64656,14.63496,0.48477999999999993,25.645,81.38388,0.0,0.49706457925636,0.4794525703481447,0.50293542074364,47.6,0.6410066883901697,0.0,0.0,0.23693,21.363289999999996,-0.2435
primitive,261,27.70726,47.9377532,12.62694,14.598320000000001,0.48200000000000004,25.693,81.42386,0.0,0.5376146788990825,0.47957959016445584,0.4623853211009174,47.15,0.6411375136159152,0.0,0.0,0.23682999999999998,21.430260000000004,-0.2785
primitive,262,27.64904,47.9383504,12.60796,14.561900000000001,0.47917999999999994,25.741,81.46348,0.0,0.493358633776091,0.4796927012519457,0.5066413662239089,46.55,0.6411047700995651,0.0,0.0,0.23634,21.49719,-0.2885
primitive,263,27.59112,47.9388244,12.589379999999998,14.52538,0.47635999999999995,25.791,81.50278,0.0,0.5329341317365269,0.47979559378089837,0.467065868263473,46.9,0.6411322746414335,0.0,0.0,0.23608,21.56394,-0.277
primitive,264,27.53292,47.9391792,12.571399999999999,14.48798,0.47354,25.841000000000005,81.54176,0.0,0.501010101010101,0.4798906636723238,0.498989898989899,47.35,0.6411780497963073,0.0,0.0,0.23562000000000002,21.63065,-0.286
primitive,265,27.474880000000002,47.939412399999995,12.554379999999998,14.449899999999998,0.4706,25.891,81.58038,0.0,0.5498084291187739,0.4799723785241134,0.4501915708812261,45.45,0.6408753023096518,0.0,0.0,0.23543000000000003,21.69728,-0.2935
primitive,266,27.41648,47.9395344,12.53782,14.41136,0.4673,25.941,81.61868,0.0,0.4903474903474903,0.4800782605964868,0.5096525096525096,47.5,0.6411349690891143,0.0,0.0,0.2354,21.76352,-0.257
primitive,267,27.358340000000002,47.93955880000001,12.52164,14.372860000000001,0.4638399999999999,25.989,81.6567,0.0,0.4941176470588235,0.48017197873478745,0.5058823529411764,47.6,0.6411527853412525,0.0,0.0,0.23536,21.82956,-0.256
primitive,268,27.300639999999998,47.9394676,12.505459999999998,14.334859999999999,0.46031999999999995,26.035999999999998,81.69438,0.0,0.4990215264187866,0.48030296432364117,0.5009784735812133,46.7,0.6415396075024071,0.0,0.0,0.23498999999999998,21.89518,-0.286
primitive,269,27.243479999999998,47.9392412,12.48932,14.29756,0.45660000000000006,26.084,81.73168,0.0,0.5108481262327416,0.48041455961269997,0.4891518737672584,46.95,0.6413792725858513,0.0,0.0,0.23439,21.960729999999998,-0.29
primitive,270,27.18552,47.938917999999994,12.472180000000002,14.26066,0.4526799999999999,26.132,81.76863999999999,0.0,0.5566801619433198,0.48053357992436013,0.4433198380566802,46.7,0.6415227727027556,0.0,0.0,0.23379000000000003,22.02627,-0.2735
primitive,271,27.12824,47.9384868,12.45502,14.224379999999998,0.44884,26.177,81.8053,0.0,0.5088757396449703,0.4806414071969406,0.4911242603550296,46.35,0.6417579547425679,0.0,0.0,0.23368000000000003,22.091920000000002,-0.251
primitive,272,27.070440000000005,47.9379904,12.43686,14.18844,0.44514000000000004,26.223000000000003,81.84172,0.0,0.5181451612903225,0.4807624683836146,0.4818548387096774,47.25,0.6419032458934162,0.0,0.0,0.2336,22.15746,-0.285
primitive,273,27.013120000000004,47.9374528,12.41912,14.152359999999998,0.44164000000000003,26.266,81.87786,0.0,0.5151515151515151,0.48084655660024844,0.4848484848484848,46.5,0.6416963256730349,0.0,0.0,0.23372,22.22306,-0.242
primitive,274,26.95536,47.936903599999994,12.40096,14.11614,0.43826,26.308000000000003,81.91382,0.0,0.5021367521367521,0.48095050031131314,0.4978632478632478,47.1,0.641887061066399,0.0,0.0,0.23344,22.2883,-0.2815
primitive,275,26.897979999999997,47.9363616,12.38344,14.079559999999999,0.43498,26.351,81.94951999999999,0.0,0.5448979591836735,0.48101149023282974,0.4551020408163265,45.55,0.641525593325866,0.0,0.0,0.23354,22.35371,-0.26
primitive,276,26.84022,47.935877999999995,12.365759999999998,14.04268,0.43178,26.395,81.98495999999999,0.0,0.4969199178644763,0.4811161393161775,0.5030800821355236,46.85,0.6418809528499768,0.0,0.0,0.23308,22.418920000000004,-0.2685
primitive,277,26.783360000000002,47.935462,12.348279999999999,14.006419999999999,0.42866,26.441,82.02014,0.0,0.5430327868852459,0.481168125669895,0.4569672131147541,46.5,0.6418488339543658,0.0,0.0,0.23336,22.4842,-0.2445
primitive,278,26.72668,47.935115599999996,12.330160000000001,13.97076,0.42576,26.486,82.05516,0.0,0.4916317991631799,0.48127692103856445,0.5083682008368201,48.5,0.6426435670074763,0.0,0.0,0.23292000000000002,22.54927,-0.2835
primitive,279,26.67154,47.934803200000005,12.313400000000001,13.93502,0.42312,26.531000000000002,82.0901,0.0,0.5257731958762887,0.4813548842530665,0.4742268041237113,45.75,0.6426773419293876,0.0,0.0,0.23264999999999997,22.61436,-0.2835
primitive,280,26.617620000000002,47.9344988,12.297679999999998,13.8992,0.42074,26.576,82.12502,0.0,0.5218295218295218,0.48142939092680903,0.4781704781704782,47.45,0.6430347961578096,0.0,0.0,0.23241,22.679409999999997,-0.277
primitive,281,26.56444,47.934194,12.28242,13.86354,0.41847999999999996,26.621,82.1599,0.0,0.5126050420168067,0.4814833498379263,0.4873949579831932,45.6,0.6430541610562066,0.0,0.0,0.23209,22.74449,-0.2805
primitive,282,26.51114,47.93392159999999,12.26684,13.82788,0.41641999999999996,26.666,82.19470000000001,0.0,0.5273833671399595,0.4815391269991603,0.4726166328600406,46.65,0.6433381665891332,0.0,0.0,0.23204,22.809479999999997,-0.2555
primitive,283,26.457560000000004,47.933704799999994,12.250639999999999,13.792359999999999,0.41456,26.71,82.22946,0.0,0.5163265306122449,0.48158248695892686,0.4836734693877551,45.3,0.6432526341205826,0.0,0.0,0.23122,22.87419,-0.283
primitive,284,26.40508,47.9335308,12.23496,13.75722,0.4129,26.753999999999998,82.26416,0.0,0.4989816700610998,0.48161774227643966,0.5010183299389002,47.15,0.6433980064186267,0.0,0.0,0.23098,22.93898,-0.28
primitive,285,26.354060000000004,47.9333776,12.220540000000002,13.72232,0.41119999999999995,26.802,82.29868,0.0,0.5375722543352601,0.48162473100690034,0.4624277456647399,45.0,0.6430890856170127,0.0,0.0,0.2304,23.003819999999997,-0.3025
primitive,286,26.303539999999998,47.9332492,12.205939999999998,13.68794,0.40966,26.849,82.33304,0.0,0.4824016563146998,0.48164847086812146,0.5175983436853002,46.8,0.6434073306130457,0.0,0.0,0.23010999999999998,23.06838,-0.2895
primitive,287,26.253339999999998,47.933178,12.19154,13.65348,0.40832,26.897,82.36736,0.0,0.5392354124748491,0.4816703191646351,0.4607645875251509,45.5,0.643143419929731,0.0,0.0,0.22952999999999998,23.13286,-0.2805
primitive,288,26.204500000000003,47.93315440000001,12.178120000000002,13.61914,0.40724,26.945999999999998,82.40165999999999,0.0,0.5153846153846154,0.4816799753080534,0.4846153846153846,45.75,0.642917596512467,0.0,0.0,0.22948000000000002,23.19739,-0.253
primitive,289,26.15634,47.9332108,12.16484,13.584859999999999,0.40664,26.991999999999997,82.43596,0.0,0.5048543689320388,0.48170527451514333,0.4951456310679611,46.55,0.6429830104549252,0.0,0.0,0.22931,23.261860000000002,-0.2675
primitive,290,26.10996,47.933319600000004,12.1524,13.55114,0.40641999999999995,27.039,82.47026,0.0,0.5,0.4817165797710999,0.5,45.85,0.642970250031637,0.0,0.0,0.22942,23.32626,-0.2465
primitive,291,26.06506,47.9334516,12.14006,13.5185,0.4065,27.087,82.50457999999999,0.0,0.4826923076923077,0.481739249831211,0.5173076923076924,46.9,0.6431649752154377,0.0,0.0,0.22916999999999998,23.39029,-0.284
primitive,292,26.02186,47.93357159999999,12.12866,13.486320000000001,0.40687999999999996,27.136000000000003,82.53888,0.0,0.5309568480300189,0.48176568298544353,0.4690431519699812,46.3,0.6432687666292114,0.0,0.0,0.22915,23.454289999999997,-0.2465
primitive,293,25.980439999999998,47.933647199999996,12.118259999999998,13.45474,0.40744,27.187,82.57312,0.0,0.5103189493433397,0.4817783605042221,0.4896810506566604,44.7,0.6429701024304795,0.0,0.0,0.22902999999999998,23.51846,-0.24
primitive,294,25.94038,47.93367200000001,12.107540000000002,13.424540000000002,0.4083,27.237000000000002,82.60724,0.0,0.4665427509293681,0.4818241283449997,0.533457249070632,47.05,0.6433471578075349,0.0,0.0,0.229,23.58248,-0.267
primitive,295,25.901500000000002,47.9336344,12.0964,13.3956,0.4095,27.287000000000003,82.64121999999999,0.0,0.5193798449612403,0.48187397490320455,0.4806201550387597,45.85,0.6432939542543314,0.0,0.0,0.22891000000000003,23.646349999999998,-0.255
primitive,296,25.86454,47.933504,12.085280000000001,13.368139999999999,0.41112000000000004,27.337000000000003,82.67508,0.0,0.5291970802919709,0.4819141027566171,0.4708029197080292,44.75,0.642892517852895,0.0,0.0,0.22899,23.71024,-0.268
primitive,297,25.82806,47.9332852,12.074259999999999,13.34078,0.41301999999999994,27.39,82.7088,0.0,0.4677419354838709,0.4819389300589368,0.532258064516129,46.55,0.6429138440143753,0.0,0.0,0.22866999999999998,23.77391,-0.275
primitive,298,25.792619999999996,47.9329496,12.06422,13.3135,0.41490000000000005,27.448,82.74242,0.0,0.5386221294363257,0.48195104074991896,0.4613778705636743,45.2,0.6427634657880478,0.0,0.0,0.22834,23.8375,-0.2955
primitive,299,25.75734,47.93249720000001,12.05404,13.2865,0.4168,27.503999999999998,82.77596,0.0,0.4926315789473683,0.4819748814905421,0.5073684210526316,46.15,0.642808781139884,0.0,0.0,0.2284,23.9008,-0.248
primitive,300,25.72346,47.9318872,12.04408,13.260639999999999,0.41874,27.558000000000003,82.80944,0.0,0.5408560311284047,0.4819829290503588,0.4591439688715953,44.65,0.6423468758879202,0.0,0.0,0.22807000000000002,23.964250000000003,-0.266
primitive,301,25.69114,47.9310644,12.034959999999998,13.23548,0.4207,27.612000000000002,82.84288000000001,0.0,0.5088757396449703,0.4820165444994871,0.4911242603550296,45.95,0.6427254968161278,0.0,0.0,0.22765000000000002,24.027649999999998,-0.265
primitive,302,25.658819999999995,47.9300408,12.024939999999999,13.21124,0.42263999999999996,27.665,82.87624,0.0,0.5233265720081136,0.48206949206220673,0.4766734279918864,45.15,0.6424227611898787,0.0,0.0,0.22738999999999998,24.090860000000003,-0.2625
primitive,303,25.626260000000002,47.928842800000005,12.01394,13.187559999999998,0.42475999999999997,27.719,82.90956,0.0,0.4947368421052631,0.48214751622724933,0.5052631578947369,46.95,0.6432075277011929,0.0,0.0,0.22729000000000002,24.153900000000004,-0.268
primitive,304,25.59456,47.927456,12.00366,13.163899999999998,0.42700000000000005,27.773000000000003,82.9427,0.0,0.5255623721881391,0.48222738948318544,0.4744376278118609,44.45,0.6425805538556051,0.0,0.0,0.22688,24.21709,-0.309
primitive,305,25.563159999999996,47.925854799999996,11.99324,13.14058,0.42934,27.826999999999998,82.97566,0.0,0.5239085239085238,0.4823335678516311,0.4760914760914761,47.0,0.6432579455550189,0.0,0.0,0.22641999999999998,24.27993,-0.259
primitive,306,25.53286,47.9239888,11.98328,13.117719999999998,0.43186,27.879,83.00844,0.0,0.5070140280561123,0.48242567656835433,0.4929859719438877,44.55,0.6428590400915728,0.0,0.0,0.22568000000000002,24.34278,-0.2785
primitive,307,25.503359999999997,47.921806,11.97316,13.095719999999998,0.43448,27.930999999999997,83.04098,0.0,0.4906444906444906,0.48257755118239504,0.5093555093555093,47.35,0.6435508226005401,0.0,0.0,0.22587,24.405170000000002,-0.236
primitive,308,25.474980000000002,47.9192576,11.963379999999999,13.074380000000001,0.43722,27.983,83.0733,0.0,0.4808510638297872,0.4827172881294646,0.5191489361702127,45.55,0.6431482994705656,0.0,0.0,0.22557,24.46752,-0.284
primitive,309,25.44738,47.9162924,11.95366,13.05368,0.44004,28.035999999999998,83.10538000000001,0.0,0.5195652173913043,0.48285485397372246,0.4804347826086956,45.5,0.6433679165242956,0.0,0.0,0.22527999999999998,24.52968,-0.282
primitive,310,25.419919999999998,47.9129016,11.94404,13.03302,0.44286000000000003,28.09,83.13722,0.0,0.4718614718614718,0.48300379602844357,0.5281385281385281,45.55,0.6432841572752939,0.0,0.0,0.22496,24.59172,-0.25
primitive,311,25.391400000000004,47.90910199999999,11.9332,13.01254,0.44565999999999995,28.143999999999995,83.16879999999999,0.0,0.5161987041036717,0.48316101933418937,0.4838012958963283,46.1,0.6434791827092926,0.0,0.0,0.22483,24.65346,-0.2645
primitive,312,25.362560000000002,47.9049032,11.921399999999998,12.99268,0.44848,28.197999999999997,83.20008,0.0,0.4947368421052631,0.4833189424477694,0.5052631578947369,45.75,0.6437393268785752,0.0,0.0,0.22528000000000004,24.71518,-0.2165
primitive,313,25.33424,47.900290399999996,11.908859999999999,12.973980000000001,0.4514,28.25,83.23102,0.0,0.4912663755458515,0.4834975835095027,0.5087336244541485,45.7,0.6438721285395662,0.0,0.0,0.22516999999999998,24.77665,-0.259
primitive,314,25.307100000000002,47.895224000000006,11.896040000000001,12.956599999999998,0.45446,28.301,83.26162000000001,0.0,0.5146443514644352,0.4836687230725792,0.4853556485355648,44.5,0.6435326798200198,0.0,0.0,0.2255,24.83801,-0.226
primitive,315,25.279960000000003,47.889696400000005,11.882,12.940179999999998,0.45777999999999996,28.351999999999997,83.2919,0.0,0.5021645021645021,0.4838650978736176,0.4978354978354978,45.9,0.6441125845292777,0.0,0.0,0.22564,24.899,-0.254
primitive,316,25.252940000000002,47.8836896,11.8672,12.9243,0.46143999999999996,28.403000000000002,83.32184000000001,0.0,0.5032967032967033,0.4840391440810156,0.4967032967032967,45.15,0.643916855356213,0.0,0.0,0.22580999999999998,24.959899999999998,-0.2145
primitive,317,25.225720000000003,47.8772016,11.8524,12.908059999999999,0.46526,28.456,83.35144,0.0,0.5099337748344371,0.48420415182969967,0.4900662251655629,45.5,0.6438116071001805,0.0,0.0,0.22558,25.02085,-0.2555
primitive,318,25.19844,47.8702296,11.837320000000002,12.8919,0.46921999999999997,28.51,83.38074,0.0,0.5412026726057907,0.4843259308181957,0.4587973273942093,45.2,0.6438770286470836,0.0,0.0,0.22552,25.0818,-0.2665
primitive,319,25.171400000000002,47.862768,11.822259999999998,12.875739999999999,0.4734,28.564,83.40976,0.0,0.4989106753812636,0.4844628205101886,0.5010893246187363,45.35,0.6439169665974801,0.0,0.0,0.22558,25.14277,-0.257
primitive,320,25.145500000000002,47.854766,11.80762,12.860040000000001,0.47784,28.618999999999996,83.43848,0.0,0.5437100213219617,0.4846109036565406,0.4562899786780384,43.85,0.643606925104355,0.0,0.0,0.22579999999999997,25.203519999999997,-0.2255
primitive,321,25.11954,47.84622280000001,11.792580000000001,12.84466,0.48229999999999995,28.675,83.46690000000001,0.0,0.455531453362256,0.48477732935871826,0.544468546637744,47.75,0.6445162657636956,0.0,0.0,0.22537,25.26387,-0.2675
primitive,322,25.094299999999997,47.8370996,11.777819999999998,12.82964,0.48684,28.728999999999996,83.495,0.0,0.5438972162740898,0.48493179964744704,0.45610278372591,44.25,0.6441604984223713,0.0,0.0,0.22555,25.3242,-0.237
primitive,323,25.069319999999998,47.8273844,11.76304,12.814960000000001,0.49132,28.784000000000002,83.5228,0.0,0.5063291139240507,0.4851022867238995,0.4936708860759494,45.25,0.6443064644912908,0.0,0.0,0.22516999999999998,25.38449,-0.254
primitive,324,25.04618,47.81701480000001,11.74916,12.80134,0.49567999999999995,28.838999999999995,83.55026,0.0,0.5155925155925156,0.48525325533659214,0.4844074844074844,45.15,0.6442589600987616,0.0,0.0,0.22532,25.444920000000003,-0.239
primitive,325,25.02388,47.8059656,11.73458,12.78934,0.49996,28.892,83.57742,0.0,0.5030425963488844,0.48544988936126804,0.4969574036511156,45.45,0.6447076936389364,0.0,0.0,0.22509999999999997,25.505209999999998,-0.2525
primitive,326,25.00288,47.7941884,11.72,12.77868,0.5042,28.944000000000003,83.60428000000002,0.0,0.5262096774193549,0.4856037411951241,0.4737903225806452,45.0,0.6446599864806334,0.0,0.0,0.22472,25.565519999999996,-0.279
primitive,327,24.98218,47.781684,11.70558,12.768180000000003,0.50842,28.995,83.63086,0.0,0.4904862579281184,0.48580663556612785,0.5095137420718816,45.2,0.6447578850374736,0.0,0.0,0.22445,25.62558,-0.2445
primitive,328,24.96264,47.7684192,11.691899999999999,12.75826,0.5124799999999999,29.049,83.65708000000001,0.0,0.5381355932203389,0.4859610128734914,0.461864406779661,44.95,0.6442582320532622,0.0,0.0,0.22431,25.68569,-0.275
primitive,329,24.94302,47.754414,11.677079999999998,12.749559999999999,0.51638,29.101999999999997,83.68294,0.0,0.4780701754385965,0.48614948654973344,0.5219298245614035,44.7,0.6444391636853807,0.0,0.0,0.22430000000000003,25.745569999999997,-0.2565
primitive,330,24.924319999999998,47.739661999999996,11.662360000000001,12.74174,0.52022,29.154,83.7084,0.0,0.5725971370143149,0.48631598036435597,0.4274028629856851,44.5,0.6440825597773749,0.0,0.0,0.22451000000000002,25.80565,-0.2285
primitive,331,24.906579999999998,47.7241472,11.64762,12.73494,0.5240199999999999,29.208000000000002,83.73346000000001,0.0,0.4906832298136646,0.48650286132298753,0.5093167701863354,45.0,0.6444011904199798,0.0,0.0,0.22436,25.86578,-0.2715
primitive,332,24.88962,47.707840000000004,11.6326,12.729239999999999,0.52778,29.261999999999997,83.75814,0.0,0.5619834710743802,0.4866672622412452,0.4380165289256198,44.65,0.6443282649682176,0.0,0.0,0.22447,25.92585,-0.2175
primitive,333,24.8731,47.6907136,11.617799999999999,12.723840000000001,0.53146,29.316999999999997,83.78244000000001,0.0,0.4923413566739605,0.4868459529789376,0.5076586433260394,45.3,0.6448265515144809,0.0,0.0,0.22463,25.985980000000005,-0.241
primitive,334,24.85616,47.67278640000001,11.602640000000001,12.71846,0.53506,29.372000000000003,83.80638,0.0,0.5418502202643173,0.4870051165779855,0.4581497797356828,45.25,0.6447975813328389,0.0,0.0,0.22479,26.046110000000002,-0.2365
primitive,335,24.837819999999997,47.6541096,11.586099999999998,12.712939999999998,0.53878,29.423000000000002,83.83002,0.0,0.5021834061135372,0.48719032736315426,0.4978165938864629,44.0,0.6449698979978487,0.0,0.0,0.22492,26.10596,-0.258
primitive,336,24.819560000000003,47.6346848,11.57038,12.70682,0.54236,29.475,83.85336000000001,0.0,0.4978165938864629,0.4873521765858201,0.5021834061135371,45.15,0.6449824693144454,0.0,0.0,0.22489,26.16596,-0.268
primitive,337,24.800420000000003,47.614530800000004,11.554459999999999,12.70022,0.54574,29.526000000000003,83.87631999999999,0.0,0.5102974828375286,0.48752063237729965,0.4897025171624714,45.25,0.6453769666646864,0.0,0.0,0.22498,26.22573,-0.2445
primitive,338,24.779420000000002,47.593708,11.53784,12.69278,0.5488000000000001,29.577,83.89892,0.0,0.5022831050228311,0.48769537456406803,0.4977168949771689,44.6,0.6455145268346727,0.0,0.0,0.22483,26.285370000000004,-0.2425
primitive,339,24.75698,47.572252,11.52136,12.684280000000001,0.55134,29.628,83.92116,0.0,0.5244444444444445,0.4878492618382828,0.4755555555555555,44.8,0.645486893957188,0.0,0.0,0.22492,26.34501,-0.233
primitive,340,24.73252,47.550235199999996,11.5046,12.67452,0.5534,29.677999999999997,83.94304,0.0,0.5033112582781457,0.487997903040559,0.4966887417218543,45.75,0.6459200370308491,0.0,0.0,0.22465,26.404649999999997,-0.247
primitive,341,24.707060000000002,47.5277056,11.489559999999999,12.66248,0.5550200000000001,29.726999999999997,83.96452000000001,0.0,0.5571725571725572,0.4881023634472595,0.4428274428274428,43.65,0.6454442273587517,0.0,0.0,0.22437,26.46475,-0.286
primitive,342,24.679720000000003,47.50473480000001,11.474639999999999,12.648879999999998,0.5562,29.776,83.98559999999999,0.0,0.4652173913043478,0.4882322211258623,0.5347826086956522,46.55,0.645974751642048,0.0,0.0,0.22435000000000002,26.52458,-0.224
primitive,343,24.649900000000002,47.481411200000004,11.459080000000002,12.63382,0.5569999999999999,29.822999999999997,84.0063,0.0,0.5396825396825397,0.48835246494008266,0.4603174603174603,43.95,0.6461827518847554,0.0,0.0,0.22371,26.584220000000002,-0.2775
primitive,344,24.61726,47.4578204,11.443239999999998,12.61674,0.55728,29.87,84.02666,0.0,0.5128205128205129,0.4884257949870725,0.4871794871794871,45.35,0.6461383263175533,0.0,0.0,0.22368,26.643890000000003,-0.2465
primitive,345,24.58264,47.4340276,11.4276,12.598019999999998,0.55702,29.916999999999998,84.0467,0.0,0.5465116279069767,0.4884884695869004,0.4534883720930232,45.05,0.6463427971901371,0.0,0.0,0.22311,26.703560000000003,-0.2885
primitive,346,24.54486,47.410136,11.41124,12.57746,0.55616,29.965,84.06638,0.0,0.5534883720930233,0.48854680728952615,0.4465116279069767,44.1,0.6465894246581827,0.0,0.0,0.22294,26.76308,-0.2625
primitive,347,24.505420000000004,47.3861932,11.39504,12.55552,0.55486,30.011,84.08568000000001,0.0,0.5235732009925559,0.4885762333708139,0.4764267990074441,45.35,0.6466764805934986,0.0,0.0,0.22296000000000002,26.822779999999998,-0.247
primitive,348,24.46514,47.362248799999996,11.378839999999999,12.532960000000001,0.5533399999999999,30.052,84.1046,0.0,0.516355140186916,0.4886226380503957,0.4836448598130841,43.9,0.6466774175610439,0.0,0.0,0.22311,26.882550000000002,-0.2525
primitive,349,24.42416,47.3383304,11.363259999999999,12.50934,0.5515599999999999,30.093000000000004,84.12312,0.0,0.4694376528117359,0.4886627247106668,0.530562347188264,45.3,0.6468166285325264,0.0,0.0,0.22288999999999998,26.94219,-0.2495
primitive,350,24.38124,47.31451360000001,11.34732,12.48444,0.54948,30.134,84.14120000000001,0.0,0.5710955710955711,0.4887078547801514,0.4289044289044289,42.55,0.6465812561744948,0.0,0.0,0.2229,27.00163,-0.2445
primitive,351,24.33632,47.290879200000006,11.330499999999999,12.45874,0.54708,30.174,84.15886,0.0,0.4841849148418491,0.4887461331453953,0.5158150851581509,46.4,0.647086239610602,0.0,0.0,0.22277000000000002,27.06086,-0.2565
primitive,352,24.290600000000005,47.267452000000006,11.31376,12.432440000000001,0.5444,30.212999999999997,84.17613999999999,0.0,0.5550351288056206,0.48876911266662715,0.4449648711943794,42.2,0.6465909565436267,0.0,0.0,0.22258000000000003,27.12022,-0.2605
primitive,353,24.244699999999998,47.24424040000001,11.297159999999998,12.40624,0.5413,30.250999999999998,84.193,0.0,0.4964705882352941,0.48877689032547394,0.5035294117647059,45.4,0.6465063711917328,0.0,0.0,0.22227999999999998,27.17942,-0.2775
primitive,354,24.197819999999997,47.221291199999996,11.279279999999998,12.380780000000001,0.53776,30.288999999999998,84.20954,0.0,0.5241379310344828,0.48878979469346306,0.4758620689655172,44.15,0.6467646856170306,0.0,0.0,0.22272999999999998,27.238560000000003,-0.245
primitive,355,24.15068,47.19862560000001,11.261199999999999,12.355700000000002,0.53378,30.327,84.22576000000001,0.0,0.4929906542056075,0.4888004453578603,0.5070093457943925,46.75,0.6470577702625578,0.0,0.0,0.22255,27.29768,-0.258
primitive,356,24.1025,47.176294,11.242260000000002,12.330820000000001,0.52942,30.364,84.24166000000001,0.0,0.5465116279069767,0.48879965298113653,0.4534883720930232,43.6,0.6471198700400926,0.0,0.0,0.22249,27.35657,-0.2645
primitive,357,24.054180000000002,47.15432280000001,11.22376,12.305700000000002,0.52472,30.401,84.25728,0.0,0.5045662100456622,0.48876440464521187,0.4954337899543379,45.05,0.6468116039994425,0.0,0.0,0.22213000000000002,27.415559999999996,-0.2535
primitive,358,24.00578,47.132744,11.20588,12.28022,0.5196799999999999,30.438,84.27264,0.0,0.5369127516778524,0.488706843020825,0.4630872483221476,43.45,0.6465477081115684,0.0,0.0,0.22231,27.47458,-0.2475
primitive,359,23.95764,47.1115772,11.188799999999999,12.254440000000002,0.5144,30.473,84.28772000000001,0.0,0.5161290322580645,0.4886516683301936,0.4838709677419355,44.75,0.6466568415774893,0.0,0.0,0.22260000000000002,27.53371,-0.2325
primitive,360,23.90998,47.090826400000005,11.17192,12.229040000000003,0.50902,30.505,84.30251999999999,0.0,0.4897025171624713,0.48857927597848366,0.5102974828375286,43.45,0.646347349546318,0.0,0.0,0.22216999999999998,27.592820000000003,-0.2725
primitive,361,23.86358,47.070456400000005,11.15662,12.20336,0.5036,30.537000000000003,84.31702,0.0,0.545045045045045,0.4884867787004791,0.4549549549549549,44.65,0.646230018043966,0.0,0.0,0.22216000000000002,27.651889999999998,-0.2495
primitive,362,23.81728,47.0504704,11.142100000000001,12.17704,0.49814,30.568,84.33124,0.0,0.4719626168224299,0.4884039423959193,0.5280373831775701,45.25,0.6463767478666866,0.0,0.0,0.22182,27.710750000000004,-0.2335
primitive,363,23.771240000000002,47.030882,11.128820000000001,12.149879999999998,0.49254,30.601000000000003,84.34519999999999,0.0,0.5257009345794393,0.48829066516526987,0.4742990654205608,44.45,0.6463243366736832,0.0,0.0,0.22189,27.769750000000002,-0.2385
primitive,364,23.7245,47.0117372,11.11576,12.12204,0.4867,30.631999999999998,84.3589,0.0,0.4953051643192488,0.4881905773096602,0.5046948356807511,45.0,0.6467541866439742,0.0,0.0,0.2214,27.828630000000004,-0.2565
primitive,365,23.678379999999997,46.993032400000004,11.10384,12.093900000000001,0.48063999999999996,30.662000000000003,84.37233999999998,0.0,0.561200923787529,0.4880478173146196,0.4387990762124711,43.95,0.6464720306638376,0.0,0.0,0.22088999999999998,27.887710000000002,-0.2885
primitive,366,23.6329,46.9747652,11.09298,12.0656,0.47432,30.694000000000003,84.38552,0.0,0.5,0.48791155568607736,0.5,45.3,0.6468143915864971,0.0,0.0,0.22019000000000002,27.94683,-0.2715
primitive,367,23.58792,46.956932800000004,11.082419999999999,12.037620000000002,0.46787999999999996,30.724,84.39844,0.0,0.5320665083135392,0.48777276741525377,0.4679334916864608,44.05,0.6466752003862382,0.0,0.0,0.21978999999999999,28.005879999999998,-0.2775
primitive,368,23.54364,46.939532,11.072879999999998,12.00952,0.46124000000000004,30.755,84.4111,0.0,0.5260663507109005,0.4876569061316629,0.4739336492890995,45.2,0.6469659522283375,0.0,0.0,0.21984,28.064899999999998,-0.2475
primitive,369,23.499859999999998,46.922569599999996,11.06364,11.98178,0.45443999999999996,30.785,84.4235,0.0,0.5435779816513762,0.48751840294522336,0.4564220183486238,43.95,0.6468405939673225,0.0,0.0,0.21969000000000002,28.12393,-0.2555
primitive,370,23.455659999999998,46.906090400000004,11.054380000000002,11.953819999999999,0.44746,30.813000000000002,84.43566000000001,0.0,0.4680851063829788,0.487404961668511,0.5319148936170213,45.3,0.6475183431351472,0.0,0.0,0.21922,28.182840000000002,-0.2555
primitive,371,23.41196,46.890099199999995,11.04588,11.925619999999999,0.44046,30.84,84.44752,0.0,0.5318181818181817,0.487239667985903,0.4681818181818182,44.95,0.6469708974999375,0.0,0.0,0.21923,28.24192,-0.2515
primitive,372,23.36804,46.874627600000004,11.03742,11.897340000000002,0.43327999999999994,30.87,84.45909999999999,0.0,0.4707259953161593,0.4871139436136719,0.5292740046838408,44.25,0.6472477483862775,0.0,0.0,0.21911000000000003,28.3008,-0.2385
primitive,373,23.323620000000002,46.85970640000001,11.028539999999998,11.869100000000001,0.42597999999999997,30.897999999999996,84.47040000000001,0.0,0.5233644859813084,0.48697787613212673,0.4766355140186916,44.6,0.6473225789575838,0.0,0.0,0.21888,28.359570000000005,-0.26
primitive,374,23.27808,46.845410799999996,11.01942,11.84008,0.41858000000000006,30.926000000000002,84.48144,0.0,0.497716894977169,0.4868543412042101,0.502283105022831,43.75,0.6471779300621369,0.0,0.0,0.21869,28.418249999999997,-0.244
primitive,375,23.231160000000003,46.831799600000004,11.01046,11.80958,0.41111999999999993,30.953000000000003,84.49222,0.0,0.5152224824355972,0.48670919217672476,0.4847775175644028,44.55,0.6471718080104019,0.0,0.0,0.21844000000000002,28.47681,-0.2625
primitive,376,23.18262,46.8189448,11.000779999999999,11.778179999999999,0.40366,30.979,84.50277999999999,0.0,0.5047169811320754,0.4865843561315764,0.4952830188679245,44.2,0.6471831183617296,0.0,0.0,0.21867999999999999,28.535130000000002,-0.2405
primitive,377,23.13366,46.8068732,10.99106,11.746419999999999,0.39618,31.004,84.51312,0.0,0.5308924485125858,0.48642233899861137,0.4691075514874142,43.65,0.6469670824025474,0.0,0.0,0.21852999999999997,28.59355,-0.2455
primitive,378,23.084179999999996,46.79563480000001,10.98106,11.714300000000001,0.38882,31.026,84.5233,0.0,0.4909090909090909,0.4862978139841937,0.509090909090909,43.65,0.6467949647664237,0.0,0.0,0.21866,28.65167,-0.2465
primitive,379,23.034560000000003,46.785246400000005,10.97156,11.68144,0.38156,31.048000000000002,84.53331999999999,0.0,0.5119047619047619,0.4861406739270145,0.4880952380952381,44.65,0.6469869219323641,0.0,0.0,0.2186,28.70972,-0.2515
primitive,380,22.983280000000004,46.775774,10.96096,11.6481,0.37422,31.070999999999998,84.5432,0.0,0.5169082125603864,0.48602611648569083,0.4830917874396135,43.5,0.6469096709328308,0.0,0.0,0.21837,28.76743,-0.2415
primitive,381,22.93072,46.767279200000004,10.95,11.61388,0.36684000000000005,31.092,84.55292,0.0,0.5164319248826291,0.4858924908414582,0.4835680751173709,45.1,0.6471378421528174,0.0,0.0,0.21851000000000004,28.82503,-0.244
primitive,382,22.876940000000005,46.759818800000005,10.93896,11.57852,0.35946,31.113000000000003,84.56248,0.0,0.5169082125603864,0.48579073534220496,0.4830917874396135,42.85,0.6468088122613241,0.0,0.0,0.21791,28.882309999999997,-0.267
primitive,383,22.82278,46.7534276,10.92754,11.54306,0.35217999999999994,31.133000000000003,84.57188000000001,0.0,0.4888888888888889,0.48568076676049043,0.5111111111111111,44.7,0.6468243816434379,0.0,0.0,0.21788999999999997,28.9393,-0.2315
primitive,384,22.7683,46.7481224,10.915719999999999,11.50754,0.34503999999999996,31.151999999999997,84.58112,0.0,0.4987531172069825,0.4856051844400803,0.5012468827930174,44.2,0.6466986494547942,0.0,0.0,0.21778000000000003,28.99607,-0.2365
primitive,385,22.71366,46.743891999999995,10.90412,11.47162,0.33791999999999994,31.171999999999997,84.59020000000001,0.0,0.5115681233933161,0.4855116926934693,0.4884318766066838,44.85,0.6471334724811253,0.0,0.0,0.21773,29.052760000000003,-0.2545
primitive,386,22.65818,46.7407696,10.8914,11.435800000000002,0.33098,31.191999999999997,84.59912,0.0,0.5498721227621484,0.48540354471033687,0.4501278772378516,44.7,0.6471926623886907,0.0,0.0,0.21761,29.10938,-0.27
primitive,387,22.603559999999998,46.7387328,10.879480000000001,11.399820000000002,0.32426,31.215,84.60792,0.0,0.5571428571428572,0.4852650834056274,0.4428571428571428,42.8,0.6466938206980362,0.0,0.0,0.21730999999999998,29.16628,-0.2675
primitive,388,22.5498,46.73773920000001,10.86766,11.36434,0.31779999999999997,31.237999999999996,84.61655999999999,0.0,0.4862155388471177,0.4851278085232435,0.5137844611528822,44.6,0.6469116561046778,0.0,0.0,0.21705,29.223,-0.257
primitive,389,22.496440000000003,46.73776480000001,10.855020000000001,11.329780000000001,0.31164,31.261999999999997,84.62504000000001,0.0,0.4987654320987654,0.48500864127600274,0.5012345679012346,44.45,0.6470372086378298,0.0,0.0,0.21669,29.27958,-0.2585
primitive,390,22.443880000000004,46.7387648,10.842039999999999,11.29606,0.30578,31.285999999999998,84.63336,0.0,0.4951690821256039,0.4848940554025344,0.5048309178743962,43.65,0.6466529005793462,0.0,0.0,0.21651,29.33596,-0.253
primitive,391,22.39036,46.7407484,10.826400000000001,11.26376,0.3002,31.311000000000003,84.64155999999998,0.0,0.4949238578680203,0.48483416110857985,0.5050761421319797,44.25,0.6470615762036366,0.0,0.0,0.21705000000000002,29.39175,-0.221
primitive,392,22.337,46.743684800000004,10.809980000000001,11.2321,0.29491999999999996,31.335,84.64966,0.0,0.5240506329113924,0.4847244377352922,0.4759493670886076,43.15,0.6462986061111065,0.0,0.0,0.21677,29.44755,-0.2385
primitive,393,22.284319999999997,46.74751840000001,10.79288,11.201500000000001,0.28994,31.359,84.65765999999999,0.0,0.4856396866840732,0.48464807693933976,0.5143603133159269,44.0,0.6465378084083169,0.0,0.0,0.21710000000000002,29.5031,-0.2325
primitive,394,22.23292,46.7521752,10.77538,11.17226,0.28528,31.382999999999996,84.66556,0.0,0.5182291666666666,0.4845880637866052,0.4817708333333333,44.2,0.6464309606719277,0.0,0.0,0.21670999999999999,29.558449999999997,-0.2735
primitive,395,22.1823,46.757608,10.757280000000002,11.144100000000002,0.28092,31.406999999999996,84.67335999999999,0.0,0.4960835509138381,0.4845590745778462,0.5039164490861618,43.15,0.6461018300587904,0.0,0.0,0.21669,29.61362,-0.2785
primitive,396,22.13328,46.763730800000005,10.73936,11.11704,0.27688,31.43,84.68108000000001,0.0,0.5153061224489796,0.4845550747856653,0.4846938775510204,43.75,0.6462148355993843,0.0,0.0,0.21705,29.66856,-0.2135
primitive,397,22.086019999999998,46.770481600000004,10.72132,11.091560000000001,0.27314,31.453000000000003,84.68874,0.0,0.5050251256281407,0.4845808267298336,0.4949748743718593,44.7,0.6462458476832192,0.0,0.0,0.21715999999999996,29.72348,-0.2245
primitive,398,22.03844,46.777850400000005,10.7022,11.066600000000001,0.26964,31.476,84.69633999999998,0.0,0.4653739612188365,0.48461806434988935,0.5346260387811634,43.15,0.6462402915292722,0.0,0.0,0.21701,29.77798,-0.256
primitive,399,21.991479999999996,46.78581200000001,10.68294,11.042159999999999,0.26638,31.499000000000002,84.70389999999999,0.0,0.5267379679144385,0.4846231042734498,0.4732620320855615,45.05,0.6463888786558448,0.0,0.0,0.21700000000000003,29.832579999999997,-0.239
primitive,400,21.945080000000004,46.794318399999995,10.663620000000002,11.018100000000002,0.26336,31.522,84.71144,0.0,0.4946236559139784,0.4846708287790697,0.5053763440860215,43.6,0.6469068913656802,0.0,0.0,0.21692,29.88703,-0.241
primitive,401,21.89992,46.803306,10.645,10.99432,0.2606,31.545,84.71894,0.0,0.519893899204244,0.4846943933610235,0.4801061007957559,45.05,0.6467368687891392,0.0,0.0,0.21726999999999996,29.94147,-0.21
primitive,402,21.855099999999997,46.8127524,10.62646,10.970559999999999,0.25808,31.569000000000003,84.72636,0.0,0.5211640211640212,0.48474418980875283,0.4788359788359788,42.75,0.6471151684523759,0.0,0.0,0.21738,29.995630000000002,-0.239
primitive,403,21.810420000000004,46.82265079999999,10.60786,10.9467,0.25586,31.592000000000002,84.73371999999999,0.0,0.5052356020942408,0.48479117374939057,0.4947643979057591,44.65,0.6471171335715112,0.0,0.0,0.21744,30.049690000000002,-0.2585
primitive,404,21.76572,46.832981600000004,10.58962,10.922139999999999,0.25396,31.615,84.74101999999999,0.0,0.5263157894736842,0.48483671677019125,0.4736842105263157,43.2,0.6470540041192883,0.0,0.0,0.21731,30.10362,-0.2465
primitive,405,21.72122,46.8437352,10.571620000000001,10.897219999999999,0.25237999999999994,31.637999999999998,84.74825999999999,0.0,0.4987012987012987,0.48486760838531245,0.5012987012987012,44.9,0.6467382907533974,0.0,0.0,0.21746000000000001,30.15737,-0.2315
primitive,406,21.67726,46.854879600000004,10.554019999999998,10.872179999999998,0.25106,31.660999999999998,84.75543999999998,0.0,0.4896907216494846,0.48493702740287703,0.5103092783505154,43.65,0.6469675514078412,0.0,0.0,0.21752,30.21091,-0.247
primitive,407,21.633000000000003,46.866417199999994,10.53546,10.84758,0.24996,31.685,84.76256000000001,0.0,0.5447368421052632,0.4849959468553782,0.4552631578947368,44.25,0.6469628418611083,0.0,0.0,0.21739,30.264330000000005,-0.256
primitive,408,21.58782,46.878364000000005,10.515160000000002,10.823540000000001,0.24911999999999998,31.709,84.76958,0.0,0.4841269841269842,0.48509840529003895,0.5158730158730159,43.2,0.6471122736382396,0.0,0.0,0.21742,30.31749,-0.2325
primitive,409,21.54218,46.8907304,10.49366,10.800079999999998,0.24844000000000002,31.736000000000004,84.77651999999998,0.0,0.5064935064935064,0.48520334346095223,0.4935064935064935,43.95,0.6471348116234875,0.0,0.0,0.21701,30.370409999999996,-0.2645
primitive,410,21.4963,46.9035236,10.4719,10.77656,0.24783999999999998,31.763999999999996,84.78338,0.0,0.5225,0.48530229905685096,0.4775,43.25,0.647336805258584,0.0,0.0,0.21725000000000003,30.42323,-0.236
primitive,411,21.449900000000003,46.916772,10.448979999999999,10.75366,0.24725999999999998,31.791999999999998,84.79018,0.0,0.5263157894736842,0.4854202848913548,0.4736842105263157,43.05,0.6471315051800559,0.0,0.0,0.21696000000000001,30.475880000000004,-0.2645
primitive,412,21.40376,46.930463599999996,10.42594,10.7312,0.24661999999999995,31.822,84.79691999999999,0.0,0.5076142131979695,0.4855149003971952,0.4923857868020304,43.65,0.6469489726350665,0.0,0.0,0.21661000000000002,30.52845,-0.2565
primitive,413,21.35706,46.944608800000005,10.402260000000002,10.70886,0.24593999999999996,31.851,84.8036,0.0,0.5135135135135135,0.48562816469507547,0.4864864864864865,44.0,0.6470932246429364,0.0,0.0,0.21659000000000003,30.580919999999995,-0.2245
primitive,414,21.310640000000003,46.959180800000006,10.37848,10.686840000000002,0.24531999999999995,31.88,84.81021999999999,0.0,0.520618556701031,0.48572356796114485,0.4793814432989691,42.7,0.6466919523635003,0.0,0.0,0.21666,30.633449999999996,-0.235
primitive,415,21.26376,46.9741932,10.353620000000001,10.665439999999998,0.2447,31.909000000000002,84.8168,0.0,0.4908136482939632,0.48587074070606096,0.5091863517060368,43.95,0.6469666108586161,0.0,0.0,0.2168,30.68562,-0.26
primitive,416,21.2172,46.9896464,10.32838,10.644639999999999,0.24417999999999998,31.936999999999998,84.82334,0.0,0.5452322738386308,0.4859985018601229,0.4547677261613692,42.6,0.6464387631161581,0.0,0.0,0.21681,30.73781,-0.255
primitive,417,21.17118,47.00553119999999,10.302819999999999,10.62462,0.24373999999999998,31.965,84.82984,0.0,0.4951923076923077,0.48614986578782493,0.5048076923076923,44.3,0.6467793772755697,0.0,0.0,0.21687,30.78998,-0.2575
primitive,418,21.125700000000002,47.0218428,10.276159999999999,10.606100000000001,0.24344,31.993000000000002,84.83632,0.0,0.518957345971564,0.4862980187886648,0.481042654028436,43.5,0.6465479355299553,0.0,0.0,0.21688,30.84197,-0.2325
primitive,419,21.0802,47.0385828,10.24914,10.587860000000001,0.24319999999999997,32.021,84.84278,0.0,0.5145631067961165,0.4864756446619548,0.4854368932038835,43.55,0.6466955297325399,0.0,0.0,0.21688,30.893690000000003,-0.2415
primitive,420,21.03536,47.0557188,10.22216,10.57022,0.24297999999999997,32.049,84.84921999999999,0.0,0.4926829268292683,0.48661318144109067,0.5073170731707317,43.9,0.6465539138099543,0.0,0.0,0.21662000000000003,30.94538,-0.2675
primitive,421,20.99014,47.0732564,10.194139999999999,10.5533,0.24269999999999997,32.077000000000005,84.85567999999999,0.0,0.4625,0.4868089601843363,0.5375,44.45,0.6466778331573253,0.0,0.0,0.21670999999999999,30.996859999999998,-0.2285
primitive,422,20.945480000000003,47.0911724,10.16624,10.53674,0.2425,32.102000000000004,84.86216,0.0,0.5421686746987951,0.4869468933674456,0.4578313253012048,43.3,0.6466354485482025,0.0,0.0,0.21636999999999998,31.04845,-0.2555
primitive,423,20.90128,47.109438,10.13876,10.520119999999999,0.24239999999999998,32.127,84.86867999999998,0.0,0.4864197530864197,0.4871064185925358,0.5135802469135803,44.75,0.6469221009238573,0.0,0.0,0.21632,31.099919999999997,-0.2525
primitive,424,20.85746,47.128014,10.111160000000002,10.503819999999997,0.24247999999999997,32.150999999999996,84.87523999999999,0.0,0.5241545893719807,0.4872482184916218,0.4758454106280193,43.15,0.6469717613549102,0.0,0.0,0.21667999999999998,31.15143,-0.1945
primitive,425,20.81468,47.146842,10.083800000000002,10.488219999999998,0.24266,32.177,84.88184,0.0,0.5375302663438257,0.4873859672315794,0.4624697336561743,43.7,0.6469705974049427,0.0,0.0,0.21687,31.20301,-0.2335
primitive,426,20.77248,47.1658672,10.05708,10.472560000000001,0.24284,32.204,84.88844,0.0,0.4645669291338582,0.48753117891382125,0.5354330708661418,44.45,0.647304943512439,0.0,0.0,0.21684,31.25444,-0.2315
primitive,427,20.73016,47.185072,10.030140000000001,10.45704,0.24297999999999997,32.232,84.89504000000001,0.0,0.5392405063291139,0.4876892138491703,0.4607594936708861,42.75,0.6473027864487908,0.0,0.0,0.21675,31.305799999999998,-0.242
primitive,428,20.68772,47.2044332,10.00306,10.4416,0.24305999999999997,32.26,84.9016,0.0,0.5348258706467661,0.4878107914716998,0.4651741293532338,43.15,0.6474199433299601,0.0,0.0,0.21668999999999997,31.35728,-0.2385
primitive,429,20.6461,47.2239168,9.97702,10.425999999999998,0.24307999999999996,32.288,84.90812,0.0,0.5035294117647059,0.4879492530688717,0.4964705882352941,44.75,0.6477221719144306,0.0,0.0,0.21648,31.40897,-0.2585
primitive,430,20.606039999999997,47.2434452,9.95242,10.410419999999998,0.24319999999999997,32.315,84.9146,0.0,0.5299760191846523,0.4880602119736125,0.4700239808153477,42.45,0.6476650660625526,0.0,0.0,0.21617,31.460790000000003,-0.2575
primitive,431,20.566440000000004,47.262968,9.9279,10.39514,0.2434,32.342000000000006,84.92106,0.0,0.4668367346938775,0.4882013084324563,0.5331632653061225,44.75,0.6478261791360641,0.0,0.0,0.21625999999999998,31.512420000000002,-0.2215
primitive,432,20.527780000000003,47.282426799999996,9.90396,10.3802,0.24361999999999998,32.368,84.9275,0.0,0.4910485933503836,0.4883347186355784,0.5089514066496164,43.2,0.6481736799093245,0.0,0.0,0.21606999999999998,31.56402,-0.2715
primitive,433,20.48954,47.3017888,9.88076,10.365,0.24378,32.395,84.93392,0.0,0.4786096256684491,0.48847085955687475,0.5213903743315508,44.95,0.6485118537074881,0.0,0.0,0.21569000000000002,31.61563,-0.2575
primitive,434,20.452260000000003,47.3210108,9.85852,10.349939999999998,0.2438,32.422000000000004,84.94033999999999,0.0,0.5252525252525253,0.4885791618737299,0.4747474747474747,41.9,0.6480858855235359,0.0,0.0,0.21528,31.667379999999998,-0.264
primitive,435,20.4162,47.34005,9.83682,10.33566,0.24372,32.449,84.94676,0.0,0.4934383202099737,0.4886984699987704,0.5065616797900262,44.65,0.6482909619720557,0.0,0.0,0.21542999999999998,31.71907,-0.226
primitive,436,20.38188,47.3588396,9.8167,10.321720000000001,0.24346,32.475,84.95317999999999,0.0,0.5279805352798053,0.48884735697035403,0.4720194647201946,41.8,0.6476789914183376,0.0,0.0,0.21557,31.77085,-0.2415
primitive,437,20.34736,47.377389199999996,9.79552,10.30886,0.24297999999999997,32.498999999999995,84.9596,0.0,0.4834605597964377,0.48904445501059834,0.5165394402035624,44.7,0.6484724697507819,0.0,0.0,0.21558,31.82216,-0.2515
primitive,438,20.313339999999997,47.395694799999994,9.77448,10.29644,0.24241999999999997,32.522000000000006,84.96603999999999,0.0,0.5350649350649351,0.4892155862658853,0.4649350649350649,41.85,0.6478756716960674,0.0,0.0,0.21549,31.87342,-0.253
primitive,439,20.27904,47.41376,9.75328,10.28388,0.24187999999999998,32.544000000000004,84.9725,0.0,0.4710982658959537,0.4893875127827151,0.5289017341040463,44.75,0.6481803186669635,0.0,0.0,0.21538000000000002,31.92429,-0.257
primitive,440,20.24454,47.431595200000004,9.73206,10.27116,0.24131999999999998,32.566,84.97898,0.0,0.5315068493150684,0.48954164732220806,0.4684931506849315,42.0,0.6478981371845051,0.0,0.0,0.21576,31.97512,-0.204
primitive,441,20.21132,47.4491472,9.71236,10.25824,0.24072,32.587999999999994,84.98544,0.0,0.5121293800539083,0.48966400017310485,0.4878706199460916,44.55,0.6482022016694231,0.0,0.0,0.21525,32.02612,-0.261
primitive,442,20.178800000000003,47.466395999999996,9.69308,10.24566,0.24005999999999997,32.61,84.99187999999998,0.0,0.5232876712328768,0.48981019150531585,0.4767123287671233,42.75,0.6482915145578761,0.0,0.0,0.21486,32.07708,-0.2665
primitive,443,20.14732,47.483326,9.67498,10.23302,0.23931999999999998,32.632,84.9983,0.0,0.5251989389920424,0.4899189419954043,0.4748010610079575,42.85,0.6481605612137887,0.0,0.0,0.21449000000000001,32.12817,-0.2585
primitive,444,20.116600000000002,47.4999392,9.65774,10.220320000000001,0.23854,32.654,85.00472000000002,0.0,0.4854111405835543,0.49004298315746453,0.5145888594164456,45.2,0.6486738076228086,0.0,0.0,0.21424000000000004,32.17935000000001,-0.2875
primitive,445,20.08636,47.516232800000004,9.641219999999999,10.207479999999999,0.23765999999999998,32.677,85.01114,0.0,0.5277777777777778,0.4901341753979818,0.4722222222222222,42.5,0.6486978434363911,0.0,0.0,0.21474999999999997,32.23059,-0.2175
primitive,446,20.056540000000002,47.5322204,9.62516,10.19468,0.2367,32.7,85.01755999999999,0.0,0.52,0.49020821718762114,0.48,43.25,0.6487698297066761,0.0,0.0,0.21423999999999999,32.28188,-0.253
primitive,447,20.0267,47.5479288,9.60932,10.18172,0.23565999999999998,32.722,85.02398,0.0,0.5127551020408163,0.49027174775654964,0.4872448979591837,42.8,0.6484177797565027,0.0,0.0,0.21368,32.33317,-0.268
primitive,448,19.99846,47.56331279999999,9.59496,10.16896,0.23454,32.744,85.03040000000001,0.0,0.4732620320855615,0.4903117306255442,0.5267379679144385,44.5,0.6490312655977805,0.0,0.0,0.21352999999999997,32.384640000000005,-0.26
primitive,449,19.971320000000002,47.578355599999995,9.58132,10.156699999999999,0.23329999999999998,32.766999999999996,85.03681999999999,0.0,0.5558375634517766,0.49036299378236486,0.4441624365482233,42.65,0.6485407778238454,0.0,0.0,0.21336,32.43618,-0.246
primitive,450,19.94642,47.5930164,9.56912,10.14538,0.23191999999999996,32.79,85.04323999999998,0.0,0.5269320843091334,0.4903707448017549,0.4730679156908665,43.0,0.6485822576382896,0.0,0.0,0.21323,32.48784,-0.2425
primitive,451,19.92308,47.607282,9.55774,10.1349,0.23044,32.812999999999995,85.04966,0.0,0.5439429928741092,0.49038315977742186,0.4560570071258907,43.75,0.6484213578793357,0.0,0.0,0.21256,32.539629999999995,-0.2655
primitive,452,19.90106,47.6211276,9.54684,10.125359999999999,0.22885999999999998,32.835,85.05609999999999,0.0,0.4506329113924051,0.4904102387539409,0.549367088607595,44.25,0.6490784583902115,0.0,0.0,0.21264,32.591280000000005,-0.2185
primitive,453,19.88034,47.634524400000004,9.5367,10.116480000000001,0.22715999999999997,32.857,85.06255999999999,0.0,0.5445544554455446,0.490425096194663,0.4554455445544554,43.6,0.6489807433932061,0.0,0.0,0.21259,32.64304,-0.2525
primitive,454,19.8609,47.6474408,9.52688,10.10866,0.22535999999999998,32.879,85.06904,0.0,0.4601542416452442,0.49046728939789214,0.5398457583547558,43.2,0.6491905916208729,0.0,0.0,0.21245999999999998,32.69459,-0.2485
primitive,455,19.842380000000002,47.6598572,9.51706,10.101819999999998,0.22349999999999998,32.9,85.07554,0.0,0.5541237113402062,0.4904895978938639,0.4458762886597938,43.85,0.649084330641787,0.0,0.0,0.21224999999999997,32.74617,-0.2405
primitive,456,19.82454,47.6717656,9.507620000000001,10.095419999999999,0.22149999999999997,32.922,85.08206,0.0,0.5,0.4904850543159926,0.5,43.35,0.649206725196722,0.0,0.0,0.21209,32.79783,-0.2535
primitive,457,19.80786,47.6831328,9.4997,10.08874,0.21941999999999998,32.943000000000005,85.08859999999999,0.0,0.5184210526315789,0.4905071053067346,0.481578947368421,42.35,0.6488426452440784,0.0,0.0,0.21219,32.84943,-0.234
primitive,458,19.7924,47.693912,9.49348,10.08174,0.21717999999999996,32.964,85.09518,0.0,0.5054054054054054,0.49049953062194485,0.4945945945945946,43.65,0.6491783334885171,0.0,0.0,0.21187999999999999,32.90109,-0.253
primitive,459,19.77778,47.7040776,9.4886,10.074259999999999,0.21491999999999997,32.982,85.1018,0.0,0.5291005291005292,0.49047905891780635,0.4708994708994709,43.5,0.6492188531695049,0.0,0.0,0.21229999999999996,32.95297,-0.209
primitive,460,19.76368,47.7136172,9.48434,10.06662,0.21272,32.999,85.10846000000001,0.0,0.5012853470437019,0.4904801920679855,0.4987146529562982,42.85,0.6492620994960085,0.0,0.0,0.21189999999999998,33.00486,-0.266
primitive,461,19.74984,47.722518,9.48064,10.0586,0.21059999999999998,33.016,85.11516,0.0,0.4986376021798365,0.4904849047908536,0.5013623978201635,43.1,0.6494395237372558,0.0,0.0,0.21209999999999998,33.056599999999996,-0.236
primitive,462,19.7367,47.7307768,9.47756,10.05044,0.2087,33.031000000000006,85.12190000000001,0.0,0.5316455696202531,0.4904942656097031,0.4683544303797468,42.75,0.6493151937599169,0.0,0.0,0.21203,33.108560000000004,-0.253
primitive,463,19.725360000000002,47.7383508,9.47528,10.043,0.20708,33.045,85.12868,0.0,0.5223880597014925,0.49049520164165095,0.4776119402985074,43.3,0.6492423221838355,0.0,0.0,0.21186999999999998,33.16062,-0.232
primitive,464,19.71504,47.7452304,9.473099999999999,10.03624,0.2057,33.059,85.13550000000001,0.0,0.5461346633416458,0.4904960565878953,0.4538653366583541,43.2,0.6495252222768158,0.0,0.0,0.21178999999999998,33.21264,-0.236
primitive,465,19.70616,47.751382400000004,9.472280000000001,10.029359999999999,0.20451999999999998,33.075,85.14232,0.0,0.5012468827930174,0.49046458333014264,0.4987531172069825,44.35,0.6498019975684278,0.0,0.0,0.21195,33.2649,-0.239
primitive,466,19.697760000000002,47.756807200000004,9.47132,10.02296,0.20348,33.09,85.14912,0.0,0.5023923444976077,0.4904683389536617,0.4976076555023923,42.5,0.6499144262554667,0.0,0.0,0.21198999999999998,33.317080000000004,-0.242
primitive,467,19.68958,47.761514399999996,9.470360000000001,10.01678,0.20244,33.108,85.1559,0.0,0.533175355450237,0.49044215167782923,0.466824644549763,43.0,0.6497013283420365,0.0,0.0,0.21209,33.36929,-0.243
primitive,468,19.68158,47.7655148,9.4707,10.00944,0.20143999999999998,33.123999999999995,85.16261999999999,0.0,0.4918793503480278,0.4904239519983504,0.5081206496519721,42.25,0.6494808534342741,0.0,0.0,0.21209,33.42169,-0.2215
primitive,469,19.6742,47.7687996,9.47166,10.002,0.20054,33.14,85.16928,0.0,0.532219570405728,0.49038708378348567,0.4677804295942721,43.65,0.6496668780887505,0.0,0.0,0.21181,33.47411,-0.2615
primitive,470,19.66726,47.771378,9.472760000000001,9.9947,0.19979999999999998,33.156,85.17587999999999,0.0,0.513126491646778,0.4903518772708723,0.4868735083532219,42.75,0.6494779331627223,0.0,0.0,0.21200999999999998,33.526579999999996,-0.2395
primitive,471,19.660980000000002,47.77323320000001,9.474860000000001,9.98696,0.19916,33.175,85.18244,0.0,0.5216284987277354,0.49026529208604075,0.4783715012722646,44.05,0.6495466867722588,0.0,0.0,0.21191,33.57905,-0.2335
primitive,472,19.65438,47.774382800000005,9.47706,9.97874,0.19857999999999998,33.195,85.18896,0.0,0.5116279069767442,0.49021950028005096,0.4883720930232558,41.35,0.649152382220109,0.0,0.0,0.21163,33.63138000000001,-0.275
primitive,473,19.64806,47.7748308,9.47964,9.97046,0.19796,33.216,85.1954,0.0,0.5227272727272727,0.49014440757304684,0.4772727272727273,43.65,0.6490311432124831,0.0,0.0,0.21163999999999997,33.6839,-0.2425
primitive,474,19.64198,47.774579599999996,9.48242,9.962340000000001,0.19721999999999998,33.236999999999995,85.20176,0.0,0.5174129353233831,0.4900825866054202,0.4825870646766169,42.35,0.648992991391371,0.0,0.0,0.21107000000000004,33.73628,-0.241
primitive,475,19.6358,47.773653599999996,9.484839999999998,9.95452,0.19643999999999998,33.258,85.20804,0.0,0.4898477157360406,0.49004876177159995,0.5101522842639594,43.9,0.6492602594468342,0.0,0.0,0.21087,33.78851,-0.243
primitive,476,19.63118,47.7720364,9.487900000000002,9.94762,0.19565999999999995,33.278,85.21426,0.0,0.516826923076923,0.4899779729194031,0.4831730769230769,41.75,0.648643752370666,0.0,0.0,0.21098,33.84093,-0.209
primitive,477,19.62834,47.7696948,9.49202,9.94134,0.19498,33.297,85.22041999999999,0.0,0.4728506787330316,0.4899370792213713,0.5271493212669683,43.6,0.6490842076499357,0.0,0.0,0.21091000000000001,33.89337,-0.238
primitive,478,19.62676,47.76660720000001,9.49646,9.93596,0.19433999999999998,33.316,85.22654,0.0,0.5105386416861827,0.4899234671268189,0.4894613583138173,42.05,0.6489363626001219,0.0,0.0,0.21089,33.94562,-0.231
primitive,479,19.62548,47.762789999999995,9.4997,9.93206,0.19371999999999998,33.335,85.23262000000001,0.0,0.5168539325842697,0.4899011750838826,0.4831460674157303,43.8,0.6488407625274685,0.0,0.0,0.21067,33.997800000000005,-0.271
primitive,480,19.62454,47.758272000000005,9.501740000000002,9.929780000000001,0.19302,33.355,85.23866,0.0,0.4965675057208237,0.4898974735689815,0.5034324942791762,41.05,0.6486085474236645,0.0,0.0,0.21076999999999999,34.0498,-0.239
primitive,481,19.6247,47.7530452,9.50374,9.9287,0.19225999999999996,33.376,85.24466000000001,0.0,0.4382566585956417,0.4898853660084442,0.5617433414043583,45.4,0.6490178756048047,0.0,0.0,0.21068,34.101659999999995,-0.2215
primitive,482,19.626,47.74710880000001,9.50608,9.92844,0.19147999999999998,33.398999999999994,85.25062,0.0,0.571764705882353,0.4898306281552102,0.428235294117647,40.2,0.6483322730546728,0.0,0.0,0.21094000000000002,34.15373,-0.237
primitive,483,19.6287,47.74044760000001,9.508479999999999,9.92954,0.19067999999999993,33.422,85.25654,0.0,0.4600484261501211,0.48977920307649536,0.5399515738498789,45.15,0.6486273466615813,0.0,0.0,0.21083,34.20578,-0.257
primitive,484,19.63186,47.73307599999999,9.51046,9.93148,0.18991999999999998,33.446,85.26238,0.0,0.5024154589371981,0.48974751258752475,0.4975845410628019,41.65,0.6487794584430993,0.0,0.0,0.21088,34.25768,-0.2485
primitive,485,19.635900000000003,47.7250052,9.51282,9.93384,0.18924,33.468999999999994,85.26814,0.0,0.5107913669064748,0.48970162895860225,0.4892086330935252,44.0,0.6488150064522064,0.0,0.0,0.21053999999999998,34.30972,-0.247
primitive,486,19.63982,47.716276,9.51424,9.936900000000001,0.18868,33.492,85.27382,0.0,0.5270588235294117,0.48964735737938697,0.4729411764705882,41.2,0.648850872259607,0.0,0.0,0.21020999999999998,34.3617,-0.263
primitive,487,19.6444,47.7068724,9.51632,9.93974,0.18834,33.514,85.27942000000002,0.0,0.4586466165413534,0.4895735384585352,0.5413533834586466,43.8,0.64880071346887,0.0,0.0,0.21048000000000003,34.413610000000006,-0.212
primitive,488,19.6501,47.696782000000006,9.51908,9.94294,0.18808,33.537,85.28494,0.0,0.5456674473067915,0.48951501829127375,0.4543325526932084,41.75,0.6489891224784013,0.0,0.0,0.21030000000000001,34.465740000000004,-0.261
primitive,489,19.65824,47.685949199999996,9.52346,9.94698,0.18779999999999997,33.56,85.29038,0.0,0.4718826405867971,0.48944511750765485,0.5281173594132029,43.4,0.6488124670082881,0.0,0.0,0.21028,34.51815,-0.2475
primitive,490,19.66824,47.674331599999995,9.52872,9.952,0.18752,33.583,85.29574000000001,0.0,0.5183374083129584,0.4893950196073126,0.4816625916870415,42.0,0.6490320785958685,0.0,0.0,0.20977,34.57057,-0.2435
primitive,491,19.678700000000003,47.661944000000005,9.5337,9.95774,0.18725999999999998,33.606,85.30104000000001,0.0,0.4582210242587601,0.48937336725816283,0.5417789757412399,44.25,0.6491740511849471,0.0,0.0,0.20968,34.622710000000005,-0.2585
primitive,492,19.6903,47.6487764,9.539639999999999,9.96364,0.18702,33.629,85.30628,0.0,0.5841836734693877,0.48932705132344695,0.4158163265306122,40.75,0.6487890938359219,0.0,0.0,0.20987999999999998,34.675039999999996,-0.235
primitive,493,19.70182,47.63485,9.54554,9.96946,0.18681999999999999,33.652,85.31146000000001,0.0,0.4904632152588555,0.4893104533791475,0.5095367847411444,43.05,0.6490743709676452,0.0,0.0,0.20991999999999997,34.727289999999996,-0.243
primitive,494,19.71354,47.620174399999996,9.55188,9.97508,0.18657999999999997,33.676,85.31653999999999,0.0,0.5578947368421052,0.4892517347859114,0.4421052631578947,41.15,0.64808773539597,0.0,0.0,0.21017,34.77964,-0.252
primitive,495,19.72586,47.604746799999994,9.5584,9.981,0.18645999999999996,33.699,85.32152,0.0,0.550408719346049,0.48919664150679365,0.4495912806539509,42.5,0.6483106330887793,0.0,0.0,0.20977,34.83194,-0.2445
primitive,496,19.738539999999997,47.58856840000001,9.56546,9.98666,0.18642,33.722,85.3264,0.0,0.5585106382978723,0.4891280215233771,0.4414893617021276,42.55,0.6483242121758451,0.0,0.0,0.20983000000000002,34.88447,-0.2355
primitive,497,19.751179999999998,47.571638400000005,9.57244,9.9923,0.18644,33.746,85.33118,0.0,0.4817708333333333,0.4890748872380087,0.5182291666666666,42.05,0.6483299628695797,0.0,0.0,0.21012,34.936890000000005,-0.2285
primitive,498,19.76394,47.553984799999995,9.57916,9.998240000000001,0.18653999999999996,33.771,85.33586,0.0,0.5038167938931298,0.48901268627626393,0.4961832061068702,42.8,0.6480653433671657,0.0,0.0,0.20990000000000003,34.98936,-0.271
primitive,499,19.77632,47.5356368,9.58528,10.00426,0.18678,33.795,85.34044,0.0,0.5215189873417722,0.48897585258317805,0.4784810126582278,42.9,0.6483755620011958,0.0,0.0,0.20989000000000002,35.04178,-0.2335
primitive,500,19.78702,47.5166724,9.58992,10.00992,0.18718,33.819,85.34492,0.0,0.5150753768844222,0.4889566849444201,0.4849246231155779,42.1,0.6483368232392935,0.0,0.0,0.20998999999999998,35.09407,-0.2205
primitive,501,19.79654,47.4971456,9.59366,10.01518,0.18769999999999995,33.844,85.34928,0.0,0.4975369458128078,0.4889656993619546,0.5024630541871922,42.0,0.6480526364879998,0.0,0.0,0.21036000000000002,35.14632,-0.2175
primitive,502,19.80574,47.477086799999995,9.59728,10.0201,0.18835999999999997,33.87,85.35352,0.0,0.494949494949495,0.48892877470215773,0.5050505050505051,43.2,0.6479951262520361,0.0,0.0,0.20989999999999998,35.198589999999996,-0.253
primitive,503,19.81434,47.456531600000005,9.60008,10.02512,0.18913999999999997,33.897,85.35764,0.0,0.4419191919191919,0.48894863168911185,0.5580808080808081,43.45,0.6482189176137514,0.0,0.0,0.20993000000000003,35.25065,-0.2375
primitive,504,19.82338,47.43549360000001,9.603679999999999,10.029720000000001,0.18997999999999998,33.926,85.36164000000001,0.0,0.569047619047619,0.48889846670597364,0.430952380952381,41.8,0.6480775476187414,0.0,0.0,0.20975000000000002,35.30306,-0.255
primitive,505,19.83308,47.413973999999996,9.60812,10.03412,0.19084,33.955,85.36552,0.0,0.4410377358490566,0.4889157050780875,0.5589622641509434,43.05,0.6481242694614608,0.0,0.0,0.20983000000000002,35.35547,-0.218
primitive,506,19.843500000000002,47.3919688,9.6128,10.03886,0.19183999999999998,33.984,85.36928000000002,0.0,0.5196078431372549,0.4889292240242866,0.4803921568627451,43.55,0.6484744277156672,0.0,0.0,0.20977,35.40784,-0.245
primitive,507,19.854580000000002,47.369483599999995,9.61716,10.04442,0.193,34.013,85.37292000000001,0.0,0.5157384987893463,0.4889332896762331,0.4842615012106537,41.0,0.6483428268494336,0.0,0.0,0.20963,35.46034,-0.2335
primitive,508,19.8669,47.3465128,9.62178,10.050799999999999,0.19432,34.044000000000004,85.37644,0.0,0.5165094339622641,0.48894142508526833,0.4834905660377358,43.3,0.6485467732262069,0.0,0.0,0.20922999999999997,35.51307,-0.2805
primitive,509,19.87986,47.3230512,9.62582,10.058340000000001,0.19569999999999996,34.076,85.37984,0.0,0.478908188585608,0.4889786802395523,0.5210918114143921,43.55,0.6488827112479794,0.0,0.0,0.20860000000000004,35.56563,-0.2575
primitive,510,19.89294,47.299096,9.62918,10.06672,0.19703999999999997,34.109,85.38312,0.0,0.4921875,0.48901108867147125,0.5078125,41.35,0.648747432999325,0.0,0.0,0.20848000000000003,35.618069999999996,-0.263
primitive,511,19.90692,47.274622799999996,9.63282,10.07578,0.19831999999999997,34.144,85.38628,0.0,0.5184210526315789,0.4890245124482919,0.481578947368421,43.3,0.6491572281017739,0.0,0.0,0.20804999999999998,35.67061,-0.2645
primitive,512,19.9206,47.2496376,9.63582,10.08534,0.19943999999999995,34.178999999999995,85.38932000000001,0.0,0.5144356955380578,0.48905443271731436,0.4855643044619422,41.35,0.6490715088366951,0.0,0.0,0.20811,35.72295,-0.2295
primitive,513,19.93348,47.224178,9.63854,10.0946,0.20034,34.214,85.39224,0.0,0.5685279187817259,0.48906944686118,0.4314720812182741,42.35,0.6491288012066764,0.0,0.0,0.20754,35.77534,-0.2715
primitive,514,19.94578,47.198261599999995,9.64132,10.103399999999999,0.20105999999999993,34.249,85.39504,0.0,0.4857142857142857,0.48911883559875263,0.5142857142857142,42.25,0.649185285666525,0.0,0.0,0.20751,35.82765,-0.2215
primitive,515,19.95694,47.171928,9.643059999999998,10.11218,0.2017,34.282,85.39774000000001,0.0,0.532967032967033,0.4891597095700554,0.467032967032967,43.05,0.6491233183874675,0.0,0.0,0.20742000000000002,35.87979,-0.2285
primitive,516,19.96752,47.145186,9.64532,10.11994,0.20225999999999997,34.315,85.40036,0.0,0.5226130653266332,0.48917535928129025,0.4773869346733668,41.0,0.6489856518525724,0.0,0.0,0.20753,35.93203,-0.2145
primitive,517,19.97794,47.11803360000001,9.64814,10.12694,0.20286,34.347,85.4029,0.0,0.55,0.48919947235380823,0.45,41.65,0.6488886171373964,0.0,0.0,0.20731,35.98436,-0.2475
primitive,518,19.987540000000003,47.0904792,9.64972,10.134360000000001,0.20345999999999997,34.38,85.40538000000001,0.0,0.4786967418546366,0.4892180272714742,0.5213032581453634,43.0,0.649443894009453,0.0,0.0,0.20696,36.036390000000004,-0.2415
primitive,519,19.9964,47.062538399999994,9.65078,10.1416,0.20401999999999998,34.413,85.40780000000001,0.0,0.5115681233933161,0.4892519053533889,0.4884318766066838,42.0,0.6492691594554859,0.0,0.0,0.20745999999999998,36.08838,-0.195
primitive,520,20.00466,47.034220000000005,9.65164,10.148499999999999,0.20451999999999998,34.446999999999996,85.41016000000002,0.0,0.5100502512562815,0.4892951913573869,0.4899497487437186,42.3,0.6494679793653667,0.0,0.0,0.20724,36.140240000000006,-0.246
primitive,521,20.0137,47.0055124,9.65278,10.15584,0.20507999999999996,34.48,85.41242,0.0,0.5082352941176471,0.48936748604272007,0.4917647058823529,41.85,0.6491265306316701,0.0,0.0,0.20690999999999998,36.19222,-0.2485
primitive,522,20.02354,46.9763864,9.65368,10.164159999999999,0.20569999999999997,34.512,85.41458,0.0,0.4736842105263157,0.4894427418995445,0.5263157894736842,42.55,0.6498066981519901,0.0,0.0,0.20740999999999998,36.24408,-0.2075
primitive,523,20.033820000000002,46.9468332,9.654219999999999,10.1731,0.2065,34.543,85.41666,0.0,0.5599022004889975,0.4895176507931206,0.4400977995110024,41.25,0.6493804078554127,0.0,0.0,0.20705,36.295840000000005,-0.2615
primitive,524,20.044359999999998,46.91684599999999,9.65452,10.1824,0.20743999999999999,34.577,85.41866000000002,0.0,0.4937965260545905,0.4895993095887848,0.5062034739454094,41.75,0.6495315823559866,0.0,0.0,0.20682999999999999,36.34761,-0.2505
primitive,525,20.055320000000002,46.886407600000005,9.6551,10.1918,0.20842,34.61,85.42058000000002,0.0,0.5075757575757576,0.4896548041474699,0.4924242424242424,42.55,0.6494527118011111,0.0,0.0,0.20666,36.39935,-0.242
primitive,526,20.06502,46.85556640000001,9.654639999999999,10.20088,0.2095,34.643,85.42242,0.0,0.4974226804123712,0.48973896440079817,0.5025773195876289,41.85,0.6498071480937725,0.0,0.0,0.20627000000000004,36.450950000000006,-0.2315
primitive,527,20.07298,46.824383600000004,9.652899999999999,10.209499999999998,0.21057999999999996,34.676,85.42417999999999,0.0,0.5323383084577114,0.4897727736711982,0.4676616915422885,41.9,0.649617342347724,0.0,0.0,0.20586,36.50253,-0.2625
primitive,528,20.08014,46.792890799999995,9.65162,10.21684,0.21167999999999998,34.71,85.42586,0.0,0.5169902912621359,0.48979428739018344,0.4830097087378641,42.0,0.649937673861241,0.0,0.0,0.20555,36.55429,-0.2465
primitive,529,20.08564,46.761117600000006,9.65052,10.22228,0.21284,34.744,85.42746000000001,0.0,0.4554973821989528,0.48984567353765074,0.5445026178010471,41.85,0.6496819207673968,0.0,0.0,0.20555999999999996,36.60574,-0.253
primitive,530,20.0896,46.7290936,9.64984,10.22566,0.21409999999999996,34.777,85.42898000000001,0.0,0.5078947368421053,0.48987916538728393,0.4921052631578947,42.35,0.6504041173905084,0.0,0.0,0.20547,36.65699,-0.23
primitive,531,20.092760000000002,46.69685,9.649880000000001,10.2275,0.21538000000000002,34.809,85.43042,0.0,0.5228426395939086,0.48986739081407854,0.4771573604060913,41.5,0.6495347403906966,0.0,0.0,0.20495000000000002,36.708580000000005,-0.256
primitive,532,20.09434,46.664437199999995,9.64922,10.22846,0.21665999999999996,34.839,85.43178,0.0,0.5026315789473684,0.4899155559366599,0.4973684210526315,42.25,0.6504555549129823,0.0,0.0,0.20496999999999999,36.75997,-0.217
primitive,533,20.0943,46.631911599999995,9.64842,10.227920000000001,0.21796,34.868,85.43305999999998,0.0,0.549865229110512,0.4899203698582498,0.4501347708894879,41.15,0.6495220739639028,0.0,0.0,0.20478000000000002,36.8115,-0.26
primitive,534,20.093400000000003,46.599296800000005,9.647780000000001,10.22636,0.21925999999999998,34.896,85.43428000000002,0.0,0.5218508997429306,0.48990827477699134,0.4781491002570694,42.0,0.6499059777566871,0.0,0.0,0.20465999999999998,36.86313,-0.245
primitive,535,20.09114,46.566634,9.64668,10.22398,0.22047999999999998,34.924,85.43544,0.0,0.5038961038961038,0.4899058790196155,0.4961038961038961,41.85,0.6495290119842543,0.0,0.0,0.20441000000000004,36.91464,-0.258
primitive,536,20.08762,46.5339428,9.64534,10.220640000000001,0.22163999999999998,34.952000000000005,85.43654000000001,0.0,0.5026595744680851,0.48991287427716423,0.4973404255319149,42.9,0.6503291969981304,0.0,0.0,0.20445,36.96605,-0.245
primitive,537,20.08364,46.5012424,9.644100000000002,10.216859999999999,0.22267999999999996,34.98,85.43758,0.0,0.5575916230366492,0.48987036595481265,0.4424083769633508,41.2,0.6498111581452163,0.0,0.0,0.20404,37.01768,-0.239
primitive,538,20.077759999999998,46.468591599999996,9.641680000000001,10.21242,0.22365999999999997,35.007000000000005,85.43856,0.0,0.4786096256684491,0.4898589217660132,0.5213903743315508,43.4,0.6505897992429185,0.0,0.0,0.20413,37.06905,-0.237
primitive,539,20.069920000000003,46.4360772,9.6382,10.20708,0.22463999999999998,35.034,85.43948,0.0,0.5026737967914439,0.4898354748646082,0.4973262032085561,40.95,0.6501056696347187,0.0,0.0,0.20404,37.12038,-0.243
primitive,540,20.06,46.403776400000005,9.63332,10.2011,0.22557999999999997,35.062000000000005,85.44034000000002,0.0,0.4785100286532951,0.4898226911386662,0.5214899713467048,42.15,0.6504302373357124,0.0,0.0,0.20401,37.17141,-0.234
primitive,541,20.04908,46.371717200000006,9.627979999999999,10.194600000000001,0.22649999999999995,35.089,85.44113999999999,0.0,0.4735202492211837,0.48978222438042124,0.5264797507788161,42.5,0.6501689309100223,0.0,0.0,0.20390999999999998,37.22237,-0.2535
primitive,542,20.03668,46.3399508,9.62124,10.18806,0.22738,35.11600000000001,85.44188,0.0,0.5246376811594203,0.48978993441999485,0.4753623188405797,40.95,0.6504913330132464,0.0,0.0,0.20410999999999999,37.27319,-0.2015
primitive,543,20.02376,46.3084848,9.613639999999998,10.181939999999999,0.22817999999999997,35.143,85.44256000000001,0.0,0.4622356495468278,0.48979504119635997,0.5377643504531722,42.65,0.6506419434378293,0.0,0.0,0.20392000000000002,37.3238,-0.2485
primitive,544,20.0095,46.277350000000006,9.60456,10.175939999999999,0.22899999999999998,35.169000000000004,85.44320000000002,0.0,0.5411392405063291,0.4898358436097629,0.4588607594936709,41.25,0.6509262795637497,0.0,0.0,0.20395,37.37413,-0.2345
primitive,545,19.99424,46.246577200000004,9.59498,10.16948,0.22977999999999998,35.195,85.44380000000001,0.0,0.5308641975308642,0.4898935162085191,0.4691358024691358,42.05,0.6510479840418898,0.0,0.0,0.2039,37.42443,-0.2365
primitive,546,19.97806,46.21619079999999,9.58406,10.16348,0.23051999999999995,35.221,85.44436,0.0,0.5317220543806647,0.4899773084961614,0.4682779456193353,41.0,0.6508281159012296,0.0,0.0,0.20391,37.47452,-0.2215
primitive,547,19.961180000000002,46.186204399999994,9.572519999999999,10.15744,0.23121999999999995,35.246,85.44488,0.0,0.5219941348973607,0.49003261775569507,0.4780058651026393,41.35,0.6508595868016029,0.0,0.0,0.20375999999999997,37.524539999999995,-0.2295
primitive,548,19.94262,46.1566552,9.559980000000001,10.15082,0.23182,35.271,85.44536000000002,0.0,0.5,0.49010167563750895,0.5,41.95,0.6508490645191572,0.0,0.0,0.20378999999999997,37.57443,-0.2555
primitive,549,19.92308,46.127555199999996,9.54714,10.1436,0.23233999999999994,35.296,85.44580000000002,0.0,0.5446685878962535,0.49014774624865715,0.4553314121037464,41.55,0.6506836143801848,0.0,0.0,0.20360999999999996,37.62422,-0.239
primitive,550,19.90322,46.0988772,9.53452,10.1359,0.23279999999999998,35.321,85.44622000000001,0.0,0.538243626062323,0.49017980687716434,0.461756373937677,41.0,0.6505911796284194,0.0,0.0,0.20309999999999997,37.67402,-0.259
primitive,551,19.882440000000003,46.070617199999994,9.52114,10.1281,0.23319999999999996,35.345,85.44664,0.0,0.5188405797101449,0.490184783633288,0.4811594202898551,42.45,0.6509704846513914,0.0,0.0,0.20256,37.72361,-0.258
primitive,552,19.8612,46.0427804,9.5075,10.12022,0.23347999999999997,35.369,85.44706000000001,0.0,0.5401069518716578,0.4901894240400656,0.4598930481283422,41.05,0.6505477780377943,0.0,0.0,0.20224,37.77339,-0.273
primitive,553,19.839480000000002,46.0153676,9.49434,10.1115,0.23363999999999996,35.393,85.44748,0.0,0.4862637362637362,0.4901352725236949,0.5137362637362637,43.1,0.6506871075413527,0.0,0.0,0.20204999999999998,37.8232,-0.2445
primitive,554,19.81638,45.98842079999999,9.480300000000002,10.1023,0.23377999999999996,35.415,85.44789999999999,0.0,0.5392670157068062,0.4901365905996214,0.4607329842931937,40.75,0.6505793613614879,0.0,0.0,0.20218999999999998,37.872840000000004,-0.227
primitive,555,19.79156,45.961992800000004,9.46526,10.09244,0.23385999999999996,35.439,85.44832000000001,0.0,0.4812834224598931,0.4900765760107071,0.5187165775401069,43.1,0.6508418006492585,0.0,0.0,0.2018,37.922290000000004,-0.248
primitive,556,19.765859999999996,45.9361208,9.45016,10.08184,0.23385999999999996,35.461999999999996,85.44874,0.0,0.5102040816326531,0.4900281660636497,0.4897959183673469,40.8,0.6502232508497952,0.0,0.0,0.20177,37.97186,-0.235
primitive,557,19.73912,45.9108444,9.434940000000001,10.0705,0.23367999999999994,35.485,85.44915999999999,0.0,0.5203045685279188,0.4899768566671599,0.4796954314720812,41.6,0.6506359202301337,0.0,0.0,0.20167000000000002,38.02136,-0.232
primitive,558,19.71074,45.886229199999995,9.4189,10.05842,0.23342,35.506,85.44957999999998,0.0,0.5050505050505051,0.48993457245365746,0.494949494949495,40.8,0.6500736272856148,0.0,0.0,0.20195,38.07071,-0.239
primitive,559,19.6816,45.8623128,9.40336,10.045179999999998,0.23305999999999996,35.528,85.45,0.0,0.5128205128205128,0.48985864637425514,0.4871794871794871,43.0,0.6501317110029725,0.0,0.0,0.20184999999999997,38.12011,-0.258
primitive,560,19.65314,45.8390952,9.389019999999999,10.03144,0.23267999999999997,35.549,85.45042,0.0,0.5108958837772398,0.48977159780252444,0.4891041162227603,41.0,0.650230913539483,0.0,0.0,0.2023,38.1698,-0.206
primitive,561,19.62434,45.8166148,9.37424,10.0178,0.23229999999999998,35.568000000000005,85.45084000000001,0.0,0.4574468085106382,0.48971685230862283,0.5425531914893617,43.0,0.6503350802061496,0.0,0.0,0.20234000000000002,38.2193,-0.248
primitive,562,19.5956,45.794878800000006,9.359300000000001,10.00436,0.23193999999999998,35.587,85.45126,0.0,0.5243243243243243,0.4896512674135739,0.4756756756756757,40.7,0.6503209587665806,0.0,0.0,0.20196999999999998,38.2687,-0.257
primitive,563,19.56652,45.77389279999999,9.34352,9.9914,0.23159999999999997,35.606,85.45168,0.0,0.5013550135501356,0.4896310076242496,0.4986449864498645,42.6,0.6505926581507224,0.0,0.0,0.2022,38.317910000000005,-0.239
primitive,564,19.5378,45.753652,9.3281,9.97854,0.23116,35.626999999999995,85.45210000000002,0.0,0.5038759689922481,0.48957931501056323,0.4961240310077519,41.5,0.6505716958359045,0.0,0.0,0.20189000000000001,38.36727,-0.245
primitive,565,19.51022,45.734122400000004,9.31354,9.966099999999999,0.23057999999999995,35.648,85.45252,0.0,0.4973958333333333,0.4895545389367999,0.5026041666666666,41.7,0.6503669879891318,0.0,0.0,0.20166,38.41663,-0.241
primitive,566,19.482960000000002,45.715297199999995,9.2984,9.95472,0.22984,35.671,85.45294,0.0,0.5152284263959391,0.4895408050069404,0.4847715736040609,41.95,0.6508923619807,0.0,0.0,0.20153,38.46579,-0.219
primitive,567,19.454620000000002,45.6972048,9.281939999999999,9.9437,0.22898,35.692,85.45336000000002,0.0,0.4972527472527473,0.4895548998359998,0.5027472527472527,41.25,0.6509783694781077,0.0,0.0,0.20142,38.51463,-0.245
primitive,568,19.426199999999998,45.679842,9.26602,9.9322,0.22798,35.713,85.45378000000001,0.0,0.5013774104683196,0.48955464935421644,0.4986225895316804,40.85,0.650522450814346,0.0,0.0,0.20112,38.56357,-0.261
primitive,569,19.397660000000002,45.66320760000001,9.250160000000001,9.920639999999999,0.22686,35.735,85.4542,0.0,0.4929178470254957,0.48955359840417517,0.5070821529745042,42.9,0.6510288756064851,0.0,0.0,0.20073,38.61237,-0.2245
primitive,570,19.36878,45.6473084,9.23442,9.908760000000001,0.22559999999999994,35.757000000000005,85.45461999999999,0.0,0.5194444444444444,0.4895475592807024,0.4805555555555555,41.3,0.6509404577081693,0.0,0.0,0.20068000000000003,38.66122,-0.24
primitive,571,19.33812,45.6322064,9.21794,9.895980000000002,0.22419999999999998,35.777,85.45506000000002,0.0,0.532608695652174,0.4895264135147718,0.4673913043478261,41.55,0.6510495957400759,0.0,0.0,0.20048000000000002,38.709979999999995,-0.2555
primitive,572,19.30646,45.6179468,9.20188,9.8819,0.22268000000000002,35.798,85.45552000000002,0.0,0.5207756232686981,0.48947125370516403,0.4792243767313019,41.1,0.6508109376537183,0.0,0.0,0.20015,38.75886,-0.2315
primitive,573,19.27336,45.6045752,9.1858,9.866620000000001,0.22093999999999997,35.819,85.456,0.0,0.5142857142857142,0.48944921046114237,0.4857142857142857,42.4,0.6513832501053811,0.0,0.0,0.20049,38.807629999999996,-0.217
primitive,574,19.239440000000002,45.5921248,9.17022,9.850079999999998,0.21913999999999997,35.836999999999996,85.45649999999999,0.0,0.4848484848484849,0.4894212998698956,0.5151515151515151,39.5,0.6508588973190713,0.0,0.0,0.20065999999999998,38.8563,-0.22
primitive,575,19.20508,45.580624,9.15482,9.83286,0.21739999999999998,35.854,85.45702,0.0,0.5585106382978723,0.48938010654309577,0.4414893617021276,42.3,0.6509567499765359,0.0,0.0,0.20067999999999997,38.905,-0.23
primitive,576,19.170820000000003,45.570057199999994,9.14006,9.81512,0.21563999999999997,35.871,85.45756,0.0,0.4438356164383561,0.4893525863448198,0.5561643835616439,40.95,0.6508472969853331,0.0,0.0,0.2006,38.953559999999996,-0.231
primitive,577,19.136580000000002,45.5604004,9.125499999999999,9.79716,0.21392,35.89,85.45812,0.0,0.5482093663911846,0.48934251277526036,0.4517906336088154,41.45,0.650900087709999,0.0,0.0,0.20089,39.00195,-0.227
primitive,578,19.1021,45.551654,9.1101,9.779779999999999,0.21221999999999996,35.91,85.45870000000001,0.0,0.5402597402597403,0.48932571208593223,0.4597402597402597,39.7,0.6503802687551231,0.0,0.0,0.20062999999999998,39.050309999999996,-0.264
primitive,579,19.068640000000002,45.5437756,9.09494,9.7632,0.21049999999999996,35.931,85.4593,0.0,0.4972972972972972,0.4892676488104107,0.5027027027027027,42.05,0.6506588281731253,0.0,0.0,0.20064,39.09875,-0.243
primitive,580,19.03626,45.5367228,9.0802,9.74726,0.20879999999999999,35.952000000000005,85.45992,0.0,0.5013262599469496,0.4892167438180956,0.4986737400530504,40.9,0.6504190457360092,0.0,0.0,0.20052,39.14725,-0.2315
primitive,581,19.00338,45.5304984,9.06444,9.73164,0.20729999999999996,35.973,85.46056,0.0,0.4857142857142857,0.48921452455973174,0.5142857142857142,42.9,0.6510746512402815,0.0,0.0,0.20062999999999998,39.19545,-0.2345
primitive,582,18.97138,45.525059600000006,9.049199999999999,9.71622,0.20595999999999998,35.994,85.46122000000001,0.0,0.5039577836411611,0.4891841215687163,0.496042216358839,41.1,0.6509290659823975,0.0,0.0,0.2005,39.24370999999999,-0.2195
primitive,583,18.94028,45.5203608,9.03394,9.701519999999999,0.20482,36.016999999999996,85.4619,0.0,0.5106951871657754,0.489205313315663,0.4893048128342246,41.35,0.6512246616910368,0.0,0.0,0.2006,39.29195,-0.2415
primitive,584,18.909,45.5163916,9.0179,9.68722,0.20387999999999998,36.041,85.46260000000001,0.0,0.4704225352112676,0.48925485058474455,0.5295774647887324,41.4,0.6512824492529519,0.0,0.0,0.20068000000000003,39.33993,-0.2265
primitive,585,18.87744,45.5131332,9.00098,9.673300000000001,0.20315999999999995,36.067,85.46332000000001,0.0,0.4896755162241888,0.48930731798369087,0.5103244837758112,42.5,0.6517562363010171,0.0,0.0,0.20112,39.387660000000004,-0.204
primitive,586,18.84682,45.5105436,8.98472,9.6595,0.20259999999999997,36.095,85.46406,0.0,0.5721925133689839,0.4893222125074522,0.427807486631016,38.6,0.6506872231885258,0.0,0.0,0.20096,39.43559,-0.25
primitive,587,18.816300000000002,45.5086136,8.96852,9.64564,0.20214,36.124,85.46482,0.0,0.4702702702702702,0.48941161357491825,0.5297297297297298,43.0,0.6515538283518468,0.0,0.0,0.20057,39.483309999999996,-0.265
primitive,588,18.78714,45.5072788,8.953719999999999,9.6317,0.20172,36.153,85.4656,0.0,0.5655526992287918,0.48943941428430476,0.4344473007712082,39.25,0.6505457819381991,0.0,0.0,0.20056000000000002,39.53121,-0.2235
primitive,589,18.759059999999998,45.5064792,8.9397,9.618,0.20135999999999996,36.181999999999995,85.4664,0.0,0.4656488549618321,0.48949434143290504,0.5343511450381679,42.05,0.651188200006369,0.0,0.0,0.20061,39.57908,-0.2235
primitive,590,18.73262,45.5061424,8.927520000000001,9.603959999999999,0.20113999999999999,36.209999999999994,85.46722,0.0,0.5067385444743935,0.489522046223313,0.4932614555256064,40.45,0.6509394363263107,0.0,0.0,0.20049,39.62714,-0.2305
primitive,591,18.70812,45.5062108,8.91724,9.589839999999999,0.20104,36.238,85.46806000000001,0.0,0.5081521739130435,0.4895420179338291,0.4918478260869565,41.15,0.6508042912666224,0.0,0.0,0.20066000000000003,39.675399999999996,-0.2225
primitive,592,18.6849,45.506629999999994,8.90806,9.575800000000001,0.20104,36.266999999999996,85.46892,0.0,0.5303867403314917,0.4895358716237525,0.4696132596685083,39.65,0.650684331734898,0.0,0.0,0.20017000000000004,39.72363,-0.2375
primitive,593,18.66316,45.507360399999996,8.90054,9.5615,0.20112,36.297000000000004,85.46979999999999,0.0,0.5311653116531166,0.4894908624225486,0.4688346883468834,40.85,0.6504279029343165,0.0,0.0,0.20054,39.7721,-0.198
primitive,594,18.64384,45.508326,8.89504,9.54754,0.20125999999999997,36.327,85.4707,0.0,0.512064343163539,0.4894507809817474,0.4879356568364611,40.35,0.6504474855791976,0.0,0.0,0.2003,39.8208,-0.2435
primitive,595,18.62678,45.5094612,8.890540000000001,9.534780000000001,0.20146,36.357,85.47162,0.0,0.5482233502538072,0.48939593807113096,0.4517766497461929,40.25,0.6501866061775067,0.0,0.0,0.20024,39.8696,-0.2275
primitive,596,18.61178,45.510706,8.88722,9.522780000000001,0.20178000000000001,36.387,85.47255999999999,0.0,0.467866323907455,0.489355922019137,0.532133676092545,41.75,0.6507293940711298,0.0,0.0,0.19999,39.91827,-0.2315
primitive,597,18.59856,45.512008400000006,8.885019999999999,9.51136,0.20218,36.419,85.47352000000001,0.0,0.5142118863049094,0.48933510818720555,0.4857881136950904,41.25,0.6510252115781028,0.0,0.0,0.19966,39.96697,-0.2495
primitive,598,18.58726,45.513293999999995,8.88358,9.50096,0.20271999999999998,36.45,85.47449999999999,0.0,0.479108635097493,0.48932112418367785,0.520891364902507,42.0,0.651363454252816,0.0,0.0,0.19986,40.01558,-0.2185
primitive,599,18.57758,45.5145088,8.882579999999999,9.49172,0.20328,36.481,85.4755,0.0,0.5342105263157895,0.48932058324500416,0.4657894736842105,40.25,0.6512683447994941,0.0,0.0,0.20007000000000003,40.06426,-0.2025
primitive,600,18.56922,45.515618,8.88166,9.483740000000001,0.20381999999999997,36.512,85.47648,0.0,0.4839572192513369,0.4893510241687261,0.516042780748663,41.8,0.6518383323454222,0.0,0.0,0.20039,40.11274,-0.2115
primitive,601,18.562459999999998,45.516568,8.88178,9.4763,0.20437999999999998,36.543,85.47743999999999,0.0,0.5137362637362637,0.4893920282723964,0.4862637362637362,40.2,0.6514473488455184,0.0,0.0,0.20041,40.16122,-0.2405
primitive,602,18.55576,45.5173452,8.881639999999999,9.46908,0.20504,36.573,85.47838,0.0,0.5070422535211268,0.4894643212381758,0.4929577464788732,41.7,0.6519599753821733,0.0,0.0,0.20098000000000002,40.20951,-0.1995
primitive,603,18.549599999999998,45.5179256,8.881079999999999,9.462720000000001,0.20579999999999998,36.603,85.47930000000001,0.0,0.5069637883008357,0.4895460720008782,0.4930362116991643,40.25,0.6513720995754091,0.0,0.0,0.20087,40.25783,-0.2405
primitive,604,18.54374,45.5182696,8.88016,9.457,0.20657999999999999,36.633,85.48020000000001,0.0,0.4986072423398328,0.48963217443159107,0.5013927576601671,41.6,0.6519469330056286,0.0,0.0,0.20051000000000002,40.30598,-0.248
primitive,605,18.53904,45.5183148,8.880040000000001,9.4516,0.20740000000000003,36.664,85.48108,0.0,0.5680628272251308,0.4896996633750422,0.4319371727748691,39.7,0.651193040020173,0.0,0.0,0.20052,40.35443,-0.233
primitive,606,18.53374,45.518049999999995,8.879299999999999,9.4462,0.20824,36.695,85.48194,0.0,0.4797687861271676,0.4897755649320937,0.5202312138728323,41.3,0.6516683664672837,0.0,0.0,0.20020000000000004,40.4025,-0.2515
primitive,607,18.52806,45.5174564,8.87788,9.440999999999999,0.20918,36.726,85.48278,0.0,0.5421348314606742,0.48984456081186745,0.4578651685393258,40.6,0.6516702619867496,0.0,0.0,0.19997999999999996,40.450450000000004,-0.2385
primitive,608,18.52218,45.5164972,8.87618,9.43584,0.21015999999999999,36.757,85.48360000000001,0.0,0.511173184357542,0.4899065240483537,0.4888268156424581,41.2,0.6521136140133966,0.0,0.0,0.19998000000000002,40.498290000000004,-0.2235
primitive,609,18.51556,45.5151648,8.87344,9.43088,0.21123999999999998,36.787,85.48440000000001,0.0,0.4941176470588235,0.48998953336083867,0.5058823529411764,40.6,0.6516681140133965,0.0,0.0,0.19996,40.54593,-0.2435
primitive,610,18.50704,45.5135024,8.86954,9.42518,0.21231999999999998,36.817,85.48518,0.0,0.547550432276657,0.49006536420743474,0.4524495677233429,40.55,0.6518316140133966,0.0,0.0,0.19968999999999998,40.59354,-0.218
primitive,611,18.49756,45.51151159999999,8.86608,9.41808,0.2134,36.847,85.48593999999999,0.0,0.4691358024691358,0.4901121297587989,0.5308641975308642,40.9,0.6514821140133965,0.0,0.0,0.19976,40.64111,-0.226
primitive,612,18.48808,45.5091828,8.863760000000001,9.40986,0.21445999999999998,36.876999999999995,85.48667999999999,0.0,0.5654596100278552,0.49014639664739623,0.4345403899721448,40.05,0.6515793640133966,0.0,0.0,0.19979,40.68893,-0.239
primitive,613,18.47836,45.506503200000004,8.86242,9.40038,0.21555999999999997,36.907,85.4874,0.0,0.466867469879518,0.4901675893913693,0.5331325301204819,41.35,0.6514988640133965,0.0,0.0,0.19988,40.73656,-0.215
primitive,614,18.4674,45.503496399999996,8.86024,9.39038,0.21677999999999997,36.935,85.48809999999999,0.0,0.5259938837920488,0.4901871996427335,0.4740061162079511,40.35,0.6514218186299849,0.0,0.0,0.19971,40.78391,-0.245
primitive,615,18.45466,45.5002128,8.85754,9.37902,0.2181,36.964,85.48877999999999,0.0,0.5396825396825397,0.49017566673170454,0.4603174603174603,40.85,0.6514526414102749,0.0,0.0,0.19968999999999998,40.83116,-0.23
primitive,616,18.440520000000003,45.496681200000005,8.85466,9.36628,0.21958,36.991,85.48944,0.0,0.521875,0.4901585213356618,0.478125,40.05,0.6511284321996463,0.0,0.0,0.1993,40.87824,-0.2415
primitive,617,18.426519999999996,45.49286959999999,8.85262,9.3528,0.2211,37.02,85.49007999999999,0.0,0.4888888888888889,0.49012362258186554,0.5111111111111111,41.4,0.6514772694089486,0.0,0.0,0.19912000000000002,40.9252,-0.2515
primitive,618,18.412940000000003,45.48876,8.85072,9.33952,0.2227,37.049,85.4907,0.0,0.574712643678161,0.49006846200223086,0.425287356321839,39.3,0.651277955526092,0.0,0.0,0.19948,40.972229999999996,-0.2105
primitive,619,18.39952,45.48434,8.8488,9.326319999999999,0.2244,37.077000000000005,85.4913,0.0,0.4461538461538462,0.4900245469123978,0.5538461538461539,41.2,0.6510348920085502,0.0,0.0,0.19940999999999998,41.01914,-0.216
primitive,620,18.38688,45.479580399999996,8.84692,9.31372,0.22624000000000002,37.104,85.49188,0.0,0.5623268698060941,0.4899672365296952,0.4376731301939058,39.15,0.6506258911397843,0.0,0.0,0.19957999999999998,41.06603,-0.208
primitive,621,18.3749,45.474424,8.84466,9.30208,0.22816,37.132,85.49243999999999,0.0,0.4593023255813954,0.48994899805563485,0.5406976744186046,41.4,0.6508713221962964,0.0,0.0,0.19975,41.11259,-0.226
primitive,622,18.363000000000003,45.468841999999995,8.84154,9.291319999999999,0.23013999999999998,37.16,85.49297999999999,0.0,0.5015290519877675,0.4899572947751838,0.4984709480122324,40.15,0.6508567617400687,0.0,0.0,0.19982,41.158879999999996,-0.2105
primitive,623,18.35166,45.4627876,8.83762,9.281799999999999,0.23224,37.188,85.4935,0.0,0.5266457680250785,0.4899424008787557,0.4733542319749216,40.4,0.6505137821044845,0.0,0.0,0.1993,41.20498,-0.255
primitive,624,18.3405,45.4562304,8.83298,9.27318,0.23433999999999996,37.216,85.494,0.0,0.4849397590361445,0.48992389125617003,0.5150602409638554,40.85,0.6512274466881971,0.0,0.0,0.19905,41.25108,-0.231
primitive,625,18.32902,45.4491572,8.82796,9.26468,0.23637999999999998,37.244,85.49448000000001,0.0,0.5294117647058824,0.48993739513531004,0.4705882352941176,41.75,0.6513499971947796,0.0,0.0,0.1991,41.29709,-0.211
primitive,626,18.31742,45.44156160000001,8.823,9.25606,0.23836000000000002,37.272,85.49494,0.0,0.4851190476190476,0.4899129508163882,0.5148809523809523,39.25,0.6510932174823486,0.0,0.0,0.19896,41.343109999999996,-0.231
primitive,627,18.30596,45.4334328,8.81832,9.24738,0.24026,37.298,85.49538000000001,0.0,0.5317220543806647,0.48990144984544387,0.4682779456193353,41.2,0.6512856877965497,0.0,0.0,0.19884999999999997,41.38902,-0.222
primitive,628,18.29392,45.4247696,8.81352,9.23834,0.24206,37.324,85.4958,0.0,0.4893617021276596,0.48991961586935145,0.5106382978723404,40.8,0.6519021251089134,0.0,0.0,0.19908,41.434650000000005,-0.228
primitive,629,18.2818,45.4155872,8.80908,9.22894,0.24378,37.349000000000004,85.49619999999999,0.0,0.5508474576271186,0.4899330817951665,0.4491525423728814,40.5,0.651670149541843,0.0,0.0,0.19917,41.48045,-0.22
primitive,630,18.26924,45.4059096,8.8047,9.21918,0.24535999999999997,37.373999999999995,85.49658,0.0,0.4744318181818181,0.4899546781069295,0.5255681818181818,40.15,0.6516885149097159,0.0,0.0,0.19912,41.52632,-0.224
primitive,631,18.25748,45.395704800000004,8.80116,9.209679999999999,0.24664000000000003,37.399,85.49694,0.0,0.5202312138728323,0.48994761630587724,0.4797687861271676,41.2,0.6514136317426877,0.0,0.0,0.19911,41.57226,-0.223
primitive,632,18.2453,45.3849932,8.797179999999999,9.20046,0.24766000000000002,37.425,85.49727999999999,0.0,0.5098039215686274,0.48993874653153147,0.4901960784313725,39.35,0.6511214188914533,0.0,0.0,0.19874,41.61818,-0.245
primitive,633,18.2324,45.37380440000001,8.79298,9.19106,0.24836,37.449,85.4976,0.0,0.5073313782991202,0.4899155542639545,0.4926686217008797,41.2,0.651325933292373,0.0,0.0,0.19891999999999999,41.66392,-0.2085
primitive,634,18.2201,45.3621208,8.789819999999999,9.1816,0.24867999999999998,37.474000000000004,85.49789999999999,0.0,0.5071225071225072,0.4898571106618004,0.4928774928774929,39.45,0.6509607449514283,0.0,0.0,0.19867,41.709740000000004,-0.2405
primitive,635,18.20882,45.3499168,8.7883,9.171819999999999,0.2487,37.497,85.49817999999999,0.0,0.5232558139534884,0.4897795467054858,0.4767441860465116,41.75,0.6509686752771218,0.0,0.0,0.19849,41.75575,-0.2075
primitive,636,18.19728,45.3372188,8.78636,9.16244,0.24847999999999998,37.519,85.49843999999999,0.0,0.5153203342618384,0.48975254479637426,0.4846796657381615,39.1,0.6513479865061906,0.0,0.0,0.19845000000000002,41.80148,-0.2415
primitive,637,18.18532,45.3240404,8.78416,9.152999999999999,0.24816,37.541,85.49868000000001,0.0,0.5044510385756676,0.4896769420388343,0.4955489614243323,41.6,0.6511382500444468,0.0,0.0,0.19855,41.84723999999999,-0.244
primitive,638,18.172,45.3104396,8.7809,9.14332,0.24778,37.563,85.49889999999999,0.0,0.5386904761904762,0.48964686139993363,0.4613095238095238,38.65,0.6511660145699361,0.0,0.0,0.19868,41.89281,-0.1995
primitive,639,18.15682,45.296478799999996,8.7765,9.13304,0.24728000000000003,37.585,85.4991,0.0,0.4858934169278997,0.4895938729595147,0.5141065830721003,42.1,0.6514197864423656,0.0,0.0,0.19855,41.938269999999996,-0.2255
primitive,640,18.14066,45.2822124,8.77126,9.12274,0.24666,37.608000000000004,85.49928,0.0,0.5290697674418605,0.4895432434362372,0.4709302325581395,38.3,0.6509631390286634,0.0,0.0,0.19827999999999998,41.98376999999999,-0.2475
primitive,641,18.12348,45.2677016,8.76514,9.11242,0.24592,37.632,85.49943999999999,0.0,0.5164835164835165,0.48950313414580826,0.4835164835164835,42.0,0.6514925097457354,0.0,0.0,0.19811,42.029360000000004,-0.229
primitive,642,18.10644,45.252972,8.75902,9.10228,0.24513999999999997,37.656,85.49958000000001,0.0,0.5414507772020725,0.48946089886429994,0.4585492227979275,39.15,0.6515756341514835,0.0,0.0,0.19795,42.075050000000005,-0.2415
primitive,643,18.08888,45.238067599999994,8.75154,9.09294,0.24439999999999998,37.678999999999995,85.49969999999999,0.0,0.4803149606299212,0.4894665755880434,0.5196850393700787,40.15,0.6515910164063182,0.0,0.0,0.1974,42.12059,-0.24
primitive,644,18.070020000000003,45.223067199999996,8.742479999999999,9.083879999999999,0.24366,37.702,85.4998,0.0,0.547945205479452,0.4894462700079234,0.4520547945205479,39.9,0.6516844703736635,0.0,0.0,0.19738999999999998,42.16598,-0.233
primitive,645,18.04924,45.208058400000006,8.732059999999999,9.074319999999998,0.24285999999999996,37.726,85.49987999999999,0.0,0.4402173913043478,0.48947611047247236,0.5597826086956522,41.05,0.6521933094393724,0.0,0.0,0.19726,42.21116,-0.23
primitive,646,18.02716,45.1931124,8.72114,9.06406,0.24195999999999998,37.75,85.49994000000001,0.0,0.5680628272251308,0.48944033004350496,0.4319371727748691,38.55,0.6514137915279973,0.0,0.0,0.19724,42.25639,-0.2215
primitive,647,18.00356,45.178301999999995,8.709060000000001,9.05344,0.24105999999999997,37.772000000000006,85.49998,0.0,0.4649859943977591,0.4894211270718634,0.5350140056022409,41.55,0.6517456999042247,0.0,0.0,0.19716,42.30147,-0.2435
primitive,648,17.979580000000002,45.163679200000004,8.69716,9.042300000000001,0.24011999999999997,37.794000000000004,85.5,0.0,0.5121293800539083,0.4893803592562784,0.4878706199460916,39.65,0.6512221816495871,0.0,0.0,0.19696000000000002,42.34666,-0.2275
primitive,649,17.95446,45.1493048,8.684980000000001,9.03024,0.23924,37.817,85.5,0.0,0.4943820224719101,0.4893513396175986,0.5056179775280899,40.9,0.6516727171698438,0.0,0.0,0.19659,42.391630000000006,-0.2295
primitive,650,17.9285,45.1352276,8.67288,9.017199999999999,0.23842,37.84,85.5,0.0,0.5354107648725213,0.489280023997946,0.4645892351274787,40.0,0.6513370209935101,0.0,0.0,0.19621,42.4366,-0.238
primitive,651,17.901500000000002,45.121506,8.660359999999999,9.003540000000001,0.23759999999999998,37.864000000000004,85.5,0.0,0.4410876132930513,0.48923572611208116,0.5589123867069486,40.7,0.6517492922982181,0.0,0.0,0.19601,42.481320000000004,-0.25
primitive,652,17.87482,45.1081396,8.648560000000002,8.98948,0.23677999999999996,37.888000000000005,85.5,0.0,0.5767045454545454,0.4891503374301028,0.4232954545454545,39.95,0.6514397716480812,0.0,0.0,0.19579000000000002,42.526109999999996,-0.2095
primitive,653,17.84776,45.0951516,8.6371,8.974639999999999,0.23602,37.912,85.5,0.0,0.4716417910447761,0.48908735756784155,0.5283582089552239,40.55,0.6517878480475053,0.0,0.0,0.19597,42.570820000000005,-0.2105
primitive,654,17.82094,45.08254839999999,8.6264,8.95924,0.2353,37.937,85.5,0.0,0.5402298850574714,0.48899146473914645,0.4597701149425287,40.0,0.6515370249693945,0.0,0.0,0.19582999999999998,42.615689999999994,-0.251
primitive,655,17.79282,45.0703856,8.614799999999999,8.94334,0.23467999999999997,37.958999999999996,85.5,0.0,0.4646153846153846,0.48897166264940145,0.5353846153846153,40.6,0.6520571751633157,0.0,0.0,0.19589,42.66017999999999,-0.2115
primitive,656,17.76572,45.058637600000004,8.60402,8.92754,0.23415999999999998,37.981,85.5,0.0,0.5299145299145299,0.48891962814393936,0.4700854700854701,40.35,0.6519843676648068,0.0,0.0,0.19585999999999998,42.70495,-0.2435
primitive,657,17.73846,45.0473064,8.59342,8.911340000000001,0.23369999999999996,38.004,85.5,0.0,0.4838709677419355,0.48889963128913777,0.5161290322580645,40.5,0.6521949353669969,0.0,0.0,0.19581000000000004,42.74943999999999,-0.2335
primitive,658,17.710980000000003,45.036399599999996,8.5829,8.894799999999998,0.23327999999999996,38.027,85.5,0.0,0.5372168284789645,0.4888716660484104,0.4627831715210356,40.3,0.6521485099666006,0.0,0.0,0.19577000000000003,42.79378,-0.216
primitive,659,17.68376,45.0259036,8.57268,8.87818,0.2329,38.049,85.5,0.0,0.5313531353135313,0.4888213254660766,0.4686468646864686,40.1,0.6522183992174149,0.0,0.0,0.19616000000000003,42.83821,-0.192
primitive,660,17.657,45.015778,8.56222,8.86214,0.23263999999999999,38.071,85.5,0.0,0.5625000000000001,0.48877966687605306,0.4375,38.85,0.6518971223444509,0.0,0.0,0.19566000000000003,42.88242,-0.257
primitive,661,17.631140000000002,45.005992400000004,8.55182,8.84686,0.23246,38.095,85.5,0.0,0.5331230283911672,0.48871708899324423,0.4668769716088328,39.55,0.6517128743836025,0.0,0.0,0.1954,42.926849999999995,-0.243
primitive,662,17.604480000000002,44.9965696,8.53984,8.8322,0.23244,38.119,85.5,0.0,0.4415584415584415,0.4887205256921046,0.5584415584415584,40.55,0.6521268906968162,0.0,0.0,0.19549000000000002,42.97083,-0.218
primitive,663,17.57878,44.987491600000006,8.52772,8.818559999999998,0.2325,38.145,85.5,0.0,0.5685131195335278,0.48866950911363494,0.4314868804664723,39.5,0.6518033874288424,0.0,0.0,0.19538,43.01513,-0.216
primitive,664,17.55466,44.97870520000001,8.51618,8.8058,0.23268,38.172,85.5,0.0,0.523121387283237,0.48862848869968883,0.476878612716763,39.9,0.651941264779619,0.0,0.0,0.19570999999999997,43.059439999999995,-0.2
primitive,665,17.5321,44.970148,8.50442,8.79466,0.23302,38.198,85.5,0.0,0.4876543209876544,0.48862519425576045,0.5123456790123457,40.55,0.6521212681445351,0.0,0.0,0.19561,43.10365000000001,-0.2255
primitive,666,17.51152,44.9617544,8.49318,8.7849,0.23343999999999998,38.224000000000004,85.5,0.0,0.5565217391304348,0.4886106997456215,0.4434782608695652,38.65,0.6519360537424329,0.0,0.0,0.19518999999999997,43.1479,-0.2705
primitive,667,17.49258,44.9534988,8.48216,8.77642,0.23399999999999996,38.25,85.5,0.0,0.4827586206896552,0.4885953117994166,0.5172413793103449,40.35,0.6518748552690451,0.0,0.0,0.19552999999999998,43.19223999999999,-0.2045
primitive,668,17.47392,44.94538839999999,8.4708,8.76846,0.23465999999999998,38.275999999999996,85.5,0.0,0.5129682997118156,0.48863395568408224,0.4870317002881844,39.3,0.6521437287790312,0.0,0.0,0.19513999999999998,43.23639,-0.2365
primitive,669,17.45572,44.937419999999996,8.459579999999999,8.76078,0.23535999999999999,38.303,85.5,0.0,0.490625,0.4886361055068607,0.509375,41.1,0.6524038688564834,0.0,0.0,0.19501000000000002,43.280550000000005,-0.217
primitive,670,17.4369,44.929623600000006,8.44826,8.752559999999999,0.23607999999999996,38.33,85.5,0.0,0.5619335347432024,0.4886555656338091,0.4380664652567976,39.0,0.6526330254553848,0.0,0.0,0.19485000000000002,43.3247,-0.2105
primitive,671,17.41776,44.92202279999999,8.4375,8.74344,0.23681999999999997,38.356,85.5,0.0,0.5,0.48862942414296157,0.5,39.65,0.652342485115189,0.0,0.0,0.19491999999999998,43.36884,-0.2045
primitive,672,17.39868,44.914622,8.427560000000001,8.73354,0.23757999999999996,38.381,85.5,0.0,0.5337837837837838,0.48858268213088335,0.4662162162162162,39.65,0.6524431817486109,0.0,0.0,0.19462000000000004,43.413050000000005,-0.2265
primitive,673,17.38028,44.90742279999999,8.41898,8.723,0.23829999999999996,38.406,85.5,0.0,0.5248447204968943,0.48854160455931217,0.4751552795031056,40.7,0.6528080372387207,0.0,0.0,0.19461000000000003,43.45746,-0.2435
primitive,674,17.36268,44.900418,8.41122,8.712480000000001,0.23898,38.431,85.5,0.0,0.5571847507331378,0.48847166550073723,0.4428152492668621,40.35,0.6529133499588091,0.0,0.0,0.19445,43.50198,-0.2345
primitive,675,17.34578,44.89359280000001,8.403680000000001,8.70252,0.23958,38.455999999999996,85.5,0.0,0.5073746312684366,0.48839890174610046,0.4926253687315634,39.45,0.6524339495752782,0.0,0.0,0.19405,43.54648999999999,-0.2385
primitive,676,17.32956,44.8869368,8.395940000000001,8.69342,0.24019999999999997,38.481,85.5,0.0,0.5102639296187683,0.4883325934111361,0.4897360703812317,40.3,0.6530373248578488,0.0,0.0,0.19411,43.59102,-0.2125
primitive,677,17.31414,44.8804396,8.38856,8.68478,0.24079999999999996,38.507,85.5,0.0,0.5103244837758113,0.4882682491796095,0.4896755162241888,40.2,0.6529917068767611,0.0,0.0,0.19358,43.63556,-0.2635
primitive,678,17.3002,44.8740632,8.3821,8.6766,0.2415,38.531,85.5,0.0,0.5331412103746397,0.4881660339295313,0.4668587896253602,39.85,0.6529386381730178,0.0,0.0,0.19333000000000003,43.68027,-0.238
primitive,679,17.2864,44.867804799999995,8.3749,8.66924,0.24226,38.556,85.5,0.0,0.510144927536232,0.48810151975562127,0.4898550724637681,40.3,0.6531408460255419,0.0,0.0,0.19324000000000002,43.724799999999995,-0.218
primitive,680,17.27276,44.8616536,8.36694,8.66272,0.24309999999999998,38.582,85.5,0.0,0.5104477611940299,0.48801184142780035,0.4895522388059701,39.3,0.6531377207606889,0.0,0.0,0.19297999999999998,43.76925,-0.2385
primitive,681,17.258760000000002,44.855634,8.35836,8.65638,0.24401999999999993,38.608,85.5,0.0,0.5216049382716049,0.4879354203814833,0.4783950617283951,40.7,0.6532569575604177,0.0,0.0,0.19282999999999997,43.81362,-0.225
primitive,682,17.244880000000002,44.8497376,8.349960000000001,8.64986,0.24505999999999997,38.632999999999996,85.5,0.0,0.4985337243401759,0.4878658458692287,0.501466275659824,39.55,0.6535835060781665,0.0,0.0,0.193,43.85797,-0.214
primitive,683,17.2317,44.84393599999999,8.34182,8.64364,0.24623999999999996,38.657999999999994,85.5,0.0,0.4956268221574344,0.48779960765588415,0.5043731778425656,39.95,0.6534453402314385,0.0,0.0,0.1929,43.90226,-0.206
primitive,684,17.218880000000002,44.8382352,8.3332,8.63798,0.24769999999999995,38.681,85.5,0.0,0.5205479452054794,0.48774267925607084,0.4794520547945205,38.7,0.653439525907493,0.0,0.0,0.19291999999999998,43.946580000000004,-0.224
primitive,685,17.20606,44.8326536,8.323960000000001,8.632760000000001,0.24933999999999998,38.705999999999996,85.5,0.0,0.5214899713467048,0.4876998893123919,0.4785100286532951,40.0,0.6531404857877174,0.0,0.0,0.19286999999999999,43.99084,-0.203
primitive,686,17.1934,44.8271796,8.31476,8.627479999999998,0.25115999999999994,38.73,85.5,0.0,0.5,0.4876404786307749,0.5,39.1,0.653390237606163,0.0,0.0,0.19291999999999998,44.035149999999994,-0.223
primitive,687,17.1817,44.821782400000004,8.30548,8.62318,0.25304,38.753,85.5,0.0,0.5255681818181818,0.4875862933991831,0.4744318181818182,39.85,0.6530684861188664,0.0,0.0,0.19314,44.079480000000004,-0.209
primitive,688,17.1712,44.816407600000005,8.29636,8.61984,0.25499999999999995,38.776,85.5,0.0,0.5189504373177843,0.487529259293925,0.4810495626822157,38.6,0.6532887937931435,0.0,0.0,0.19266000000000003,44.12374,-0.236
primitive,689,17.16282,44.810972,8.28856,8.61724,0.25701999999999997,38.8,85.5,0.0,0.5014245014245015,0.4874741105796547,0.4985754985754986,40.7,0.6530964821277508,0.0,0.0,0.19245,44.168150000000004,-0.236
primitive,690,17.154780000000002,44.805447199999996,8.28042,8.61534,0.25902,38.823,85.5,0.0,0.4970059880239522,0.4874407198663386,0.5029940119760479,38.5,0.653397455669506,0.0,0.0,0.19231,44.212390000000006,-0.2485
primitive,691,17.14628,44.7998212,8.27146,8.61376,0.26105999999999996,38.845,85.5,0.0,0.5044510385756676,0.48741547468121366,0.4955489614243323,39.3,0.652753821090001,0.0,0.0,0.19210000000000002,44.25646,-0.2375
primitive,692,17.13644,44.794122800000004,8.26168,8.611659999999999,0.2631,38.866,85.5,0.0,0.5335276967930029,0.4873978243430008,0.466472303206997,39.55,0.6531054280064292,0.0,0.0,0.19229,44.30035,-0.2105
primitive,693,17.1262,44.78834760000001,8.25306,8.608039999999999,0.2651,38.887,85.5,0.0,0.546916890080429,0.48733319309259826,0.453083109919571,38.4,0.6527536607524371,0.0,0.0,0.19219,44.34456,-0.2395
primitive,694,17.11608,44.78246440000001,8.24552,8.603480000000001,0.26708,38.91,85.5,0.0,0.4765840220385675,0.4873114586604986,0.5234159779614325,39.95,0.653015817347774,0.0,0.0,0.19246000000000002,44.38875,-0.1975
primitive,695,17.106379999999998,44.776424,8.23908,8.598279999999999,0.26902,38.934,85.5,0.0,0.509641873278237,0.48721875205202947,0.4903581267217631,38.15,0.6523207062688627,0.0,0.0,0.19241,44.432930000000006,-0.2245
primitive,696,17.09574,44.7702164,8.2323,8.592559999999999,0.27087999999999995,38.959,85.5,0.0,0.4969512195121952,0.4871945686879726,0.5030487804878049,40.1,0.653092769239166,0.0,0.0,0.19226,44.476859999999995,-0.2255
primitive,697,17.08552,44.763797600000004,8.22654,8.58634,0.27263999999999994,38.983999999999995,85.5,0.0,0.5316091954022989,0.4871240456867511,0.4683908045977011,39.5,0.6526929207030483,0.0,0.0,0.19227999999999998,44.521,-0.229
primitive,698,17.074659999999998,44.757168,8.2207,8.57962,0.27434,39.009,85.5,0.0,0.5555555555555556,0.48704936051331155,0.4444444444444444,39.4,0.652876342390313,0.0,0.0,0.19244,44.56527,-0.199
primitive,699,17.06412,44.7502948,8.21534,8.572799999999999,0.27598,39.032999999999994,85.5,0.0,0.5028735632183908,0.4869553473220358,0.4971264367816091,39.9,0.6528090421408936,0.0,0.0,0.19224,44.609719999999996,-0.236
primitive,700,17.053620000000002,44.7431564,8.21004,8.566,0.27758,39.058,85.5,0.0,0.5,0.48689607985495753,0.5,39.05,0.6527632056244689,0.0,0.0,0.19219,44.654070000000004,-0.232
primitive,701,17.044,44.7357116,8.20558,8.55924,0.27918,39.082,85.5,0.0,0.5087719298245613,0.4867806792010894,0.4912280701754385,39.75,0.652711341902355,0.0,0.0,0.19237,44.6987,-0.2185
primitive,702,17.0347,44.727957599999996,8.20116,8.5529,0.28063999999999995,39.107,85.5,0.0,0.5232876712328768,0.4867145102136833,0.4767123287671233,38.4,0.6524663443070657,0.0,0.0,0.19219999999999998,44.74338000000001,-0.2155
primitive,703,17.026040000000002,44.7198716,8.197000000000001,8.54712,0.28191999999999995,39.131,85.5,0.0,0.489795918367347,0.4866269507764457,0.5102040816326531,39.95,0.6525297670308453,0.0,0.0,0.19187,44.78800999999999,-0.23
primitive,704,17.017780000000002,44.711449200000004,8.19262,8.54206,0.28309999999999996,39.154,85.5,0.0,0.5126050420168067,0.4865670903335115,0.4873949579831932,39.15,0.6524961272557581,0.0,0.0,0.19198,44.83256,-0.227
primitive,705,17.01048,44.7026408,8.18814,8.53822,0.28412,39.178000000000004,85.5,0.0,0.4082278481012658,0.48648840592813897,0.5917721518987342,41.15,0.6529418831751204,0.0,0.0,0.19165,44.87688,-0.234
primitive,706,17.002940000000002,44.693466400000005,8.18288,8.5351,0.28496,39.204,85.5,0.0,0.5755813953488372,0.4864115130741077,0.4244186046511627,38.65,0.6526604603421837,0.0,0.0,0.19164,44.9211,-0.2345
primitive,707,16.996599999999997,44.6838948,8.178139999999999,8.5328,0.28565999999999997,39.229,85.5,0.0,0.4598765432098766,0.48632091244440173,0.5401234567901234,41.05,0.6531174882393248,0.0,0.0,0.19172,44.965390000000006,-0.2115
primitive,708,16.99166,44.6738896,8.17384,8.53156,0.28626,39.254,85.5,0.0,0.5363636363636364,0.4862410705491905,0.4636363636363636,37.6,0.6524925305466942,0.0,0.0,0.19125,45.00976000000001,-0.2505
primitive,709,16.98788,44.663427999999996,8.1699,8.53126,0.28672,39.28,85.5,0.0,0.4814814814814815,0.48619607151081395,0.5185185185185185,41.25,0.6531577627601063,0.0,0.0,0.19107999999999997,45.05403999999999,-0.1975
primitive,710,16.98538,44.6524888,8.1667,8.531600000000001,0.28708,39.306,85.5,0.0,0.5015384615384616,0.4861814369149114,0.4984615384615384,37.95,0.6531319913801586,0.0,0.0,0.19146999999999997,45.09827,-0.205
primitive,711,16.98366,44.641072,8.163440000000001,8.532800000000002,0.28741999999999995,39.33,85.5,0.0,0.4727793696275071,0.48621653467288306,0.5272206303724928,40.5,0.6537057767786107,0.0,0.0,0.19161,45.14246,-0.214
primitive,712,16.98386,44.6291208,8.1617,8.53452,0.28763999999999995,39.354,85.5,0.0,0.5552407932011332,0.4861565990228099,0.4447592067988669,37.5,0.6529549617965119,0.0,0.0,0.19136999999999996,45.186980000000005,-0.23
primitive,713,16.98366,44.616662,8.15978,8.5361,0.28778,39.376999999999995,85.5,0.0,0.4640718562874251,0.4861790981378968,0.5359281437125748,41.05,0.653718405114444,0.0,0.0,0.19146000000000002,45.2312,-0.194
primitive,714,16.98336,44.6037304,8.158339999999999,8.53726,0.28776,39.4,85.5,0.0,0.5583333333333333,0.48618636347596017,0.4416666666666666,37.65,0.6532185277636674,0.0,0.0,0.19089000000000003,45.27555,-0.2455
primitive,715,16.98348,44.5903484,8.15798,8.53796,0.28753999999999996,39.424,85.5,0.0,0.4378531073446328,0.48619273801200275,0.5621468926553672,40.4,0.6534339566745136,0.0,0.0,0.19103,45.320009999999996,-0.201
primitive,716,16.98332,44.576561600000005,8.157720000000001,8.538440000000001,0.28716,39.448,85.5,0.0,0.5365168539325843,0.4862209731977766,0.4634831460674157,37.8,0.6534034188251066,0.0,0.0,0.19147999999999998,45.364439999999995,-0.2135
primitive,717,16.98264,44.56241279999999,8.1575,8.53856,0.28658,39.472,85.5,0.0,0.4788732394366197,0.48624831042877203,0.5211267605633803,39.45,0.6533677029999171,0.0,0.0,0.19112,45.40888000000001,-0.2285
primitive,718,16.98198,44.5479072,8.1575,8.538640000000001,0.28584,39.495,85.5,0.0,0.4985590778097982,0.4862567136109417,0.5014409221902018,37.8,0.653114036045646,0.0,0.0,0.19126,45.45326,-0.2095
primitive,719,16.98182,44.533044800000006,8.15776,8.539060000000001,0.285,39.519,85.5,0.0,0.5029411764705882,0.48627797878406165,0.4970588235294118,39.85,0.652966483864525,0.0,0.0,0.19071000000000002,45.49771,-0.2615
primitive,720,16.9826,44.5177956,8.15818,8.540280000000001,0.28414,39.543,85.5,0.0,0.5086206896551725,0.4863204117611916,0.4913793103448275,38.75,0.6531398202641392,0.0,0.0,0.19079000000000002,45.5421,-0.1905
primitive,721,16.985139999999998,44.502118,8.15914,8.542700000000002,0.2833,39.567,85.5,0.0,0.5255681818181818,0.48636889653536175,0.4744318181818182,38.95,0.6531668126888238,0.0,0.0,0.19080000000000003,45.58676,-0.1915
primitive,722,16.98942,44.48597720000001,8.16038,8.5466,0.28244,39.592,85.5,0.0,0.4943181818181817,0.48644606944303653,0.5056818181818182,38.2,0.6529534681427408,0.0,0.0,0.1906,45.631499999999996,-0.2355
primitive,723,16.99388,44.469381600000006,8.161059999999999,8.551179999999999,0.28164,39.618,85.5,0.0,0.4760479041916168,0.48654204065822215,0.5239520958083832,39.95,0.6529930619724845,0.0,0.0,0.19074,45.67605,-0.218
primitive,724,16.99778,44.4523568,8.1611,8.55574,0.28093999999999997,39.644,85.5,0.0,0.5496894409937888,0.4866699079939823,0.4503105590062112,38.85,0.6527786859328715,0.0,0.0,0.19054,45.720439999999996,-0.2415
primitive,725,17.00134,44.434921599999996,8.16096,8.559980000000001,0.2804,39.67100000000001,85.5,0.0,0.5077881619937694,0.4867887950640773,0.4922118380062305,39.9,0.6532229107623335,0.0,0.0,0.19056,45.76476,-0.2245
primitive,726,17.004599999999996,44.4170936,8.16066,8.5641,0.27984,39.698,85.5,0.0,0.4954682779456192,0.4869236583476415,0.5045317220543807,39.7,0.6533211043526346,0.0,0.0,0.19033999999999998,45.80909,-0.221
primitive,727,17.00736,44.3988984,8.1597,8.56832,0.27934000000000003,39.725,85.5,0.0,0.5,0.48705409239647407,0.5,38.0,0.6528815184600825,0.0,0.0,0.19045,45.853320000000004,-0.239
primitive,728,17.00948,44.3803764,8.15806,8.57256,0.27885999999999994,39.752,85.5,0.0,0.5045045045045046,0.4872134929309535,0.4954954954954955,39.65,0.6531110312675508,0.0,0.0,0.19081999999999996,45.8975,-0.1875
primitive,729,17.012199999999996,44.361518000000004,8.1571,8.576600000000001,0.27849999999999997,39.778,85.5,0.0,0.5601092896174863,0.4873366267085641,0.4398907103825136,37.8,0.6525605592599506,0.0,0.0,0.19063,45.941900000000004,-0.2225
primitive,730,17.015320000000003,44.3423188,8.156780000000001,8.58028,0.27825999999999995,39.804,85.5,0.0,0.4526627218934911,0.4874972808790997,0.5473372781065089,40.75,0.6533304066725998,0.0,0.0,0.19064,45.98612,-0.2245
primitive,731,17.019579999999998,44.3227492,8.15764,8.58378,0.27815999999999996,39.830000000000005,85.5,0.0,0.6016713091922006,0.4876264579910267,0.3983286908077994,37.5,0.6525472907946697,0.0,0.0,0.19060000000000002,46.030590000000004,-0.216
primitive,732,17.0238,44.3028108,8.158439999999999,8.587240000000001,0.27812,39.858000000000004,85.5,0.0,0.4241486068111455,0.48778088107107387,0.5758513931888545,39.85,0.6529549307911257,0.0,0.0,0.19055,46.07481,-0.208
primitive,733,17.027659999999997,44.282523600000005,8.1592,8.59028,0.27818000000000004,39.887,85.5,0.0,0.5382262996941896,0.4879135825376497,0.4617737003058104,38.0,0.6526188751665966,0.0,0.0,0.19033,46.11906,-0.215
primitive,734,17.03054,44.26191120000001,8.16024,8.59208,0.27821999999999997,39.916,85.5,0.0,0.5,0.4880598733575408,0.5,39.95,0.6533511225394517,0.0,0.0,0.19009,46.163289999999996,-0.2335
primitive,735,17.03288,44.240984399999995,8.16118,8.5934,0.2783,39.943000000000005,85.5,0.0,0.5382262996941896,0.4881987633090503,0.4617737003058104,37.75,0.6528926966211078,0.0,0.0,0.18978,46.20753,-0.2175
primitive,736,17.03528,44.219744,8.16236,8.59454,0.27837999999999996,39.972,85.5,0.0,0.5172413793103449,0.4883246285751309,0.4827586206896552,39.2,0.6532417328301737,0.0,0.0,0.18972,46.25177000000001,-0.2175
primitive,737,17.03716,44.1982168,8.163920000000001,8.59478,0.27846,40.003,85.5,0.0,0.501466275659824,0.48846858146097183,0.4985337243401759,38.55,0.6531462422100348,0.0,0.0,0.18962,46.29593,-0.2065
primitive,738,17.03888,44.1764272,8.16582,8.59456,0.27849999999999997,40.034,85.5,0.0,0.5058479532163742,0.48860987932490424,0.4941520467836257,38.6,0.6534795193751455,0.0,0.0,0.18972999999999998,46.34007,-0.2095
primitive,739,17.03958,44.1544364,8.16644,8.59456,0.27858,40.064,85.5,0.0,0.5,0.48875795942320516,0.5,38.65,0.6531267197871378,0.0,0.0,0.18971,46.38398,-0.2215
primitive,740,17.04054,44.132243200000005,8.1674,8.5944,0.27874,40.094,85.5,0.0,0.4925816023738872,0.48889498376399887,0.5074183976261127,39.3,0.6537191744502374,0.0,0.0,0.18994,46.42795999999999,-0.2105
primitive,741,17.04214,44.109821600000004,8.169,8.59424,0.2789,40.124,85.5,0.0,0.5,0.4890289755290598,0.5,38.05,0.6536251661058644,0.0,0.0,0.19012,46.47199,-0.2045
primitive,742,17.04468,44.0871212,8.17078,8.59486,0.27904,40.154,85.5,0.0,0.4639769452449567,0.4891876183625762,0.5360230547550432,39.25,0.6538544656287144,0.0,0.0,0.18968,46.51579000000001,-0.2395
primitive,743,17.04646,44.064144,8.17066,8.5967,0.27909999999999996,40.186,85.5,0.0,0.4770642201834862,0.48940084303583165,0.5229357798165137,39.5,0.6545701389755295,0.0,0.0,0.18975999999999998,46.55913,-0.2185
primitive,744,17.04742,44.04090599999999,8.16886,8.59948,0.27908,40.216,85.5,0.0,0.453125,0.4895949068445261,0.546875,39.75,0.6548375997552437,0.0,0.0,0.18953,46.602270000000004,-0.2025
primitive,745,17.04762,44.017429199999995,8.1658,8.60268,0.27914,40.244,85.5,0.0,0.515625,0.48981434719532146,0.484375,39.2,0.6554924820975969,0.0,0.0,0.18926,46.64528,-0.2345
primitive,746,17.04878,43.993675200000006,8.16322,8.60622,0.27934,40.271,85.5,0.0,0.4813664596273291,0.4900115768069856,0.5186335403726708,39.05,0.6554404159957974,0.0,0.0,0.18941000000000002,46.68833000000001,-0.1955
primitive,747,17.04934,43.969664800000004,8.15964,8.61012,0.27958,40.297999999999995,85.5,0.0,0.5016181229773463,0.49024745212802157,0.4983818770226537,38.3,0.6553330033754454,0.0,0.0,0.18932000000000002,46.731089999999995,-0.2245
primitive,748,17.04934,43.9453968,8.1555,8.61398,0.27986,40.325,85.5,0.0,0.5478547854785479,0.4905037782272889,0.4521452145214521,38.7,0.6553941817460036,0.0,0.0,0.18907,46.7737,-0.2105
primitive,749,17.04846,43.920894399999995,8.150500000000001,8.61784,0.28012,40.352000000000004,85.5,0.0,0.4695945945945945,0.4907768125303044,0.5304054054054054,39.65,0.6556115584219601,0.0,0.0,0.18938000000000002,46.81601,-0.1915
primitive,750,17.047539999999998,43.896159600000004,8.14578,8.6214,0.28036,40.378,85.5,0.0,0.5271565495207667,0.4910248199075626,0.4728434504792332,38.45,0.6556932439327435,0.0,0.0,0.18933,46.85838,-0.2225
primitive,751,17.04534,43.871234400000006,8.13996,8.62488,0.2805,40.405,85.5,0.0,0.4740484429065744,0.49131379040620055,0.5259515570934256,39.2,0.6558082229393857,0.0,0.0,0.18936,46.900479999999995,-0.2035
primitive,752,17.04158,43.8461564,8.133199999999999,8.627699999999999,0.28068000000000004,40.431000000000004,85.5,0.0,0.5433333333333333,0.49157337589030964,0.4566666666666666,38.95,0.6562752943619339,0.0,0.0,0.18945,46.94242,-0.192
primitive,753,17.03718,43.8209504,8.1263,8.63,0.28088,40.457,85.5,0.0,0.5454545454545454,0.491817959574513,0.4545454545454545,37.45,0.655719795022473,0.0,0.0,0.18913999999999997,46.984539999999996,-0.248
primitive,754,17.03176,43.795642799999996,8.119219999999999,8.631459999999999,0.28108,40.483000000000004,85.5,0.0,0.4603174603174603,0.49207240835417976,0.5396825396825397,39.85,0.6562431949718786,0.0,0.0,0.18945,47.0264,-0.183
primitive,755,17.02652,43.7702496,8.11316,8.63204,0.28131999999999996,40.508,85.5,0.0,0.4936708860759493,0.49227012490405103,0.5063291139240507,38.2,0.6555325964769071,0.0,0.0,0.18968,47.06832,-0.197
primitive,756,17.02094,43.7447756,8.10734,8.63194,0.28165999999999997,40.531000000000006,85.5,0.0,0.49375,0.4925188407582355,0.50625,39.3,0.6560034250551787,0.0,0.0,0.18980999999999998,47.11015999999999,-0.207
primitive,757,17.014860000000002,43.719256400000006,8.10152,8.6313,0.28204,40.554,85.5,0.0,0.5207667731629393,0.49273360275062594,0.4792332268370607,38.05,0.6552525198323602,0.0,0.0,0.18953,47.15209,-0.228
primitive,758,17.00798,43.693737600000006,8.09552,8.63002,0.28243999999999997,40.577000000000005,85.5,0.0,0.4533762057877813,0.4929812184384006,0.5466237942122186,40.0,0.6563097637282701,0.0,0.0,0.18985,47.19389999999999,-0.207
primitive,759,17.00058,43.6682556,8.089739999999999,8.62794,0.2829,40.6,85.5,0.0,0.5673981191222571,0.49317451880958607,0.4326018808777429,37.55,0.6553222521028903,0.0,0.0,0.18959000000000004,47.23581,-0.212
primitive,760,16.99258,43.642850800000005,8.08378,8.625499999999999,0.2833,40.623000000000005,85.5,0.0,0.4651898734177215,0.49335797400063525,0.5348101265822784,39.65,0.6561453783880329,0.0,0.0,0.18935000000000002,47.277649999999994,-0.2175
primitive,761,16.982960000000002,43.61757119999999,8.0771,8.62226,0.2836,40.647,85.5,0.0,0.51,0.49350240347603,0.49,38.75,0.6558257356872709,0.0,0.0,0.18908000000000003,47.31926000000001,-0.2305
primitive,762,16.97158,43.59249,8.06952,8.61824,0.28382,40.672,85.5,0.0,0.4967741935483871,0.493715692531943,0.5032258064516129,38.95,0.6565835776866574,0.0,0.0,0.18901000000000004,47.360749999999996,-0.226
primitive,763,16.96004,43.5676,8.06192,8.614180000000001,0.28393999999999997,40.698,85.5,0.0,0.5173501577287066,0.493865893761981,0.4826498422712933,37.2,0.655575467423933,0.0,0.0,0.18868000000000001,47.40222,-0.2155
primitive,764,16.94754,43.54291559999999,8.05344,8.61006,0.28404,40.724000000000004,85.5,0.0,0.5306748466257669,0.49404124316512193,0.4693251533742331,39.55,0.6565007655499978,0.0,0.0,0.18895,47.44362,-0.2055
primitive,765,16.93356,43.5184736,8.044,8.605400000000001,0.28415999999999997,40.748999999999995,85.5,0.0,0.4838709677419355,0.49417826493864686,0.5161290322580645,37.9,0.6559359848483058,0.0,0.0,0.18864,47.484930000000006,-0.218
primitive,766,16.91816,43.494295599999994,8.033819999999999,8.60006,0.28428,40.774,85.5,0.0,0.4729729729729729,0.49433270231047644,0.527027027027027,40.1,0.6569881677434782,0.0,0.0,0.18876,47.52601000000001,-0.189
primitive,767,16.90148,43.470396,8.02298,8.59402,0.28447999999999996,40.798,85.5,0.0,0.5033557046979865,0.4944757925437003,0.4966442953020134,38.35,0.6568827892076244,0.0,0.0,0.18855,47.56705999999999,-0.236
primitive,768,16.883680000000002,43.446795599999994,8.01182,8.58714,0.28472,40.823,85.5,0.0,0.5051546391752577,0.49461048086361714,0.4948453608247423,38.55,0.6574082068472867,0.0,0.0,0.18853999999999999,47.60803,-0.1995
primitive,769,16.86424,43.4235364,8.00014,8.57912,0.28497999999999996,40.846,85.5,0.0,0.5179856115107914,0.49474407788010616,0.4820143884892086,38.75,0.6572945506860919,0.0,0.0,0.18872,47.64893,-0.229
primitive,770,16.84312,43.40067,7.987819999999999,8.57018,0.28512,40.869,85.5,0.0,0.5124555160142349,0.49485481582801627,0.4875444839857651,37.55,0.6571395390477237,0.0,0.0,0.18831,47.689719999999994,-0.22
primitive,771,16.81936,43.378284,7.97434,8.55986,0.28515999999999997,40.891999999999996,85.5,0.0,0.5373134328358209,0.4949710829482467,0.4626865671641791,39.15,0.6574636568879854,0.0,0.0,0.18792999999999999,47.73027,-0.218
primitive,772,16.79268,43.3564728,7.959699999999999,8.54774,0.28524,40.914,85.5,0.0,0.4732824427480916,0.4950799781233189,0.5267175572519084,38.25,0.6577209444635195,0.0,0.0,0.18799,47.77059,-0.217
primitive,773,16.76488,43.3352648,7.9449000000000005,8.5347,0.28528,40.935,85.5,0.0,0.5413793103448276,0.49514322200940764,0.4586206896551724,38.65,0.6575172677257802,0.0,0.0,0.18788,47.81094,-0.217
primitive,774,16.73716,43.3146496,7.9303,8.52166,0.2852,40.955999999999996,85.5,0.0,0.5211726384364821,0.4952148744926236,0.4788273615635179,38.45,0.6576141497079917,0.0,0.0,0.18792999999999999,47.851279999999996,-0.226
primitive,775,16.7097,43.294618799999995,7.9162,8.50854,0.28496,40.976000000000006,85.5,0.0,0.5284810126582278,0.495278415247864,0.4715189873417721,38.25,0.6572794954715576,0.0,0.0,0.18788,47.891709999999996,-0.218
primitive,776,16.68196,43.27517520000001,7.90246,8.49484,0.28465999999999997,40.997,85.5,0.0,0.495114006514658,0.4953361794510074,0.504885993485342,38.7,0.6571768183585526,0.0,0.0,0.18794999999999998,47.93204000000001,-0.205
primitive,777,16.654220000000002,43.256312,7.889200000000001,8.48076,0.28425999999999996,41.016999999999996,85.5,0.0,0.4655737704918032,0.4954035843524438,0.5344262295081967,39.35,0.6578559367966534,0.0,0.0,0.18814999999999998,47.97239,-0.2075
primitive,778,16.62678,43.238014400000004,7.876580000000001,8.466520000000001,0.28368000000000004,41.037,85.5,0.0,0.5688622754491018,0.49543379146315425,0.4311377245508982,37.6,0.6573831193879783,0.0,0.0,0.18786000000000003,48.01281,-0.2065
primitive,779,16.59832,43.2203176,7.86322,8.45224,0.28286,41.056999999999995,85.5,0.0,0.4583333333333333,0.4955246947012109,0.5416666666666666,38.85,0.6579586140780859,0.0,0.0,0.18814,48.05291999999999,-0.1845
primitive,780,16.569879999999998,43.203232,7.849539999999999,8.43856,0.28178000000000003,41.07599999999999,85.5,0.0,0.4941520467836257,0.49557588819359133,0.5058479532163743,38.6,0.6574464467858914,0.0,0.0,0.18823,48.09310000000001,-0.2045
primitive,781,16.540499999999998,43.18680200000001,7.834199999999999,8.425799999999999,0.2805,41.095,85.5,0.0,0.484149855907781,0.49570611681565374,0.515850144092219,38.2,0.6578900811140891,0.0,0.0,0.18799,48.133019999999995,-0.2305
primitive,782,16.51174,43.1710196,7.8185400000000005,8.41414,0.27906,41.113,85.5,0.0,0.4642857142857142,0.4957905365477147,0.5357142857142857,39.35,0.657925564149572,0.0,0.0,0.18785,48.17294,-0.2115
primitive,783,16.483620000000002,43.1558712,7.8026800000000005,8.40354,0.2774,41.13,85.5,0.0,0.4985422740524782,0.495907869681047,0.5014577259475219,38.2,0.6581800014655088,0.0,0.0,0.18772000000000003,48.212849999999996,-0.218
primitive,784,16.4567,43.141320400000005,7.78658,8.394540000000001,0.27558,41.147,85.5,0.0,0.5211267605633803,0.49600853293207187,0.4788732394366197,38.25,0.6577944140116823,0.0,0.0,0.18784000000000003,48.25272,-0.213
primitive,785,16.43088,43.127339199999994,7.77062,8.38666,0.2736,41.163999999999994,85.5,0.0,0.4972222222222222,0.49613229234542444,0.5027777777777778,39.4,0.6585433537361907,0.0,0.0,0.18791,48.292570000000005,-0.202
primitive,786,16.40504,43.113936800000005,7.75394,8.3796,0.2715,41.178999999999995,85.5,0.0,0.4664723032069971,0.49628325594094247,0.5335276967930029,38.0,0.658302739217095,0.0,0.0,0.18794,48.332159999999995,-0.204
primitive,787,16.379340000000003,43.101110399999996,7.7368,8.37318,0.26936,41.192,85.5,0.0,0.5074183976261127,0.4964221979252107,0.4925816023738872,39.5,0.6587723550713263,0.0,0.0,0.18762,48.37173,-0.229
primitive,788,16.3534,43.088872,7.71928,8.36688,0.26724,41.205,85.5,0.0,0.4984802431610942,0.49655884599986044,0.5015197568389058,38.5,0.6588831844129249,0.0,0.0,0.18759,48.41122,-0.206
primitive,789,16.32798,43.07719999999999,7.70268,8.360199999999999,0.2651,41.218,85.5,0.0,0.5221238938053098,0.4966860747164183,0.4778761061946903,38.3,0.6589087315153951,0.0,0.0,0.18749,48.45093,-0.225
primitive,790,16.302039999999998,43.066117999999996,7.685739999999999,8.353439999999999,0.26286,41.235,85.5,0.0,0.464968152866242,0.4968225790585191,0.535031847133758,38.75,0.6589137917671897,0.0,0.0,0.18741,48.49044,-0.216
primitive,791,16.27592,43.055650799999995,7.668399999999999,8.34698,0.26054,41.251999999999995,85.5,0.0,0.5325443786982249,0.4969442852337104,0.4674556213017751,38.15,0.6591356743838473,0.0,0.0,0.18753,48.52993000000001,-0.184
primitive,792,16.24962,43.0458296,7.651319999999999,8.34014,0.25816,41.269000000000005,85.5,0.0,0.4561403508771929,0.4970413057460296,0.543859649122807,38.75,0.6591576408063944,0.0,0.0,0.18781000000000003,48.56952999999999,-0.203
primitive,793,16.22442,43.0366284,7.63592,8.33268,0.25582,41.284,85.5,0.0,0.4732142857142857,0.49711192516417774,0.5267857142857143,38.75,0.6590724584668066,0.0,0.0,0.18779000000000004,48.60921999999999,-0.21
primitive,794,16.200599999999998,43.028012,7.62236,8.32474,0.2535,41.299,85.5,0.0,0.4797687861271676,0.49716250345905955,0.5202312138728323,37.5,0.658473785655586,0.0,0.0,0.18761,48.64902,-0.213
primitive,795,16.17802,43.019947200000004,7.61,8.31694,0.25108,41.31399999999999,85.5,0.0,0.5103244837758113,0.4972175952111197,0.4896755162241888,39.3,0.6586788913673778,0.0,0.0,0.18767999999999996,48.6889,-0.22
primitive,796,16.155820000000002,43.012451199999994,7.597659999999999,8.30962,0.24853999999999998,41.32900000000001,85.5,0.0,0.4925373134328358,0.4972619847177037,0.5074626865671642,36.85,0.6580943212077753,0.0,0.0,0.18752,48.72874999999999,-0.204
primitive,797,16.1347,43.005496,7.586320000000001,8.30244,0.24593999999999996,41.34400000000001,85.5,0.0,0.4938271604938272,0.4972974941803112,0.5061728395061729,39.9,0.6588100852418017,0.0,0.0,0.18768,48.76865,-0.201
primitive,798,16.11496,42.9990476,7.5756000000000006,8.296100000000001,0.24325999999999998,41.361000000000004,85.5,0.0,0.5246913580246914,0.4973391887058694,0.4753086419753086,36.7,0.6583142331041468,0.0,0.0,0.18766000000000002,48.80855,-0.207
primitive,799,16.09672,42.99306320000001,7.5656799999999995,8.29044,0.24059999999999998,41.379,85.5,0.0,0.4702194357366771,0.4973673217075213,0.5297805642633229,39.15,0.6583501121666607,0.0,0.0,0.18739,48.84854,-0.211
primitive,800,16.0791,42.9875324,7.5553,8.28586,0.23793999999999996,41.398999999999994,85.5,0.0,0.4953560371517028,0.49741903753392896,0.5046439628482973,37.2,0.6581437876529893,0.0,0.0,0.18725999999999998,48.88841,-0.2285
primitive,801,16.06356,42.9823924,7.54636,8.28186,0.23533999999999997,41.418,85.5,0.0,0.5617647058823529,0.4974217774603793,0.438235294117647,37.8,0.6578789078737224,0.0,0.0,0.18692999999999999,48.9286,-0.2255
primitive,802,16.04974,42.977580399999994,7.538139999999999,8.27886,0.23273999999999997,41.438,85.5,0.0,0.4610591900311526,0.4974654453089907,0.5389408099688473,37.2,0.6575031042501104,0.0,0.0,0.18652999999999997,48.96866,-0.2235
primitive,803,16.036839999999998,42.9730684,7.5300199999999995,8.27662,0.23019999999999996,41.458,85.5,0.0,0.530791788856305,0.49753724171107616,0.469208211143695,38.25,0.6579978441682869,0.0,0.0,0.1866,49.008630000000004,-0.231
primitive,804,16.0249,42.968819599999996,7.5224,8.274880000000001,0.22761999999999996,41.48,85.5,0.0,0.4828660436137071,0.4975791036471634,0.5171339563862928,37.6,0.6574772797819984,0.0,0.0,0.18608,49.04868999999999,-0.227
primitive,805,16.013199999999998,42.9648344,7.514899999999999,8.27332,0.22497999999999999,41.501999999999995,85.5,0.0,0.5213414634146343,0.49764407456750503,0.4786585365853658,38.75,0.6579132740444615,0.0,0.0,0.18583,49.08898,-0.211
primitive,806,16.00206,42.961094,7.507759999999999,8.27206,0.22224,41.523999999999994,85.5,0.0,0.4938271604938272,0.4976762820655097,0.5061728395061729,38.15,0.6577691330649822,0.0,0.0,0.18600999999999998,49.12929,-0.178
primitive,807,15.992,42.957566,7.50122,8.27132,0.21946,41.547,85.5,0.0,0.550561797752809,0.49772092764565956,0.449438202247191,36.95,0.6576452445748777,0.0,0.0,0.18599999999999997,49.169830000000005,-0.219
primitive,808,15.98288,42.9542148,7.494979999999999,8.27122,0.21667999999999998,41.57,85.5,0.0,0.4660766961651917,0.49772729805742805,0.5339233038348082,38.35,0.6573443495072715,0.0,0.0,0.18572,49.21045,-0.2235
primitive,809,15.974300000000001,42.951018000000005,7.4884,8.27204,0.21386,41.593,85.5,0.0,0.5102639296187683,0.4977908888000544,0.4897360703812317,37.5,0.6575805182151377,0.0,0.0,0.18578,49.250969999999995,-0.1945
primitive,810,15.96646,42.9479476,7.48202,8.273340000000001,0.21109999999999998,41.61600000000001,85.5,0.0,0.497093023255814,0.49782717884749705,0.502906976744186,38.35,0.6573983363766787,0.0,0.0,0.18567,49.29156,-0.217
primitive,811,15.95996,42.9449452,7.476239999999999,8.27526,0.20845999999999998,41.638000000000005,85.5,0.0,0.5188679245283019,0.49787480997727757,0.4811320754716981,37.6,0.6572508222626741,0.0,0.0,0.18582,49.332209999999996,-0.203
primitive,812,15.95454,42.941956,7.47044,8.27814,0.20595999999999998,41.659,85.5,0.0,0.4922118380062305,0.4979008794094137,0.5077881619937694,38.75,0.6574220834304425,0.0,0.0,0.18603999999999998,49.37274,-0.192
primitive,813,15.94934,42.938976000000004,7.46472,8.280999999999999,0.20362,41.678999999999995,85.5,0.0,0.5144694533762058,0.4979494124438674,0.4855305466237942,37.8,0.6578491627341176,0.0,0.0,0.18604999999999997,49.413380000000004,-0.203
primitive,814,15.94456,42.93598120000001,7.4593799999999995,8.283819999999999,0.20135999999999998,41.699000000000005,85.5,0.0,0.5111821086261981,0.4979946791788379,0.4888178913738019,38.15,0.6575974347986941,0.0,0.0,0.18586,49.453959999999995,-0.2145
primitive,815,15.94074,42.9329252,7.45428,8.2873,0.19916,41.71900000000001,85.5,0.0,0.4968152866242038,0.4980531753304144,0.5031847133757962,37.45,0.6576652531270624,0.0,0.0,0.18582,49.494589999999995,-0.212
primitive,816,15.938600000000001,42.9297484,7.450399999999999,8.29108,0.19712,41.739,85.5,0.0,0.565625,0.49804919311879625,0.434375,38.1,0.657208800642703,0.0,0.0,0.18552,49.535509999999995,-0.209
primitive,817,15.93824,42.92639160000001,7.447379999999999,8.295639999999999,0.19521999999999998,41.758,85.5,0.0,0.4787878787878788,0.4980648310236467,0.5212121212121212,37.3,0.6570601645926988,0.0,0.0,0.18574,49.576440000000005,-0.203
primitive,818,15.939300000000001,42.922807600000006,7.444899999999999,8.300899999999999,0.19349999999999998,41.775999999999996,85.5,0.0,0.545751633986928,0.4980668683551187,0.4542483660130719,38.9,0.6573867035342643,0.0,0.0,0.18551,49.61738999999999,-0.212
primitive,819,15.942019999999998,42.918932,7.44296,8.30706,0.192,41.794000000000004,85.5,0.0,0.4481605351170569,0.4981028534911642,0.5518394648829431,36.6,0.656847756053769,0.0,0.0,0.18550999999999998,49.658289999999994,-0.22
primitive,820,15.94624,42.91470279999999,7.44158,8.3139,0.19076,41.812,85.5,0.0,0.5155709342560554,0.49813912639045665,0.4844290657439446,39.1,0.6575849160137834,0.0,0.0,0.18556999999999998,49.69903,-0.205
primitive,821,15.95254,42.9100272,7.440999999999999,8.32184,0.18969999999999998,41.83,85.5,0.0,0.5173611111111112,0.49818807831884604,0.4826388888888889,36.35,0.6568227946493055,0.0,0.0,0.18536000000000002,49.73975,-0.23
primitive,822,15.96148,42.9047944,7.441600000000001,8.331240000000001,0.18864,41.848,85.5,0.0,0.5131578947368421,0.4982126657708118,0.4868421052631579,38.4,0.657078412444066,0.0,0.0,0.18558,49.78059999999999,-0.186
primitive,823,15.97192,42.8989508,7.44266,8.34164,0.18762,41.867000000000004,85.5,0.0,0.5545171339563862,0.4982581306557944,0.4454828660436137,36.85,0.6566713277947316,0.0,0.0,0.18513000000000002,49.82156,-0.254
primitive,824,15.9826,42.8924916,7.4435,8.3524,0.18669999999999998,41.887,85.5,0.0,0.4605263157894737,0.4983164473488128,0.5394736842105263,39.0,0.6570901275672001,0.0,0.0,0.18505000000000002,49.862359999999995,-0.2255
primitive,825,15.99318,42.8854212,7.443599999999999,8.363639999999998,0.18593999999999997,41.907,85.5,0.0,0.4869281045751634,0.49839966234533006,0.5130718954248366,37.9,0.65719524228089,0.0,0.0,0.18481999999999998,49.90287,-0.231
primitive,826,16.00414,42.8777244,7.44346,8.37534,0.18533999999999998,41.92700000000001,85.5,0.0,0.5033112582781457,0.4984794567325697,0.4966887417218543,37.55,0.6570252938975365,0.0,0.0,0.18463000000000002,49.94331999999999,-0.214
primitive,827,16.015279999999997,42.8693948,7.443160000000001,8.38722,0.18489999999999998,41.946999999999996,85.5,0.0,0.521885521885522,0.4985229559274486,0.4781144781144781,37.4,0.6565811844794461,0.0,0.0,0.18456,49.98375,-0.2045
primitive,828,16.02556,42.860452800000004,7.4420399999999995,8.398859999999999,0.18465999999999996,41.967,85.5,0.0,0.4863013698630137,0.49862522259293973,0.5136986301369864,37.3,0.65670010234762,0.0,0.0,0.18434,50.023869999999995,-0.2185
primitive,829,16.036379999999998,42.8508648,7.4418,8.409980000000001,0.18460000000000001,41.986999999999995,85.5,0.0,0.5645645645645646,0.4986442863834247,0.4354354354354354,36.8,0.6562182727871665,0.0,0.0,0.18413000000000002,50.06425,-0.1955
primitive,830,16.04634,42.8406448,7.4414,8.4202,0.18473999999999996,42.008,85.5,0.0,0.4455445544554455,0.49869938890079696,0.5544554455445545,39.25,0.6566851350008078,0.0,0.0,0.18389,50.10449,-0.2195
primitive,831,16.05616,42.8297732,7.442200000000001,8.42892,0.18503999999999998,42.029,85.5,0.0,0.5762195121951219,0.49867065497434054,0.423780487804878,36.45,0.6563147195253686,0.0,0.0,0.18397,50.14488,-0.212
primitive,832,16.06504,42.818276399999995,7.443619999999999,8.435899999999998,0.18552,42.04900000000001,85.5,0.0,0.4536423841059602,0.4986622332229459,0.5463576158940397,38.45,0.6562356411158555,0.0,0.0,0.18375,50.18525,-0.222
primitive,833,16.07284,42.8061824,7.445359999999999,8.4413,0.18617999999999998,42.07,85.5,0.0,0.5049180327868853,0.4986353875578007,0.4950819672131147,37.6,0.6562654552239987,0.0,0.0,0.18366999999999997,50.22560000000001,-0.217
primitive,834,16.07876,42.793545599999995,7.44694,8.44486,0.18696,42.093,85.5,0.0,0.5244755244755245,0.49861565309131606,0.4755244755244755,38.55,0.6566322984940676,0.0,0.0,0.18397,50.265820000000005,-0.1745
primitive,835,16.08246,42.780426000000006,7.44796,8.4467,0.18779999999999997,42.11600000000001,85.5,0.0,0.4645390070921986,0.49859259027989467,0.5354609929078015,37.55,0.6562572435383676,0.0,0.0,0.18367999999999998,50.30585,-0.2195
primitive,836,16.084780000000002,42.766842000000004,7.4493599999999995,8.4467,0.18871999999999997,42.139,85.5,0.0,0.4981412639405205,0.4985365522537385,0.5018587360594795,37.45,0.6563259474780392,0.0,0.0,0.18346999999999997,50.34583000000001,-0.2135
primitive,837,16.08618,42.75280360000001,7.450900000000001,8.445619999999998,0.18965999999999997,42.162000000000006,85.5,0.0,0.5400696864111498,0.4984698345608548,0.4599303135888501,37.35,0.6558469573216297,0.0,0.0,0.18334,50.385830000000006,-0.2305
primitive,838,16.08692,42.738307999999996,7.45242,8.443919999999999,0.19057999999999997,42.185,85.5,0.0,0.5265017667844523,0.4983889611744997,0.4734982332155477,38.1,0.6559713993815557,0.0,0.0,0.18311,50.425779999999996,-0.2175
primitive,839,16.086679999999998,42.723374400000004,7.45348,8.44172,0.19147999999999998,42.208,85.5,0.0,0.531986531986532,0.4983129922903942,0.468013468013468,37.5,0.6559549760102935,0.0,0.0,0.18295000000000003,50.46557,-0.2295
primitive,840,16.08594,42.7079964,7.45486,8.43858,0.1925,42.227,85.5,0.0,0.4962406015037593,0.4982134690470307,0.5037593984962406,38.15,0.6559659375611211,0.0,0.0,0.18292999999999998,50.50528,-0.2025
primitive,841,16.08384,42.69219160000001,7.4562800000000005,8.43394,0.19362000000000001,42.246,85.5,0.0,0.5037593984962406,0.4981384775472272,0.4962406015037593,37.9,0.6560955470577423,0.0,0.0,0.18273999999999999,50.544830000000005,-0.1935
primitive,842,16.0806,42.67597320000001,7.4576199999999995,8.42812,0.19485999999999998,42.265,85.5,0.0,0.5392857142857143,0.49802709326431327,0.4607142857142857,37.55,0.655897267109006,0.0,0.0,0.18248999999999999,50.584390000000006,-0.2185
primitive,843,16.07676,42.65936680000001,7.4588,8.42178,0.19618,42.284,85.5,0.0,0.5904761904761905,0.4978672642457068,0.4095238095238095,35.9,0.6551235730364681,0.0,0.0,0.18224999999999997,50.624309999999994,-0.2245
primitive,844,16.0718,42.64241440000001,7.45946,8.4147,0.19763999999999998,42.304,85.5,0.0,0.4778481012658228,0.4977188610154958,0.5221518987341772,38.0,0.6555226043453088,0.0,0.0,0.18251,50.664249999999996,-0.1785
primitive,845,16.066119999999998,42.6251476,7.460019999999999,8.40686,0.19923999999999997,42.325,85.5,0.0,0.5062111801242236,0.4975699829002557,0.4937888198757764,37.6,0.6551759858159434,0.0,0.0,0.18234000000000003,50.70422000000001,-0.228
primitive,846,16.06006,42.607574400000004,7.460980000000001,8.3981,0.20098,42.346000000000004,85.5,0.0,0.4832826747720365,0.4974292749820022,0.5167173252279635,38.4,0.6559493235435531,0.0,0.0,0.18221,50.74427000000001,-0.2065
primitive,847,16.053800000000003,42.589713200000006,7.46192,8.38898,0.2029,42.367,85.5,0.0,0.5045592705167173,0.4972811578347461,0.4954407294832826,36.35,0.6549601918875351,0.0,0.0,0.18195999999999998,50.7843,-0.2155
primitive,848,16.0473,42.57159160000001,7.46294,8.37936,0.205,42.386,85.5,0.0,0.5075075075075075,0.4971306488567154,0.4924924924924925,38.3,0.6557284207024934,0.0,0.0,0.18217,50.82433,-0.1735
primitive,849,16.04034,42.5532448,7.4638599999999995,8.36928,0.2072,42.405,85.5,0.0,0.5015673981191223,0.4969678506301884,0.4984326018808777,37.55,0.6553926150635923,0.0,0.0,0.18221999999999997,50.86433,-0.1965
primitive,850,16.03274,42.5346964,7.46516,8.35802,0.20956,42.423,85.5,0.0,0.4983388704318937,0.4967911390654018,0.5016611295681063,37.5,0.6556994371759444,0.0,0.0,0.18225000000000002,50.90427,-0.215
primitive,851,16.02296,42.5160276,7.46504,8.34592,0.212,42.444,85.5,0.0,0.475177304964539,0.4966841489661726,0.524822695035461,37.7,0.6559042515374296,0.0,0.0,0.18233,50.94387,-0.2115
primitive,852,16.0122,42.49729,7.46494,8.33272,0.21453999999999998,42.464000000000006,85.5,0.0,0.5699658703071672,0.4965006865375121,0.4300341296928328,36.6,0.655918770593691,0.0,0.0,0.18233,50.98362999999999,-0.212
primitive,853,15.999880000000001,42.4785304,7.4639999999999995,8.3188,0.21708,42.485,85.5,0.0,0.512280701754386,0.49631876344105313,0.487719298245614,38.1,0.6561092734546398,0.0,0.0,0.18252,51.023270000000004,-0.203
primitive,854,15.986580000000002,42.4597868,7.46198,8.30486,0.21974,42.505,85.5,0.0,0.5179856115107914,0.49613181195075384,0.4820143884892086,36.9,0.6560914862875041,0.0,0.0,0.18248999999999999,51.06277,-0.2185
primitive,855,15.9722,42.4410852,7.458900000000001,8.29078,0.22252,42.525,85.5,0.0,0.4965034965034964,0.49596586387815444,0.5034965034965035,37.1,0.6557467612752867,0.0,0.0,0.18234999999999998,51.102169999999994,-0.215
primitive,856,15.957259999999998,42.422448,7.45558,8.27628,0.2254,42.54599999999999,85.5,0.0,0.5633333333333332,0.49577214420061677,0.4366666666666666,37.75,0.6558494312412456,0.0,0.0,0.18203000000000003,51.141729999999995,-0.201
primitive,857,15.940339999999999,42.403937600000006,7.45078,8.261140000000001,0.22841999999999998,42.565999999999995,85.5,0.0,0.4566666666666666,0.4956279005853495,0.5433333333333333,36.85,0.656038954840096,0.0,0.0,0.18181,51.180949999999996,-0.2295
primitive,858,15.922059999999998,42.3856008,7.44566,8.24494,0.23146,42.58700000000001,85.5,0.0,0.5317725752508362,0.49546245881459905,0.4682274247491639,37.8,0.6560903870287335,0.0,0.0,0.18205000000000002,51.22006999999999,-0.1905
primitive,859,15.90268,42.3674716,7.44074,8.2274,0.23453999999999997,42.607,85.5,0.0,0.5064935064935064,0.4952756715372971,0.4935064935064935,36.35,0.6559139042566686,0.0,0.0,0.18192999999999998,51.25918000000001,-0.195
primitive,860,15.8824,42.34958400000001,7.43572,8.20906,0.23761999999999997,42.626999999999995,85.5,0.0,0.5045871559633027,0.4950986478668476,0.4954128440366973,37.85,0.6559714728516294,0.0,0.0,0.18171999999999996,51.29825000000001,-0.228
primitive,861,15.861279999999999,42.3319816,7.43058,8.1901,0.24059999999999998,42.647,85.5,0.0,0.4761904761904762,0.49494224234554435,0.5238095238095238,37.9,0.6563061626513271,0.0,0.0,0.18156999999999995,51.337210000000006,-0.208
primitive,862,15.8396,42.314695199999996,7.42578,8.17034,0.24348,42.669,85.5,0.0,0.5197368421052632,0.49477300188038476,0.4802631578947368,37.2,0.6560195512747505,0.0,0.0,0.18128999999999998,51.37627,-0.212
primitive,863,15.8176,42.29773279999999,7.420840000000001,8.15046,0.2463,42.69,85.5,0.0,0.4878892733564014,0.494613241205492,0.5121107266435986,37.35,0.6561032453584446,0.0,0.0,0.18115000000000003,51.41515999999999,-0.205
primitive,864,15.79548,42.2811028,7.41558,8.13078,0.24911999999999998,42.71,85.5,0.0,0.554421768707483,0.494428387571367,0.445578231292517,37.15,0.655983731605193,0.0,0.0,0.18083000000000002,51.45406,-0.235
primitive,865,15.772860000000001,42.264832000000006,7.410259999999999,8.11064,0.25195999999999996,42.731,85.5,0.0,0.4880546075085324,0.4942522159364412,0.5119453924914675,36.95,0.6560478089691644,0.0,0.0,0.18084,51.492920000000005,-0.202
primitive,866,15.74924,42.248971600000004,7.40402,8.09054,0.25467999999999996,42.751999999999995,85.5,0.0,0.5374149659863946,0.49412438912593154,0.4625850340136054,37.4,0.6560454532961991,0.0,0.0,0.18059999999999998,51.53169,-0.2225
primitive,867,15.724580000000001,42.233574399999995,7.39764,8.069700000000001,0.25724,42.775,85.5,0.0,0.5258064516129033,0.49396792775592785,0.4741935483870967,36.6,0.6560608075708017,0.0,0.0,0.18025000000000002,51.570510000000006,-0.2295
primitive,868,15.699799999999998,42.218666400000004,7.3916200000000005,8.048540000000001,0.25964,42.798,85.5,0.0,0.5238095238095238,0.4938364820279198,0.4761904761904761,38.05,0.6560343896372539,0.0,0.0,0.1802,51.60945000000001,-0.2055
primitive,869,15.67528,42.2042712,7.3863,8.027159999999999,0.26182,42.821999999999996,85.5,0.0,0.5675675675675675,0.49362934345637405,0.4324324324324324,36.0,0.6560914439769114,0.0,0.0,0.18006,51.648810000000005,-0.2235
primitive,870,15.65094,42.19041080000001,7.3813200000000005,8.005799999999999,0.26382,42.846000000000004,85.5,0.0,0.4411764705882353,0.4934532088375922,0.5588235294117647,37.85,0.6559368144466895,0.0,0.0,0.17983999999999997,51.68814999999999,-0.215
primitive,871,15.62672,42.177119999999995,7.37666,7.98438,0.26567999999999997,42.87,85.5,0.0,0.5923566878980893,0.4932390950594056,0.4076433121019108,36.35,0.6562044177043083,0.0,0.0,0.17982999999999996,51.727689999999996,-0.219
primitive,872,15.602060000000002,42.164456,7.37188,7.9627,0.26748,42.895,85.5,0.0,0.5308641975308642,0.49303384894089697,0.4691358024691358,36.35,0.6557728460768346,0.0,0.0,0.17941,51.76737,-0.217
primitive,873,15.57654,42.1524632,7.36654,7.9408,0.2692,42.919,85.5,0.0,0.482200647249191,0.4928627845465158,0.517799352750809,37.6,0.6563103279184048,0.0,0.0,0.17956999999999998,51.8068,-0.2245
primitive,874,15.55104,42.14114359999999,7.36188,7.9183,0.27086,42.944,85.5,0.0,0.5794701986754967,0.4926198840699214,0.4205298013245033,36.3,0.6556524234522706,0.0,0.0,0.17948999999999998,51.84639,-0.2225
primitive,875,15.52536,42.13049680000001,7.3575800000000005,7.89538,0.2724,42.96900000000001,85.5,0.0,0.4773519163763066,0.49236419290537337,0.5226480836236934,37.8,0.6559088502983712,0.0,0.0,0.17980000000000002,51.88599,-0.1875
primitive,876,15.49962,42.1205296,7.35336,7.8724,0.27386,42.992999999999995,85.5,0.0,0.5374149659863946,0.4920981391584474,0.4625850340136054,35.35,0.6554059119946548,0.0,0.0,0.1797,51.9257,-0.2105
primitive,877,15.47408,42.11124000000001,7.34948,7.8493200000000005,0.27527999999999997,43.016999999999996,85.5,0.0,0.4816053511705686,0.4918707221803649,0.5183946488294314,37.7,0.655789175034317,0.0,0.0,0.17976000000000003,51.965450000000004,-0.1865
primitive,878,15.44988,42.10258199999999,7.34646,7.82678,0.27664,43.04200000000001,85.5,0.0,0.5236593059936909,0.4915953376655957,0.4763406940063091,36.6,0.6558283100516701,0.0,0.0,0.17979999999999996,52.00534,-0.2035
primitive,879,15.425620000000002,42.0945656,7.342820000000001,7.80484,0.27796,43.067,85.5,0.0,0.4923547400611621,0.4913913295731204,0.5076452599388379,36.45,0.6559879210471286,0.0,0.0,0.17916999999999997,52.045019999999994,-0.246
primitive,880,15.401980000000002,42.0871608,7.339739999999999,7.782959999999999,0.27928000000000003,43.090999999999994,85.5,0.0,0.4779661016949152,0.49115490986481797,0.5220338983050847,38.75,0.65610128887476,0.0,0.0,0.17931,52.08472,-0.192
primitive,881,15.378160000000001,42.080368,7.335979999999999,7.7616,0.28058,43.115,85.5,0.0,0.5066666666666666,0.49098313915724184,0.4933333333333333,36.5,0.6563892802254436,0.0,0.0,0.17913,52.124210000000005,-0.218
primitive,882,15.354800000000001,42.07415840000001,7.33206,7.740880000000001,0.28186,43.138999999999996,85.5,0.0,0.5189003436426116,0.4907810079337792,0.4810996563573883,37.9,0.6564789551038125,0.0,0.0,0.17912,52.16374,-0.211
primitive,883,15.332099999999999,42.0684976,7.32832,7.72062,0.28315999999999997,43.163000000000004,85.5,0.0,0.5233333333333333,0.4905740608935917,0.4766666666666667,36.3,0.656295978602507,0.0,0.0,0.17898,52.20336,-0.219
primitive,884,15.310900000000002,42.063320000000004,7.32492,7.70146,0.28452,43.187,85.5,0.0,0.5034246575342466,0.4903768737057456,0.4965753424657534,36.9,0.6559955782394863,0.0,0.0,0.17845,52.242960000000004,-0.2155
primitive,885,15.29144,42.058548,7.322039999999999,7.6833800000000005,0.28601999999999994,43.211999999999996,85.5,0.0,0.4879725085910652,0.4901572398312479,0.5120274914089347,37.15,0.6561447544987195,0.0,0.0,0.17853000000000002,52.282579999999996,-0.2005
primitive,886,15.27412,42.0541136,7.319820000000001,7.666659999999999,0.28764,43.236999999999995,85.5,0.0,0.5165562913907285,0.4899429075300636,0.4834437086092715,36.65,0.6561505512217839,0.0,0.0,0.17824,52.32228,-0.23
primitive,887,15.257839999999998,42.049980000000005,7.3178,7.650680000000001,0.28936,43.263999999999996,85.5,0.0,0.5051903114186851,0.4897555874943903,0.4948096885813148,36.9,0.6563038393024913,0.0,0.0,0.17844000000000002,52.36192,-0.2
primitive,888,15.24288,42.04611,7.316600000000001,7.6350999999999996,0.29118,43.291000000000004,85.5,0.0,0.5247524752475248,0.48958017578478114,0.4752475247524752,37.55,0.6564277183658863,0.0,0.0,0.17847,52.4017,-0.201
primitive,889,15.229280000000001,42.0424592,7.3159600000000005,7.62024,0.29307999999999995,43.318000000000005,85.5,0.0,0.5356037151702787,0.48940726225717085,0.4643962848297213,35.35,0.6559751246431315,0.0,0.0,0.17833,52.4416,-0.23
primitive,890,15.21738,42.03898120000001,7.31586,7.606520000000001,0.295,43.345,85.5,0.0,0.4818481848184818,0.4892526146756898,0.5181518151815182,38.15,0.656295852629182,0.0,0.0,0.17784,52.481680000000004,-0.238
primitive,891,15.2074,42.035608,7.3163,7.5941399999999994,0.29696,43.372,85.5,0.0,0.4896551724137931,0.4890920947925608,0.5103448275862069,36.55,0.6561323360019558,0.0,0.0,0.17798000000000003,52.52169,-0.166
primitive,892,15.19848,42.032292,7.31658,7.58302,0.29888,43.402,85.5,0.0,0.5571955719557196,0.4889576691117273,0.4428044280442804,36.1,0.6559647898206051,0.0,0.0,0.17808,52.56151,-0.198
primitive,893,15.189559999999998,42.0290184,7.316,7.572800000000001,0.30075999999999997,43.43200000000001,85.5,0.0,0.5068027210884354,0.4889036175805536,0.4931972789115646,36.85,0.6566412343073712,0.0,0.0,0.17815,52.6011,-0.2025
primitive,894,15.18032,42.02576919999999,7.31438,7.56342,0.30252,43.461999999999996,85.5,0.0,0.4925925925925926,0.4888428999789048,0.5074074074074074,37.2,0.6567110423352943,0.0,0.0,0.17787,52.640550000000005,-0.1915
primitive,895,15.17038,42.022542800000004,7.311700000000001,7.554500000000001,0.30418,43.492,85.5,0.0,0.5296296296296297,0.48877116967599304,0.4703703703703704,36.4,0.6566339671203807,0.0,0.0,0.17788,52.67982,-0.212
primitive,896,15.159599999999998,42.0193472,7.30786,7.546,0.30573999999999996,43.522,85.5,0.0,0.5160142348754448,0.4886826448935757,0.4839857651245551,36.85,0.6564388509005127,0.0,0.0,0.17772,52.719030000000004,-0.2075
primitive,897,15.14792,42.0161952,7.30328,7.53756,0.30707999999999996,43.552,85.5,0.0,0.5155709342560554,0.48859400828967176,0.4844290657439446,36.5,0.6568343313477683,0.0,0.0,0.17804999999999999,52.758280000000006,-0.1675
primitive,898,15.13462,42.01311079999999,7.29756,7.528879999999999,0.30817999999999995,43.582,85.5,0.0,0.4406130268199233,0.48852525593783597,0.5593869731800766,36.85,0.6566741496257167,0.0,0.0,0.17753,52.79717000000001,-0.2105
primitive,899,15.12044,42.010098,7.29144,7.51994,0.30906,43.613,85.5,0.0,0.5636363636363636,0.48844421518474623,0.4363636363636363,35.95,0.6564648149352499,0.0,0.0,0.17699,52.83605000000001,-0.2365
primitive,900,15.106219999999999,42.007139200000005,7.285080000000001,7.5114,0.30974,43.642999999999994,85.5,0.0,0.5379061371841155,0.48834854065826766,0.4620938628158845,36.65,0.6565130636211456,0.0,0.0,0.17698,52.875069999999994,-0.1995
primitive,901,15.09332,42.0041628,7.27952,7.50342,0.31038,43.67,85.5,0.0,0.5275862068965518,0.4881972676106493,0.4724137931034483,36.7,0.6564745711635864,0.0,0.0,0.17672000000000002,52.9143,-0.2195
primitive,902,15.08082,42.0011376,7.2735199999999995,7.49632,0.31098,43.699,85.5,0.0,0.543859649122807,0.48809999972361495,0.4561403508771929,36.05,0.6566117638302216,0.0,0.0,0.17640999999999998,52.95337000000001,-0.2315
primitive,903,15.069600000000001,41.998004,7.26846,7.48952,0.31162,43.728,85.5,0.0,0.4846416382252559,0.48800638302715155,0.515358361774744,36.75,0.6564748490401021,0.0,0.0,0.17625,52.992439999999995,-0.2045
primitive,904,15.05956,41.9947144,7.2649,7.482379999999999,0.31228,43.757000000000005,85.5,0.0,0.5374149659863946,0.48791904241605666,0.4625850340136054,36.35,0.6566156367476427,0.0,0.0,0.17633,53.03162999999999,-0.196
primitive,905,15.050540000000002,41.991222,7.26242,7.47518,0.31294,43.787,85.5,0.0,0.5152542372881356,0.48781426632188357,0.4847457627118644,36.45,0.6567340597203671,0.0,0.0,0.17655,53.0709,-0.1795
primitive,906,15.04154,41.9875116,7.25986,7.46808,0.3136,43.816,85.5,0.0,0.4296028880866426,0.48779078487494487,0.5703971119133574,37.05,0.6568289480991205,0.0,0.0,0.17639,53.109750000000005,-0.201
primitive,907,15.03288,41.983532,7.2578,7.46092,0.31416,43.845,85.5,0.0,0.5019157088122604,0.4877116457587135,0.4980842911877394,36.65,0.6570960548370368,0.0,0.0,0.17656,53.148540000000004,-0.198
primitive,908,15.02468,41.9792432,7.25578,7.454179999999999,0.31472,43.87299999999999,85.5,0.0,0.5212765957446809,0.4876629833859189,0.4787234042553192,36.7,0.6570352931550315,0.0,0.0,0.17615999999999998,53.18741,-0.215
primitive,909,15.01634,41.974620800000004,7.2530600000000005,7.4480200000000005,0.31526,43.903,85.5,0.0,0.5223880597014925,0.4876064550225909,0.4776119402985074,35.9,0.6572197225160075,0.0,0.0,0.17602,53.22612999999999,-0.197
primitive,910,15.00732,41.9696548,7.2499,7.4417,0.31572,43.934000000000005,85.5,0.0,0.5471014492753623,0.48753591859502116,0.4528985507246377,35.8,0.6568515337453745,0.0,0.0,0.17611000000000002,53.26482999999999,-0.205
primitive,911,14.998219999999998,41.96432480000001,7.2468,7.4353,0.31611999999999996,43.965,85.5,0.0,0.5,0.4874387873785925,0.5,36.65,0.6567734316486312,0.0,0.0,0.17600000000000002,53.30356,-0.2035
primitive,912,14.98916,41.958616400000004,7.24374,7.428920000000001,0.3165,43.99400000000001,85.5,0.0,0.5328719723183392,0.48734741211171817,0.4671280276816609,35.4,0.656466218164947,0.0,0.0,0.17604,53.34225000000001,-0.1905
primitive,913,14.98,41.95252200000001,7.240419999999999,7.422759999999999,0.31682,44.023999999999994,85.5,0.0,0.5,0.48724056048217845,0.5,36.65,0.6565706004975902,0.0,0.0,0.17597,53.38083,-0.1985
primitive,914,14.97094,41.9460332,7.2375,7.41638,0.31705999999999995,44.053999999999995,85.5,0.0,0.55,0.4871527734241543,0.45,35.4,0.6562926310167222,0.0,0.0,0.17637999999999998,53.41931,-0.179
primitive,915,14.961379999999998,41.9391472,7.23432,7.40986,0.3172,44.083,85.5,0.0,0.437246963562753,0.48708180515206206,0.562753036437247,37.3,0.6567621105311575,0.0,0.0,0.17636,53.45758,-0.188
primitive,916,14.951819999999998,41.9318412,7.2313,7.403199999999999,0.31732,44.111999999999995,85.5,0.0,0.5298507462686567,0.4870025785542517,0.4701492537313433,35.35,0.6563661980505046,0.0,0.0,0.17642,53.49584999999999,-0.202
primitive,917,14.941659999999999,41.924106,7.2272,7.39704,0.31742,44.14,85.5,0.0,0.4961538461538461,0.4869540204277548,0.5038461538461538,36.4,0.6566222636156018,0.0,0.0,0.17676999999999998,53.5338,-0.179
primitive,918,14.9302,41.9159652,7.221839999999999,7.390879999999999,0.31748,44.168,85.5,0.0,0.5096525096525096,0.4869023482628498,0.4903474903474903,35.8,0.6561479202725933,0.0,0.0,0.17654999999999998,53.57156,-0.2135
primitive,919,14.91652,41.90746920000001,7.21452,7.3845,0.31749999999999995,44.196,85.5,0.0,0.50390625,0.48692390343795205,0.49609375,36.8,0.6567620892011703,0.0,0.0,0.17675000000000002,53.608760000000004,-0.1895
primitive,920,14.901,41.898659200000004,7.2061399999999995,7.377420000000001,0.31744,44.224,85.5,0.0,0.4718614718614718,0.4869034268270779,0.5281385281385281,35.65,0.6563039680055968,0.0,0.0,0.17685000000000003,53.64577,-0.191
primitive,921,14.883739999999998,41.8895728,7.1968,7.36962,0.31732,44.253,85.5,0.0,0.549407114624506,0.4869301282762279,0.4505928853754941,35.85,0.6564612345291916,0.0,0.0,0.1771,53.68258000000001,-0.181
primitive,922,14.864699999999997,41.880238,7.186599999999999,7.36096,0.31714,44.28200000000001,85.5,0.0,0.5058823529411764,0.48697390498433146,0.4941176470588235,35.8,0.656600762671554,0.0,0.0,0.17699,53.71915,-0.2135
primitive,923,14.84488,41.870652799999995,7.176660000000001,7.351279999999999,0.31694,44.312,85.5,0.0,0.5038759689922481,0.4869800849690548,0.4961240310077519,36.8,0.6566732337399462,0.0,0.0,0.17711000000000002,53.755720000000004,-0.199
primitive,924,14.824280000000002,41.860834000000004,7.16558,7.3419799999999995,0.31671999999999995,44.34,85.5,0.0,0.5019157088122604,0.487064864302878,0.4980842911877394,36.1,0.6569286890098414,0.0,0.0,0.17709,53.79206,-0.2075
primitive,925,14.803040000000001,41.850791599999994,7.15396,7.33258,0.3165,44.367999999999995,85.5,0.0,0.5127118644067796,0.48713166918220935,0.4872881355932203,36.0,0.6566153606876513,0.0,0.0,0.17668,53.82826,-0.2145
primitive,926,14.780940000000001,41.84054160000001,7.142,7.3227,0.31623999999999997,44.396,85.5,0.0,0.5390946502057613,0.4872114436709363,0.4609053497942387,36.6,0.6573899779286215,0.0,0.0,0.17669,53.86433999999999,-0.1955
primitive,927,14.757459999999998,41.8301156,7.12894,7.312679999999999,0.31584,44.42400000000001,85.5,0.0,0.4612068965517241,0.48728326547322476,0.5387931034482759,35.7,0.6570029518913997,0.0,0.0,0.17631999999999998,53.900110000000005,-0.2095
primitive,928,14.73194,41.8195824,7.1146199999999995,7.3019799999999995,0.31534,44.45099999999999,85.5,0.0,0.525,0.48736949417236297,0.475,36.65,0.6573405751465144,0.0,0.0,0.17612000000000003,53.935700000000004,-0.2085
primitive,929,14.704579999999998,41.8089788,7.0991800000000005,7.290659999999999,0.31474,44.478,85.5,0.0,0.5283842794759825,0.4874124271259339,0.4716157205240174,35.55,0.6573311204024147,0.0,0.0,0.17651,53.970960000000005,-0.1935
primitive,930,14.6762,41.7983376,7.08304,7.2791999999999994,0.31395999999999996,44.505,85.5,0.0,0.5169491525423728,0.4874527354780617,0.4830508474576271,36.55,0.6568685813914941,0.0,0.0,0.17625999999999997,54.00623,-0.2035
primitive,931,14.647160000000001,41.7876684,7.066700000000001,7.267440000000001,0.31301999999999996,44.532,85.5,0.0,0.502092050209205,0.48746705253856104,0.497907949790795,36.35,0.65713253845241,0.0,0.0,0.17636,54.041329999999995,-0.1945
primitive,932,14.616980000000002,41.7770036,7.04972,7.255379999999999,0.31188,44.559,85.5,0.0,0.4887892376681614,0.4875195172252649,0.5112107623318386,35.8,0.656698977828106,0.0,0.0,0.17608999999999997,54.076170000000005,-0.2245
primitive,933,14.58526,41.7663876,7.0313,7.24346,0.3105,44.585,85.5,0.0,0.5,0.4875886813655206,0.5,36.05,0.6569133302697198,0.0,0.0,0.17620000000000002,54.11062,-0.1935
primitive,934,14.5524,41.755873199999996,7.012560000000001,7.23092,0.30892,44.61,85.5,0.0,0.5892116182572613,0.4876151103747106,0.4107883817427386,35.6,0.6567389988941271,0.0,0.0,0.17599,54.14513999999999,-0.2225
primitive,935,14.5182,41.7455232,6.993200000000001,7.217899999999999,0.3071,44.63399999999999,85.5,0.0,0.4592274678111587,0.4876624108008121,0.5407725321888412,36.85,0.6569192001350804,0.0,0.0,0.17603,54.179539999999996,-0.183
primitive,936,14.482159999999999,41.7354184,6.9727,7.20452,0.30494,44.658,85.5,0.0,0.5432098765432098,0.48770641580383267,0.4567901234567901,35.95,0.6569497856430044,0.0,0.0,0.17614000000000002,54.21382,-0.207
primitive,937,14.4448,41.7256092,6.95116,7.19112,0.30252,44.681000000000004,85.5,0.0,0.4355555555555556,0.4877643229592015,0.5644444444444444,37.1,0.657299017313795,0.0,0.0,0.17611999999999997,54.247820000000004,-0.189
primitive,938,14.405940000000001,41.7161552,6.9283600000000005,7.177720000000001,0.29986,44.70399999999999,85.5,0.0,0.5564516129032259,0.4878088507428933,0.4435483870967742,36.45,0.6571790961000953,0.0,0.0,0.17600000000000002,54.28166,-0.2015
primitive,939,14.36538,41.707120800000006,6.904440000000001,7.163959999999999,0.29698,44.727,85.5,0.0,0.4848484848484849,0.4878751274919874,0.5151515151515151,36.05,0.6576990368475885,0.0,0.0,0.17614999999999997,54.3153,-0.2035
primitive,940,14.32292,41.69858239999999,6.8794,7.14962,0.2939,44.751000000000005,85.5,0.0,0.4897959183673469,0.4879324681809877,0.5102040816326531,36.3,0.6573222120300701,0.0,0.0,0.17625,54.34874,-0.2175
primitive,941,14.279280000000002,41.69060640000001,6.85404,7.134640000000001,0.29059999999999997,44.775,85.5,0.0,0.592156862745098,0.4879431665034226,0.4078431372549019,35.35,0.6571701004555134,0.0,0.0,0.17598999999999998,54.382340000000006,-0.18
primitive,942,14.23512,41.683232399999994,6.82864,7.11924,0.28724,44.79599999999999,85.5,0.0,0.4576271186440678,0.48800085615025013,0.5423728813559322,36.65,0.6576185285312376,0.0,0.0,0.17581,54.4158,-0.201
primitive,943,14.190320000000002,41.6764808,6.803159999999999,7.103359999999999,0.2838,44.81799999999999,85.5,0.0,0.5186721991701244,0.4880203286180899,0.4813278008298755,36.15,0.6576279471059422,0.0,0.0,0.17584999999999998,54.44898,-0.189
primitive,944,14.1462,41.6703392,6.7786800000000005,7.087180000000001,0.28034,44.839,85.5,0.0,0.5852713178294573,0.4880086273923656,0.4147286821705426,35.35,0.6572078557817415,0.0,0.0,0.17556999999999998,54.48234,-0.2075
primitive,945,14.10274,41.664788,6.7551,7.07078,0.27686,44.858999999999995,85.5,0.0,0.4780876494023904,0.4880269103385344,0.5219123505976095,35.85,0.6572454502285747,0.0,0.0,0.17539,54.51572999999999,-0.2185
primitive,946,14.0596,41.659811600000005,6.7321,7.05412,0.27338,44.879,85.5,0.0,0.5261044176706827,0.48805424983562645,0.4738955823293173,36.4,0.6573225229398386,0.0,0.0,0.17546,54.548959999999994,-0.1905
primitive,947,14.01652,41.6553984,6.70936,7.037140000000001,0.27002,44.898999999999994,85.5,0.0,0.5396825396825397,0.48807634935604355,0.4603174603174603,36.2,0.6574520968284887,0.0,0.0,0.17495999999999998,54.58209999999999,-0.2075
primitive,948,13.9746,41.651501200000006,6.6876999999999995,7.02008,0.26682,44.919,85.5,0.0,0.5101214574898786,0.48804388771191776,0.4898785425101215,36.1,0.6574195804986569,0.0,0.0,0.17504999999999998,54.61535,-0.1915
primitive,949,13.933019999999999,41.6481056,6.666079999999999,7.003139999999999,0.2638,44.937,85.5,0.0,0.5,0.4880617081994534,0.5,36.6,0.6578694075734517,0.0,0.0,0.17523,54.64843,-0.2065
primitive,950,13.891200000000001,41.64522480000001,6.64402,6.9863599999999995,0.26082,44.956,85.5,0.0,0.5103734439834025,0.4881063686709702,0.4896265560165975,36.5,0.6580433203312696,0.0,0.0,0.17511,54.681230000000006,-0.2035
primitive,951,13.848419999999999,41.64291,6.621039999999999,6.969600000000001,0.25778,44.975,85.5,0.0,0.536,0.48816862718601833,0.464,36.15,0.6580712928876131,0.0,0.0,0.1752,54.71384,-0.201
primitive,952,13.80492,41.641192000000004,6.5978200000000005,6.952380000000001,0.25472,44.992,85.5,0.0,0.4605809128630705,0.48825375470709675,0.5394190871369294,36.4,0.658400952910288,0.0,0.0,0.17506,54.74623,-0.234
primitive,953,13.760479999999998,41.640123599999995,6.5737,6.93512,0.25166,45.008,85.5,0.0,0.4921259842519685,0.4883248328643528,0.5078740157480315,36.3,0.6584301045482148,0.0,0.0,0.1748,54.77857,-0.221
primitive,954,13.7149,41.6397596,6.548000000000001,6.91838,0.24852,45.02499999999999,85.5,0.0,0.5296442687747036,0.48840679104228374,0.4703557312252964,35.8,0.6584327469313803,0.0,0.0,0.17445,54.8108,-0.224
primitive,955,13.668219999999998,41.640151599999996,6.5210799999999995,6.901819999999999,0.24531999999999995,45.042,85.5,0.0,0.5020080321285141,0.48850154799859236,0.4979919678714859,36.05,0.6584911340633791,0.0,0.0,0.17395,54.842830000000006,-0.221
primitive,956,13.6217,41.6413048,6.49414,6.88548,0.24208,45.059,85.5,0.0,0.4809160305343511,0.48852228751982324,0.5190839694656488,36.05,0.6583329146971831,0.0,0.0,0.17363999999999996,54.87492999999999,-0.2235
primitive,957,13.576019999999998,41.6432176,6.467679999999999,6.86946,0.23887999999999998,45.076,85.5,0.0,0.5340909090909091,0.4885482565778009,0.4659090909090909,35.4,0.6580807861892398,0.0,0.0,0.17343,54.907129999999995,-0.2105
primitive,958,13.53014,41.64590999999999,6.44104,6.853420000000001,0.23567999999999997,45.09400000000001,85.5,0.0,0.4901960784313725,0.4885824594509014,0.5098039215686274,36.05,0.6580610465144808,0.0,0.0,0.17366,54.93914000000001,-0.1845
primitive,959,13.485159999999999,41.64937,6.41526,6.8374,0.2325,45.111999999999995,85.5,0.0,0.5201465201465201,0.4886239167611071,0.4798534798534798,35.7,0.6582023213788569,0.0,0.0,0.17373000000000002,54.9713,-0.181
primitive,960,13.44078,41.653582,6.389539999999999,6.82182,0.22942,45.129,85.5,0.0,0.5058823529411764,0.4886988674271713,0.4941176470588235,36.25,0.6585702512431104,0.0,0.0,0.17367999999999997,55.00323,-0.2
primitive,961,13.396580000000002,41.6585508,6.36364,6.80644,0.22650000000000003,45.145999999999994,85.5,0.0,0.5222672064777328,0.48877443502016826,0.4777327935222672,35.75,0.6584466652702597,0.0,0.0,0.17378,55.03512,-0.185
primitive,962,13.351760000000002,41.6642968,6.33682,6.79128,0.22366,45.163999999999994,85.5,0.0,0.5061728395061729,0.48886593631837527,0.4938271604938271,36.05,0.6588980549974761,0.0,0.0,0.17364000000000002,55.06681,-0.197
primitive,963,13.30706,41.670824,6.310340000000001,6.77576,0.22095999999999996,45.18200000000001,85.5,0.0,0.4896265560165975,0.48896643128483314,0.5103734439834025,35.3,0.6586209111108559,0.0,0.0,0.17357,55.09852,-0.1965
primitive,964,13.261759999999999,41.6781552,6.2831399999999995,6.76024,0.21838000000000002,45.2,85.5,0.0,0.4576271186440678,0.4891021066963503,0.5423728813559322,36.3,0.6591649899001905,0.0,0.0,0.17308,55.12995000000001,-0.219
primitive,965,13.21754,41.686265999999996,6.2564400000000004,6.74522,0.21587999999999996,45.218999999999994,85.5,0.0,0.5372549019607843,0.48917745587492995,0.4627450980392157,35.5,0.6587380547502539,0.0,0.0,0.17305999999999996,55.16151,-0.182
primitive,966,13.173440000000001,41.695160800000004,6.2297,6.73034,0.2134,45.239000000000004,85.5,0.0,0.5040322580645161,0.48926010676090415,0.4959677419354839,35.65,0.6590850652855766,0.0,0.0,0.17306000000000002,55.19292,-0.1935
primitive,967,13.12998,41.70482,6.20366,6.71534,0.21098,45.25900000000001,85.5,0.0,0.4710743801652893,0.4893409283910902,0.5289256198347108,35.65,0.6590518309854348,0.0,0.0,0.17262999999999998,55.22428,-0.212
primitive,968,13.08764,41.7152004,6.17844,6.7005799999999995,0.20862000000000003,45.278999999999996,85.5,0.0,0.5366795366795367,0.4894052764048027,0.4633204633204633,34.6,0.6588483734462298,0.0,0.0,0.17268,55.255649999999996,-0.1985
primitive,969,13.046759999999999,41.726233199999996,6.15428,6.68612,0.20636,45.29900000000001,85.5,0.0,0.4841269841269841,0.48945207159783727,0.5158730158730159,36.4,0.6589474036081602,0.0,0.0,0.17279999999999998,55.287079999999996,-0.1675
primitive,970,13.00778,41.737848400000004,6.131400000000001,6.67216,0.20421999999999996,45.319,85.5,0.0,0.5537848605577689,0.48947837143590256,0.446215139442231,35.0,0.658946296563667,0.0,0.0,0.17259999999999998,55.31869,-0.201
primitive,971,12.9697,41.749999200000005,6.108820000000001,6.65874,0.20214,45.337999999999994,85.5,0.0,0.4894514767932489,0.48951147369979103,0.510548523206751,36.45,0.659396819613625,0.0,0.0,0.1725,55.35018999999999,-0.18
primitive,972,12.93258,41.7626368,6.0863,6.64612,0.20015999999999998,45.355999999999995,85.5,0.0,0.5384615384615384,0.48952155155163546,0.4615384615384615,34.65,0.6591882496253878,0.0,0.0,0.17257999999999998,55.3816,-0.195
primitive,973,12.89588,41.775744399999994,6.06346,6.6341600000000005,0.19825999999999996,45.374,85.5,0.0,0.5087719298245613,0.4895383411478442,0.4912280701754385,36.0,0.659115254159827,0.0,0.0,0.17221999999999998,55.41291999999999,-0.226
primitive,974,12.85914,41.789312,6.04116,6.62156,0.19641999999999998,45.393,85.5,0.0,0.5,0.4895248752316325,0.5,35.1,0.6589760366893994,0.0,0.0,0.17228000000000002,55.44407999999999,-0.1935
primitive,975,12.82326,41.8033144,6.019820000000001,6.60878,0.19465999999999997,45.412000000000006,85.5,0.0,0.5043859649122807,0.48952888365443087,0.4956140350877193,36.85,0.6595213640914147,0.0,0.0,0.17247999999999997,55.47535,-0.185
primitive,976,12.788319999999999,41.8177204,5.99876,6.596620000000001,0.19293999999999997,45.431999999999995,85.5,0.0,0.5271966527196653,0.4895383231499113,0.4728033472803347,35.0,0.6591751398299114,0.0,0.0,0.17229,55.50657,-0.206
primitive,977,12.754660000000001,41.832480800000006,5.9785200000000005,6.584840000000001,0.19129999999999994,45.45399999999999,85.5,0.0,0.4759825327510917,0.4895336930090645,0.5240174672489083,36.0,0.6595519827942674,0.0,0.0,0.17267,55.53786,-0.1635
primitive,978,12.72252,41.8475272,5.959,6.57382,0.18969999999999998,45.476000000000006,85.5,0.0,0.5774058577405858,0.48950863680272405,0.4225941422594142,34.45,0.6590073837116204,0.0,0.0,0.17247,55.5692,-0.2175
primitive,979,12.69256,41.8627816,5.9411000000000005,6.56332,0.18813999999999997,45.498999999999995,85.5,0.0,0.4875,0.48951434612393996,0.5125,36.45,0.6596185340984202,0.0,0.0,0.17218,55.60066,-0.2125
primitive,980,12.66388,41.878200400000004,5.923779999999999,6.55344,0.18666,45.523,85.5,0.0,0.5145228215767634,0.48953661919788094,0.4854771784232365,34.8,0.6592643685779681,0.0,0.0,0.17233,55.632039999999996,-0.178
primitive,981,12.636099999999999,41.8937548,5.90682,6.54402,0.18526,45.547,85.5,0.0,0.4798206278026905,0.4895659709942016,0.5201793721973094,35.7,0.659317880227036,0.0,0.0,0.17236,55.663329999999995,-0.1795
primitive,982,12.60982,41.909394400000004,5.89084,6.534980000000001,0.18399999999999994,45.571000000000005,85.5,0.0,0.4478260869565217,0.48959966360841717,0.5521739130434783,35.6,0.6595343645573998,0.0,0.0,0.17226000000000002,55.694669999999995,-0.2225
primitive,983,12.585719999999998,41.9250464,5.8768400000000005,6.52598,0.18289999999999998,45.595,85.5,0.0,0.5428571428571429,0.4896068800321566,0.4571428571428571,35.3,0.6595482291700497,0.0,0.0,0.17198,55.72624,-0.2095
primitive,984,12.562739999999998,41.9406668,5.86278,6.51806,0.18189999999999998,45.618,85.5,0.0,0.516260162601626,0.48967759182244736,0.483739837398374,34.95,0.6595838457244615,0.0,0.0,0.1721,55.757630000000006,-0.1975
primitive,985,12.54114,41.9562012,5.84942,6.51072,0.18099999999999997,45.641000000000005,85.5,0.0,0.4795081967213114,0.4897286933048622,0.5204918032786885,35.9,0.6595175772447734,0.0,0.0,0.17176000000000002,55.788990000000005,-0.2055
primitive,986,12.52116,41.97158039999999,5.83744,6.50344,0.18027999999999994,45.663999999999994,85.5,0.0,0.5849056603773585,0.4897737779078043,0.4150943396226415,33.75,0.6589791776175441,0.0,0.0,0.17207999999999998,55.82052000000001,-0.1635
primitive,987,12.50276,41.986745199999994,5.827140000000001,6.495900000000001,0.17972,45.68600000000001,85.5,0.0,0.5125000000000001,0.4897602308306234,0.4875,36.25,0.6589397466112054,0.0,0.0,0.17174,55.852129999999995,-0.2105
primitive,988,12.48512,42.0016492,5.817519999999999,6.48832,0.17927999999999997,45.708,85.5,0.0,0.4891774891774891,0.48978627305799516,0.5108225108225108,35.35,0.658802441911284,0.0,0.0,0.17177,55.88361,-0.1875
primitive,989,12.4679,42.0162488,5.808299999999999,6.48062,0.17897999999999997,45.73,85.5,0.0,0.5575221238938053,0.48976294373761986,0.4424778761061947,35.45,0.6588481988382093,0.0,0.0,0.17176000000000002,55.91505,-0.1935
primitive,990,12.451979999999999,42.03048,5.8001,6.47306,0.17881999999999998,45.751000000000005,85.5,0.0,0.5238095238095238,0.4897291880684875,0.4761904761904761,34.8,0.6585488608650301,0.0,0.0,0.17167000000000002,55.946709999999996,-0.2145
primitive,991,12.4361,42.044318,5.791659999999999,6.465660000000001,0.17877999999999997,45.773,85.5,0.0,0.463963963963964,0.48978771023499995,0.536036036036036,35.8,0.6589807343443487,0.0,0.0,0.17166,55.978019999999994,-0.1715
primitive,992,12.42098,42.0577332,5.784059999999999,6.45822,0.17869999999999997,45.795,85.5,0.0,0.5230125523012552,0.4897802508467249,0.4769874476987448,34.95,0.6586215817121258,0.0,0.0,0.17156,56.00958,-0.2
primitive,993,12.406899999999998,42.0706892,5.777380000000001,6.450880000000001,0.17863999999999997,45.816,85.5,0.0,0.4833333333333333,0.4897916747960172,0.5166666666666667,35.5,0.6586377037498291,0.0,0.0,0.17122,56.041109999999996,-0.211
primitive,994,12.39302,42.083192,5.77076,6.4436599999999995,0.17859999999999995,45.836999999999996,85.5,0.0,0.52734375,0.4898633412625361,0.47265625,36.05,0.659150904943676,0.0,0.0,0.17105,56.07241,-0.214
primitive,995,12.37942,42.0952448,5.7642,6.4366200000000005,0.17859999999999998,45.858000000000004,85.5,0.0,0.4634146341463414,0.48992026014306644,0.5365853658536586,34.95,0.6590717743092535,0.0,0.0,0.17114000000000001,56.103680000000004,-0.199
primitive,996,12.36644,42.1068368,5.75796,6.429899999999999,0.17857999999999996,45.88,85.5,0.0,0.5241935483870968,0.48998197944442834,0.4758064516129032,35.4,0.6589716155770684,0.0,0.0,0.17096,56.13498,-0.199
primitive,997,12.35392,42.1179552,5.7514,6.4239999999999995,0.17851999999999996,45.902,85.5,0.0,0.4957983193277311,0.4900708970761029,0.5042016806722689,35.15,0.658851319560693,0.0,0.0,0.17102,56.16611000000001,-0.1905
primitive,998,12.341599999999998,42.128614400000004,5.74452,6.4187199999999995,0.17836,45.92400000000001,85.50002,0.0,0.4938271604938271,0.49019413579884363,0.5061728395061729,35.9,0.6590471431594451,0.0,0.0,0.17074999999999999,56.19728,-0.2075
primitive,999,12.32962,42.138807199999995,5.73782,6.413760000000001,0.17803999999999998,45.946999999999996,85.50005999999999,0.0,0.5,0.49029191997613,0.5,35.75,0.6590168323845524,0.0,0.0,0.1707,56.228519999999996,-0.2015
primitive,1000,12.318579999999999,42.1485044,5.731919999999999,6.408980000000001,0.17767999999999998,45.968999999999994,85.50012000000001,0.0,0.5158730158730159,0.4903764912473802,0.4841269841269841,34.65,0.6586004158383986,0.0,0.0,0.17059000000000002,56.259859999999996,-0.202
primitive,1001,12.30798,42.15767360000001,5.7267399999999995,6.4039,0.17733999999999997,45.99099999999999,85.5002,0.0,0.4267241379310345,0.4905081383806993,0.5732758620689655,36.2,0.6588903282507426,0.0,0.0,0.17068000000000003,56.29110000000001,-0.181
primitive,1002,12.298440000000001,42.166272400000004,5.722620000000001,6.39884,0.17697999999999997,46.013000000000005,85.50030000000001,0.0,0.516,0.4905843063846597,0.484,34.8,0.6585664449251404,0.0,0.0,0.17095000000000002,56.32256,-0.196
primitive,1003,12.289380000000001,42.1742644,5.71924,6.3936399999999995,0.1765,46.035999999999994,85.50041999999999,0.0,0.4769874476987448,0.49066952354165216,0.5230125523012552,36.25,0.6588327988768369,0.0,0.0,0.17123999999999998,56.353910000000006,-0.182
primitive,1004,12.28076,42.1816116,5.716799999999999,6.3879600000000005,0.176,46.05700000000001,85.50056000000001,0.0,0.5213675213675214,0.4907549431187228,0.4786324786324786,35.25,0.6588845118697263,0.0,0.0,0.17162000000000002,56.385200000000005,-0.1725
primitive,1005,12.27244,42.188279599999994,5.714700000000001,6.38224,0.17550000000000002,46.077,85.50072,0.0,0.4862385321100917,0.490841372013737,0.5137614678899083,35.65,0.6589819391693965,0.0,0.0,0.17170000000000002,56.41632,-0.2015
primitive,1006,12.263520000000002,42.19427759999999,5.712280000000001,6.37618,0.17505999999999997,46.09700000000001,85.5009,0.0,0.4470046082949309,0.490961890734626,0.5529953917050692,35.55,0.6590420181964243,0.0,0.0,0.17183,56.44728,-0.2005
primitive,1007,12.253960000000001,42.1996292,5.7095,6.36986,0.1746,46.117,85.50110000000001,0.0,0.5531914893617021,0.4910876393035181,0.4468085106382978,34.8,0.6590602986525114,0.0,0.0,0.1718,56.47820000000001,-0.2035
primitive,1008,12.243920000000001,42.20433560000001,5.706479999999999,6.36328,0.17415999999999998,46.135999999999996,85.50131999999999,0.0,0.3823529411764706,0.4912440929203869,0.6176470588235294,36.55,0.6594817345051399,0.0,0.0,0.17171999999999998,56.508919999999996,-0.1815
primitive,1009,12.23248,42.2084384,5.702520000000001,6.35618,0.17377999999999996,46.153,85.50156000000001,0.0,0.6057692307692307,0.4913654008371846,0.3942307692307692,33.95,0.6590364730672315,0.0,0.0,0.17123999999999998,56.539530000000006,-0.2175
primitive,1010,12.22058,42.211952000000004,5.698580000000001,6.34862,0.17337999999999998,46.173,85.50182000000001,0.0,0.4644549763033175,0.4914867920661038,0.5355450236966824,36.45,0.6593609525781371,0.0,0.0,0.17107000000000003,56.570119999999996,-0.2115
primitive,1011,12.208439999999998,42.214878000000006,5.694979999999999,6.3406,0.17285999999999999,46.193000000000005,85.50210000000001,0.0,0.5648148148148148,0.4916000711342792,0.4351851851851852,34.85,0.6592700046821246,0.0,0.0,0.17125,56.600789999999996,-0.157
primitive,1012,12.196499999999999,42.2171952,5.69216,6.332059999999999,0.17228,46.211999999999996,85.5024,0.0,0.4541062801932367,0.491723497173055,0.5458937198067633,34.95,0.6590940229573486,0.0,0.0,0.17097,56.63133,-0.214
primitive,1013,12.18472,42.218897999999996,5.689539999999999,6.32366,0.17151999999999998,46.23,85.50272000000001,0.0,0.5789473684210525,0.49180704550927556,0.4210526315789473,34.3,0.658938623284288,0.0,0.0,0.17085,56.662,-0.198
primitive,1014,12.17326,42.2199632,5.68728,6.31534,0.17063999999999996,46.248000000000005,85.50306,0.0,0.4230769230769231,0.4918674647711807,0.5769230769230769,36.05,0.6590703301976077,0.0,0.0,0.17096,56.69253,-0.199
primitive,1015,12.161000000000001,42.2204248,5.6847199999999996,6.306620000000001,0.16966,46.266000000000005,85.50342,0.0,0.5560538116591929,0.49196036764456574,0.4439461883408072,34.95,0.6590849281703034,0.0,0.0,0.17083,56.72308,-0.186
primitive,1016,12.14848,42.220288000000004,5.68216,6.29762,0.16869999999999996,46.282999999999994,85.50380000000001,0.0,0.427906976744186,0.4920733932351971,0.5720930232558139,36.4,0.6595756823280793,0.0,0.0,0.17068000000000003,56.75347,-0.1985
primitive,1017,12.1357,42.219569199999995,5.679600000000001,6.28836,0.16773999999999997,46.299,85.5042,0.0,0.5497630331753554,0.49214491157822904,0.4502369668246445,33.55,0.6589858735685244,0.0,0.0,0.17120000000000002,56.78386,-0.1505
primitive,1018,12.12204,42.2183064,5.676620000000001,6.2786599999999995,0.16676,46.316,85.50461999999999,0.0,0.5069767441860465,0.4922391218490692,0.4930232558139535,35.3,0.659452335467322,0.0,0.0,0.17124000000000003,56.81416,-0.1875
primitive,1019,12.10768,42.2165412,5.67332,6.268620000000001,0.16573999999999997,46.332,85.50506,0.0,0.4929577464788732,0.49232188810861943,0.5070422535211268,35.35,0.659260313882667,0.0,0.0,0.17103000000000002,56.84443,-0.179
primitive,1020,12.092,42.2143364,5.668919999999999,6.25838,0.16469999999999999,46.34799999999999,85.50551999999999,0.0,0.5121951219512195,0.4924540596190908,0.4878048780487805,35.55,0.6596608992762646,0.0,0.0,0.1709,56.874570000000006,-0.206
primitive,1021,12.07606,42.2117124,5.66462,6.24774,0.16369999999999998,46.364000000000004,85.506,0.0,0.5336538461538461,0.49254456792668544,0.4663461538461538,34.55,0.6591502057859939,0.0,0.0,0.17103000000000002,56.904650000000004,-0.159
primitive,1022,12.05982,42.2086904,5.6607,6.236460000000001,0.16265999999999997,46.381,85.5065,0.0,0.4848484848484848,0.4926695531299334,0.5151515151515151,35.45,0.6596551479466597,0.0,0.0,0.17091,56.93462,-0.2
primitive,1023,12.04402,42.205266,5.6573400000000005,6.22508,0.1616,46.397,85.50702000000001,0.0,0.5863636363636364,0.4927654600348987,0.4136363636363636,34.75,0.6593857920642173,0.0,0.0,0.17106000000000002,56.96475,-0.2015
primitive,1024,12.0293,42.201414799999995,5.6546,6.2141399999999996,0.16055999999999998,46.412,85.50756000000001,0.0,0.5240174672489083,0.49285099366943946,0.4759825327510917,35.1,0.6595688906557666,0.0,0.0,0.17078,56.99509,-0.2125
primitive,1025,12.01412,42.197161200000004,5.651279999999999,6.20334,0.1595,46.427,85.50812,0.0,0.3959390862944162,0.4929765756956296,0.6040609137055838,35.4,0.6592165171555058,0.0,0.0,0.17074,57.02519,-0.1815
primitive,1026,11.99828,42.192536,5.64786,6.19194,0.15847999999999998,46.442,85.5087,0.0,0.5396039603960396,0.4930924355997548,0.4603960396039604,35.25,0.6594934200243554,0.0,0.0,0.17093,57.05514,-0.1795
primitive,1027,11.982279999999998,42.1875684,5.644659999999999,6.1800999999999995,0.15752,46.457,85.5093,0.0,0.5412844036697247,0.4931880850099922,0.4587155963302752,34.9,0.6592679559029468,0.0,0.0,0.17078,57.08523,-0.171
primitive,1028,11.965679999999999,42.182301200000005,5.6415,6.16756,0.15662,46.473,85.50992000000001,0.0,0.4951923076923077,0.4933375821833453,0.5048076923076923,34.3,0.6594043525155222,0.0,0.0,0.17081,57.11514999999999,-0.208
primitive,1029,11.94792,42.17680240000001,5.63768,6.15446,0.15578,46.489000000000004,85.51056,0.0,0.5906735751295337,0.49342945621485607,0.4093264248704663,35.65,0.6593069968305955,0.0,0.0,0.17095000000000002,57.14497,-0.1905
primitive,1030,11.92898,42.1711236,5.63322,6.140739999999999,0.15502,46.504000000000005,85.51122000000001,0.0,0.4652406417112299,0.4935400725859268,0.5347593582887701,34.55,0.6593958954703497,0.0,0.0,0.17058,57.17466,-0.206
primitive,1031,11.90958,42.165294,5.6286999999999985,6.1265600000000004,0.15431999999999998,46.52,85.51190000000001,0.0,0.5978260869565218,0.4935945782043734,0.4021739130434782,35.4,0.6594832793559813,0.0,0.0,0.17059999999999997,57.20440000000001,-0.171
primitive,1032,11.889000000000001,42.1593692,5.62344,6.11194,0.15362,46.536,85.5126,0.0,0.4325842696629213,0.4936387952894528,0.5674157303370787,35.25,0.6595512153201422,0.0,0.0,0.17065999999999998,57.234089999999995,-0.2085
primitive,1033,11.866760000000001,42.1534284,5.61684,6.096980000000001,0.15294,46.552,85.51332000000001,0.0,0.5608465608465608,0.49369295946447933,0.4391534391534391,35.1,0.6596741219674839,0.0,0.0,0.17099999999999999,57.263639999999995,-0.1675
primitive,1034,11.843240000000002,42.1475216,5.610319999999999,6.08058,0.15234,46.568000000000005,85.51406000000001,0.0,0.4759358288770053,0.4937340727907335,0.5240641711229946,34.6,0.6597384037603118,0.0,0.0,0.17094,57.29302,-0.1955
primitive,1035,11.81844,42.1417044,5.60352,6.0631200000000005,0.1518,46.584,85.51482,0.0,0.5654450261780105,0.4937489236767689,0.4345549738219895,35.55,0.659808026265088,0.0,0.0,0.17084999999999997,57.322419999999994,-0.2065
primitive,1036,11.79152,42.136053600000004,5.5950999999999995,6.0451,0.15132,46.601000000000006,85.51559999999999,0.0,0.453038674033149,0.4938331996708758,0.5469613259668509,34.95,0.6604634973162156,0.0,0.0,0.17055,57.351479999999995,-0.1865
primitive,1037,11.7632,42.1306304,5.58544,6.02688,0.15088,46.618,85.51639999999999,0.0,0.5027027027027028,0.4939521723616793,0.4972972972972973,34.95,0.6601887358092039,0.0,0.0,0.17040000000000002,57.380500000000005,-0.217
primitive,1038,11.73432,42.125462399999996,5.57562,6.00822,0.15048,46.636,85.51722,0.0,0.5,0.4940399063986635,0.5,33.95,0.6598829295563159,0.0,0.0,0.17010999999999998,57.40941,-0.209
primitive,1039,11.70568,42.1205544,5.566120000000001,5.989439999999999,0.15011999999999998,46.654,85.51806,0.0,0.545,0.4941617187408234,0.455,34.8,0.6598615790909796,0.0,0.0,0.16971999999999998,57.43826,-0.2235
primitive,1040,11.675800000000002,42.115957200000004,5.5558,5.97024,0.14976,46.672,85.51892,0.0,0.4873096446700508,0.4943117364768159,0.5126903553299492,35.4,0.6603091468012612,0.0,0.0,0.17001999999999998,57.466840000000005,-0.1755
primitive,1041,11.64572,42.11167640000001,5.5453600000000005,5.950859999999999,0.1495,46.69,85.51979999999999,0.0,0.4692737430167598,0.49440835314167486,0.5307262569832403,35.4,0.6603849043770187,0.0,0.0,0.16972,57.49535,-0.1925
primitive,1042,11.61428,42.1077564,5.533520000000001,5.9313400000000005,0.14942,46.708,85.52069999999999,0.0,0.5114942528735633,0.49453573129976774,0.4885057471264368,34.6,0.660474205206543,0.0,0.0,0.16983,57.52355000000001,-0.18
primitive,1043,11.58182,42.1042392,5.520779999999999,5.91154,0.1495,46.726000000000006,85.52162,0.0,0.5372340425531914,0.494627413627838,0.4627659574468085,34.3,0.6602450279592093,0.0,0.0,0.17,57.551669999999994,-0.185
primitive,1044,11.548,42.10115720000001,5.50702,5.8913,0.14968,46.74400000000001,85.52256000000001,0.0,0.4784946236559139,0.49471546457931415,0.521505376344086,34.9,0.6600382817259267,0.0,0.0,0.16996000000000003,57.57962,-0.209
primitive,1045,11.51308,42.0985392,5.4923,5.87086,0.14992,46.763000000000005,85.52352,0.0,0.4731182795698925,0.4947937648665184,0.5268817204301075,35.8,0.6605949816650303,0.0,0.0,0.16972,57.60737999999999,-0.215
primitive,1046,11.476780000000002,42.0964272,5.476520000000001,5.85,0.15026,46.78200000000001,85.5245,0.0,0.4831460674157303,0.49488771979839774,0.5168539325842697,34.1,0.6603395132148355,0.0,0.0,0.16964,57.634930000000004,-0.1975
primitive,1047,11.439779999999999,42.094846000000004,5.46104,5.82812,0.15062,46.80200000000001,85.52550000000001,0.0,0.5026455026455027,0.4949613821688081,0.4973544973544973,35.85,0.6608542985572072,0.0,0.0,0.16945,57.66241999999999,-0.201
primitive,1048,11.401720000000001,42.093822,5.4451600000000004,5.8055200000000005,0.15103999999999998,46.823,85.52647999999999,0.0,0.4569892473118279,0.4950432619856928,0.543010752688172,34.4,0.660551108255328,0.0,0.0,0.16961,57.689659999999996,-0.1825
primitive,1049,11.36288,42.093380800000006,5.4291,5.782179999999999,0.15159999999999998,46.843,85.52744000000001,0.0,0.6031746031746033,0.4950838719613077,0.3968253968253968,34.85,0.6604625065868643,0.0,0.0,0.16965999999999998,57.716809999999995,-0.185
primitive,1050,11.322439999999999,42.093575200000004,5.412220000000001,5.75794,0.15228,46.863,85.52838,0.0,0.4699453551912568,0.4951450528299511,0.5300546448087432,33.95,0.6604421473564005,0.0,0.0,0.16982,57.74379,-0.176
primitive,1051,11.28146,42.0944268,5.394960000000001,5.733479999999999,0.15302,46.883,85.5293,0.0,0.5240641711229947,0.4951235873404902,0.4759358288770053,35.4,0.6603947607154609,0.0,0.0,0.16962999999999998,57.77068,-0.19
primitive,1052,11.23882,42.09599239999999,5.37634,5.7087,0.15377999999999997,46.903999999999996,85.53020000000001,0.0,0.5113636363636364,0.4951261440313386,0.4886363636363636,34.75,0.6606351856128577,0.0,0.0,0.16957999999999998,57.79728,-0.192
primitive,1053,11.19546,42.0983,5.3571,5.6837,0.15466,46.92400000000001,85.53108,0.0,0.5425531914893617,0.4950964190100494,0.4574468085106383,34.8,0.6603409657999723,0.0,0.0,0.16939,57.82383,-0.1895
primitive,1054,11.152000000000001,42.101362400000006,5.33758,5.65878,0.15563999999999997,46.943999999999996,85.53193999999999,0.0,0.5,0.49507193029834434,0.5,33.7,0.6600015798077067,0.0,0.0,0.16912,57.85036,-0.1895
primitive,1055,11.10908,42.105175200000005,5.3186800000000005,5.63374,0.15666,46.966,85.53278,0.0,0.5280373831775702,0.4950244142462049,0.4719626168224299,35.7,0.6602998853390072,0.0,0.0,0.16922,57.87705,-0.1835
primitive,1056,11.06724,42.10970520000001,5.300559999999999,5.60906,0.15761999999999998,46.988,85.5336,0.0,0.5575221238938053,0.4949191266189302,0.4424778761061947,32.75,0.659510658304056,0.0,0.0,0.16933000000000004,57.903980000000004,-0.1785
primitive,1057,11.025439999999998,42.1149392,5.2822000000000005,5.58468,0.15856,47.01,85.53439999999999,0.0,0.4615384615384615,0.4948581404348931,0.5384615384615384,36.25,0.6603361476990515,0.0,0.0,0.16925,57.93071,-0.2005
primitive,1058,10.984640000000002,42.1208468,5.264500000000001,5.560639999999999,0.15949999999999998,47.03200000000001,85.53518,0.0,0.5172413793103449,0.49470006162070057,0.4827586206896552,34.2,0.659726345468658,0.0,0.0,0.16924000000000003,57.95754,-0.1715
primitive,1059,10.94508,42.1273728,5.2476,5.53708,0.1604,47.053999999999995,85.53594,0.0,0.5024390243902439,0.49461756397330864,0.4975609756097561,35.25,0.6604879796425055,0.0,0.0,0.16946999999999998,57.98421999999999,-0.1835
primitive,1060,10.906200000000002,42.134496,5.23104,5.51378,0.16137999999999997,47.073,85.53667999999999,0.0,0.5024875621890547,0.49450328234090735,0.4975124378109453,34.0,0.6598010225619259,0.0,0.0,0.16924999999999998,58.010920000000006,-0.2195
primitive,1061,10.867620000000002,42.142207199999994,5.21412,5.4909799999999995,0.16252,47.092,85.53739999999999,0.0,0.5549999999999999,0.4944099456777667,0.445,35.75,0.66038061861024,0.0,0.0,0.16879000000000002,58.037490000000005,-0.1935
primitive,1062,10.82948,42.150502,5.19718,5.468520000000001,0.16377999999999995,47.111000000000004,85.5381,0.0,0.5233160621761658,0.4942680984781077,0.4766839378238341,35.25,0.6607321037057297,0.0,0.0,0.16896,58.06409000000001,-0.1875
primitive,1063,10.791000000000002,42.15939,5.1799599999999995,5.4458400000000005,0.16519999999999999,47.12999999999999,85.53877999999999,0.0,0.5606060606060606,0.49416931612653664,0.4393939393939394,33.3,0.6605834691938172,0.0,0.0,0.16921,58.09052,-0.1635
primitive,1064,10.7525,42.168877200000004,5.16282,5.422960000000001,0.16671999999999998,47.15,85.53944,0.0,0.4636871508379889,0.49404046960563414,0.5363128491620112,35.1,0.6604785430995266,0.0,0.0,0.16915,58.11693,-0.1965
primitive,1065,10.71346,42.178957600000004,5.145320000000001,5.39974,0.16839999999999997,47.169,85.54008,0.0,0.4878048780487805,0.4939464422220552,0.5121951219512195,34.1,0.6603916546987167,0.0,0.0,0.16901,58.14302,-0.189
primitive,1066,10.67432,42.1896252,5.127680000000001,5.376580000000001,0.17005999999999996,47.19,85.5407,0.0,0.519774011299435,0.49378521791212604,0.480225988700565,34.9,0.6600919992970528,0.0,0.0,0.16898,58.169050000000006,-0.194
primitive,1067,10.63518,42.200870800000004,5.11016,5.353299999999999,0.17172,47.211999999999996,85.54129999999999,0.0,0.4944444444444444,0.4936775964988933,0.5055555555555555,33.65,0.6603950624845435,0.0,0.0,0.16838999999999998,58.19502000000001,-0.2
primitive,1068,10.595699999999999,42.212680399999996,5.09236,5.329960000000001,0.17337999999999998,47.233999999999995,85.54188,0.0,0.4675324675324675,0.49357387167932454,0.5324675324675324,34.8,0.6604826172062446,0.0,0.0,0.16832999999999998,58.220659999999995,-0.1825
primitive,1069,10.555700000000002,42.225046400000004,5.07426,5.3064,0.17503999999999997,47.25599999999999,85.54244,0.0,0.5135135135135135,0.49346545685788273,0.4864864864864865,34.8,0.6605514102018668,0.0,0.0,0.16815999999999998,58.24607,-0.185
primitive,1070,10.51578,42.2379368,5.05652,5.28262,0.17664,47.278,85.54298,0.0,0.5092024539877301,0.4933416032081837,0.4907975460122699,34.7,0.6605068421169287,0.0,0.0,0.16824000000000003,58.271409999999996,-0.187
primitive,1071,10.47572,42.25134559999999,5.0388,5.25876,0.17815999999999999,47.3,85.54350000000001,0.0,0.4941860465116279,0.49325121762608576,0.5058139534883721,34.15,0.6606267805842179,0.0,0.0,0.1679,58.296670000000006,-0.182
primitive,1072,10.435620000000002,42.2652656,5.0207999999999995,5.235119999999999,0.1797,47.321,85.544,0.0,0.44375,0.49315582621648196,0.55625,34.65,0.6605880886625729,0.0,0.0,0.16791,58.3218,-0.187
primitive,1073,10.394639999999999,42.279720000000005,5.00192,5.2115,0.18121999999999996,47.34299999999999,85.54447999999998,0.0,0.4642857142857142,0.493140302658325,0.5357142857142857,35.4,0.6611126679053675,0.0,0.0,0.16805,58.346599999999995,-0.178
primitive,1074,10.35202,42.29475880000001,4.981599999999999,5.187760000000001,0.18266,47.365,85.54494000000001,0.0,0.4430379746835443,0.4931667778840938,0.5569620253164557,33.5,0.6607771244432525,0.0,0.0,0.16809000000000002,58.37102000000001,-0.1975
primitive,1075,10.30932,42.310370000000006,4.96122,5.164060000000001,0.18403999999999995,47.387,85.54538000000001,0.0,0.54320987654321,0.4930909660423159,0.4567901234567901,33.9,0.6604823085681361,0.0,0.0,0.16792,58.39549,-0.1875
primitive,1076,10.266539999999999,42.3265376,4.9406,5.140600000000001,0.18533999999999995,47.408,85.5458,0.0,0.515527950310559,0.4930297475276427,0.484472049689441,33.75,0.6601738612754076,0.0,0.0,0.16765,58.4199,-0.1945
primitive,1077,10.222480000000001,42.3432796,4.91884,5.11702,0.18661999999999995,47.427,85.54619999999998,0.0,0.4475524475524475,0.4930321425437839,0.5524475524475524,34.9,0.6604133197403239,0.0,0.0,0.16744000000000003,58.44389,-0.1795
primitive,1078,10.177919999999999,42.3605908,4.8966400000000005,5.0933600000000006,0.18791999999999995,47.44499999999999,85.54657999999999,0.0,0.5460526315789475,0.49298130801035106,0.4539473684210526,33.55,0.6603488533411981,0.0,0.0,0.16754000000000002,58.467780000000005,-0.1875
primitive,1079,10.13358,42.3784404,4.87444,5.0699000000000005,0.18924,47.461999999999996,85.54693999999999,0.0,0.4777070063694267,0.4930169295344741,0.5222929936305732,34.25,0.660031210113209,0.0,0.0,0.16745,58.491499999999995,-0.1895
primitive,1080,10.08982,42.396788799999996,4.85264,5.0466,0.19057999999999997,47.479,85.54727999999999,0.0,0.537037037037037,0.49300411962852075,0.4629629629629629,34.0,0.6600327839477574,0.0,0.0,0.16744,58.51518999999999,-0.1985
primitive,1081,10.0464,42.4156164,4.8309,5.02354,0.19196,47.496,85.5476,0.0,0.4691358024691358,0.4930899880200238,0.5308641975308642,34.5,0.6599054411280545,0.0,0.0,0.16715000000000002,58.53871999999999,-0.1915
primitive,1082,10.0038,42.434879599999995,4.80956,5.00086,0.19337999999999997,47.51299999999999,85.54789999999998,0.0,0.5269461077844312,0.4931320149493608,0.4730538922155688,34.3,0.6597579801002861,0.0,0.0,0.16732,58.56219,-0.183
primitive,1083,9.96168,42.4545312,4.78838,4.978540000000001,0.19475999999999996,47.532,85.54817999999999,0.0,0.4840764331210191,0.4932119456969838,0.5159235668789809,34.65,0.6598271128089372,0.0,0.0,0.16734000000000002,58.58547000000001,-0.159
primitive,1084,9.92018,42.4745292,4.76694,4.95718,0.19605999999999998,47.550999999999995,85.54843999999999,0.0,0.5220125786163522,0.49325731601122114,0.4779874213836478,34.6,0.660065872161011,0.0,0.0,0.16721999999999998,58.60871,-0.198
primitive,1085,9.87878,42.494842000000006,4.745,4.93648,0.19729999999999998,47.56999999999999,85.54868,0.0,0.4615384615384615,0.493378623683097,0.5384615384615384,34.6,0.6599458024290432,0.0,0.0,0.16736,58.63167000000001,-0.183
primitive,1086,9.838379999999999,42.515404399999994,4.72356,4.91636,0.19845999999999997,47.587999999999994,85.54890000000002,0.0,0.5102040816326531,0.4934243183973954,0.4897959183673469,34.65,0.6600591149199551,0.0,0.0,0.16746000000000003,58.65453,-0.166
primitive,1087,9.7985,42.53617560000001,4.7023,4.8966400000000005,0.19955999999999996,47.605999999999995,85.5491,0.0,0.5128205128205129,0.49346204706872776,0.4871794871794871,33.2,0.6596147351031744,0.0,0.0,0.16762999999999997,58.67723,-0.191
primitive,1088,9.7587,42.557141200000004,4.68062,4.87748,0.20059999999999995,47.623999999999995,85.54928,0.0,0.503448275862069,0.4935027254340443,0.496551724137931,35.4,0.6603955419156342,0.0,0.0,0.16774,58.69977000000001,-0.189
primitive,1089,9.71842,42.578314,4.65834,4.85856,0.20151999999999998,47.641999999999996,85.54943999999999,0.0,0.5266666666666667,0.49354572828313664,0.4733333333333333,33.7,0.6602002081810465,0.0,0.0,0.16805000000000003,58.722139999999996,-0.1835
primitive,1090,9.67856,42.5996596,4.635940000000001,4.8403,0.20231999999999994,47.66,85.54958,0.0,0.5521472392638036,0.4935481961427357,0.4478527607361963,35.0,0.6602782979679113,0.0,0.0,0.16772,58.74448,-0.1995
primitive,1091,9.63926,42.62116159999999,4.61406,4.82226,0.20293999999999998,47.677,85.54970000000002,0.0,0.5182926829268293,0.4935331803379918,0.4817073170731707,33.25,0.6596699770299466,0.0,0.0,0.16751000000000002,58.76692,-0.2035
primitive,1092,9.60108,42.642769200000004,4.5933,4.80442,0.20335999999999996,47.693999999999996,85.54979999999999,0.0,0.5090909090909091,0.49351451855099,0.4909090909090909,35.1,0.6600769096866387,0.0,0.0,0.16731000000000001,58.78942,-0.1915
primitive,1093,9.56326,42.664454000000006,4.5728800000000005,4.78686,0.20351999999999992,47.71099999999999,85.54987999999999,0.0,0.4935064935064934,0.4935349080672948,0.5064935064935064,33.95,0.6601547453094695,0.0,0.0,0.16715000000000002,58.81179,-0.1925
primitive,1094,9.5262,42.6861724,4.5531,4.76962,0.20348,47.729,85.54993999999999,0.0,0.5064935064935064,0.4935245583799268,0.4935064935064935,34.8,0.6603454529640499,0.0,0.0,0.16741999999999999,58.8341,-0.1745
primitive,1095,9.489939999999999,42.70788640000001,4.53432,4.75234,0.20327999999999996,47.745999999999995,85.54997999999999,0.0,0.5783132530120482,0.49347601216135145,0.4216867469879518,33.3,0.6596043631906064,0.0,0.0,0.16771,58.856460000000006,-0.176
primitive,1096,9.45478,42.72954640000001,4.51656,4.7353000000000005,0.20291999999999993,47.762,85.55,0.0,0.4355828220858895,0.49343007224851954,0.5644171779141104,35.05,0.660169930457976,0.0,0.0,0.16777999999999998,58.878769999999996,-0.181
primitive,1097,9.42036,42.7511248,4.49902,4.71884,0.20249999999999993,47.777,85.54999999999998,0.0,0.519774011299435,0.49338001980555307,0.480225988700565,33.8,0.6595767450092991,0.0,0.0,0.16791,58.90101000000001,-0.179
primitive,1098,9.386859999999999,42.77258440000001,4.4820400000000005,4.7027600000000005,0.20205999999999996,47.791,85.55,0.0,0.4057142857142857,0.49333574218195286,0.5942857142857143,35.45,0.6601577834203998,0.0,0.0,0.16777999999999998,58.923249999999996,-0.187
primitive,1099,9.354099999999999,42.793896000000004,4.46528,4.6873000000000005,0.20151999999999995,47.805,85.55,0.0,0.5254237288135594,0.4933638347493669,0.4745762711864407,33.95,0.6599896844878225,0.0,0.0,0.16742,58.94536,-0.214
primitive,1100,9.322479999999999,42.8150064,4.44908,4.67258,0.20081999999999994,47.818999999999996,85.55,0.0,0.4327485380116959,0.49338843497938,0.5672514619883041,34.2,0.6602601299921195,0.0,0.0,0.16715,58.96737,-0.196
primitive,1101,9.291599999999999,42.8358916,4.4332400000000005,4.658379999999999,0.19997999999999994,47.833,85.54999999999998,0.0,0.5363128491620112,0.49344707175145436,0.4636871508379888,33.85,0.6598443699387847,0.0,0.0,0.16702000000000003,58.98946,-0.196
primitive,1102,9.26222,42.8564912,4.41852,4.644620000000001,0.19907999999999995,47.846000000000004,85.54999999999998,0.0,0.4463276836158192,0.4935298683591733,0.5536723163841808,34.25,0.6598173289887034,0.0,0.0,0.16689,59.01151,-0.197
primitive,1103,9.2337,42.876775200000004,4.404380000000001,4.63124,0.19807999999999995,47.858999999999995,85.55,0.0,0.5666666666666667,0.49362924587433754,0.4333333333333333,34.35,0.6598097941883755,0.0,0.0,0.16677000000000003,59.03353,-0.195
primitive,1104,9.20468,42.896753600000004,4.39016,4.6176,0.19691999999999993,47.873000000000005,85.55,0.0,0.4906832298136646,0.49372380308902936,0.5093167701863354,34.05,0.660117954575645,0.0,0.0,0.16672,59.05537,-0.189
primitive,1105,9.1748,42.9164592,4.37548,4.60362,0.19569999999999996,47.885,85.55,0.0,0.4610778443113772,0.4938618636596946,0.5389221556886228,34.45,0.6597933215734655,0.0,0.0,0.16652999999999998,59.076980000000006,-0.1935
primitive,1106,9.1438,42.9359408,4.360399999999999,4.58892,0.19447999999999996,47.897,85.54999999999998,0.0,0.5698324022346368,0.494039207125263,0.4301675977653631,33.7,0.6603042733638926,0.0,0.0,0.16623,59.098420000000004,-0.2025
primitive,1107,9.11258,42.955208400000004,4.34576,4.57356,0.19325999999999996,47.909,85.54999999999998,0.0,0.4882352941176471,0.4941692106466705,0.5117647058823529,34.65,0.6598470624278218,0.0,0.0,0.16612000000000002,59.11982,-0.2055
primitive,1108,9.08096,42.9742952,4.33104,4.5579600000000005,0.19196,47.92099999999999,85.55,0.0,0.5164835164835165,0.4943534726884623,0.4835164835164835,33.6,0.6597665338810955,0.0,0.0,0.16604,59.1412,-0.1735
primitive,1109,9.048300000000001,42.9932528,4.31538,4.542339999999999,0.19057999999999997,47.933,85.55,0.0,0.42,0.4945293782574586,0.58,35.0,0.6598256433052337,0.0,0.0,0.16584000000000004,59.162290000000006,-0.1975
primitive,1110,9.014980000000001,43.01211,4.2992799999999995,4.52666,0.18903999999999996,47.946,85.55,0.0,0.5696202531645569,0.4946936437844189,0.430379746835443,33.85,0.659930413062053,0.0,0.0,0.16601000000000002,59.18329,-0.1975
primitive,1111,8.98134,43.0308812,4.2832,4.510800000000001,0.18733999999999998,47.959,85.54999999999998,0.0,0.5119047619047619,0.4948712214806914,0.4880952380952381,34.95,0.6597925910510185,0.0,0.0,0.16625999999999996,59.204209999999996,-0.162
primitive,1112,8.94746,43.049582,4.26684,4.49514,0.18547999999999998,47.973,85.55,0.0,0.4610778443113772,0.4951013783769031,0.5389221556886228,33.9,0.6594526675904417,0.0,0.0,0.16596999999999998,59.22500999999999,-0.211
primitive,1113,8.91374,43.068204800000004,4.25024,4.48,0.18349999999999997,47.98700000000001,85.55,0.0,0.5625,0.4953234411742311,0.4375,34.35,0.6600302224736293,0.0,0.0,0.16546000000000002,59.24573,-0.2075
primitive,1114,8.880799999999999,43.08673720000001,4.2342200000000005,4.46516,0.18142,48.0,85.55,0.0,0.544973544973545,0.4955292335050093,0.455026455026455,33.75,0.6596767541696135,0.0,0.0,0.16536,59.266729999999995,-0.1985
primitive,1115,8.84942,43.10514,4.2191,4.4511199999999995,0.17919999999999997,48.013000000000005,85.55,0.0,0.4754098360655737,0.49571268427913673,0.5245901639344263,34.55,0.6600141439988718,0.0,0.0,0.16505,59.287760000000006,-0.2135
primitive,1116,8.818819999999999,43.12340120000001,4.204359999999999,4.43746,0.177,48.02400000000001,85.54999999999998,0.0,0.4943820224719101,0.4959430386626172,0.5056179775280899,34.5,0.6600013970262778,0.0,0.0,0.16506,59.30874,-0.1845
primitive,1117,8.788599999999999,43.1415204,4.18952,4.4242799999999995,0.17479999999999996,48.034000000000006,85.55,0.0,0.5297619047619048,0.49613713862647835,0.4702380952380952,34.25,0.6603577292270036,0.0,0.0,0.16525,59.32971,-0.1745
primitive,1118,8.7599,43.1594672,4.1756,4.4116800000000005,0.17261999999999997,48.044,85.55,0.0,0.4970414201183432,0.49630365729864373,0.5029585798816568,33.7,0.6600611463772291,0.0,0.0,0.16522000000000003,59.350860000000004,-0.1805
primitive,1119,8.73294,43.177203600000006,4.1627,4.39978,0.17046,48.054,85.55,0.0,0.5058823529411764,0.49648145074185185,0.4941176470588235,34.05,0.6598999600458301,0.0,0.0,0.16479,59.37209,-0.223
primitive,1120,8.70694,43.1947192,4.15012,4.38846,0.16835999999999998,48.06399999999999,85.55,0.0,0.4911242603550296,0.4966652783953277,0.5088757396449705,34.1,0.6597964302504441,0.0,0.0,0.16473,59.39327,-0.188
primitive,1121,8.68142,43.21200880000001,4.13732,4.37776,0.16633999999999996,48.074,85.54999999999998,0.0,0.44375,0.49685349334755124,0.55625,35.0,0.6602517909002288,0.0,0.0,0.16428,59.41428,-0.222
primitive,1122,8.656839999999999,43.229058800000004,4.124980000000001,4.36756,0.16429999999999997,48.084,85.55,0.0,0.5325443786982249,0.4969897511543562,0.4674556213017751,34.1,0.6601674181929655,0.0,0.0,0.16438,59.43536999999999,-0.172
primitive,1123,8.633479999999999,43.245834800000004,4.1135,4.3576999999999995,0.16227999999999998,48.093,85.55,0.0,0.4689265536723164,0.49707532145657524,0.5310734463276836,35.1,0.6601695323147426,0.0,0.0,0.16429000000000002,59.4565,-0.181
primitive,1124,8.6115,43.262284,4.10314,4.34806,0.16029999999999997,48.102999999999994,85.55,0.0,0.4358974358974359,0.4971313561772826,0.5641025641025641,33.95,0.6604681533711748,0.0,0.0,0.16408999999999999,59.47759,-0.214
primitive,1125,8.59042,43.278394399999996,4.09338,4.33868,0.15835999999999997,48.113,85.55,0.0,0.5755813953488372,0.4972333506065673,0.4244186046511627,33.6,0.6604778431947252,0.0,0.0,0.16418,59.49874,-0.1735
primitive,1126,8.57024,43.2941528,4.08418,4.32962,0.15644,48.123999999999995,85.54999999999998,0.0,0.4181818181818182,0.49736465308466926,0.5818181818181818,35.0,0.6611003022610739,0.0,0.0,0.16419,59.51983,-0.1895
primitive,1127,8.55218,43.309495999999996,4.0762599999999996,4.32144,0.15447999999999998,48.135,85.55,0.0,0.5172413793103449,0.49743058720762123,0.4827586206896552,33.15,0.6605646715892639,0.0,0.0,0.16376,59.541019999999996,-0.217
primitive,1128,8.53566,43.3243868,4.06924,4.31398,0.15244,48.146,85.55,0.0,0.4450867052023121,0.4975572518306784,0.5549132947976878,35.25,0.6613607317020869,0.0,0.0,0.16361,59.56220999999999,-0.197
primitive,1129,8.52042,43.3388068,4.0629,4.3072,0.15031999999999998,48.157,85.55,0.0,0.5513513513513513,0.4976092720882388,0.4486486486486487,33.05,0.6610356222607766,0.0,0.0,0.16351000000000002,59.5835,-0.194
primitive,1130,8.50608,43.35275240000001,4.05694,4.3011,0.14803999999999998,48.169,85.55,0.0,0.4505494505494505,0.4977246059385245,0.5494505494505495,33.55,0.6610128014229523,0.0,0.0,0.16344,59.604760000000006,-0.201
primitive,1131,8.492719999999998,43.3662136,4.051500000000001,4.2956,0.14561999999999997,48.18,85.54999999999998,0.0,0.5396825396825397,0.49776024498012994,0.4603174603174603,34.05,0.6609795146935223,0.0,0.0,0.16343999999999997,59.626149999999996,-0.1845
primitive,1132,8.48004,43.379196,4.04622,4.29074,0.14307999999999998,48.191,85.55,0.0,0.4631578947368421,0.497859144042203,0.5368421052631579,33.55,0.6608290169750037,0.0,0.0,0.16335,59.64763,-0.1865
primitive,1133,8.468919999999999,43.391683199999996,4.04168,4.2867,0.14053999999999997,48.2,85.55,0.0,0.522167487684729,0.4979120986313603,0.4778325123152709,34.3,0.6608095623752872,0.0,0.0,0.16274,59.669219999999996,-0.2125
primitive,1134,8.4595,43.4036588,4.0384,4.2831399999999995,0.13795999999999997,48.209,85.55,0.0,0.4861111111111111,0.4979978445074156,0.5138888888888888,33.45,0.6604795616291856,0.0,0.0,0.16277999999999998,59.69097,-0.1895
primitive,1135,8.45236,43.4150844,4.03654,4.280460000000001,0.13535999999999995,48.218,85.54999999999998,0.0,0.4736842105263158,0.4980371694580199,0.5263157894736842,34.4,0.66051813508289,0.0,0.0,0.16259,59.712889999999994,-0.1975
primitive,1136,8.447099999999999,43.4259464,4.03582,4.278479999999999,0.13279999999999997,48.227000000000004,85.54999999999998,0.0,0.4927536231884057,0.49810634075504157,0.5072463768115942,32.95,0.6599749171466072,0.0,0.0,0.16242,59.734989999999996,-0.1785
primitive,1137,8.44326,43.436230800000004,4.0359,4.2771,0.13026,48.236000000000004,85.55,0.0,0.4747474747474747,0.4981947883913396,0.5252525252525253,35.3,0.6609011276964841,0.0,0.0,0.16210000000000002,59.757169999999995,-0.2185
primitive,1138,8.441020000000002,43.4459112,4.03702,4.27626,0.12773999999999996,48.244,85.55,0.0,0.4945652173913044,0.49828816856137087,0.5054347826086957,34.0,0.6604637153894553,0.0,0.0,0.16212,59.77942999999999,-0.1815
primitive,1139,8.440760000000001,43.4549424,4.03934,4.27614,0.12527999999999997,48.251999999999995,85.55,0.0,0.5477386934673367,0.4983657865873486,0.4522613065326633,33.45,0.6604673934765511,0.0,0.0,0.16195,59.80178,-0.1965
primitive,1140,8.441719999999998,43.46331239999999,4.04246,4.27634,0.12291999999999997,48.26,85.54999999999998,0.0,0.4526315789473684,0.49850914591529016,0.5473684210526316,34.3,0.6603003672473093,0.0,0.0,0.16213999999999998,59.82405,-0.1765
primitive,1141,8.44336,43.471022000000005,4.04552,4.27718,0.12065999999999998,48.268,85.54999999999998,0.0,0.5245901639344261,0.4986695938267929,0.4754098360655737,34.35,0.6608264643954849,0.0,0.0,0.16213,59.846239999999995,-0.2005
primitive,1142,8.445400000000001,43.478088799999995,4.0482000000000005,4.2787,0.11849999999999997,48.276,85.55,0.0,0.4659090909090908,0.4988463531280553,0.5340909090909091,34.3,0.6606209396099387,0.0,0.0,0.16208999999999998,59.86831,-0.1915
primitive,1143,8.44842,43.4845036,4.05094,4.281000000000001,0.11647999999999996,48.284000000000006,85.55,0.0,0.562130177514793,0.49897817193609556,0.4378698224852071,33.2,0.6604313780957992,0.0,0.0,0.16216999999999998,59.890370000000004,-0.1805
primitive,1144,8.45228,43.4902692,4.05374,4.28396,0.11457999999999996,48.291000000000004,85.55,0.0,0.4329268292682927,0.49915061696816104,0.5670731707317073,35.35,0.6607358134327245,0.0,0.0,0.16186,59.91236,-0.2005
primitive,1145,8.45666,43.495394399999995,4.05626,4.28764,0.11275999999999999,48.298,85.54999999999998,0.0,0.5581395348837209,0.4993732094768547,0.4418604651162791,32.8,0.660628952704883,0.0,0.0,0.16187,59.934309999999996,-0.1715
primitive,1146,8.46106,43.4999032,4.05828,4.29174,0.11103999999999996,48.305,85.54999999999998,0.0,0.3959731543624161,0.4995926205545058,0.6040268456375839,35.0,0.6607012584334626,0.0,0.0,0.1617,59.95613,-0.1945
primitive,1147,8.465399999999999,43.503812800000006,4.05988,4.29612,0.10939999999999998,48.312,85.55,0.0,0.5864197530864198,0.4997922247389037,0.4135802469135802,33.8,0.6607896923201619,0.0,0.0,0.16140999999999997,59.977959999999996,-0.2045
primitive,1148,8.46974,43.5071416,4.06142,4.300520000000001,0.10779999999999998,48.319,85.55,0.0,0.475609756097561,0.49994336075050927,0.524390243902439,34.95,0.6606884568247583,0.0,0.0,0.16129000000000002,59.99983,-0.1955
primitive,1149,8.474540000000001,43.5098956,4.06332,4.30492,0.10629999999999998,48.326,85.55,0.0,0.5425531914893617,0.5000565446273001,0.4574468085106383,32.75,0.6603117157592533,0.0,0.0,0.16146000000000002,60.02191,-0.1935
primitive,1150,8.4793,43.5120988,4.0651,4.30922,0.10497999999999998,48.333,85.54999999999998,0.0,0.5031847133757962,0.5001266753070736,0.4968152866242038,35.1,0.6607503717585357,0.0,0.0,0.16125,60.04396,-0.2135
primitive,1151,8.48368,43.513774000000005,4.06664,4.3132,0.10383999999999997,48.34,85.55,0.0,0.5197368421052632,0.5002083358608851,0.4802631578947368,33.15,0.6605673554752631,0.0,0.0,0.16136,60.06587,-0.1815
primitive,1152,8.48784,43.514954800000005,4.0679,4.31712,0.10281999999999998,48.347,85.55,0.0,0.5449101796407185,0.5002245490351878,0.4550898203592814,34.35,0.6606957640203837,0.0,0.0,0.16139,60.087889999999994,-0.1905
primitive,1153,8.491859999999999,43.515660399999994,4.06882,4.3211200000000005,0.10191999999999998,48.355,85.55,0.0,0.5454545454545454,0.5002588924480462,0.4545454545454545,33.4,0.6604296435871383,0.0,0.0,0.16147999999999998,60.10983,-0.1835
primitive,1154,8.49722,43.515854399999995,4.070080000000001,4.32596,0.10117999999999996,48.361999999999995,85.55,0.0,0.5195530726256984,0.5002779612157051,0.4804469273743016,33.9,0.6604606516293811,0.0,0.0,0.16146000000000002,60.13192,-0.186
primitive,1155,8.50354,43.51549800000001,4.07134,4.3317000000000005,0.10049999999999998,48.37,85.54999999999998,0.0,0.5357142857142857,0.5002403915912566,0.4642857142857143,33.6,0.6602335443930439,0.0,0.0,0.16158999999999998,60.15398999999999,-0.178
primitive,1156,8.51046,43.514554399999994,4.07228,4.3383199999999995,0.09985999999999998,48.378,85.55,0.0,0.5555555555555556,0.5002134568168158,0.4444444444444444,33.95,0.6604317876247628,0.0,0.0,0.16158,60.175959999999996,-0.1995
primitive,1157,8.51814,43.513001599999996,4.0732,4.3456600000000005,0.09927999999999998,48.386,85.55,0.0,0.5352941176470588,0.5001783772459951,0.4647058823529412,32.95,0.6598748622785119,0.0,0.0,0.16191000000000003,60.19795,-0.1685
primitive,1158,8.52562,43.51083320000001,4.07354,4.35328,0.09879999999999997,48.394000000000005,85.55,0.0,0.4172185430463576,0.5001827005194184,0.5827814569536424,35.1,0.6605587142736427,0.0,0.0,0.16152,60.21973,-0.2085
primitive,1159,8.534320000000001,43.5080008,4.07502,4.3609,0.09839999999999999,48.403999999999996,85.55,0.0,0.576923076923077,0.5000912789523165,0.4230769230769231,32.65,0.6597748825517349,0.0,0.0,0.16150000000000003,60.241719999999994,-0.1975
primitive,1160,8.543479999999999,43.5044808,4.07678,4.3686,0.09809999999999999,48.41400000000001,85.54999999999998,0.0,0.463768115942029,0.5000690513164937,0.5362318840579711,34.8,0.660272635944225,0.0,0.0,0.16149000000000002,60.26351,-0.1935
primitive,1161,8.55272,43.500263999999994,4.078379999999999,4.37648,0.09785999999999997,48.424,85.55,0.0,0.5428571428571428,0.500017204633052,0.4571428571428571,32.55,0.6594684859295488,0.0,0.0,0.16105,60.285160000000005,-0.201
primitive,1162,8.562000000000001,43.495344800000005,4.0801,4.38416,0.09773999999999998,48.433,85.55,0.0,0.5034965034965034,0.4999234951987902,0.4965034965034965,34.0,0.6596223972779681,0.0,0.0,0.16096,60.306720000000006,-0.214
primitive,1163,8.5712,43.48972799999999,4.0821000000000005,4.3913400000000005,0.09775999999999996,48.442,85.55,0.0,0.5733333333333334,0.49982621000695265,0.4266666666666667,33.1,0.6592515183899268,0.0,0.0,0.16123,60.32822,-0.176
primitive,1164,8.57916,43.4834524,4.0831,4.39816,0.09789999999999999,48.452,85.55,0.0,0.4452554744525547,0.4998013266009778,0.5547445255474452,34.25,0.6595738937875937,0.0,0.0,0.16116,60.34937,-0.202
primitive,1165,8.58572,43.4765756,4.0831,4.40446,0.09815999999999998,48.463,85.54999999999998,0.0,0.4924242424242424,0.4997646794156661,0.5075757575757576,33.95,0.6594829555327628,0.0,0.0,0.16146000000000002,60.370369999999994,-0.1795
primitive,1166,8.5914,43.46912639999999,4.0827,4.41026,0.09843999999999997,48.475,85.55,0.0,0.5185185185185185,0.49970822083640487,0.4814814814814814,34.45,0.6596198079276797,0.0,0.0,0.16126000000000001,60.39131999999999,-0.2
primitive,1167,8.59676,43.4611128,4.08216,4.4158800000000005,0.09871999999999996,48.488,85.55,0.0,0.4928571428571429,0.4996806511460325,0.5071428571428571,33.0,0.65929894422385,0.0,0.0,0.16121,60.41212,-0.1745
primitive,1168,8.60136,43.4525744,4.0811,4.42126,0.09899999999999996,48.501000000000005,85.55,0.0,0.5547945205479452,0.4996417837965225,0.4452054794520548,34.15,0.6596412338970002,0.0,0.0,0.16105,60.432919999999996,-0.19
primitive,1169,8.605120000000001,43.4435568,4.07956,4.42628,0.09927999999999998,48.513999999999996,85.55,0.0,0.4266666666666667,0.4996315502572935,0.5733333333333334,33.45,0.6595738861115205,0.0,0.0,0.16158999999999998,60.453630000000004,-0.1625
primitive,1170,8.608319999999999,43.4340844,4.077780000000001,4.43096,0.09957999999999996,48.52700000000001,85.54999999999998,0.0,0.5306122448979592,0.4995982902467942,0.4693877551020408,34.4,0.6598593800994754,0.0,0.0,0.16140999999999997,60.474309999999996,-0.1995
primitive,1171,8.61148,43.4241616,4.0766,4.43502,0.09985999999999998,48.54,85.55,0.0,0.5,0.49952235581769033,0.5,33.95,0.6596204138643018,0.0,0.0,0.16143999999999997,60.49512,-0.2125
primitive,1172,8.61376,43.4138192,4.075279999999999,4.43832,0.10015999999999999,48.553000000000004,85.55,0.0,0.4701492537313432,0.4995068971900524,0.5298507462686567,34.1,0.6597883760207192,0.0,0.0,0.16125,60.51579000000001,-0.1845
primitive,1173,8.615400000000001,43.4030876,4.07402,4.4409,0.10047999999999999,48.566,85.55,0.0,0.5909090909090908,0.49944450188327444,0.4090909090909091,33.6,0.6593736045958827,0.0,0.0,0.16122,60.536500000000004,-0.1775
primitive,1174,8.61698,43.39198999999999,4.07298,4.44318,0.10081999999999997,48.578,85.54999999999998,0.0,0.423841059602649,0.4993840729115,0.5761589403973509,33.7,0.6594301708194188,0.0,0.0,0.16154,60.55731,-0.1745
primitive,1175,8.61834,43.380543200000005,4.07172,4.44548,0.10113999999999997,48.59,85.54999999999998,0.0,0.5789473684210527,0.4993352461580188,0.4210526315789473,33.15,0.659406789608014,0.0,0.0,0.16142,60.578100000000006,-0.1795
primitive,1176,8.61942,43.3687668,4.07012,4.44782,0.10147999999999996,48.601000000000006,85.55,0.0,0.3870967741935484,0.49925991496928157,0.6129032258064516,35.25,0.6596508883408265,0.0,0.0,0.16129000000000002,60.59879,-0.1955
primitive,1177,8.619819999999999,43.3567132,4.06846,4.44956,0.10179999999999997,48.613,85.55,0.0,0.5555555555555555,0.49919713368274926,0.4444444444444444,33.15,0.6598020511315242,0.0,0.0,0.16144999999999998,60.619569999999996,-0.1965
primitive,1178,8.619499999999999,43.3444244,4.06628,4.451040000000001,0.10217999999999997,48.625,85.55,0.0,0.5189873417721518,0.49906440577103844,0.4810126582278481,33.95,0.659452985924046,0.0,0.0,0.16144000000000003,60.64032,-0.192
primitive,1179,8.61774,43.331951999999994,4.06334,4.4518,0.10259999999999998,48.637,85.54999999999998,0.0,0.5531914893617021,0.49896039954211624,0.4468085106382978,33.35,0.659721339777215,0.0,0.0,0.16154,60.66094999999999,-0.178
primitive,1180,8.61436,43.3193444,4.05944,4.45178,0.10313999999999998,48.64900000000001,85.54999999999998,0.0,0.4132231404958678,0.4988367288026205,0.5867768595041323,34.2,0.6601297773298641,0.0,0.0,0.16161,60.681419999999996,-0.188
primitive,1181,8.60926,43.3066528,4.05468,4.4508,0.10377999999999997,48.660999999999994,85.55,0.0,0.5692307692307692,0.49872945746619074,0.4307692307692308,33.2,0.6599516867540064,0.0,0.0,0.16178,60.70179,-0.1615
primitive,1182,8.60258,43.2939196,4.04928,4.44878,0.10451999999999996,48.673,85.55,0.0,0.4701492537313432,0.49859387430094415,0.5298507462686567,33.65,0.6601442263674993,0.0,0.0,0.16174,60.721990000000005,-0.1845
primitive,1183,8.59346,43.28121960000001,4.0430399999999995,4.44512,0.10529999999999998,48.68500000000001,85.55,0.0,0.5511811023622047,0.4984619221116521,0.4488188976377952,33.7,0.6600654134349442,0.0,0.0,0.16189,60.74203000000001,-0.1915
primitive,1184,8.581579999999999,43.2686368,4.035299999999999,4.4401,0.10617999999999997,48.696999999999996,85.54999999999998,0.0,0.5333333333333333,0.49829672044646905,0.4666666666666667,32.75,0.6599434627958266,0.0,0.0,0.16177,60.76182,-0.1955
primitive,1185,8.566759999999999,43.256270400000005,4.02618,4.43346,0.10711999999999998,48.709,85.55,0.0,0.5156249999999999,0.4981196007650916,0.484375,34.2,0.6600221234328597,0.0,0.0,0.16178,60.781490000000005,-0.1905
primitive,1186,8.5489,43.2442136,4.01562,4.42522,0.10805999999999998,48.722,85.55,0.0,0.4956521739130435,0.4979343414800467,0.5043478260869565,33.25,0.6603032512981134,0.0,0.0,0.16187,60.80087,-0.1645
primitive,1187,8.52864,43.23253759999999,4.00396,4.4157,0.10897999999999998,48.735,85.55,0.0,0.5583333333333333,0.4977004186363381,0.4416666666666666,33.85,0.6599083993699684,0.0,0.0,0.16214000000000003,60.820119999999996,-0.185
primitive,1188,8.50638,43.2213084,3.9914599999999996,4.40498,0.10993999999999998,48.748000000000005,85.55,0.0,0.5121951219512195,0.4974558906074174,0.4878048780487805,34.05,0.6600964975979845,0.0,0.0,0.16225,60.83929,-0.164
primitive,1189,8.48146,43.2106128,3.9775,4.39302,0.11093999999999998,48.761,85.54999999999998,0.0,0.4782608695652174,0.4972475825187777,0.5217391304347826,33.15,0.6601443463114429,0.0,0.0,0.16210000000000002,60.858160000000005,-0.205
primitive,1190,8.45496,43.2005008,3.9632,4.37978,0.11197999999999998,48.77400000000001,85.55,0.0,0.644927536231884,0.49692254978309774,0.3550724637681159,33.75,0.6600981744943542,0.0,0.0,0.16216999999999998,60.877129999999994,-0.163
primitive,1191,8.42686,43.1910124,3.9484399999999997,4.36538,0.11303999999999999,48.787,85.55,0.0,0.4098360655737705,0.496645937679165,0.5901639344262295,33.45,0.659914725842636,0.0,0.0,0.16228,60.89597,-0.183
primitive,1192,8.3977,43.1821708,3.9337,4.3499,0.11409999999999998,48.801,85.55,0.0,0.5373134328358209,0.49632349111118884,0.4626865671641791,34.0,0.6599799220655278,0.0,0.0,0.16257000000000002,60.914809999999996,-0.157
primitive,1193,8.367479999999999,43.1740108,3.91918,4.333139999999999,0.11515999999999998,48.815,85.55,0.0,0.549618320610687,0.4960334987595777,0.4503816793893129,32.8,0.6599999120133307,0.0,0.0,0.16243,60.93369,-0.1875
primitive,1194,8.33648,43.1665576,3.90504,4.3152,0.11623999999999998,48.82899999999999,85.54999999999998,0.0,0.5333333333333333,0.49567391713545034,0.4666666666666667,34.25,0.6597560651691388,0.0,0.0,0.16255,60.95264,-0.1815
primitive,1195,8.30486,43.1598272,3.8910600000000004,4.29644,0.11735999999999999,48.843,85.55,0.0,0.5578231292517006,0.49530639258632453,0.4421768707482993,32.65,0.6598722472035548,0.0,0.0,0.1623,60.97161,-0.1895
primitive,1196,8.27352,43.153808,3.87778,4.277200000000001,0.11853999999999999,48.857,85.55,0.0,0.4496644295302013,0.49490154766004224,0.5503355704697986,33.9,0.6596265310703506,0.0,0.0,0.16229,60.990680000000005,-0.1885
primitive,1197,8.242059999999999,43.1484952,3.86478,4.2575400000000005,0.11973999999999999,48.871,85.55,0.0,0.5460992907801419,0.49453948921539714,0.4539007092198581,33.0,0.659492400046543,0.0,0.0,0.16256,61.00968000000001,-0.1705
primitive,1198,8.21018,43.143891599999996,3.8516400000000006,4.2376,0.12093999999999999,48.885,85.55,0.0,0.4545454545454546,0.49421381467952635,0.5454545454545454,33.9,0.6592660825554342,0.0,0.0,0.16249,61.02857,-0.1955
primitive,1199,8.17724,43.1400216,3.8377200000000005,4.21742,0.12209999999999999,48.9,85.54999999999998,0.0,0.5342465753424658,0.49389831457518446,0.4657534246575342,33.0,0.6595520979674261,0.0,0.0,0.16247,61.04723,-0.1895
primitive,1200,8.1443,43.13687840000001,3.8237600000000005,4.19738,0.12315999999999999,48.915,85.55,0.0,0.4615384615384615,0.4936276474417233,0.5384615384615384,33.5,0.6591232275946513,0.0,0.0,0.16266999999999998,61.065830000000005,-0.186
primitive,1201,8.11156,43.1344444,3.8097400000000006,4.1777,0.12412,48.93,85.55,0.0,0.5037037037037037,0.4933567631608,0.4962962962962963,33.85,0.6595886995391744,0.0,0.0,0.16255000000000003,61.084340000000005,-0.186
primitive,1202,8.078159999999999,43.132722,3.79524,4.15794,0.12498,48.946999999999996,85.55,0.0,0.532258064516129,0.4931303727243365,0.4677419354838709,33.35,0.6594176509603067,0.0,0.0,0.16256,61.102610000000006,-0.184
primitive,1203,8.0447,43.13170440000001,3.7811399999999997,4.13782,0.12574,48.963,85.55,0.0,0.5850340136054422,0.4928796656521278,0.4149659863945578,33.5,0.659661767311966,0.0,0.0,0.16238,61.12096,-0.192
primitive,1204,8.0101,43.131434799999994,3.76654,4.117159999999999,0.12639999999999998,48.979000000000006,85.54999999999998,0.0,0.4142857142857142,0.49268261346037995,0.5857142857142857,32.95,0.6594947463816888,0.0,0.0,0.16243000000000002,61.13906,-0.173
primitive,1205,7.974959999999999,43.1319388,3.75176,4.09614,0.12706,48.994,85.55,0.0,0.5352112676056338,0.4925156170524367,0.4647887323943662,33.75,0.6597471313593485,0.0,0.0,0.16235,61.15709000000001,-0.177
primitive,1206,7.93948,43.133230000000005,3.7368600000000005,4.074960000000001,0.12766,49.011,85.55,0.0,0.4921874999999999,0.49236825712804394,0.5078125,33.65,0.6598502477047009,0.0,0.0,0.16234,61.17489,-0.195
primitive,1207,7.903239999999999,43.1353336,3.7212799999999997,4.05378,0.12818,49.028,85.55,0.0,0.5,0.49225383838012193,0.5,33.45,0.6602630395859933,0.0,0.0,0.16183,61.19254,-0.211
primitive,1208,7.867039999999999,43.138238799999996,3.7058799999999996,4.032579999999999,0.12858,49.047,85.54999999999998,0.0,0.3852459016393443,0.4921125026993878,0.6147540983606558,34.25,0.6601830811528321,0.0,0.0,0.1618,61.21016,-0.205
primitive,1209,7.830119999999999,43.1419808,3.6898199999999997,4.0114,0.1289,49.06400000000001,85.54999999999998,0.0,0.5158730158730159,0.49205835627384287,0.4841269841269841,32.95,0.6605159356651578,0.0,0.0,0.1617,61.22764,-0.196
primitive,1210,7.79342,43.146560799999996,3.6737800000000003,3.99046,0.12917999999999996,49.08,85.55,0.0,0.4496124031007751,0.4919675312785455,0.5503875968992248,33.2,0.6600971990546546,0.0,0.0,0.16182000000000002,61.2451,-0.172
primitive,1211,7.7572399999999995,43.1519664,3.6582800000000004,3.96952,0.12944,49.096000000000004,85.55,0.0,0.5,0.4919062300927719,0.5,33.95,0.6608526851295778,0.0,0.0,0.16172,61.26259,-0.203
primitive,1212,7.721139999999999,43.1581916,3.64284,3.9487,0.1296,49.11299999999999,85.55,0.0,0.4634146341463414,0.4918779291184123,0.5365853658536586,33.35,0.6608183354076793,0.0,0.0,0.16194,61.28005,-0.185
primitive,1213,7.684899999999999,43.16523240000001,3.62704,3.9282600000000003,0.1296,49.13,85.54999999999998,0.0,0.4957264957264957,0.491885004212429,0.5042735042735043,33.55,0.6612141493009632,0.0,0.0,0.16192,61.29738,-0.1695
primitive,1214,7.649359999999999,43.17304600000001,3.61164,3.90824,0.12947999999999998,49.147,85.54999999999998,0.0,0.4583333333333333,0.4918469609346849,0.5416666666666666,32.75,0.6608443273884584,0.0,0.0,0.16222,61.31471,-0.1635
primitive,1215,7.61454,43.1815872,3.5967400000000005,3.88854,0.12925999999999999,49.16299999999999,85.55,0.0,0.4786324786324786,0.49182124012500095,0.5213675213675214,33.7,0.6609556245114743,0.0,0.0,0.16193,61.331990000000005,-0.199
primitive,1216,7.58056,43.190820800000004,3.5820999999999996,3.86946,0.129,49.178000000000004,85.55,0.0,0.5223880597014925,0.49180362609726247,0.4776119402985074,32.55,0.6604021054498908,0.0,0.0,0.16195,61.34932,-0.189
primitive,1217,7.5469599999999994,43.2007332,3.5677600000000003,3.85046,0.12874,49.19299999999999,85.55,0.0,0.5419847328244275,0.4917515991287751,0.4580152671755725,33.8,0.6609122720527509,0.0,0.0,0.16171,61.36666999999999,-0.191
primitive,1218,7.513399999999999,43.2113088,3.55358,3.8313599999999997,0.12846,49.208,85.54999999999998,0.0,0.4639999999999999,0.49175899120867883,0.536,33.6,0.6608930728503161,0.0,0.0,0.16166,61.383860000000006,-0.1875
primitive,1219,7.47934,43.222541199999995,3.5389000000000004,3.81226,0.12818,49.223,85.54999999999998,0.0,0.4,0.4917453636807394,0.6,33.7,0.6611878760195476,0.0,0.0,0.1613,61.40082,-0.191
primitive,1220,7.4452,43.23442120000001,3.52416,3.79314,0.12789999999999999,49.238,85.55,0.0,0.5867768595041322,0.49172506550077466,0.4132231404958678,33.2,0.6609116878985186,0.0,0.0,0.16140000000000002,61.41777,-0.182
primitive,1221,7.41052,43.2469592,3.50844,3.77442,0.12766,49.253,85.55,0.0,0.4095238095238095,0.4917634577970004,0.5904761904761905,34.25,0.6612292925546173,0.0,0.0,0.16168,61.43445,-0.177
primitive,1222,7.37602,43.2601344,3.4923600000000006,3.7562,0.12746,49.267999999999994,85.55,0.0,0.5,0.49176495174473195,0.5,32.2,0.6606730219510107,0.0,0.0,0.16144000000000003,61.45112999999999,-0.201
primitive,1223,7.34104,43.2739444,3.47528,3.7385200000000003,0.12724,49.283,85.54999999999998,0.0,0.5046728971962617,0.4918497331848434,0.4953271028037383,34.4,0.6611873892243542,0.0,0.0,0.16149000000000002,61.46755,-0.165
primitive,1224,7.30562,43.2883964,3.45774,3.7209,0.12697999999999998,49.298,85.55,0.0,0.5967741935483871,0.49186051882085846,0.4032258064516129,32.35,0.6608474698765816,0.0,0.0,0.16140000000000002,61.48398999999999,-0.176
primitive,1225,7.26902,43.3035092,3.43942,3.7028400000000006,0.12676,49.313,85.55,0.0,0.4144144144144144,0.49193846402770525,0.5855855855855856,34.75,0.661677299907172,0.0,0.0,0.16131,61.500139999999995,-0.181
primitive,1226,7.23172,43.319289600000005,3.4211,3.68404,0.12658,49.328,85.55,0.0,0.509090909090909,0.49195517756299767,0.4909090909090909,32.9,0.6609488206358849,0.0,0.0,0.16151,61.516310000000004,-0.168
primitive,1227,7.19342,43.335743599999994,3.40192,3.665,0.12649999999999997,49.342,85.55,0.0,0.4830508474576271,0.4920162186520274,0.5169491525423728,33.95,0.6614478266000997,0.0,0.0,0.16182,61.532300000000006,-0.157
primitive,1228,7.15442,43.3528704,3.38252,3.64548,0.12642,49.356,85.54999999999998,0.0,0.5462962962962963,0.49209589641387536,0.4537037037037037,33.05,0.6612752541914143,0.0,0.0,0.16177,61.54815000000001,-0.19
primitive,1229,7.11564,43.3706364,3.3635200000000003,3.6257599999999996,0.12635999999999997,49.37,85.55,0.0,0.5185185185185185,0.4921901794192648,0.4814814814814814,32.75,0.6612186916061418,0.0,0.0,0.16158,61.56396000000001,-0.19
primitive,1230,7.07784,43.3889892,3.3455600000000003,3.60596,0.12632,49.383,85.55,0.0,0.5412844036697247,0.4922183073953632,0.4587155963302752,32.75,0.6608156339949882,0.0,0.0,0.16171,61.5798,-0.167
primitive,1231,7.040759999999999,43.40788,3.3280000000000003,3.5864599999999998,0.1263,49.396,85.55,0.0,0.5607476635514019,0.49226164790555266,0.4392523364485981,33.0,0.66090452166992,0.0,0.0,0.16140000000000002,61.59553,-0.186
primitive,1232,7.004099999999999,43.4272688,3.3108,3.5669999999999997,0.1263,49.409,85.55,0.0,0.5252525252525253,0.4922857436507315,0.4747474747474747,32.8,0.6607372427136283,0.0,0.0,0.16144999999999998,61.611239999999995,-0.173
primitive,1233,6.9681999999999995,43.4470924,3.29388,3.54802,0.1263,49.422,85.54999999999998,0.0,0.449438202247191,0.4923621420018273,0.550561797752809,33.9,0.6609877124174857,0.0,0.0,0.16185,61.626819999999995,-0.145
primitive,1234,6.93296,43.4672828,3.2774,3.52928,0.12628,49.43600000000001,85.55,0.0,0.632183908045977,0.4924178890119269,0.367816091954023,33.1,0.6613061008482465,0.0,0.0,0.16195,61.64237,-0.18
primitive,1235,6.8985,43.487766,3.26116,3.51108,0.12625999999999998,49.45,85.55,0.0,0.3604651162790698,0.4925524762913044,0.6395348837209303,32.9,0.6609757018130007,0.0,0.0,0.16192,61.65774,-0.1865
primitive,1236,6.8652999999999995,43.5084572,3.2454600000000005,3.49358,0.12625999999999998,49.464,85.55,0.0,0.5697674418604651,0.4926585768837927,0.4302325581395348,33.6,0.6612973229903737,0.0,0.0,0.16188000000000002,61.67304,-0.1615
primitive,1237,6.833480000000001,43.529282,3.23074,3.47644,0.1263,49.478,85.55,0.0,0.5675675675675675,0.4927944181260217,0.4324324324324324,32.8,0.6610644626830765,0.0,0.0,0.16204000000000002,61.68844,-0.162
primitive,1238,6.80238,43.5501872,3.2164000000000006,3.45966,0.12632,49.493,85.54999999999998,0.0,0.4897959183673468,0.49294627101150823,0.5102040816326531,32.3,0.6605666437626274,0.0,0.0,0.16164,61.70374000000001,-0.198
primitive,1239,6.77262,43.571094,3.20294,3.44336,0.12632,49.507999999999996,85.55,0.0,0.5612244897959183,0.4930371473193416,0.4387755102040816,33.7,0.660980784444707,0.0,0.0,0.1616,61.719049999999996,-0.2015
primitive,1240,6.74288,43.59197160000001,3.18894,3.4276799999999996,0.12625999999999998,49.523,85.55,0.0,0.4367816091954023,0.49328820038090343,0.5632183908045977,32.55,0.6607005446141007,0.0,0.0,0.1612,61.73400000000001,-0.1955
primitive,1241,6.7137,43.612778000000006,3.1751,3.4124199999999996,0.12618,49.538000000000004,85.55,0.0,0.5842696629213483,0.4934235783641819,0.4157303370786517,33.65,0.6609768669241841,0.0,0.0,0.16079999999999997,61.74893,-0.2155
primitive,1242,6.684399999999999,43.633496400000006,3.16076,3.3975400000000002,0.1261,49.553000000000004,85.55,0.0,0.4069767441860465,0.493639652759691,0.5930232558139535,32.55,0.6605982142001336,0.0,0.0,0.16029,61.76365,-0.2005
primitive,1243,6.65486,43.6541124,3.14576,3.3830600000000004,0.12603999999999999,49.56799999999999,85.54999999999998,0.0,0.5679012345679012,0.49384340924685555,0.4320987654320987,34.1,0.6613103003523131,0.0,0.0,0.16015000000000001,61.77817,-0.194
primitive,1244,6.624839999999999,43.674622400000004,3.1297800000000002,3.3691000000000004,0.12596,49.583,85.55,0.0,0.524390243902439,0.4940909055714185,0.4756097560975609,31.95,0.6605937982532665,0.0,0.0,0.16003,61.79249,-0.186
primitive,1245,6.59406,43.6950316,3.1129,3.3553,0.12585999999999997,49.598,85.55,0.0,0.4523809523809523,0.4943804522044769,0.5476190476190477,34.6,0.6615644822539964,0.0,0.0,0.16027000000000002,61.806540000000005,-0.158
primitive,1246,6.56202,43.7153732,3.095,3.34136,0.12566,49.613,85.55,0.0,0.5930232558139534,0.49463413181708904,0.4069767441860465,31.75,0.660905799619266,0.0,0.0,0.16017,61.820460000000004,-0.191
primitive,1247,6.529000000000001,43.7356664,3.07646,3.3271599999999997,0.12538,49.629,85.54999999999998,0.0,0.3802816901408451,0.49493801028503426,0.6197183098591549,34.05,0.6615328421932112,0.0,0.0,0.15994,61.83411,-0.187
primitive,1248,6.49556,43.7559132,3.0576,3.3129399999999998,0.12502,49.645,85.54999999999998,0.0,0.5822784810126581,0.4951823698217718,0.4177215189873418,32.75,0.6612864219467909,0.0,0.0,0.16007000000000002,61.84765,-0.1745
primitive,1249,6.4615,43.776108,3.0384800000000003,3.2984000000000004,0.12462,49.66,85.55,0.0,0.4109589041095891,0.4954727217805438,0.589041095890411,32.25,0.6611814088496518,0.0,0.0,0.16016000000000002,61.86091999999999,-0.1715
primitive,1250,6.42628,43.79627719999999,3.01904,3.28306,0.12418,49.675,85.55,0.0,0.5352112676056338,0.49571694611615386,0.4647887323943662,33.7,0.6614589659382325,0.0,0.0,0.16015999999999997,61.87405,-0.1785
primitive,1251,6.390039999999999,43.8164484,2.99936,3.267,0.12367999999999998,49.69,85.55,0.0,0.417910447761194,0.4959890744987803,0.582089552238806,32.85,0.6612590674115623,0.0,0.0,0.16001,61.887,-0.1935
primitive,1252,6.353720000000001,43.836615599999995,2.9799400000000005,3.25062,0.12315999999999998,49.703,85.54999999999998,0.0,0.6103896103896104,0.4962248894170076,0.3896103896103896,33.2,0.6613699821378617,0.0,0.0,0.15987,61.89992,-0.1885
primitive,1253,6.31616,43.856806799999994,2.9594799999999997,3.23406,0.12261999999999999,49.716,85.54999999999998,0.0,0.4477611940298507,0.49653144525032544,0.5522388059701493,33.15,0.6614017452465478,0.0,0.0,0.15966000000000002,61.912510000000005,-0.2065
primitive,1254,6.27784,43.87701920000001,2.9389,3.2168600000000005,0.12207999999999998,49.729,85.55,0.0,0.6984126984126985,0.4966822433466566,0.3015873015873015,32.4,0.6613507705801887,0.0,0.0,0.15937,61.92503,-0.1955
primitive,1255,6.23826,43.897270799999994,2.9180800000000007,3.1987400000000004,0.12143999999999998,49.742000000000004,85.55,0.0,0.320754716981132,0.496918622855994,0.6792452830188679,33.95,0.6616035946791666,0.0,0.0,0.15916,61.937349999999995,-0.1915
primitive,1256,6.198180000000001,43.9175708,2.89772,3.17966,0.12079999999999998,49.753,85.55,0.0,0.6956521739130435,0.49704826927354395,0.3043478260869565,32.55,0.6613101924292425,0.0,0.0,0.15912,61.9497,-0.1905
primitive,1257,6.1575,43.937922,2.8777000000000004,3.15966,0.12013999999999997,49.763999999999996,85.54999999999998,0.0,0.3749999999999999,0.4972137980440351,0.625,33.2,0.661355581822458,0.0,0.0,0.15931,61.96189,-0.1865
primitive,1258,6.116359999999999,43.9583428,2.8577600000000003,3.13906,0.11953999999999997,49.773,85.55,0.0,0.5428571428571428,0.4973034932614763,0.4571428571428571,32.3,0.6606983182939073,0.0,0.0,0.15943,61.97401,-0.1855
primitive,1259,6.07482,43.9788328,2.83786,3.11798,0.11897999999999997,49.782,85.55,0.0,0.5,0.49737511766084674,0.5,33.9,0.6611952668898659,0.0,0.0,0.15981,61.98599,-0.1535
primitive,1260,6.03226,43.999422,2.8176599999999996,3.0962,0.11839999999999998,49.791000000000004,85.55,0.0,0.4782608695652173,0.4974296203884949,0.5217391304347826,32.65,0.6610937050853337,0.0,0.0,0.15979000000000002,61.99788,-0.1695
primitive,1261,5.98822,44.02015560000001,2.79664,3.0737800000000006,0.11779999999999997,49.8,85.55,0.0,0.532258064516129,0.4974540770331937,0.4677419354838709,32.85,0.6607750336577515,0.0,0.0,0.1602,62.009539999999994,-0.1575
primitive,1262,5.943379999999999,44.041058,2.7753,3.05082,0.11725999999999998,49.808,85.54999999999998,0.0,0.4761904761904762,0.4974573905933349,0.5238095238095238,33.0,0.6607408359426816,0.0,0.0,0.16027000000000002,62.02107,-0.1725
primitive,1263,5.89824,44.062139200000004,2.75428,3.0271799999999995,0.11677999999999997,49.816,85.55,0.0,0.6086956521739131,0.4973844737558543,0.391304347826087,33.4,0.6607871919652517,0.0,0.0,0.16019000000000003,62.03257000000001,-0.1735
primitive,1264,5.85228,44.083436400000004,2.7330600000000005,3.00286,0.11635999999999998,49.823,85.55,0.0,0.2741935483870967,0.4973904439759045,0.7258064516129032,33.3,0.6610978535259132,0.0,0.0,0.15990000000000001,62.04387,-0.1875
primitive,1265,5.80564,44.1049832,2.7117199999999997,2.97796,0.11595999999999998,49.83000000000001,85.55,0.0,0.6323529411764706,0.49732940930542036,0.3676470588235294,32.65,0.6607717906998505,0.0,0.0,0.16015999999999997,62.05514,-0.1695
primitive,1266,5.757819999999999,44.126824400000004,2.69002,2.9522399999999998,0.11555999999999997,49.836999999999996,85.55,0.0,0.4459459459459459,0.49730049929691167,0.5540540540540541,33.35,0.661181797359857,0.0,0.0,0.16016000000000002,62.06618,-0.1855
primitive,1267,5.709100000000001,44.148990000000005,2.6679200000000005,2.92604,0.11513999999999998,49.843,85.54999999999998,0.0,0.5324675324675324,0.4972950472045327,0.4675324675324675,33.25,0.6610424927716946,0.0,0.0,0.16022999999999998,62.07708,-0.1795
primitive,1268,5.65974,44.1714984,2.6453,2.89968,0.11475999999999997,49.848,85.55,0.0,0.4444444444444445,0.4972610995261567,0.5555555555555556,32.65,0.6607296048643733,0.0,0.0,0.16013000000000002,62.08781,-0.1935
primitive,1269,5.61096,44.194332800000005,2.62346,2.87312,0.11437999999999998,49.853,85.55,0.0,0.6741573033707865,0.4971068222597658,0.3258426966292135,33.35,0.6606566758053606,0.0,0.0,0.16043,62.098769999999995,-0.1585
primitive,1270,5.562,44.2175,2.6015800000000002,2.84644,0.11397999999999998,49.858000000000004,85.55,0.0,0.4069767441860465,0.4970469308853446,0.5930232558139535,33.25,0.6607425938634457,0.0,0.0,0.1604,62.10955,-0.1825
primitive,1271,5.51346,44.2409856,2.5805200000000004,2.81942,0.11351999999999997,49.863,85.55,0.0,0.5529411764705883,0.49689348208795414,0.4470588235294118,33.1,0.6603510768317696,0.0,0.0,0.16027000000000002,62.12039,-0.1875
primitive,1272,5.465020000000001,44.26479560000001,2.55992,2.7921199999999997,0.11297999999999997,49.86900000000001,85.54999999999998,0.0,0.4827586206896552,0.49675887014079534,0.5172413793103449,32.6,0.6605878959172568,0.0,0.0,0.16029,62.1312,-0.1975
primitive,1273,5.41702,44.288916,2.54,2.7645999999999997,0.11241999999999998,49.875,85.55,0.0,0.5609756097560976,0.49656724263112734,0.4390243902439024,33.3,0.6602299635116899,0.0,0.0,0.16035,62.14201,-0.156
primitive,1274,5.36876,44.313348000000005,2.5199200000000004,2.7369800000000004,0.11185999999999999,49.881,85.55,0.0,0.488095238095238,0.49648825995721907,0.5119047619047619,32.4,0.6603271404500599,0.0,0.0,0.16008,62.152660000000004,-0.2
primitive,1275,5.3209,44.3380644,2.50042,2.70924,0.11123999999999996,49.888000000000005,85.55,0.0,0.4788732394366197,0.4963176805716992,0.5211267605633803,33.95,0.6601036366281465,0.0,0.0,0.15987,62.16326,-0.2
primitive,1276,5.27296,44.363057600000005,2.48082,2.6816200000000006,0.11051999999999998,49.895,85.55,0.0,0.5245901639344263,0.4961896991382009,0.4754098360655737,31.95,0.6598149184865457,0.0,0.0,0.15973,62.1737,-0.1785
primitive,1277,5.22494,44.388312400000004,2.4614200000000004,2.6538600000000003,0.10965999999999998,49.903,85.54999999999998,0.0,0.4918032786885246,0.49602921484897095,0.5081967213114754,33.75,0.6598429666305473,0.0,0.0,0.15936,62.184020000000004,-0.1915
primitive,1278,5.17702,44.413816,2.44208,2.6262399999999997,0.10869999999999998,49.911,85.55,0.0,0.5555555555555556,0.4958759504378471,0.4444444444444444,32.05,0.659547504931802,0.0,0.0,0.15933999999999998,62.19423,-0.188
primitive,1279,5.128819999999999,44.439581600000004,2.42234,2.59882,0.10765999999999998,49.919000000000004,85.55,0.0,0.5901639344262296,0.49568015867202275,0.4098360655737705,33.8,0.6600727303329024,0.0,0.0,0.15948,62.20435,-0.172
primitive,1280,5.08014,44.4656408,2.40206,2.57156,0.10651999999999998,49.927,85.55,0.0,0.589041095890411,0.49551648873457976,0.410958904109589,31.55,0.6596961521267884,0.0,0.0,0.15919,62.21448,-0.192
primitive,1281,5.03082,44.492023200000006,2.3812800000000003,2.54426,0.10527999999999998,49.935,85.55,0.0,0.4423076923076922,0.4953968015433625,0.5576923076923077,33.5,0.660001733468398,0.0,0.0,0.15928,62.224399999999996,-0.173
primitive,1282,4.981260000000001,44.5187444,2.36022,2.5171,0.10393999999999998,49.943000000000005,85.54999999999998,0.0,0.5769230769230769,0.49527848744008546,0.4230769230769231,32.05,0.6598056753481815,0.0,0.0,0.15899000000000002,62.234179999999995,-0.198
primitive,1283,4.93158,44.5458244,2.3389,2.49014,0.10253999999999998,49.951,85.55,0.0,0.4666666666666667,0.4951125847909947,0.5333333333333333,33.9,0.6599137244483699,0.0,0.0,0.15872999999999998,62.243860000000005,-0.167
primitive,1284,4.88188,44.573280399999994,2.3172800000000002,2.46352,0.10107999999999998,49.958,85.55,0.0,0.5263157894736842,0.4950285696192179,0.4736842105263157,31.7,0.6594450059167793,0.0,0.0,0.15865,62.253299999999996,-0.183
primitive,1285,4.83228,44.60112959999999,2.29582,2.4369,0.09955999999999998,49.965,85.55,0.0,0.5918367346938775,0.49478994184658676,0.4081632653061224,33.9,0.6599376529022927,0.0,0.0,0.1587,62.26277,-0.178
primitive,1286,4.78232,44.629408000000005,2.27406,2.41026,0.09799999999999998,49.971000000000004,85.55,0.0,0.3333333333333333,0.4946755338245454,0.6666666666666666,31.95,0.6593568099414706,0.0,0.0,0.15844,62.27210999999999,-0.183
primitive,1287,4.7313,44.658168,2.2511799999999997,2.38372,0.09639999999999997,49.977,85.54999999999998,0.0,0.6326530612244897,0.494538785298735,0.3673469387755102,33.4,0.6596758544048994,0.0,0.0,0.15831,62.28119000000001,-0.172
primitive,1288,4.67974,44.6874396,2.2277,2.35724,0.09479999999999998,49.982000000000006,85.55,0.0,0.4347826086956522,0.49441508241535975,0.5652173913043478,32.8,0.6599407910578664,0.0,0.0,0.15823,62.29013,-0.202
primitive,1289,4.62754,44.71726720000001,2.20366,2.33068,0.09319999999999996,49.98700000000001,85.55,0.0,0.5714285714285714,0.4943204833474237,0.4285714285714285,33.15,0.6597876832470304,0.0,0.0,0.15850999999999998,62.29893,-0.171
primitive,1290,4.57544,44.747654000000004,2.1796800000000003,2.30414,0.09161999999999995,49.992,85.55,0.0,0.5365853658536587,0.49410270440600973,0.4634146341463415,32.8,0.6599529190026893,0.0,0.0,0.15851,62.30766,-0.193
primitive,1291,4.52296,44.7786236,2.15538,2.27756,0.09001999999999998,49.997,85.54999999999998,0.0,0.3243243243243243,0.4940586770389737,0.6756756756756757,33.15,0.6598197513713149,0.0,0.0,0.15907,62.31618,-0.157
primitive,1292,4.470540000000001,44.8101772,2.13134,2.2507800000000002,0.08841999999999997,50.001,85.54999999999998,0.0,0.6097560975609757,0.49388140325512775,0.3902439024390244,31.9,0.6596113105375515,0.0,0.0,0.15922,62.32464,-0.182
primitive,1293,4.41814,44.84231440000001,2.1074800000000002,2.2238800000000003,0.08677999999999997,50.00500000000001,85.55,0.0,0.2187499999999999,0.49385110313069186,0.78125,33.95,0.6596057505153116,0.0,0.0,0.15911999999999998,62.33292,-0.202
primitive,1294,4.36592,44.87502679999999,2.08406,2.19674,0.08511999999999997,50.00900000000001,85.55,0.0,0.631578947368421,0.49377435028909716,0.3684210526315789,32.35,0.6598171913610748,0.0,0.0,0.15936999999999998,62.34109,-0.159
primitive,1295,4.31398,44.90829840000001,2.0610399999999998,2.1695,0.08343999999999997,50.013000000000005,85.55,0.0,0.3999999999999999,0.49367637295770656,0.6,32.95,0.6592112289372252,0.0,0.0,0.15895,62.3491,-0.198
primitive,1296,4.26226,44.9421044,2.03824,2.14226,0.08175999999999997,50.016999999999996,85.54999999999998,0.0,0.5882352941176471,0.4936376543415079,0.4117647058823529,32.2,0.6594423898618689,0.0,0.0,0.15908999999999998,62.35692999999999,-0.175
primitive,1297,4.21114,44.9764192,2.01596,2.1151,0.08007999999999997,50.02,85.55,0.0,0.4193548387096774,0.49351697942562617,0.5806451612903226,33.3,0.6591826896422487,0.0,0.0,0.15883,62.36473999999999,-0.21
primitive,1298,4.16012,45.0112384,1.9937799999999999,2.08788,0.07845999999999997,50.023,85.55,0.0,0.6451612903225806,0.4934222445966072,0.3548387096774194,32.6,0.6591619088198647,0.0,0.0,0.1588,62.372429999999994,-0.176
primitive,1299,4.109579999999999,45.0465448,1.9719,2.0608,0.07687999999999998,50.026,85.55,0.0,0.3333333333333333,0.49330924492740563,0.6666666666666666,33.75,0.6598018500409683,0.0,0.0,0.1585,62.38,-0.2
primitive,1300,4.05958,45.08230920000001,1.95024,2.03398,0.07535999999999998,50.029,85.55,0.0,0.6153846153846154,0.49319364504151936,0.3846153846153846,32.0,0.6591609678770399,0.0,0.0,0.15865,62.38751,-0.162
primitive,1301,4.0100999999999996,45.1185056,1.92884,2.0073000000000003,0.07395999999999997,50.032,85.54999999999998,0.0,0.32,0.49308289203236055,0.68,33.3,0.6593807881369405,0.0,0.0,0.15847999999999998,62.39493,-0.209
primitive,1302,3.9606399999999997,45.15513440000001,1.9072200000000001,1.9807600000000003,0.07265999999999997,50.035,85.55,0.0,0.6451612903225806,0.49298948296957795,0.3548387096774194,32.75,0.6592403073752172,0.0,0.0,0.15863,62.40217,-0.172
primitive,1303,3.91204,45.1921564,1.88608,1.9545,0.07145999999999997,50.038000000000004,85.55,0.0,0.4666666666666666,0.4928336025899104,0.5333333333333333,33.8,0.6595406483168407,0.0,0.0,0.15879,62.40929,-0.189
primitive,1304,3.86442,45.22953960000001,1.86522,1.92886,0.07033999999999997,50.041000000000004,85.55,0.0,0.5428571428571428,0.49285359522611577,0.4571428571428571,32.6,0.6596597276343168,0.0,0.0,0.15892,62.41629,-0.181
primitive,1305,3.8183000000000002,45.26723200000001,1.8449800000000003,1.9039800000000002,0.06933999999999998,50.044000000000004,85.55,0.0,0.5384615384615385,0.49270072251347935,0.4615384615384615,33.4,0.6594800676149773,0.0,0.0,0.15902000000000002,62.4233,-0.18
primitive,1306,3.7727000000000004,45.305214,1.8244,1.8798800000000002,0.06841999999999998,50.047,85.54999999999998,0.0,0.4722222222222222,0.49271860765108433,0.5277777777777778,33.75,0.6600001287162008,0.0,0.0,0.15924,62.43013,-0.167
primitive,1307,3.7277799999999996,45.34346000000001,1.80378,1.85644,0.06755999999999998,50.05200000000001,85.55,0.0,0.4666666666666666,0.4926498261220227,0.5333333333333333,33.0,0.6599864074976604,0.0,0.0,0.15930999999999998,62.43688,-0.18
primitive,1308,3.6832,45.3819516,1.78322,1.83326,0.06671999999999997,50.056999999999995,85.55,0.0,0.6571428571428571,0.4925983748037339,0.3428571428571428,31.9,0.6598905595704871,0.0,0.0,0.1592,62.44362,-0.194
primitive,1309,3.6386400000000005,45.420678800000005,1.76254,1.8102,0.06589999999999999,50.062000000000005,85.55,0.0,0.3333333333333333,0.4926072409457625,0.6666666666666666,33.0,0.6595971180722263,0.0,0.0,0.15866000000000002,62.45019,-0.205
primitive,1310,3.59446,45.4596124,1.74196,1.7873800000000002,0.06511999999999998,50.067,85.55,0.0,0.6785714285714286,0.49254744225077446,0.3214285714285714,32.35,0.6595421328967593,0.0,0.0,0.15861,62.45669,-0.172
primitive,1311,3.5510200000000003,45.4987068,1.7216399999999998,1.7650000000000003,0.06437999999999999,50.071999999999996,85.54999999999998,0.0,0.3043478260869565,0.4925917108769646,0.6956521739130435,33.65,0.6599293159947858,0.0,0.0,0.15824,62.46308,-0.192
primitive,1312,3.508,45.5379352,1.7015,1.7428800000000002,0.06362,50.077000000000005,85.55,0.0,0.5,0.4926315660304485,0.5,32.75,0.6598951132497395,0.0,0.0,0.15809,62.469390000000004,-0.185
primitive,1313,3.4649599999999996,45.5772896,1.68098,1.72112,0.06285999999999999,50.082,85.55,0.0,0.6,0.49272008710738086,0.4,33.6,0.6600424358067006,0.0,0.0,0.15804,62.47550999999999,-0.176
primitive,1314,3.42228,45.6167432,1.6605399999999997,1.69968,0.06205999999999998,50.08700000000001,85.55,0.0,0.5909090909090908,0.4926082660533261,0.4090909090909091,31.4,0.6593461842670757,0.0,0.0,0.15813,62.48161,-0.176
primitive,1315,3.3796400000000006,45.6562788,1.63996,1.67844,0.06123999999999999,50.092,85.55,0.0,0.4761904761904761,0.49262039817028325,0.5238095238095238,32.75,0.6594518416618896,0.0,0.0,0.15791,62.487559999999995,-0.189
primitive,1316,3.33712,45.695868,1.6193400000000002,1.65738,0.06039999999999998,50.097,85.54999999999998,0.0,0.55,0.49256033182011655,0.45,32.4,0.6591372165279874,0.0,0.0,0.15826,62.49336,-0.148
primitive,1317,3.29458,45.73549,1.59856,1.63648,0.05953999999999999,50.102000000000004,85.55,0.0,0.5454545454545454,0.4924912637846123,0.4545454545454545,32.8,0.6590231940043263,0.0,0.0,0.15817,62.49901,-0.186
primitive,1318,3.2522200000000003,45.7751244,1.57806,1.61554,0.058619999999999985,50.107,85.55,0.0,0.4285714285714286,0.492420722733235,0.5714285714285714,32.75,0.6591288513991403,0.0,0.0,0.15853,62.50464,-0.155
primitive,1319,3.20894,45.8147972,1.5567600000000001,1.5945200000000002,0.05765999999999999,50.11200000000001,85.55,0.0,0.4444444444444444,0.4925517297467766,0.5555555555555556,33.0,0.6590551901206599,0.0,0.0,0.15816,62.509930000000004,-0.193
primitive,1320,3.16534,45.8545072,1.5353,1.5734000000000001,0.056639999999999996,50.117,85.55,0.0,0.6285714285714287,0.4925221788404368,0.3714285714285714,32.8,0.6589411675969987,0.0,0.0,0.15806,62.51517,-0.19
primitive,1321,3.1210000000000004,45.894273600000005,1.51328,1.55214,0.05558,50.122,85.54999999999998,0.0,0.4285714285714286,0.4925997427800353,0.5714285714285714,33.4,0.6591280489886994,0.0,0.0,0.15757,62.52025,-0.234
primitive,1322,3.0758199999999998,45.934112400000004,1.49064,1.5306600000000001,0.05451999999999999,50.126000000000005,85.55,0.0,0.5833333333333334,0.4926301802828522,0.4166666666666667,32.05,0.6589595349324745,0.0,0.0,0.15777999999999998,62.52513000000001,-0.173
primitive,1323,3.0300399999999996,45.9740416,1.46766,1.50894,0.053439999999999994,50.13,85.55,0.0,0.5185185185185185,0.49270012170718824,0.4814814814814814,33.15,0.6589527879445228,0.0,0.0,0.15715,62.529830000000004,-0.217
primitive,1324,2.9838000000000005,46.0140624,1.44434,1.48712,0.05233999999999999,50.13400000000001,85.55,0.0,0.2857142857142857,0.49280754393029524,0.7142857142857143,32.55,0.6590650771011493,0.0,0.0,0.15727,62.53432,-0.186
primitive,1325,2.9375800000000005,46.054180800000005,1.42088,1.46542,0.05127999999999999,50.137,85.54999999999998,0.0,0.8749999999999999,0.4927822989791858,0.125,32.65,0.6585839333067525,0.0,0.0,0.15743000000000001,62.538810000000005,-0.181
primitive,1326,2.8914600000000004,46.0943916,1.39738,1.4438000000000002,0.050279999999999984,50.14,85.54999999999998,0.0,0.1764705882352941,0.49290250156029347,0.8235294117647058,32.75,0.6589437509557267,0.0,0.0,0.1574,62.54318,-0.18
primitive,1327,2.8456599999999996,46.1346868,1.3739399999999997,1.4223400000000002,0.049379999999999986,50.14200000000001,85.55,0.0,0.75,0.49292292642536895,0.25,32.9,0.6586295482531327,0.0,0.0,0.15774000000000002,62.54747999999999,-0.155
primitive,1328,2.79994,46.1750668,1.3504999999999998,1.4008600000000002,0.04858,50.144,85.55,0.0,0.409090909090909,0.4930056408527338,0.5909090909090909,32.7,0.6589163869908491,0.0,0.0,0.1579,62.55169,-0.171
primitive,1329,2.7546,46.2155184,1.3273599999999999,1.3793800000000003,0.04785999999999999,50.146,85.55,0.0,0.787878787878788,0.49303792750508085,0.2121212121212121,32.9,0.6585821442080949,0.0,0.0,0.15776,62.55584000000001,-0.185
primitive,1330,2.7089999999999996,46.2560376,1.3038800000000001,1.3578999999999999,0.047219999999999984,50.148,85.54999999999998,0.0,0.25,0.4932249332726723,0.75,33.2,0.6592701869602657,0.0,0.0,0.15778,62.55973,-0.189
primitive,1331,2.66422,46.2965956,1.28112,1.33644,0.04665999999999999,50.15,85.54999999999998,0.0,0.7368421052631579,0.49324674928658413,0.2631578947368421,32.75,0.6589959436946181,0.0,0.0,0.15761999999999998,62.5637,-0.188
primitive,1332,2.61988,46.3371792,1.2585799999999998,1.31512,0.04617999999999999,50.15200000000001,85.55,0.0,0.2962962962962963,0.4934014842334149,0.7037037037037037,32.35,0.6591422201833386,0.0,0.0,0.15799,62.567550000000004,-0.16
primitive,1333,2.57616,46.377774,1.23648,1.29394,0.04573999999999999,50.153999999999996,85.55,0.0,0.6875,0.4934747772326801,0.3125,32.75,0.6587076562764083,0.0,0.0,0.158,62.571419999999996,-0.165
primitive,1334,2.53316,46.41836440000001,1.2148999999999999,1.27292,0.04534,50.156000000000006,85.55,0.0,0.2799999999999999,0.4936042493003058,0.72,32.6,0.6590946149326765,0.0,0.0,0.15810000000000002,62.57526,-0.172
primitive,1335,2.4905,46.45894480000001,1.19336,1.2521600000000002,0.04498,50.158,85.54999999999998,0.0,0.6206896551724138,0.49381472884710603,0.3793103448275862,31.6,0.658198203636188,0.0,0.0,0.15792,62.57901000000001,-0.195
primitive,1336,2.44864,46.49949039999999,1.17238,1.23164,0.04462000000000001,50.16,85.54999999999998,0.0,0.5,0.4938639680838288,0.5,33.3,0.6587660863896467,0.0,0.0,0.15783000000000003,62.58281,-0.191
primitive,1337,2.40782,46.53995760000001,1.15224,1.21132,0.04426,50.162000000000006,85.55,0.0,0.5384615384615385,0.49397691812711947,0.4615384615384615,32.15,0.6582909594288979,0.0,0.0,0.15780000000000002,62.586589999999994,-0.174
primitive,1338,2.3678399999999997,46.580316,1.13282,1.1911399999999999,0.04388,50.163999999999994,85.55,0.0,0.5,0.4940417758900197,0.5,32.5,0.6581968756790689,0.0,0.0,0.15808,62.590379999999996,-0.173
primitive,1339,2.32858,46.620535600000004,1.11392,1.17118,0.04348,50.166000000000004,85.55,0.0,0.6111111111111112,0.4940948422697,0.3888888888888889,33.45,0.6583440374725353,0.0,0.0,0.15828,62.59416,-0.15
primitive,1340,2.2900600000000004,46.66060079999999,1.09566,1.15134,0.04306,50.168,85.54999999999998,0.0,0.53125,0.4941899642983851,0.46875,33.0,0.6584507569355579,0.0,0.0,0.15836,62.59795,-0.184
primitive,1341,2.25262,46.7004796,1.07824,1.13174,0.042640000000000004,50.17,85.55,0.0,0.6923076923076924,0.49403391484443804,0.3076923076923077,33.05,0.6584372761587431,0.0,0.0,0.15801,62.601859999999995,-0.191
primitive,1342,2.21602,46.740152800000004,1.06118,1.11264,0.042199999999999994,50.172000000000004,85.55,0.0,0.3684210526315789,0.4940555111498127,0.631578947368421,32.3,0.6586235925666594,0.0,0.0,0.15821,62.605760000000004,-0.161
primitive,1343,2.1804200000000002,46.7795972,1.04468,1.09398,0.04175999999999999,50.174,85.55,0.0,0.6969696969696969,0.49374615908257224,0.303030303030303,33.25,0.6583697917924201,0.0,0.0,0.15827,62.609719999999996,-0.195
primitive,1344,2.14556,46.81879800000001,1.02852,1.07572,0.04131999999999999,50.176,85.55,0.0,0.3548387096774194,0.49359037859179467,0.6451612903225806,31.8,0.6581749442660422,0.0,0.0,0.15799000000000002,62.61363,-0.186
primitive,1345,2.11164,46.857738399999995,1.01302,1.05774,0.04087999999999999,50.178000000000004,85.54999999999998,0.0,0.7575757575757576,0.4932706154170344,0.2424242424242424,33.75,0.6585227483078607,0.0,0.0,0.15817,62.6176,-0.179
primitive,1346,2.07864,46.8964008,0.9981200000000001,1.0400399999999999,0.04047999999999999,50.18000000000001,85.55,0.0,0.5714285714285715,0.4929556597466712,0.4285714285714285,31.95,0.658448261985819,0.0,0.0,0.15797,62.621610000000004,-0.194
primitive,1347,2.0463600000000004,46.93477800000001,0.9835200000000001,1.0227199999999999,0.040119999999999996,50.18200000000001,85.55,0.0,0.5925925925925926,0.4925870382341824,0.4074074074074074,32.95,0.6583345003259532,0.0,0.0,0.15829000000000001,62.62565000000001,-0.177
primitive,1348,2.01504,46.972848000000006,0.9694400000000001,1.0058600000000002,0.03973999999999999,50.184,85.55,0.0,0.6451612903225806,0.49224356984541756,0.3548387096774194,32.55,0.6583406572180506,0.0,0.0,0.15827,62.629720000000006,-0.177
primitive,1349,1.9846599999999999,47.0105972,0.9558199999999999,0.9895,0.03934,50.18600000000001,85.55,0.0,0.409090909090909,0.4918387481980392,0.5909090909090909,33.5,0.6582674183708783,0.0,0.0,0.15852,62.6338,-0.174
primitive,1350,1.9551200000000002,47.0480152,0.94246,0.9737399999999999,0.038919999999999996,50.188,85.54999999999998,0.0,0.5652173913043479,0.49148606277940454,0.4347826086956521,32.15,0.6583534136546184,0.0,0.0,0.15822,62.63786,-0.191
primitive,1351,1.92638,47.085092,0.92938,0.95858,0.03841999999999999,50.19000000000001,85.55,0.0,0.5652173913043479,0.49099612622514366,0.4347826086956521,33.0,0.6582597323160377,0.0,0.0,0.15856,62.641949999999994,-0.174
primitive,1352,1.8985400000000001,47.1218064,0.91682,0.94388,0.03783999999999999,50.19200000000001,85.55,0.0,0.6,0.490538162858985,0.4,32.7,0.6582660099315096,0.0,0.0,0.15861,62.64606,-0.166
primitive,1353,1.8715000000000002,47.158156,0.90482,0.9295,0.037179999999999984,50.193999999999996,85.55,0.0,0.5151515151515151,0.49006836774248713,0.4848484848484848,34.25,0.6584739358234541,0.0,0.0,0.15859,62.650189999999995,-0.19
primitive,1354,1.84494,47.194147199999996,0.8930600000000001,0.9154400000000001,0.036439999999999986,50.196000000000005,85.55,0.0,0.3225806451612903,0.4896244610028454,0.6774193548387096,32.4,0.6584198517516962,0.0,0.0,0.15846,62.654250000000005,-0.193
primitive,1355,1.81846,47.229804800000004,0.8811199999999999,0.90172,0.035619999999999985,50.198,85.54999999999998,0.0,0.6551724137931034,0.4892209526416631,0.3448275862068966,33.7,0.6585672147507867,0.0,0.0,0.15858,62.65827,-0.167
primitive,1356,1.7924600000000002,47.265126800000004,0.86952,0.88822,0.03471999999999999,50.2,85.55,0.0,0.4444444444444444,0.48873918341091566,0.5555555555555556,31.8,0.6578112449799197,0.0,0.0,0.15844000000000003,62.66228,-0.18
primitive,1357,1.76714,47.300112799999994,0.85832,0.875,0.03381999999999998,50.2,85.55,0.0,0.5,0.4882807475135016,0.5,32.9,0.6577710843373494,0.0,0.0,0.15825,62.66631,-0.196
primitive,1358,1.74252,47.334756,0.8472799999999999,0.86232,0.032919999999999984,50.2,85.55,0.0,0.5142857142857143,0.48792516875894465,0.4857142857142857,31.95,0.6577911646586345,0.0,0.0,0.15856,62.67027999999999,-0.163
primitive,1359,1.71906,47.369034,0.83682,0.8502200000000001,0.032019999999999986,50.2,85.55,0.0,0.6111111111111112,0.4873918122266099,0.3888888888888889,33.35,0.6579317269076306,0.0,0.0,0.15869999999999998,62.67435,-0.191
primitive,1360,1.6967,47.40293280000001,0.8268000000000001,0.83878,0.031119999999999988,50.2,85.54999999999998,0.0,0.3809523809523809,0.4870576275369253,0.6190476190476191,32.2,0.6578714859437751,0.0,0.0,0.15865,62.67840999999999,-0.177
primitive,1361,1.67542,47.436446,0.8174000000000001,0.8278,0.030219999999999983,50.2,85.55,0.0,0.4736842105263158,0.48656454419809314,0.5263157894736842,33.15,0.6576706827309237,0.0,0.0,0.15850999999999998,62.682480000000005,-0.206
primitive,1362,1.6552,47.4695616,0.8084399999999999,0.81742,0.029339999999999988,50.2,85.55,0.0,0.4736842105263158,0.48609151098457437,0.5263157894736842,32.65,0.6576305220883535,0.0,0.0,0.15806,62.68655,-0.23
primitive,1363,1.6362200000000002,47.5022552,0.8001400000000001,0.8076000000000001,0.028479999999999984,50.2,85.55,0.0,0.4848484848484849,0.4856610601162467,0.5151515151515151,33.25,0.6574899598393574,0.0,0.0,0.15811,62.69061000000001,-0.171
primitive,1364,1.61832,47.5345136,0.79238,0.79828,0.027659999999999987,50.2,85.54999999999998,0.0,0.5555555555555556,0.48537143687906914,0.4444444444444444,32.35,0.6578714859437751,0.0,0.0,0.15815,62.69472,-0.172
primitive,1365,1.6016,47.566315200000005,0.7851600000000001,0.78956,0.026879999999999984,50.2,85.54999999999998,0.0,0.393939393939394,0.4850522490887977,0.6060606060606061,33.95,0.6583534136546184,0.0,0.0,0.15827,62.69885,-0.177
primitive,1366,1.58632,47.597634799999994,0.77868,0.7815000000000001,0.026139999999999986,50.2,85.55,0.0,0.5526315789473685,0.48477363028856885,0.4473684210526316,32.6,0.658433734939759,0.0,0.0,0.1579,62.70304999999999,-0.185
primitive,1367,1.5724599999999997,47.628445199999994,0.7729599999999999,0.7740600000000001,0.025439999999999987,50.2,85.55,0.0,0.4473684210526316,0.48453944074329564,0.5526315789473685,32.75,0.6584136546184739,0.0,0.0,0.15798,62.70729,-0.178
primitive,1368,1.5598200000000002,47.6587276,0.76778,0.7672599999999999,0.024779999999999983,50.2,85.55,0.0,0.5777777777777778,0.48423921945199067,0.4222222222222222,32.05,0.6581325301204819,0.0,0.0,0.15760000000000002,62.71157,-0.193
primitive,1369,1.54854,47.688438399999995,0.7633000000000001,0.7610800000000001,0.024159999999999987,50.2,85.54999999999998,0.0,0.4242424242424242,0.483855193825196,0.5757575757575758,33.85,0.6584738955823292,0.0,0.0,0.15777,62.715869999999995,-0.176
primitive,1370,1.5383000000000002,47.7175524,0.75922,0.75548,0.023599999999999986,50.2,85.54999999999998,0.0,0.5555555555555556,0.4835890124213617,0.4444444444444444,32.75,0.6584538152610442,0.0,0.0,0.15775,62.72017999999999,-0.192
primitive,1371,1.5292400000000002,47.74603319999999,0.7556400000000001,0.7505,0.02309999999999999,50.2,85.55,0.0,0.4333333333333333,0.48327117835646305,0.5666666666666667,32.95,0.658273092369478,0.0,0.0,0.1582,62.724520000000005,-0.189
primitive,1372,1.5217,47.7738344,0.7529399999999999,0.7461200000000001,0.022639999999999983,50.2,85.55,0.0,0.6486486486486486,0.48296744805049585,0.3513513513513513,32.05,0.658273092369478,0.0,0.0,0.15833,62.728939999999994,-0.16
primitive,1373,1.51544,47.800919199999996,0.7508199999999999,0.7424,0.022219999999999986,50.2,85.55,0.0,0.4444444444444445,0.48267636453766316,0.5555555555555556,33.55,0.658433734939759,0.0,0.0,0.15862,62.73340999999999,-0.188
primitive,1374,1.5108000000000001,47.82724679999999,0.74968,0.7392799999999999,0.021839999999999984,50.2,85.54999999999998,0.0,0.5897435897435898,0.4821827169222664,0.4102564102564102,32.35,0.6583534136546184,0.0,0.0,0.15865,62.73798,-0.183
primitive,1375,1.50702,47.852799999999995,0.7488800000000001,0.7367,0.021439999999999983,50.2,85.55,0.0,0.4444444444444445,0.4820197422333171,0.5555555555555556,33.0,0.6584939759036145,0.0,0.0,0.15882000000000002,62.74246,-0.164
primitive,1376,1.50458,47.8775536,0.7487599999999999,0.7348,0.021019999999999987,50.2,85.55,0.0,0.6,0.48154810794938235,0.4,32.5,0.6583935742971887,0.0,0.0,0.15889,62.74704,-0.173
primitive,1377,1.5034,47.9014872,0.74928,0.7335600000000001,0.020559999999999978,50.2,85.55,0.0,0.5,0.48127975235397213,0.5,33.6,0.6586746987951808,0.0,0.0,0.15854,62.751630000000006,-0.19
primitive,1378,1.5034199999999998,47.924576800000004,0.75032,0.73304,0.02005999999999998,50.2,85.55,0.0,0.5365853658536587,0.4809018131172711,0.4634146341463415,32.45,0.658574297188755,0.0,0.0,0.15803,62.75624,-0.222
primitive,1379,1.5041,47.9468152,0.7514200000000001,0.73316,0.019519999999999975,50.2,85.54999999999998,0.0,0.5263157894736842,0.48070758502131306,0.4736842105263157,33.25,0.658714859437751,0.0,0.0,0.158,62.76075000000001,-0.188
primitive,1380,1.5060200000000001,47.96817080000001,0.75326,0.73382,0.01893999999999997,50.2,85.55,0.0,0.6756756756756757,0.48020747021672855,0.3243243243243243,31.6,0.6580722891566266,0.0,0.0,0.15811,62.76535,-0.178
primitive,1381,1.5080600000000002,47.988656,0.75482,0.7349199999999999,0.018319999999999968,50.2,85.55,0.0,0.3,0.47999990601943154,0.7,33.55,0.6583935742971889,0.0,0.0,0.15817,62.76982,-0.182
primitive,1382,1.51068,48.008266400000004,0.7566200000000001,0.7363999999999998,0.01765999999999997,50.2,85.55,0.0,0.4838709677419354,0.4796050612413055,0.5161290322580645,32.3,0.6583734939759036,0.0,0.0,0.15810000000000002,62.77432000000001,-0.167
primitive,1383,1.51362,48.0270064,0.75858,0.7380600000000002,0.016979999999999967,50.2,85.55,0.0,0.6,0.47933354979651277,0.4,32.85,0.6584136546184739,0.0,0.0,0.15786999999999998,62.77883,-0.188
primitive,1384,1.5169799999999998,48.0448808,0.7608,0.73988,0.016299999999999967,50.2,85.54999999999998,0.0,0.5151515151515151,0.47886945142987003,0.4848484848484848,32.85,0.6585140562248997,0.0,0.0,0.15797,62.78339,-0.162
primitive,1385,1.52062,48.06188959999999,0.7631399999999999,0.74186,0.015619999999999966,50.2,85.55,0.0,0.4782608695652174,0.4784738657456616,0.5217391304347826,32.15,0.6587349397590362,0.0,0.0,0.15836,62.787879999999994,-0.156
primitive,1386,1.5242600000000002,48.078047999999995,0.76536,0.7439199999999999,0.014979999999999962,50.2,85.55,0.0,0.6,0.47810494672811976,0.4,33.0,0.6586144578313253,0.0,0.0,0.15845,62.79232,-0.182
primitive,1387,1.52772,48.0933796,0.7673000000000001,0.74604,0.014379999999999959,50.2,85.55,0.0,0.45,0.47773373571685745,0.55,32.65,0.6588152610441768,0.0,0.0,0.15853,62.796670000000006,-0.166
primitive,1388,1.53116,48.10790120000001,0.76908,0.74826,0.013819999999999957,50.2,85.55,0.0,0.72,0.47730061166211685,0.28,33.05,0.6590361445783134,0.0,0.0,0.15829000000000001,62.80104,-0.197
primitive,1389,1.53462,48.1216264,0.77078,0.75054,0.013299999999999956,50.2,85.54999999999998,0.0,0.2916666666666667,0.477011138401027,0.7083333333333334,32.65,0.6587148594377511,0.0,0.0,0.15811999999999998,62.80535,-0.167
primitive,1390,1.53828,48.1345656,0.7724599999999999,0.7530000000000001,0.012819999999999953,50.2,85.55,0.0,0.6969696969696969,0.47665324311480783,0.303030303030303,33.0,0.658714859437751,0.0,0.0,0.15810000000000002,62.80971,-0.186
primitive,1391,1.5416999999999998,48.14674479999999,0.7737199999999999,0.7555999999999998,0.012379999999999952,50.2,85.55,0.0,0.4482758620689655,0.47654015390787746,0.5517241379310345,33.15,0.6587550200803214,0.0,0.0,0.15842,62.813990000000004,-0.159
primitive,1392,1.54516,48.158179999999994,0.7749799999999999,0.7582,0.01197999999999995,50.2,85.55,0.0,0.6756756756756757,0.47620762883375767,0.3243243243243243,32.05,0.6586546184738955,0.0,0.0,0.15826,62.81828,-0.177
primitive,1393,1.5488,48.1688872,0.7762600000000001,0.76092,0.01161999999999995,50.201,85.55,0.0,0.4418604651162791,0.4761684353311672,0.5581395348837209,33.1,0.6586077374825937,0.0,0.0,0.15821000000000002,62.8226,-0.201
primitive,1394,1.55292,48.178871199999996,0.77776,0.76386,0.011299999999999954,50.202,85.54999999999998,0.0,0.625,0.47591048121737134,0.375,31.95,0.658680874250772,0.0,0.0,0.15805999999999998,62.826989999999995,-0.2005
primitive,1395,1.55732,48.1881448,0.77908,0.7672200000000001,0.011019999999999952,50.203,85.55,0.0,0.3777777777777777,0.47594747659852493,0.6222222222222222,34.0,0.6587949990918447,0.0,0.0,0.15782,62.83134999999999,-0.2025
primitive,1396,1.5622,48.19671640000001,0.78038,0.7710600000000001,0.01075999999999995,50.20399999999999,85.55,0.0,0.5,0.4760063207191743,0.5,32.15,0.6588882969062179,0.0,0.0,0.15811,62.83568,-0.1645
primitive,1397,1.5673599999999999,48.204594799999995,0.7817000000000001,0.7751600000000001,0.010499999999999947,50.205,85.55,0.0,0.2972972972972973,0.47625257805949495,0.7027027027027027,34.0,0.6593237068878528,0.0,0.0,0.15815,62.839929999999995,-0.1725
primitive,1398,1.5726000000000002,48.2117976,0.7829200000000001,0.7794199999999999,0.010259999999999946,50.206,85.54999999999998,0.0,0.4857142857142857,0.4765626142016589,0.5142857142857142,32.4,0.659276543359367,0.0,0.0,0.15779,62.84415,-0.2125
primitive,1399,1.57822,48.218336,0.7843399999999999,0.78384,0.010039999999999945,50.207,85.54999999999998,0.0,0.5897435897435898,0.4768306923018648,0.4102564102564102,33.25,0.6591895622691771,0.0,0.0,0.15760000000000002,62.84844999999999,-0.1925
primitive,1400,1.58408,48.224222,0.7859400000000001,0.7883,0.009839999999999943,50.208,85.55,0.0,0.5625,0.47707979046896043,0.4375,32.8,0.659463845331073,0.0,0.0,0.15778999999999999,62.85279,-0.1715
primitive,1401,1.59018,48.2294668,0.7877,0.7928000000000001,0.009679999999999942,50.208999999999996,85.55,0.0,0.5151515151515151,0.4774470019430388,0.4848484848484848,33.85,0.6598188734838852,0.0,0.0,0.15771000000000002,62.85716,-0.1815
primitive,1402,1.59618,48.23409040000001,0.78944,0.7971799999999999,0.00955999999999994,50.21,85.55,0.0,0.5416666666666667,0.4778194822343216,0.4583333333333333,32.0,0.6595506649714435,0.0,0.0,0.15742,62.861509999999996,-0.1945
primitive,1403,1.6019999999999999,48.238112400000006,0.79106,0.8014600000000001,0.00947999999999994,50.211000000000006,85.54999999999998,0.0,0.6666666666666666,0.4781507504043922,0.3333333333333333,33.4,0.6592227805695142,0.0,0.0,0.15777000000000002,62.86589000000001,-0.1545
primitive,1404,1.60762,48.2415464,0.7925999999999999,0.80558,0.00943999999999994,50.211999999999996,85.54999999999998,0.0,0.4117647058823529,0.47835823435109603,0.5882352941176471,31.95,0.6590549534822707,0.0,0.0,0.15801,62.87027,-0.1685
primitive,1405,1.61316,48.2443956,0.7943000000000001,0.80942,0.00943999999999994,50.213,85.55,0.0,0.3333333333333333,0.47874113828011644,0.6666666666666666,34.1,0.6592293596496539,0.0,0.0,0.15815,62.8746,-0.1525
primitive,1406,1.6187399999999998,48.246668799999995,0.79616,0.8130799999999999,0.009499999999999937,50.214,85.55,0.0,0.75,0.47899070887580353,0.25,31.25,0.6590210893826562,0.0,0.0,0.15818,62.878960000000006,-0.1765
primitive,1407,1.62416,48.2483804,0.7981199999999999,0.81646,0.009579999999999936,50.215,85.55,0.0,0.5909090909090908,0.47921724916846026,0.4090909090909091,33.25,0.659175072147888,0.0,0.0,0.1582,62.883329999999994,-0.1935
primitive,1408,1.6293,48.24954760000001,0.80006,0.8195600000000001,0.009679999999999937,50.216,85.54999999999998,0.0,0.4285714285714285,0.4794209323182598,0.5714285714285714,31.9,0.6591678674496982,0.0,0.0,0.15815,62.88765,-0.1675
primitive,1409,1.63404,48.2501992,0.8017399999999999,0.8225,0.009799999999999937,50.217,85.54999999999998,0.0,0.64,0.47972417102361503,0.36,33.55,0.6592617303384393,0.0,0.0,0.15813,62.891940000000005,-0.1925
primitive,1410,1.63804,48.25036959999999,0.8031,0.825,0.009939999999999935,50.218,85.55,0.0,0.2105263157894737,0.4799765325359877,0.7894736842105263,32.25,0.6592948275514117,0.0,0.0,0.15798,62.896150000000006,-0.1915
primitive,1411,1.64138,48.25009080000001,0.8041799999999999,0.8271200000000001,0.010079999999999936,50.22,85.55,0.0,0.7,0.48020610228634675,0.3,33.15,0.6593216147808121,0.0,0.0,0.15824000000000002,62.900369999999995,-0.1805
primitive,1412,1.6439999999999997,48.2493956,0.8049200000000001,0.8288599999999999,0.010219999999999936,50.222,85.55,0.0,0.1874999999999999,0.48053961940512674,0.8125,32.85,0.6594284808769877,0.0,0.0,0.15866,62.90451,-0.187
primitive,1413,1.64624,48.2483136,0.8056,0.8302799999999999,0.010359999999999935,50.224000000000004,85.54999999999998,0.0,0.7777777777777778,0.48070990420067444,0.2222222222222222,33.55,0.6595760732585865,0.0,0.0,0.15873,62.908719999999995,-0.163
primitive,1414,1.6479399999999997,48.2468744,0.8059000000000001,0.83154,0.010499999999999936,50.226000000000006,85.55,0.0,0.2608695652173913,0.48098392197821604,0.7391304347826086,32.25,0.6595619725903198,0.0,0.0,0.15878,62.91283000000001,-0.166
primitive,1415,1.6492600000000002,48.245106400000004,0.8060799999999999,0.8325199999999999,0.010659999999999937,50.228,85.55,0.0,0.4615384615384615,0.4811979996958175,0.5384615384615384,33.4,0.6593680783008885,0.0,0.0,0.15869,62.91694,-0.185
primitive,1416,1.6501799999999998,48.2430436,0.80612,0.8332200000000001,0.010839999999999936,50.23,85.55,0.0,0.6666666666666666,0.48136751600991023,0.3333333333333333,31.95,0.6591328516801197,0.0,0.0,0.15864,62.92109000000001,-0.189
primitive,1417,1.65084,48.240716400000004,0.8061,0.8336999999999999,0.011039999999999937,50.233000000000004,85.55,0.0,0.4146341463414634,0.4815108915841266,0.5853658536585366,33.9,0.6596358303622196,0.0,0.0,0.15873,62.925239999999995,-0.169
primitive,1418,1.65106,48.238154800000004,0.80586,0.8339399999999999,0.011259999999999935,50.236000000000004,85.54999999999998,0.0,0.525,0.4817350608091367,0.475,32.15,0.6597149990005191,0.0,0.0,0.15905,62.92934999999999,-0.1595
primitive,1419,1.65136,48.2353812,0.8058,0.83404,0.011519999999999935,50.239,85.55,0.0,0.6511627906976744,0.4818603810794839,0.3488372093023256,32.5,0.659212262980912,0.0,0.0,0.15894,62.93354,-0.1855
primitive,1420,1.6514999999999997,48.232416400000005,0.80568,0.8340000000000001,0.011819999999999935,50.242000000000004,85.55,0.0,0.3793103448275862,0.48202699308491587,0.6206896551724138,32.85,0.6592922809379366,0.0,0.0,0.15911999999999998,62.937630000000006,-0.1725
primitive,1421,1.65166,48.22928040000001,0.8056399999999999,0.8338599999999999,0.012159999999999935,50.245,85.55,0.0,0.6969696969696969,0.48209005530679816,0.303030303030303,32.35,0.6590905677407367,0.0,0.0,0.15944,62.941759999999995,-0.1555
primitive,1422,1.65136,48.2260096,0.8052000000000001,0.8336399999999999,0.012519999999999934,50.249,85.55,0.0,0.4444444444444444,0.4822609253364882,0.5555555555555556,32.5,0.659323920506639,0.0,0.0,0.15910000000000002,62.94581,-0.1935
primitive,1423,1.6506399999999999,48.222634400000004,0.80456,0.8331999999999999,0.012879999999999931,50.254,85.54999999999998,0.0,0.5833333333333334,0.482346610180993,0.4166666666666667,33.4,0.6593313569122007,0.0,0.0,0.15902000000000002,62.94981,-0.195
primitive,1424,1.6493799999999998,48.219194400000006,0.8035800000000001,0.83256,0.013239999999999927,50.25899999999999,85.55,0.0,0.6333333333333333,0.4825364708496737,0.3666666666666666,32.15,0.6593161801607955,0.0,0.0,0.15888000000000002,62.953810000000004,-0.1945
primitive,1425,1.6478,48.21571,0.80244,0.83174,0.013619999999999927,50.264,85.55,0.0,0.375,0.4825818870739099,0.625,33.4,0.6595445001004937,0.0,0.0,0.15883,62.957770000000004,-0.1665
primitive,1426,1.6455199999999999,48.2122188,0.8009000000000001,0.8305800000000001,0.014039999999999931,50.269,85.55,0.0,0.6428571428571429,0.48277957220570916,0.3571428571428571,31.35,0.6591461762298345,0.0,0.0,0.15861,62.961679999999994,-0.1925
primitive,1427,1.6425999999999998,48.208756,0.7989,0.8291999999999998,0.014499999999999933,50.27400000000001,85.55,0.0,0.5,0.4828772573375084,0.5,33.95,0.6593555302959476,0.0,0.0,0.15904,62.96558999999999,-0.1445
primitive,1428,1.63926,48.205351199999996,0.79676,0.8275,0.014999999999999935,50.278999999999996,85.54999999999998,0.0,0.5897435897435898,0.4830046769624568,0.4102564102564102,31.3,0.6589571051118612,0.0,0.0,0.15943000000000002,62.969570000000004,-0.1805
primitive,1429,1.63572,48.202018800000005,0.79464,0.82554,0.015539999999999936,50.284,85.55,0.0,0.6363636363636365,0.48298345224928707,0.3636363636363636,33.25,0.6590244785409964,0.0,0.0,0.15959,62.97357,-0.1695
primitive,1430,1.63186,48.1987872,0.79226,0.82348,0.01611999999999994,50.28900000000001,85.55,0.0,0.4117647058823529,0.4832380621943051,0.5882352941176471,33.0,0.6596535943989794,0.0,0.0,0.15943,62.977520000000005,-0.1915
primitive,1431,1.62824,48.1956512,0.7901599999999999,0.82134,0.016739999999999942,50.294,85.55,0.0,0.5882352941176471,0.48320264117957074,0.4117647058823529,33.35,0.6596408491698286,0.0,0.0,0.15947,62.98154,-0.1755
primitive,1432,1.6244999999999998,48.192622,0.78806,0.81906,0.01737999999999994,50.29900000000001,85.55,0.0,0.4137931034482758,0.48327028117913207,0.5862068965517241,31.9,0.6595448445661465,0.0,0.0,0.15938,62.98556000000001,-0.1735
primitive,1433,1.6205599999999998,48.1897072,0.7857199999999999,0.8168,0.01803999999999994,50.303999999999995,85.54999999999998,0.0,0.5714285714285715,0.483314349750122,0.4285714285714285,33.8,0.6599948585473995,0.0,0.0,0.15958,62.98952,-0.1655
primitive,1434,1.6164799999999997,48.186915199999994,0.78328,0.81452,0.018679999999999947,50.309,85.55,0.0,0.6470588235294118,0.4833997160038214,0.3529411764705882,31.15,0.6593752458888946,0.0,0.0,0.15909,62.99353,-0.2085
primitive,1435,1.61272,48.1842424,0.78108,0.8123400000000001,0.01929999999999995,50.31400000000001,85.55,0.0,0.4545454545454546,0.4834375969092858,0.5454545454545454,35.0,0.6605907436012375,0.0,0.0,0.15885,62.99758,-0.1775
primitive,1436,1.6092,48.1816812,0.77912,0.8102000000000001,0.01987999999999995,50.318999999999996,85.55,0.0,0.6,0.4835154778147501,0.4,31.45,0.6600319797871517,0.0,0.0,0.15875,63.00165,-0.1895
primitive,1437,1.60624,48.179214,0.77764,0.8081800000000001,0.020419999999999952,50.324000000000005,85.54999999999998,0.0,0.4482758620689655,0.48355866376000234,0.5517241379310345,34.2,0.6607237681312444,0.0,0.0,0.15836,63.00575,-0.2025
primitive,1438,1.6036,48.176831199999995,0.77646,0.80622,0.020919999999999956,50.32899999999999,85.54999999999998,0.0,0.5333333333333333,0.48376451637192125,0.4666666666666667,32.25,0.6604678301512721,0.0,0.0,0.15846,63.00982,-0.1845
primitive,1439,1.60132,48.1745232,0.7755799999999999,0.8043399999999999,0.021399999999999954,50.333999999999996,85.55,0.0,0.6,0.483719257872729,0.4,32.4,0.6604330796457181,0.0,0.0,0.15793000000000001,63.013949999999994,-0.2175
primitive,1440,1.5990799999999998,48.172290000000004,0.77474,0.8025,0.021839999999999953,50.34,85.55,0.0,0.5,0.4838190751311125,0.5,32.7,0.6603921888096466,0.0,0.0,0.15795,63.01806,-0.1825
primitive,1441,1.5970600000000001,48.1701192,0.7741000000000001,0.80072,0.022239999999999958,50.346000000000004,85.55,0.0,0.4333333333333333,0.48382725666889476,0.5666666666666667,32.35,0.6601496428683054,0.0,0.0,0.15773,63.02213,-0.178
primitive,1442,1.59492,48.168010800000005,0.7734000000000001,0.7989,0.02261999999999996,50.352000000000004,85.54999999999998,0.0,0.5,0.484028610326165,0.5,32.5,0.6604094700558434,0.0,0.0,0.15783,63.02616,-0.164
primitive,1443,1.59242,48.16597320000001,0.77256,0.7969000000000002,0.02295999999999996,50.358000000000004,85.54999999999998,0.0,0.6571428571428571,0.48404180733388313,0.3428571428571428,32.5,0.6602475278879768,0.0,0.0,0.15794,63.030199999999994,-0.187
primitive,1444,1.58912,48.164029600000006,0.77116,0.7947,0.02325999999999996,50.364000000000004,85.55,0.0,0.44,0.4842370688577304,0.56,32.3,0.6604670074902347,0.0,0.0,0.15836,63.03415,-0.1555
primitive,1445,1.58516,48.1621964,0.7695000000000001,0.79212,0.023539999999999957,50.37,85.55,0.0,0.5,0.48423152230076943,0.5,33.6,0.6603881501092959,0.0,0.0,0.15865,63.038070000000005,-0.1705
primitive,1446,1.5805600000000002,48.1604936,0.76768,0.7890999999999999,0.023779999999999957,50.376000000000005,85.55,0.0,0.5937499999999999,0.48415990431523714,0.40625,31.65,0.6602643358915944,0.0,0.0,0.15839,63.04204,-0.1875
primitive,1447,1.57562,48.158931200000005,0.7656999999999999,0.7859,0.024019999999999958,50.382,85.54999999999998,0.0,0.5333333333333333,0.4838757537971724,0.4666666666666667,33.05,0.6599630315945787,0.0,0.0,0.15821,63.04608,-0.1875
primitive,1448,1.57046,48.15751279999999,0.7636,0.7826000000000001,0.02425999999999996,50.388000000000005,85.55,0.0,0.5357142857142857,0.4835078244772643,0.4642857142857143,31.9,0.6598398270988949,0.0,0.0,0.15864,63.05009,-0.1665
primitive,1449,1.5646,48.156257599999996,0.76114,0.77896,0.024499999999999956,50.394000000000005,85.55,0.0,0.4761904761904761,0.48325757747503845,0.5238095238095238,33.15,0.6598804752333995,0.0,0.0,0.15874,63.05402999999999,-0.1795
primitive,1450,1.5584200000000001,48.15517439999999,0.75854,0.77514,0.024739999999999956,50.4,85.55,0.0,0.52,0.4830232435162909,0.48,31.85,0.6595762442706993,0.0,0.0,0.1584,63.05794,-0.2025
primitive,1451,1.5518200000000002,48.15427400000001,0.7556999999999999,0.7711399999999999,0.024979999999999957,50.406000000000006,85.55,0.0,0.5454545454545454,0.482756761994961,0.4545454545454545,33.05,0.6593352414812211,0.0,0.0,0.15843,63.06179999999999,-0.1755
primitive,1452,1.54528,48.153550800000005,0.7527799999999999,0.7672800000000001,0.025219999999999958,50.412,85.54999999999998,0.0,0.4285714285714285,0.48251218523553574,0.5714285714285714,32.0,0.65941328589947,0.0,0.0,0.15866,63.065619999999996,-0.1685
primitive,1453,1.5387,48.152999599999994,0.74972,0.7635200000000001,0.02545999999999996,50.418,85.55,0.0,0.3684210526315789,0.4824475127823307,0.631578947368421,32.15,0.6589891835881154,0.0,0.0,0.15838999999999998,63.06934999999999,-0.1785
primitive,1454,1.5325,48.1526064,0.74692,0.75988,0.02569999999999996,50.42400000000001,85.55,0.0,0.6363636363636362,0.4823286743812216,0.3636363636363636,32.95,0.6594715550002824,0.0,0.0,0.15815,63.07311,-0.1895
primitive,1455,1.52662,48.152360800000004,0.74426,0.75642,0.02593999999999996,50.43,85.55,0.0,0.1176470588235294,0.48216737485773253,0.8823529411764706,33.35,0.659251384379738,0.0,0.0,0.15784,63.07684999999999,-0.1805
primitive,1456,1.52096,48.1522568,0.7416799999999999,0.75314,0.026139999999999962,50.43600000000001,85.55,0.0,0.8333333333333334,0.48209496422313225,0.1666666666666666,31.6,0.6594691567603468,0.0,0.0,0.15783,63.08061,-0.1745
primitive,1457,1.51536,48.152288399999996,0.7389,0.75016,0.026299999999999962,50.442,85.54999999999998,0.0,0.1176470588235294,0.4822482220377299,0.8823529411764706,33.25,0.6595502497886837,0.0,0.0,0.15803,63.08429,-0.1705
primitive,1458,1.5099799999999999,48.152443999999996,0.73614,0.7474200000000001,0.026419999999999964,50.448,85.55,0.0,0.5555555555555556,0.4823164004872481,0.4444444444444444,31.65,0.6595269380835451,0.0,0.0,0.15786999999999998,63.08797,-0.1805
primitive,1459,1.5046199999999998,48.1527136,0.73342,0.7447,0.026499999999999965,50.45400000000001,85.55,0.0,0.1999999999999999,0.4825721344923219,0.8,33.4,0.6595480954375548,0.0,0.0,0.15793,63.091570000000004,-0.1835
primitive,1460,1.49978,48.153070400000004,0.73108,0.74216,0.026539999999999963,50.46,85.55,0.0,0.7272727272727273,0.4825529995067373,0.2727272727272727,31.3,0.6592425230864158,0.0,0.0,0.15789,63.09524999999999,-0.1925
primitive,1461,1.49518,48.153496,0.7287600000000001,0.7398399999999999,0.026579999999999965,50.465,85.55,0.0,0.0714285714285714,0.48287581940837065,0.9285714285714286,33.95,0.6596335243009834,0.0,0.0,0.15786999999999998,63.09888,-0.1785
primitive,1462,1.49118,48.153963600000004,0.7269199999999999,0.7376400000000001,0.026619999999999963,50.47,85.54999999999998,0.0,0.7916666666666666,0.4828424989591269,0.2083333333333333,30.65,0.6588105683651662,0.0,0.0,0.15798,63.10263,-0.1735
primitive,1463,1.48708,48.1544672,0.7249199999999999,0.7355000000000002,0.026659999999999965,50.475,85.55,0.0,0.0625,0.4832124613381659,0.9375,34.1,0.6591012711257135,0.0,0.0,0.1577,63.10625,-0.1885
primitive,1464,1.4832400000000001,48.154990399999996,0.72328,0.7332599999999999,0.026699999999999963,50.48,85.55,0.0,0.782608695652174,0.4832558536688957,0.217391304347826,31.95,0.6590455475018672,0.0,0.0,0.15765,63.109939999999995,-0.1685
primitive,1465,1.47928,48.155527600000006,0.7215400000000001,0.73104,0.026699999999999963,50.485,85.55,0.0,0.1538461538461538,0.48344936254974213,0.8461538461538461,33.55,0.6591741655193757,0.0,0.0,0.15773,63.11358,-0.1745
primitive,1466,1.4749,48.1560788,0.7193999999999999,0.72884,0.026659999999999965,50.49,85.55,0.0,0.6923076923076923,0.48367822905541985,0.3076923076923077,31.4,0.6590167193255292,0.0,0.0,0.15793000000000001,63.117110000000004,-0.1665
primitive,1467,1.46986,48.1566528,0.71678,0.7265,0.026579999999999965,50.494,85.54999999999998,0.0,0.1818181818181818,0.4839871282370225,0.8181818181818182,34.35,0.6592539512330068,0.0,0.0,0.15788,63.12055,-0.1705
primitive,1468,1.4644199999999998,48.15724959999999,0.71396,0.7240000000000001,0.02645999999999996,50.498000000000005,85.55,0.0,0.6,0.48424491630751393,0.4,31.1,0.658881658632732,0.0,0.0,0.15764,63.123949999999994,-0.1815
primitive,1469,1.4582,48.157887200000005,0.7105399999999998,0.7214,0.02625999999999996,50.50200000000001,85.55,0.0,0.3571428571428571,0.4847110804980093,0.6428571428571429,33.7,0.6594199463637348,0.0,0.0,0.15758,63.12726,-0.1895
primitive,1470,1.45182,48.1585664,0.7071000000000001,0.7187399999999999,0.02597999999999996,50.50599999999999,85.55,0.0,0.5714285714285715,0.48502989931357327,0.4285714285714285,31.5,0.6589274595220717,0.0,0.0,0.15743000000000001,63.130570000000006,-0.1855
primitive,1471,1.4449599999999998,48.159298,0.7033200000000001,0.71602,0.02561999999999996,50.51,85.55,0.0,0.3333333333333333,0.4855996272200462,0.6666666666666666,33.0,0.6592430559569745,0.0,0.0,0.15727,63.13378000000001,-0.1695
primitive,1472,1.4380399999999998,48.16007600000001,0.69952,0.7133000000000002,0.02521999999999996,50.51299999999999,85.54999999999998,0.0,0.5714285714285715,0.48603687979404386,0.4285714285714285,32.15,0.6591412506143344,0.0,0.0,0.15709,63.13696,-0.2085
primitive,1473,1.4312200000000002,48.160893200000004,0.6957800000000001,0.7106200000000001,0.024819999999999964,50.515,85.55,0.0,0.5882352941176471,0.4865277271392833,0.4117647058823529,33.0,0.6590067335910541,0.0,0.0,0.15727,63.140150000000006,-0.1745
primitive,1474,1.4242400000000002,48.1617452,0.6919,0.70792,0.024419999999999966,50.51700000000001,85.55,0.0,0.2307692307692307,0.4871970360229843,0.7692307692307693,32.35,0.6591138656256752,0.0,0.0,0.15711,63.14324,-0.2095
primitive,1475,1.41738,48.16262640000001,0.68816,0.7051999999999999,0.024019999999999965,50.519,85.55,0.0,0.6111111111111112,0.4877441226844631,0.3888888888888889,33.9,0.6593433526468843,0.0,0.0,0.15689,63.146359999999994,-0.1875
primitive,1476,1.41052,48.163526000000005,0.68442,0.7025199999999999,0.023579999999999966,50.521,85.54999999999998,0.0,0.3125,0.48844049506022763,0.6875,32.0,0.6596318337084912,0.0,0.0,0.15703,63.14943,-0.1775
primitive,1477,1.40364,48.1644348,0.68084,0.6997000000000001,0.023099999999999964,50.522999999999996,85.54999999999998,0.0,0.6190476190476191,0.48908924838837314,0.3809523809523809,32.8,0.6591944289157102,0.0,0.0,0.15679,63.15249000000001,-0.1675
primitive,1478,1.39638,48.1653552,0.6769799999999999,0.69682,0.02257999999999996,50.525,85.55,0.0,0.1666666666666666,0.4899284957753053,0.8333333333333334,32.6,0.6597457609750225,0.0,0.0,0.1571,63.15539,-0.1485
primitive,1479,1.3888800000000001,48.166291199999996,0.6731,0.6937599999999999,0.02201999999999996,50.527,85.55,0.0,0.8125,0.490741307755539,0.1875,32.75,0.6595706766212992,0.0,0.0,0.15696000000000002,63.158269999999995,-0.1825
primitive,1480,1.38096,48.167248,0.66916,0.69038,0.02141999999999996,50.528999999999996,85.55,0.0,0.0,0.4916132612302082,1.0,31.65,0.6590516066089839,0.0,0.0,0.15715,63.16108,-0.1715
primitive,1481,1.37248,48.168244800000004,0.6649600000000001,0.68674,0.020779999999999958,50.531000000000006,85.54999999999998,0.0,0.6,0.4925958029401716,0.4,34.45,0.6595237221809823,0.0,0.0,0.15686999999999998,63.163819999999994,-0.2025
primitive,1482,1.36362,48.169290000000004,0.6605,0.68298,0.020139999999999953,50.532999999999994,85.54999999999998,0.0,0.125,0.4936658307457968,0.875,31.85,0.6595295379200046,0.0,0.0,0.15689,63.1665,-0.1705
primitive,1483,1.35458,48.1703864,0.6560600000000001,0.67902,0.01949999999999995,50.535,85.55,0.0,0.6666666666666667,0.4946863347418982,0.3333333333333333,32.95,0.659213345372109,0.0,0.0,0.15665,63.16915,-0.1885
primitive,1484,1.3450400000000002,48.1715444,0.65128,0.67488,0.01887999999999995,50.537,85.55,0.0,0.2,0.4959384251907625,0.8,32.15,0.6596432203133138,0.0,0.0,0.15667999999999999,63.17166,-0.2045
primitive,1485,1.33486,48.17278640000001,0.6462,0.67038,0.01827999999999995,50.538999999999994,85.55,0.0,0.6363636363636362,0.49710830220089164,0.3636363636363636,33.75,0.6591662276829776,0.0,0.0,0.15682000000000001,63.17412,-0.1625
primitive,1486,1.3242000000000003,48.174130000000005,0.64074,0.6657599999999999,0.017699999999999945,50.541000000000004,85.54999999999998,0.0,0.3636363636363636,0.49837272466556626,0.6363636363636364,31.25,0.6591110087714186,0.0,0.0,0.15664999999999998,63.17651,-0.2055
primitive,1487,1.31304,48.175599600000005,0.6349199999999999,0.66098,0.017139999999999943,50.54299999999999,85.55,0.0,0.8461538461538461,0.49947730628143455,0.1538461538461538,33.75,0.6589569222964807,0.0,0.0,0.15681,63.17889,-0.1855
primitive,1488,1.30138,48.1772148,0.6285799999999999,0.6562,0.01659999999999994,50.545,85.55,0.0,0.0,0.5007205545639694,1.0,31.25,0.6585787972295233,0.0,0.0,0.15663,63.1812,-0.2015
primitive,1489,1.28912,48.178998,0.6218,0.65128,0.01603999999999994,50.547,85.55,0.0,0.5,0.5021271361798376,0.5,33.55,0.659070359816568,0.0,0.0,0.15683,63.183420000000005,-0.1965
primitive,1490,1.2762,48.1809676,0.61466,0.64604,0.015499999999999941,50.547999999999995,85.55,0.0,0.5,0.503454929916918,0.5,31.7,0.6586792699492396,0.0,0.0,0.15702,63.18554,-0.1615
primitive,1491,1.26274,48.1831432,0.60736,0.6404,0.01497999999999994,50.549,85.54999999999998,0.0,0.0,0.5049500799758374,1.0,33.3,0.6590767125246397,0.0,0.0,0.1573,63.18763,-0.1495
primitive,1492,1.2489400000000002,48.18553360000001,0.59998,0.63452,0.014439999999999939,50.55,85.55,0.0,0.6666666666666667,0.50630829309782,0.3333333333333333,31.1,0.6585237613751265,0.0,0.0,0.15689999999999998,63.189679999999996,-0.2035
primitive,1493,1.2347,48.18814480000001,0.5923,0.62848,0.013919999999999938,50.55,85.55,0.0,0.4,0.5078554763194703,0.6,32.95,0.658705763397371,0.0,0.0,0.15716000000000002,63.19161,-0.1595
primitive,1494,1.22052,48.190964,0.5848,0.6223,0.013419999999999934,50.55,85.55,0.0,0.6,0.5092646595411205,0.4,31.85,0.6585237613751264,0.0,0.0,0.157,63.19352,-0.1715
primitive,1495,1.20634,48.1939824,0.57746,0.61598,0.012899999999999936,50.55,85.55,0.0,1.0,0.5105227316516597,0.0,33.4,0.658442871587462,0.0,0.0,0.15701,63.195389999999996,-0.1695
primitive,1496,1.1918199999999999,48.1971984,0.56994,0.60948,0.012399999999999937,50.55,85.54999999999998,0.0,0.0,0.5120558037621988,1.0,31.05,0.6582002022244693,0.0,0.0,0.15704,63.19714,-0.1845
primitive,1497,1.17686,48.2006184,0.5623,0.60266,0.01189999999999994,50.55,85.55,0.0,0.0,0.5138966236204857,1.0,33.45,0.6583619817997978,0.0,0.0,0.15728999999999999,63.19881,-0.1625
primitive,1498,1.16148,48.20425080000001,0.55458,0.5955,0.011399999999999941,50.55,85.55,0.0,0.0,0.5159717291930583,1.0,30.0,0.6575935288169868,0.0,0.0,0.15717,63.200419999999994,-0.1785
primitive,1499,1.14604,48.2080872,0.54686,0.58828,0.010899999999999944,50.55,85.55,0.0,0.0,0.518191889710686,1.0,34.35,0.6580788675429727,0.0,0.0,0.15726,63.201980000000006,-0.1705
primitive,1500,1.13024,48.212132800000006,0.53894,0.5809,0.010399999999999947,50.55,85.55,0.0,0.0,0.5206030502283135,1.0,31.1,0.6577755308392317,0.0,0.0,0.15733,63.20348,-0.1955
primitive,1501,1.1142200000000002,48.216387999999995,0.5309200000000001,0.5733999999999999,0.009899999999999947,50.55,85.54999999999998,0.0,0.0,0.5232445137762441,1.0,34.3,0.6582810920121335,0.0,0.0,0.15724,63.204930000000004,-0.1845
primitive,1502,1.09784,48.220865599999996,0.52282,0.56562,0.00939999999999995,50.55,85.55,0.0,0.0,0.5260121678003652,1.0,31.4,0.6580384226491405,0.0,0.0,0.15715,63.20634,-0.1775
primitive,1503,1.08124,48.225573600000004,0.5146999999999999,0.55764,0.008899999999999953,50.55,85.55,0.0,0.0,0.528807891999925,1.0,33.45,0.6585642062689587,0.0,0.0,0.15682000000000001,63.20773,-0.2115
primitive,1504,1.0641,48.230534799999994,0.50624,0.5494600000000001,0.008399999999999954,50.55,85.55,0.0,0.0,0.5319480012262225,1.0,31.15,0.6578361981799797,0.0,0.0,0.15678,63.20905,-0.1935
primitive,1505,1.0465799999999998,48.2357676,0.49754,0.5411400000000001,0.007899999999999956,50.55,85.55,0.0,0.0,0.5350488947662456,1.0,32.8,0.6576137512639029,0.0,0.0,0.15683999999999998,63.210370000000005,-0.1745
primitive,1506,1.0285,48.241291999999994,0.48841999999999997,0.53266,0.007419999999999955,50.55,85.54999999999998,0.0,0.0,0.5385164549729354,1.0,31.65,0.6576339737108189,0.0,0.0,0.15693000000000001,63.21158,-0.1655
primitive,1507,1.01018,48.247118400000005,0.47924,0.52398,0.006959999999999956,50.55,85.55,0.0,0.0,0.5418417691903205,1.0,33.45,0.6577148634984833,0.0,0.0,0.15677,63.21278,-0.1865
primitive,1508,0.9915599999999999,48.2532616,0.46997999999999995,0.51506,0.0065199999999999555,50.55,85.55,0.0,0.0,0.5454400992807213,1.0,32.15,0.6579170879676441,0.0,0.0,0.15674000000000002,63.21393,-0.1835
primitive,1509,0.97284,48.2597284,0.46071999999999996,0.5060199999999999,0.006099999999999958,50.55,85.55,0.0,0.0,0.5489424293711221,1.0,33.15,0.6578159757330637,0.0,0.0,0.15708,63.21508,-0.1495
primitive,1510,0.9536199999999999,48.2665436,0.45105999999999996,0.49686,0.005699999999999959,50.55,85.54999999999998,0.0,0.0,0.5529423671170255,1.0,31.4,0.6578564206268959,0.0,0.0,0.15728999999999999,63.216139999999996,-0.1715
primitive,1511,0.9342400000000001,48.27371840000001,0.44142,0.48751999999999995,0.005299999999999958,50.55,85.54999999999998,0.0,0.0,0.5567194477200715,1.0,33.5,0.6576744186046513,0.0,0.0,0.15725,63.217200000000005,-0.1825
primitive,1512,0.9142199999999999,48.2812808,0.43122,0.4781,0.004899999999999958,50.55,85.55,0.0,0.0,0.561054861656451,1.0,31.95,0.6582002022244693,0.0,0.0,0.1573,63.218140000000005,-0.1685
primitive,1513,0.8941,48.28923399999999,0.42100000000000004,0.4686,0.004499999999999958,50.55,85.55,0.0,0.0,0.5651291644817192,1.0,32.65,0.6576137512639029,0.0,0.0,0.15728999999999999,63.219080000000005,-0.1895
primitive,1514,0.8735199999999999,48.2975956,0.41036,0.45905999999999997,0.004099999999999958,50.55,85.55,0.0,0.0,0.5697252064374225,1.0,32.0,0.6576339737108189,0.0,0.0,0.15713999999999997,63.219930000000005,-0.1835
primitive,1515,0.8529399999999999,48.306366399999995,0.39978,0.44943999999999995,0.0037199999999999577,50.55,85.54999999999998,0.0,0.0,0.5742597099315871,1.0,34.0,0.6578159757330637,0.0,0.0,0.15705,63.22077,-0.1835
primitive,1516,0.83256,48.3155372,0.38944,0.43976,0.003359999999999958,50.55,85.54999999999998,0.0,0.0,0.5790813929129313,1.0,31.65,0.6579170879676439,0.0,0.0,0.15675,63.22157,-0.1965
primitive,1517,0.81256,48.3250892,0.37942,0.43012,0.0030199999999999585,50.55,85.55,0.0,0.0,0.5838826767811933,1.0,34.05,0.6577957532861476,0.0,0.0,0.15656,63.22236,-0.1895
primitive,1518,0.7927599999999999,48.335012400000004,0.36948000000000003,0.42058,0.002699999999999958,50.55,85.55,0.0,0.0,0.5889539606494555,1.0,31.25,0.6578564206268959,0.0,0.0,0.15675,63.2231,-0.1625
primitive,1519,0.77326,48.3452872,0.35985999999999996,0.41098,0.00241999999999996,50.55,85.55,0.0,0.0,0.5940504936871528,1.0,32.9,0.6575328614762387,0.0,0.0,0.15696,63.223800000000004,-0.1685
primitive,1520,0.75378,48.355912,0.35029999999999994,0.40130000000000005,0.00217999999999996,50.55,85.54999999999998,0.0,0.0,0.5994524454440618,1.0,32.15,0.6577957532861477,0.0,0.0,0.15677,63.224470000000004,-0.2045
primitive,1521,0.7344799999999999,48.3668756,0.34096,0.39153999999999994,0.0019799999999999623,50.55,85.54999999999998,0.0,0.0,0.6048422759888498,1.0,33.25,0.6578968655207279,0.0,0.0,0.15671,63.22512,-0.1755
primitive,1522,0.7151599999999999,48.378178,0.3317,0.38166000000000005,0.0017999999999999622,50.55,85.55,0.0,0.0,0.6105114716130029,1.0,31.7,0.6577148634984833,0.0,0.0,0.15688,63.22574,-0.1915
primitive,1523,0.6956399999999999,48.3898248,0.32234,0.37168,0.001619999999999962,50.55,85.55,0.0,0.0,0.6164179221391166,1.0,32.75,0.6576137512639029,0.0,0.0,0.15672,63.22629,-0.1905
primitive,1524,0.6762,48.4018108,0.31309999999999993,0.36166000000000004,0.0014399999999999621,50.55,85.55,0.0,0.0,0.6222556547165126,1.0,31.2,0.6571486349848332,0.0,0.0,0.157,63.226820000000004,-0.1815
primitive,1525,0.65652,48.4141428,0.30367999999999995,0.35158,0.0012599999999999623,50.55,85.54999999999998,0.0,0.0,0.6284322761827973,1.0,32.95,0.6567644084934277,0.0,0.0,0.15705,63.22729,-0.1825
primitive,1526,0.63676,48.426822,0.29425999999999997,0.3414,0.0010999999999999639,50.55,85.55,0.0,0.0,0.634601754791939,1.0,31.25,0.6564610717896866,0.0,0.0,0.15673,63.227740000000004,-0.2095
primitive,1527,0.6168,48.439851600000004,0.28462,0.33122,0.000959999999999966,50.55,85.55,0.0,0.0,0.641066471496319,1.0,34.4,0.657108190091001,0.0,0.0,0.15674,63.2281,-0.1665
primitive,1528,0.5969,48.453222399999994,0.27512000000000003,0.32094,0.0008399999999999679,50.55,85.55,0.0,0.0,0.647428624098135,1.0,31.25,0.6565621840242669,0.0,0.0,0.15657,63.228460000000005,-0.1655
primitive,1529,0.57702,48.466928800000005,0.26558,0.3107,0.00073999999999997,50.55,85.55,0.0,0.0,0.6541862312454053,1.0,34.4,0.6572295247724975,0.0,0.0,0.15678,63.22876,-0.1615
primitive,1530,0.55742,48.480956400000004,0.25617999999999996,0.30058,0.000659999999999972,50.55,85.54999999999998,0.0,0.0,0.6607791325103228,1.0,30.7,0.6568452982810921,0.0,0.0,0.15677,63.22906,-0.1725
primitive,1531,0.5380999999999999,48.495288,0.24683999999999998,0.29066,0.0005999999999999739,50.55,85.55,0.0,0.0,0.6676167396575933,1.0,33.9,0.6566228513650152,0.0,0.0,0.15711,63.22932,-0.1685
primitive,1532,0.51904,48.509910399999995,0.2377,0.2808,0.0005399999999999759,50.55,85.55,0.0,0.0,0.6743888295634843,1.0,31.3,0.6564004044489384,0.0,0.0,0.15709,63.229580000000006,-0.1725
primitive,1533,0.50006,48.524818,0.22857999999999998,0.271,0.00047999999999997795,50.55,85.55,0.0,0.0,0.6814656813741373,1.0,33.55,0.6566430738119312,0.0,0.0,0.15724,63.2298,-0.1735
primitive,1534,0.48136,48.5399948,0.21967999999999996,0.26126,0.00041999999999997996,50.55,85.55,0.0,0.0,0.6884437096553785,1.0,31.1,0.6562184024266936,0.0,0.0,0.15741000000000002,63.23002,-0.1875
primitive,1535,0.46287999999999996,48.55542319999999,0.21085999999999994,0.25166,0.000359999999999982,50.55,85.54999999999998,0.0,0.0,0.6957490106638926,1.0,33.65,0.6561779575328615,0.0,0.0,0.15719,63.23021,-0.1845
primitive,1536,0.44455999999999996,48.57109,0.20223999999999998,0.24201999999999999,0.000299999999999984,50.55,85.55,0.0,0.0,0.7031052207633156,1.0,31.8,0.6564004044489383,0.0,0.0,0.15755,63.23039,-0.1695
primitive,1537,0.42629999999999996,48.586983599999996,0.19365999999999997,0.2324,0.000239999999999986,50.55,85.55,0.0,0.0,0.7109590435948341,1.0,34.1,0.6565419615773509,0.0,0.0,0.15774999999999997,63.230509999999995,-0.1655
primitive,1538,0.40824000000000005,48.603089600000004,0.18539999999999995,0.22265999999999997,0.00017999999999998798,50.55,85.55,0.0,0.0,0.7185995330930193,1.0,32.55,0.6570677451971689,0.0,0.0,0.15801,63.23063,-0.1755
primitive,1539,0.39054,48.6193884,0.17739999999999995,0.21299999999999997,0.00013999999999999,50.55,85.55,0.0,0.0,0.7264000225912046,1.0,32.7,0.6567239635995955,0.0,0.0,0.15818,63.230729999999994,-0.1795
primitive,1540,0.37331999999999993,48.635855600000006,0.16967999999999994,0.20354,9.999999999999201e-05,50.55,85.54999999999998,0.0,0.0,0.7344005120893898,1.0,31.5,0.6566430738119312,0.0,0.0,0.15808999999999998,63.23081,-0.1705
primitive,1541,0.35653999999999997,48.65247,0.16211999999999993,0.19435999999999998,5.9999999999994e-05,50.55,85.55,0.0,0.0,0.7422276682542416,1.0,32.45,0.656299292214358,0.0,0.0,0.15776,63.23089,-0.1825
primitive,1542,0.34012,48.669216,0.15467999999999996,0.18539999999999998,3.999999999999599e-05,50.55,85.55,0.0,0.0,0.7503881577524268,1.0,32.0,0.6566632962588472,0.0,0.0,0.15776,63.230940000000004,-0.2035
primitive,1543,0.32419999999999993,48.68607239999999,0.14753999999999995,0.17664,1.9999999999998003e-05,50.55,85.55,0.0,0.0,0.7586057901077549,1.0,33.0,0.6566835187057635,0.0,0.0,0.15769,63.23098,-0.1665
primitive,1544,0.30857999999999997,48.703032,0.14049999999999996,0.16807999999999995,0.0,50.55,85.55,0.0,0.0,0.7671274224630831,1.0,31.35,0.6564812942366026,0.0,0.0,0.15771999999999997,63.231,-0.1685
primitive,1545,0.29332,48.7200852,0.13349999999999995,0.15982,0.0,50.55,85.54999999999998,0.0,0.0,0.7762490548184111,1.0,34.15,0.6567846309403439,0.0,0.0,0.15794,63.231,-0.1475
primitive,1546,0.27865999999999996,48.7372108,0.12675999999999993,0.1519,0.0,50.55,85.55,0.0,0.0,0.7851331871737393,1.0,30.65,0.6566228513650151,0.0,0.0,0.15805,63.231,-0.1735
primitive,1547,0.26456,48.754386399999994,0.12021999999999995,0.14434,0.0,50.55,85.55,0.0,0.0,0.793803986195734,1.0,34.25,0.6569464105156723,0.0,0.0,0.15796000000000002,63.231,-0.1715
primitive,1548,0.25101999999999997,48.771589999999996,0.11389999999999993,0.13712,0.0,50.55,85.55,0.0,0.0,0.8022604995034429,1.0,31.75,0.6576541961577351,0.0,0.0,0.15788,63.231,-0.1865
primitive,1549,0.2379,48.78880960000001,0.10775999999999994,0.13014,0.0,50.55,85.55,0.0,0.0,0.8105265366206759,1.0,33.65,0.6573710819009101,0.0,0.0,0.15777,63.231,-0.1815
primitive,1550,0.22527999999999998,48.80602559999999,0.10185999999999995,0.12341999999999999,0.0,50.55,85.54999999999998,0.0,0.0,0.8185845737379087,1.0,31.15,0.657391304347826,0.0,0.0,0.15773,63.231,-0.1995
primitive,1551,0.21309999999999998,48.823222400000006,0.09617999999999995,0.11691999999999998,0.0,50.55,85.55,0.0,0.0,0.8264244290369597,1.0,33.05,0.6568857431749242,0.0,0.0,0.15782,63.231,-0.1755
primitive,1552,0.20133999999999996,48.840382,0.09067999999999994,0.11066,0.0,50.55,85.55,0.0,0.0,0.834092855764582,1.0,32.25,0.6572295247724975,0.0,0.0,0.15782,63.231,-0.1775
primitive,1553,0.18996,48.85749,0.08535999999999994,0.10459999999999998,0.0,50.55,85.55,0.0,0.0,0.8416139140711519,1.0,32.9,0.6570070778564205,0.0,0.0,0.15777000000000002,63.231,-0.2165
primitive,1554,0.17901999999999998,48.8745244,0.08027999999999995,0.09874,0.0,50.55,85.54999999999998,0.0,0.0,0.8488804269231762,1.0,31.7,0.6572295247724975,0.0,0.0,0.15781,63.231,-0.1895
primitive,1555,0.16842,48.8914684,0.07537999999999995,0.09303999999999998,0.0,50.55,85.54999999999998,0.0,0.0,0.8560998809516712,1.0,33.15,0.65737108190091,0.0,0.0,0.15778999999999999,63.231,-0.1765
primitive,1556,0.1583,48.908298800000004,0.07079999999999996,0.0875,0.0,50.55,85.55,0.0,0.0,0.8629860016468328,1.0,31.65,0.6573710819009101,0.0,0.0,0.15764999999999998,63.231,-0.1795
primitive,1557,0.14852,48.925001599999995,0.06639999999999996,0.08212,0.0,50.55,85.55,0.0,0.0,0.8698250635184651,1.0,33.15,0.6572497472194135,0.0,0.0,0.15752,63.231,-0.1995
primitive,1558,0.1391,48.941561199999995,0.06215999999999996,0.07693999999999998,0.0,50.55,85.55,0.0,0.0,0.876441903167875,1.0,31.6,0.6570273003033367,0.0,0.0,0.15759,63.231,-0.1765
primitive,1559,0.12997999999999998,48.957967200000006,0.058019999999999954,0.07195999999999998,0.0,50.55,85.54999999999998,0.0,0.0,0.882978742817285,1.0,33.35,0.6571081900910011,0.0,0.0,0.15716000000000002,63.231,-0.1925
primitive,1560,0.12129999999999999,48.974198400000006,0.05413999999999995,0.06715999999999998,0.0,50.55,85.55,0.0,0.0,0.8892246733757859,1.0,32.35,0.6574924165824065,0.0,0.0,0.1572,63.231,-0.1675
primitive,1561,0.11289999999999999,48.990244000000004,0.050339999999999954,0.06255999999999999,0.0,50.55,85.55,0.0,0.0,0.8954420325057154,1.0,32.25,0.6569868554095045,0.0,0.0,0.15715,63.231,-0.1875
primitive,1562,0.10497999999999999,49.0060796,0.04685999999999996,0.058119999999999984,0.0,50.55,85.55,0.0,0.0,0.9013427249689783,1.0,32.9,0.65737108190091,0.0,0.0,0.15712,63.231,-0.1715
primitive,1563,0.09738,49.021694800000006,0.043539999999999954,0.053839999999999985,0.0,50.55,85.55,0.0,0.0,0.9072184174322409,1.0,31.75,0.6570070778564205,0.0,0.0,0.1572,63.231,-0.1815
primitive,1564,0.09023999999999999,49.0370692,0.04049999999999995,0.049739999999999986,0.0,50.55,85.54999999999998,0.0,0.0,0.9127810664172429,1.0,32.15,0.6570677451971689,0.0,0.0,0.15692,63.231,-0.2115
primitive,1565,0.08336,49.052195600000005,0.03753999999999996,0.04581999999999999,0.0,50.55,85.55,0.0,0.0,0.9182821769407064,1.0,33.35,0.6568048533872597,0.0,0.0,0.15701,63.231,-0.1745
primitive,1566,0.07673999999999999,49.0670708,0.03467999999999996,0.042059999999999986,0.0,50.55,85.55,0.0,0.0,0.9235063643872468,1.0,32.5,0.6571486349848332,0.0,0.0,0.15716000000000002,63.231,-0.1815
primitive,1567,0.07033999999999999,49.0816964,0.031879999999999964,0.03845999999999999,0.0,50.55,85.55,0.0,0.0,0.9286578245610599,1.0,32.75,0.6566228513650152,0.0,0.0,0.15735,63.231,-0.1705
primitive,1568,0.06423999999999999,49.096068800000005,0.02923999999999996,0.03499999999999999,0.0,50.55,85.55,0.0,0.0,0.933569284734873,1.0,32.1,0.6569666329625885,0.0,0.0,0.15750999999999998,63.231,-0.1465
primitive,1569,0.058419999999999986,49.1101868,0.02667999999999996,0.03173999999999999,0.0,50.55,85.54999999999998,0.0,0.0,0.9383378877658289,1.0,33.15,0.6570677451971689,0.0,0.0,0.15743000000000001,63.231,-0.1765
primitive,1570,0.05287999999999998,49.12404360000001,0.024199999999999965,0.02867999999999999,0.0,50.55,85.55,0.0,0.0,0.9428779193682135,1.0,31.95,0.6569868554095045,0.0,0.0,0.15761,63.231,-0.1865
primitive,1571,0.04757999999999999,49.1376364,0.021779999999999963,0.025799999999999993,0.0,50.55,85.55,0.0,0.0,0.9472846176372647,1.0,34.15,0.6573508594539939,0.0,0.0,0.1575,63.231,-0.1865
primitive,1572,0.04255999999999999,49.150958,0.019459999999999963,0.023099999999999992,0.0,50.55,85.55,0.0,0.0,0.9514627444777445,1.0,31.85,0.6574115267947421,0.0,0.0,0.15762,63.231,-0.1795
primitive,1573,0.03788,49.16399680000001,0.017299999999999968,0.02057999999999999,0.0,50.55,85.55,0.0,0.0,0.9554055772005772,1.0,33.45,0.6576946410515673,0.0,0.0,0.15767,63.231,-0.1855
primitive,1574,0.03345999999999999,49.17674840000001,0.015239999999999967,0.018219999999999986,0.0,50.55,85.54999999999998,0.0,0.0,0.9592561022311022,1.0,31.45,0.6577957532861476,0.0,0.0,0.15765,63.231,-0.1835
primitive,1575,0.029399999999999992,49.1892,0.01337999999999997,0.01601999999999999,0.0,50.55,85.55,0.0,0.0,0.9628621828171827,1.0,33.75,0.6581193124368049,0.0,0.0,0.15801,63.231,-0.1465
primitive,1576,0.02565999999999999,49.2013428,0.011659999999999969,0.01399999999999999,0.0,50.55,85.55,0.0,0.0,0.9663432634032634,1.0,30.45,0.6577957532861476,0.0,0.0,0.15843,63.231,-0.1675
primitive,1577,0.022339999999999992,49.2131636,0.01019999999999997,0.012139999999999991,0.0,50.55,85.55,0.0,0.0,0.969576724941725,1.0,33.9,0.6575935288169868,0.0,0.0,0.15828,63.231,-0.1815
primitive,1578,0.01937999999999999,49.224655600000006,0.008879999999999968,0.010499999999999994,0.0,50.55,85.55,0.0,0.0,0.9727435198135198,1.0,31.15,0.6575530839231547,0.0,0.0,0.158,63.231,-0.1935
primitive,1579,0.01673999999999999,49.235811999999996,0.007719999999999969,0.009019999999999993,0.0,50.55,85.54999999999998,0.0,0.0,0.9755853146853147,1.0,33.7,0.6572699696663296,0.0,0.0,0.15755,63.231,-0.2065
primitive,1580,0.014299999999999988,49.2466336,0.00661999999999997,0.007679999999999996,0.0,50.55,85.55,0.0,0.0,0.9784271095571095,1.0,30.55,0.6572093023255813,0.0,0.0,0.15739999999999998,63.231,-0.1875
primitive,1581,0.01205999999999999,49.2571212,0.0056599999999999715,0.006399999999999996,0.0,50.55,85.55,0.0,0.0,0.9810289044289044,1.0,34.5,0.6574519716885743,0.0,0.0,0.15755,63.231,-0.1535
primitive,1582,0.009979999999999994,49.267276,0.004759999999999972,0.0052199999999999955,0.0,50.55,85.55,0.0,0.0,0.9835806993006994,1.0,31.05,0.6573508594539939,0.0,0.0,0.15768,63.231,-0.1595
primitive,1583,0.008139999999999994,49.277094,0.003979999999999973,0.004159999999999996,0.0,50.55,85.54999999999998,0.0,0.0,0.9858658275058275,1.0,32.75,0.6570273003033367,0.0,0.0,0.15747999999999998,63.231,-0.1935
primitive,1584,0.006499999999999997,49.286576,0.0032799999999999756,0.003219999999999998,0.0,50.55,85.54999999999998,0.0,0.0,0.9880709557109557,1.0,32.5,0.6575935288169868,0.0,0.0,0.15776,63.231,-0.1595
primitive,1585,0.005079999999999997,49.29572120000001,0.002679999999999978,0.0024000000000000002,0.0,50.55,85.55,0.0,0.0,0.9900215384615385,1.0,33.25,0.6574317492416583,0.0,0.0,0.158,63.231,-0.1605
primitive,1586,0.0038799999999999963,49.30452760000001,0.00213999999999998,0.0017399999999999998,0.0,50.55,85.55,0.0,0.0,0.9918266666666666,1.0,31.7,0.6573913043478261,0.0,0.0,0.15786,63.231,-0.1835
primitive,1587,0.002939999999999996,49.31299040000001,0.001739999999999982,0.0012,0.0,50.55,85.55,0.0,0.0,0.9932933333333334,1.0,33.05,0.6569666329625885,0.0,0.0,0.15753,63.231,-0.1985
primitive,1588,0.002199999999999996,49.321108800000005,0.001379999999999984,0.00082,0.0,50.55,85.54999999999998,0.0,0.0,0.99476,1.0,31.4,0.6565015166835186,0.0,0.0,0.15736,63.231,-0.1925
primitive,1589,0.001579999999999998,49.3288868,0.0010599999999999859,0.00052,0.0,50.55,85.54999999999998,0.0,0.0,0.9960266666666666,1.0,34.0,0.6570273003033367,0.0,0.0,0.15736,63.231,-0.1795
primitive,1590,0.0010799999999999978,49.336331200000004,0.0007799999999999881,0.0003,0.0,50.55,85.55,0.0,0.0,0.9970933333333334,1.0,31.15,0.6568857431749241,0.0,0.0,0.15714,63.231,-0.1925
primitive,1591,0.00066,49.343448800000004,0.0005199999999999901,0.00014000000000000001,0.0,50.55,85.55,0.0,0.0,0.99816,1.0,33.15,0.6571688574317491,0.0,0.0,0.15708,63.231,-0.1885
primitive,1592,0.00036,49.350244,0.000319999999999992,4e-05,0.0,50.55,85.55,0.0,0.0,0.99896,1.0,32.3,0.6572901921132457,0.0,0.0,0.15712,63.231,-0.1995
primitive,1593,0.00016,49.35672480000001,0.000159999999999994,0.0,0.0,50.55,85.54999999999998,0.0,0.0,0.9996,1.0,33.45,0.6574721941354903,0.0,0.0,0.15705,63.231,-0.1735
primitive,1594,6e-05,49.362895200000004,5.9999999999996e-05,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.8,0.6572497472194135,0.0,0.0,0.15711,63.231,-0.1625
primitive,1595,2e-05,49.3687612,1.9999999999998003e-05,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6570475227502527,0.0,0.0,0.15694,63.231,-0.1645
primitive,1596,0.0,49.374334399999995,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6575126390293226,0.0,0.0,0.15692,63.231,-0.1755
primitive,1597,0.0,49.37962560000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6572901921132457,0.0,0.0,0.15672,63.231,-0.1915
primitive,1598,0.0,49.384646000000004,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.8,0.6573104145601617,0.0,0.0,0.15698,63.231,-0.1605
primitive,1599,0.0,49.389404000000006,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.7,0.6573306370070777,0.0,0.0,0.15706,63.231,-0.1735
primitive,1600,0.0,49.39390960000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.3,0.6573913043478261,0.0,0.0,0.15732000000000002,63.231,-0.1735
primitive,1601,0.0,49.3981716,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6574924165824063,0.0,0.0,0.1572,63.231,-0.1875
primitive,1602,0.0,49.4021984,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6573913043478261,0.0,0.0,0.15715,63.231,-0.1825
primitive,1603,0.0,49.4059976,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.1,0.6574721941354903,0.0,0.0,0.15738,63.231,-0.1935
primitive,1604,0.0,49.40957800000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.1,0.6576339737108189,0.0,0.0,0.15755,63.231,-0.1725
primitive,1605,0.0,49.4129464,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6575935288169868,0.0,0.0,0.15752,63.231,-0.1795
primitive,1606,0.0,49.4161124,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6578361981799797,0.0,0.0,0.15753,63.231,-0.1785
primitive,1607,0.0,49.419082800000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6575733063700707,0.0,0.0,0.15789,63.231,-0.1635
primitive,1608,0.0,49.4218648,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.85,0.6576744186046511,0.0,0.0,0.15822,63.231,-0.1435
primitive,1609,0.0,49.424464400000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6576541961577349,0.0,0.0,0.1585,63.231,-0.1645
primitive,1610,0.0,49.426890400000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6572699696663296,0.0,0.0,0.15846,63.231,-0.1715
primitive,1611,0.0,49.4291484,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6578361981799797,0.0,0.0,0.15827,63.231,-0.2065
primitive,1612,0.0,49.431248000000004,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6572497472194135,0.0,0.0,0.15822,63.231,-0.1765
primitive,1613,0.0,49.4331956,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.85,0.6576946410515673,0.0,0.0,0.15808999999999998,63.231,-0.1945
primitive,1614,0.0,49.43500040000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6576339737108189,0.0,0.0,0.15856,63.231,-0.1645
primitive,1615,0.0,49.4366676,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6575530839231547,0.0,0.0,0.15861,63.231,-0.1695
primitive,1616,0.0,49.43820240000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6574115267947421,0.0,0.0,0.15887,63.231,-0.1555
primitive,1617,0.0,49.43960920000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6577755308392313,0.0,0.0,0.15897,63.231,-0.1605
primitive,1618,0.0,49.440894,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.2,0.6578159757330636,0.0,0.0,0.15853,63.231,-0.1905
primitive,1619,0.0,49.442062400000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6574519716885743,0.0,0.0,0.1585,63.231,-0.1795
primitive,1620,0.0,49.44312,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6573508594539939,0.0,0.0,0.15864,63.231,-0.1725
primitive,1621,0.0,49.44407160000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6569261880687562,0.0,0.0,0.1586,63.231,-0.1905
primitive,1622,0.0,49.4449228,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.6572497472194135,0.0,0.0,0.15845,63.231,-0.1945
primitive,1623,0.0,49.44568040000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.55,0.6568857431749241,0.0,0.0,0.15864,63.231,-0.1665
primitive,1624,0.0,49.446349600000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6575530839231547,0.0,0.0,0.15875,63.231,-0.1725
primitive,1625,0.0,49.4469376,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6567441860465115,0.0,0.0,0.15844000000000003,63.231,-0.1775
primitive,1626,0.0,49.447450800000006,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6578766430738119,0.0,0.0,0.15832000000000002,63.231,-0.1795
primitive,1627,0.0,49.447897600000005,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.6,0.6573508594539939,0.0,0.0,0.15811999999999998,63.231,-0.2015
primitive,1628,0.0,49.44828520000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.05,0.6577148634984832,0.0,0.0,0.15819,63.231,-0.1865
primitive,1629,0.0,49.44862000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6571486349848331,0.0,0.0,0.15856,63.231,-0.1695
primitive,1630,0.0,49.44890600000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6580384226491405,0.0,0.0,0.15875,63.231,-0.1685
primitive,1631,0.0,49.449147200000006,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.657108190091001,0.0,0.0,0.15846,63.231,-0.1825
primitive,1632,0.0,49.4493468,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.45,0.6576744186046511,0.0,0.0,0.15818000000000002,63.231,-0.1875
primitive,1633,0.0,49.44950960000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6578361981799797,0.0,0.0,0.15805,63.231,-0.2065
primitive,1634,0.0,49.44963960000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6575733063700707,0.0,0.0,0.15785,63.231,-0.1795
primitive,1635,0.0,49.449741200000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6574519716885742,0.0,0.0,0.15744,63.231,-0.2015
primitive,1636,0.0,49.4498188,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6577553083923153,0.0,0.0,0.15764,63.231,-0.1635
primitive,1637,0.0,49.4498776,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.5,0.6575328614762386,0.0,0.0,0.15772,63.231,-0.1905
primitive,1638,0.0,49.44992160000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6576339737108189,0.0,0.0,0.15802,63.231,-0.1625
primitive,1639,0.0,49.44995320000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6575935288169868,0.0,0.0,0.15811,63.231,-0.1705
primitive,1640,0.0,49.44997480000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6577957532861476,0.0,0.0,0.158,63.231,-0.2035
primitive,1641,0.0,49.449988000000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6579777553083923,0.0,0.0,0.15797,63.231,-0.1915
primitive,1642,0.0,49.449995200000004,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.95,0.6578361981799797,0.0,0.0,0.15824,63.231,-0.1725
primitive,1643,0.0,49.449998400000005,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6578766430738119,0.0,0.0,0.15825,63.231,-0.1725
primitive,1644,0.0,49.4499996,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6581597573306369,0.0,0.0,0.1579,63.231,-0.1975
primitive,1645,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6580586450960566,0.0,0.0,0.15792,63.231,-0.1625
primitive,1646,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6578766430738119,0.0,0.0,0.15803,63.231,-0.1645
primitive,1647,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.85,0.6579373104145602,0.0,0.0,0.15801,63.231,-0.1935
primitive,1648,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6577755308392316,0.0,0.0,0.15811,63.231,-0.1505
primitive,1649,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.25,0.6579979777553083,0.0,0.0,0.158,63.231,-0.1845
primitive,1650,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.7,0.6577553083923156,0.0,0.0,0.15797,63.231,-0.1765
primitive,1651,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.05,0.6580586450960566,0.0,0.0,0.15798,63.231,-0.1865
primitive,1652,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.4,0.6578159757330636,0.0,0.0,0.15792,63.231,-0.1885
primitive,1653,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6579979777553083,0.0,0.0,0.15814999999999999,63.231,-0.1705
primitive,1654,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6576137512639029,0.0,0.0,0.15788,63.231,-0.1995
primitive,1655,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6579777553083922,0.0,0.0,0.15794,63.231,-0.1735
primitive,1656,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6577148634984833,0.0,0.0,0.15778999999999999,63.231,-0.1935
primitive,1657,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.7,0.6577957532861476,0.0,0.0,0.15763,63.231,-0.1795
primitive,1658,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6577553083923156,0.0,0.0,0.15716,63.231,-0.1905
primitive,1659,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6576946410515673,0.0,0.0,0.15696,63.231,-0.1845
primitive,1660,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6577350859453993,0.0,0.0,0.15685,63.231,-0.1825
primitive,1661,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.2,0.6575530839231547,0.0,0.0,0.15716,63.231,-0.1755
primitive,1662,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.45,0.6579575328614762,0.0,0.0,0.15709,63.231,-0.1835
primitive,1663,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6578159757330636,0.0,0.0,0.15734,63.231,-0.1695
primitive,1664,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6581193124368048,0.0,0.0,0.15697,63.231,-0.2015
primitive,1665,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6577553083923156,0.0,0.0,0.15714,63.231,-0.1525
primitive,1666,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.05,0.6581193124368048,0.0,0.0,0.15699,63.231,-0.1705
primitive,1667,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.4,0.6576137512639029,0.0,0.0,0.15675,63.231,-0.1845
primitive,1668,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6575935288169868,0.0,0.0,0.15709,63.231,-0.1565
primitive,1669,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6575935288169867,0.0,0.0,0.15707000000000002,63.231,-0.1815
primitive,1670,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6580990899898888,0.0,0.0,0.15710000000000002,63.231,-0.1695
primitive,1671,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.7,0.6575328614762387,0.0,0.0,0.15738000000000002,63.231,-0.1625
primitive,1672,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.5,0.6570677451971689,0.0,0.0,0.15769,63.231,-0.1635
primitive,1673,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6572901921132457,0.0,0.0,0.15783000000000003,63.231,-0.1525
primitive,1674,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6570273003033366,0.0,0.0,0.1576,63.231,-0.1955
primitive,1675,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6576946410515672,0.0,0.0,0.15764,63.231,-0.1735
primitive,1676,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.3,0.6573104145601617,0.0,0.0,0.15747,63.231,-0.1965
primitive,1677,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6573508594539939,0.0,0.0,0.15743000000000001,63.231,-0.2055
primitive,1678,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6574317492416583,0.0,0.0,0.15721,63.231,-0.2085
primitive,1679,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6575328614762386,0.0,0.0,0.15691,63.231,-0.1995
primitive,1680,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6572497472194135,0.0,0.0,0.15656,63.231,-0.2035
primitive,1681,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.8,0.6578968655207279,0.0,0.0,0.15646,63.231,-0.1925
primitive,1682,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6573508594539937,0.0,0.0,0.15638,63.231,-0.1955
primitive,1683,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6575530839231546,0.0,0.0,0.15676,63.231,-0.1685
primitive,1684,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6575733063700707,0.0,0.0,0.15669,63.231,-0.1865
primitive,1685,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6573913043478261,0.0,0.0,0.15707000000000002,63.231,-0.1635
primitive,1686,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.5,0.6570070778564207,0.0,0.0,0.15678,63.231,-0.1925
primitive,1687,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6576744186046511,0.0,0.0,0.15712,63.231,-0.1565
primitive,1688,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6575935288169867,0.0,0.0,0.15702,63.231,-0.1725
primitive,1689,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6573306370070777,0.0,0.0,0.15705,63.231,-0.1675
primitive,1690,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.3,0.6571890798786653,0.0,0.0,0.15727,63.231,-0.1815
primitive,1691,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.65,0.6572093023255813,0.0,0.0,0.15741,63.231,-0.1775
primitive,1692,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6572497472194135,0.0,0.0,0.15731,63.231,-0.1825
primitive,1693,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.65737108190091,0.0,0.0,0.1573,63.231,-0.1735
primitive,1694,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6573508594539939,0.0,0.0,0.15757,63.231,-0.1705
primitive,1695,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.2,0.6572699696663297,0.0,0.0,0.15743000000000001,63.231,-0.1765
primitive,1696,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.35,0.6576744186046511,0.0,0.0,0.15724,63.231,-0.1835
primitive,1697,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6575126390293226,0.0,0.0,0.15708,63.231,-0.2095
primitive,1698,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6575935288169867,0.0,0.0,0.15652,63.231,-0.2065
primitive,1699,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6574115267947421,0.0,0.0,0.15648,63.231,-0.1885
primitive,1700,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.05,0.6575530839231546,0.0,0.0,0.1562,63.231,-0.2045
primitive,1701,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.45,0.6573104145601618,0.0,0.0,0.15625,63.231,-0.1815
primitive,1702,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6575126390293226,0.0,0.0,0.15636,63.231,-0.1775
primitive,1703,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6574317492416583,0.0,0.0,0.15597,63.231,-0.2095
primitive,1704,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6579777553083923,0.0,0.0,0.15618,63.231,-0.1785
primitive,1705,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.75,0.6578968655207279,0.0,0.0,0.15600000000000003,63.231,-0.1915
primitive,1706,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.35,0.6577957532861476,0.0,0.0,0.15612,63.231,-0.1815
primitive,1707,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6581799797775532,0.0,0.0,0.15572999999999998,63.231,-0.2185
primitive,1708,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.658200202224469,0.0,0.0,0.15567,63.231,-0.1965
primitive,1709,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6585237613751264,0.0,0.0,0.15566000000000002,63.231,-0.1855
primitive,1710,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.1,0.6583619817997978,0.0,0.0,0.15565,63.231,-0.1835
primitive,1711,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6583822042467138,0.0,0.0,0.1557,63.231,-0.1705
primitive,1712,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6585035389282103,0.0,0.0,0.15592,63.231,-0.1615
primitive,1713,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.4,0.6584630940343782,0.0,0.0,0.15564,63.231,-0.1975
primitive,1714,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6584024266936299,0.0,0.0,0.15574,63.231,-0.1915
primitive,1715,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.75,0.6590091001011121,0.0,0.0,0.1556,63.231,-0.1665
primitive,1716,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6584024266936299,0.0,0.0,0.15538,63.231,-0.1925
primitive,1717,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6587664307381194,0.0,0.0,0.15529,63.231,-0.1935
primitive,1718,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6583822042467138,0.0,0.0,0.15496000000000001,63.231,-0.1895
primitive,1719,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6588068756319514,0.0,0.0,0.15489,63.231,-0.1885
primitive,1720,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.95,0.6584024266936298,0.0,0.0,0.15461,63.231,-0.1975
primitive,1721,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6589079878665318,0.0,0.0,0.15466,63.231,-0.1575
primitive,1722,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.659211324570273,0.0,0.0,0.15441,63.231,-0.1885
primitive,1723,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6591304347826086,0.0,0.0,0.15411999999999998,63.231,-0.1815
primitive,1724,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.0,0.6593528816986856,0.0,0.0,0.1542,63.231,-0.1875
primitive,1725,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.7,0.6590697674418605,0.0,0.0,0.15417,63.231,-0.1765
primitive,1726,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6590899898887765,0.0,0.0,0.15419,63.231,-0.1945
primitive,1727,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6590091001011121,0.0,0.0,0.15477,63.231,-0.1475
primitive,1728,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6590899898887764,0.0,0.0,0.15502000000000002,63.231,-0.1835
primitive,1729,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6590899898887765,0.0,0.0,0.15542,63.231,-0.1595
primitive,1730,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.2,0.6591506572295248,0.0,0.0,0.15554,63.231,-0.1915
primitive,1731,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6587259858442871,0.0,0.0,0.15542,63.231,-0.2045
primitive,1732,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6592719919110214,0.0,0.0,0.15571,63.231,-0.1665
primitive,1733,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6591102123356926,0.0,0.0,0.15564,63.231,-0.1755
primitive,1734,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6591304347826086,0.0,0.0,0.1555,63.231,-0.2005
primitive,1735,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.9,0.6592922143579372,0.0,0.0,0.15532,63.231,-0.1815
primitive,1736,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.659757330637007,0.0,0.0,0.15555,63.231,-0.1695
primitive,1737,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.658948432760364,0.0,0.0,0.15560000000000002,63.231,-0.1515
primitive,1738,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6590899898887765,0.0,0.0,0.15539999999999998,63.231,-0.1925
primitive,1739,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.45,0.6591708796764408,0.0,0.0,0.15533,63.231,-0.1745
primitive,1740,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.7,0.6593326592517694,0.0,0.0,0.15530999999999998,63.231,-0.1835
primitive,1741,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6590293225480282,0.0,0.0,0.15502000000000002,63.231,-0.2065
primitive,1742,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6592922143579372,0.0,0.0,0.15514999999999998,63.231,-0.1695
primitive,1743,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.658928210313448,0.0,0.0,0.15556,63.231,-0.1325
primitive,1744,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.1,0.659191102123357,0.0,0.0,0.15558,63.231,-0.1685
primitive,1745,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.55,0.6593326592517694,0.0,0.0,0.15593,63.231,-0.1415
primitive,1746,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.65896865520728,0.0,0.0,0.15611,63.231,-0.1655
primitive,1747,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6587664307381192,0.0,0.0,0.15644,63.231,-0.1765
primitive,1748,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.65,0.6583822042467139,0.0,0.0,0.15698,63.231,-0.1525
primitive,1749,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,34.4,0.6586248736097068,0.0,0.0,0.15734,63.231,-0.1525
primitive,1750,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.25,0.6583013144590495,0.0,0.0,0.15778999999999999,63.231,-0.1595
primitive,1751,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.658463094034378,0.0,0.0,0.15761999999999998,63.231,-0.1985
primitive,1752,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.9,0.6580586450960566,0.0,0.0,0.15757,63.231,-0.1825
primitive,1753,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6581597573306369,0.0,0.0,0.15762,63.231,-0.2045
primitive,1754,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.35,0.6576946410515672,0.0,0.0,0.15771000000000002,63.231,-0.1695
primitive,1755,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6576946410515673,0.0,0.0,0.15805999999999998,63.231,-0.1565
primitive,1756,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.0,0.6575530839231547,0.0,0.0,0.1582,63.231,-0.1675
primitive,1757,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.0,0.6572901921132457,0.0,0.0,0.15860000000000002,63.231,-0.1785
primitive,1758,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6574519716885743,0.0,0.0,0.15891,63.231,-0.1655
primitive,1759,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.0,0.6570677451971687,0.0,0.0,0.1588,63.231,-0.1965
primitive,1760,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6575530839231547,0.0,0.0,0.15892,63.231,-0.1715
primitive,1761,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6575733063700707,0.0,0.0,0.15875999999999998,63.231,-0.1865
primitive,1762,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6573306370070778,0.0,0.0,0.15869,63.231,-0.1685
primitive,1763,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6574519716885743,0.0,0.0,0.15864,63.231,-0.2025
primitive,1764,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.45,0.6573913043478261,0.0,0.0,0.1589,63.231,-0.1655
primitive,1765,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6572497472194135,0.0,0.0,0.1587,63.231,-0.1865
primitive,1766,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6577957532861476,0.0,0.0,0.15885,63.231,-0.1775
primitive,1767,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6575935288169867,0.0,0.0,0.15907,63.231,-0.1715
primitive,1768,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6581395348837209,0.0,0.0,0.15902999999999998,63.231,-0.1935
primitive,1769,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.7,0.6578968655207279,0.0,0.0,0.15905,63.231,-0.1865
primitive,1770,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6578766430738119,0.0,0.0,0.15898,63.231,-0.2045
primitive,1771,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6577957532861476,0.0,0.0,0.15863,63.231,-0.1925
primitive,1772,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6575733063700707,0.0,0.0,0.15885000000000002,63.231,-0.1665
primitive,1773,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.8,0.6579373104145602,0.0,0.0,0.1589,63.231,-0.1765
primitive,1774,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.35,0.6572699696663296,0.0,0.0,0.15899,63.231,-0.1785
primitive,1775,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6573508594539939,0.0,0.0,0.15875,63.231,-0.2005
primitive,1776,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6572093023255813,0.0,0.0,0.15896999999999997,63.231,-0.1725
primitive,1777,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.65,0.6572699696663296,0.0,0.0,0.15874,63.231,-0.1705
primitive,1778,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.15,0.6571486349848332,0.0,0.0,0.15889,63.231,-0.1685
primitive,1779,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.35,0.6574721941354903,0.0,0.0,0.15888000000000002,63.231,-0.1605
primitive,1780,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6572093023255813,0.0,0.0,0.15885,63.231,-0.1945
primitive,1781,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6574924165824063,0.0,0.0,0.15905000000000002,63.231,-0.1845
primitive,1782,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6570677451971687,0.0,0.0,0.15918,63.231,-0.1535
primitive,1783,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.75,0.6568655207280081,0.0,0.0,0.15921000000000002,63.231,-0.1725
primitive,1784,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.55,0.6567037411526795,0.0,0.0,0.1593,63.231,-0.1915
primitive,1785,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.4,0.6569059656218402,0.0,0.0,0.1595,63.231,-0.1615
primitive,1786,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6563801820020221,0.0,0.0,0.15937,63.231,-0.1825
primitive,1787,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6570273003033367,0.0,0.0,0.15919,63.231,-0.1695
primitive,1788,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.1,0.6567441860465116,0.0,0.0,0.15940000000000001,63.231,-0.1715
primitive,1789,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6569261880687562,0.0,0.0,0.15947,63.231,-0.1675
primitive,1790,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6570475227502528,0.0,0.0,0.15951,63.231,-0.1795
primitive,1791,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6573508594539939,0.0,0.0,0.15988,63.231,-0.1695
primitive,1792,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6572093023255813,0.0,0.0,0.15984,63.231,-0.1735
primitive,1793,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.9,0.6575935288169867,0.0,0.0,0.15926,63.231,-0.1905
primitive,1794,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6576744186046511,0.0,0.0,0.15917,63.231,-0.1775
primitive,1795,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6577148634984833,0.0,0.0,0.15865,63.231,-0.1935
primitive,1796,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.0,0.6575328614762386,0.0,0.0,0.15862,63.231,-0.1685
primitive,1797,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6579170879676441,0.0,0.0,0.15847,63.231,-0.1915
primitive,1798,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.5,0.6582608695652173,0.0,0.0,0.15803,63.231,-0.1965
primitive,1799,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.05,0.6581193124368048,0.0,0.0,0.15791,63.231,-0.1645
primitive,1800,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6586248736097068,0.0,0.0,0.1574,63.231,-0.2105
primitive,1801,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.05,0.6583013144590495,0.0,0.0,0.15756,63.231,-0.1825
primitive,1802,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6588675429726998,0.0,0.0,0.15744999999999998,63.231,-0.1935
primitive,1803,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.3,0.6587462082912032,0.0,0.0,0.15768000000000001,63.231,-0.1815
primitive,1804,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6588675429726998,0.0,0.0,0.15738,63.231,-0.1995
primitive,1805,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6585237613751264,0.0,0.0,0.15731,63.231,-0.1635
primitive,1806,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6590495449949443,0.0,0.0,0.15736,63.231,-0.1625
primitive,1807,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.2,0.6591304347826086,0.0,0.0,0.15743000000000001,63.231,-0.1715
primitive,1808,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.85,0.6589888776541961,0.0,0.0,0.15723,63.231,-0.1855
primitive,1809,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6591708796764408,0.0,0.0,0.15755,63.231,-0.1645
primitive,1810,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6589888776541961,0.0,0.0,0.15756,63.231,-0.1705
primitive,1811,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6591506572295248,0.0,0.0,0.15783000000000003,63.231,-0.1595
primitive,1812,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.658948432760364,0.0,0.0,0.15757,63.231,-0.1945
primitive,1813,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.7,0.6593528816986856,0.0,0.0,0.15753,63.231,-0.2065
primitive,1814,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6589282103134478,0.0,0.0,0.15736,63.231,-0.1825
primitive,1815,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6587259858442871,0.0,0.0,0.15734,63.231,-0.1885
primitive,1816,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6582204246713852,0.0,0.0,0.15761999999999998,63.231,-0.1495
primitive,1817,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.65,0.6585642062689585,0.0,0.0,0.15752,63.231,-0.1815
primitive,1818,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.85,0.6578766430738119,0.0,0.0,0.15772,63.231,-0.1735
primitive,1819,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.4,0.6585642062689585,0.0,0.0,0.15755,63.231,-0.2035
primitive,1820,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.05,0.6582204246713852,0.0,0.0,0.15783,63.231,-0.1765
primitive,1821,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.85,0.6586653185035389,0.0,0.0,0.158,63.231,-0.1755
primitive,1822,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.15,0.6584428715874622,0.0,0.0,0.15801,63.231,-0.1655
primitive,1823,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.6583215369059655,0.0,0.0,0.15805999999999998,63.231,-0.1715
primitive,1824,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6583215369059657,0.0,0.0,0.15811,63.231,-0.1735
primitive,1825,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6586653185035388,0.0,0.0,0.15839,63.231,-0.1725
primitive,1826,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.6586450960566228,0.0,0.0,0.15829,63.231,-0.1825
primitive,1827,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.65,0.6590495449949444,0.0,0.0,0.15811999999999998,63.231,-0.1875
primitive,1828,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6593124368048532,0.0,0.0,0.15798,63.231,-0.1825
primitive,1829,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6589686552072801,0.0,0.0,0.15795,63.231,-0.1635
primitive,1830,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6592922143579372,0.0,0.0,0.15795,63.231,-0.1945
primitive,1831,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.659211324570273,0.0,0.0,0.15789999999999998,63.231,-0.1895
primitive,1832,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.6,0.6596966632962588,0.0,0.0,0.15748,63.231,-0.1955
primitive,1833,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6598382204246714,0.0,0.0,0.15744,63.231,-0.1765
primitive,1834,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6600808897876642,0.0,0.0,0.15738000000000002,63.231,-0.1975
primitive,1835,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6599595551061678,0.0,0.0,0.15741,63.231,-0.1585
primitive,1836,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6602224469160768,0.0,0.0,0.15758999999999998,63.231,-0.1645
primitive,1837,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.0,0.6599191102123356,0.0,0.0,0.15725,63.231,-0.2035
primitive,1838,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6606066734074822,0.0,0.0,0.15713,63.231,-0.1835
primitive,1839,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6596764408493427,0.0,0.0,0.15706,63.231,-0.1745
primitive,1840,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6598179979777552,0.0,0.0,0.15682000000000001,63.231,-0.2035
primitive,1841,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6597977755308392,0.0,0.0,0.15705,63.231,-0.1465
primitive,1842,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.15,0.6593124368048534,0.0,0.0,0.15722,63.231,-0.1565
primitive,1843,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6593326592517694,0.0,0.0,0.1573,63.231,-0.1825
primitive,1844,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.658988877654196,0.0,0.0,0.15694,63.231,-0.2135
primitive,1845,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.0,0.6591304347826086,0.0,0.0,0.15712,63.231,-0.1755
primitive,1846,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.15,0.659191102123357,0.0,0.0,0.15716,63.231,-0.1645
primitive,1847,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.8,0.6591506572295248,0.0,0.0,0.15717,63.231,-0.1905
primitive,1848,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6591506572295246,0.0,0.0,0.15729,63.231,-0.1845
primitive,1849,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.658928210313448,0.0,0.0,0.15699000000000002,63.231,-0.1945
primitive,1850,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6587866531850354,0.0,0.0,0.15732,63.231,-0.1775
primitive,1851,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6591506572295248,0.0,0.0,0.15761,63.231,-0.1535
primitive,1852,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.95,0.6586046511627905,0.0,0.0,0.15786,63.231,-0.1685
primitive,1853,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.6,0.6583215369059655,0.0,0.0,0.15782,63.231,-0.1855
primitive,1854,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.1,0.6585035389282102,0.0,0.0,0.158,63.231,-0.1815
primitive,1855,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6584630940343782,0.0,0.0,0.15797,63.231,-0.1665
primitive,1856,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.85,0.6582810920121335,0.0,0.0,0.15785,63.231,-0.1745
primitive,1857,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.55,0.6584226491405459,0.0,0.0,0.15780999999999998,63.231,-0.1755
primitive,1858,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6582204246713852,0.0,0.0,0.1579,63.231,-0.1765
primitive,1859,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6581597573306371,0.0,0.0,0.15756,63.231,-0.1985
primitive,1860,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6583013144590494,0.0,0.0,0.1575,63.231,-0.1765
primitive,1861,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.35,0.6581597573306369,0.0,0.0,0.15719999999999998,63.231,-0.1895
primitive,1862,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.15,0.6583619817997978,0.0,0.0,0.15749000000000002,63.231,-0.1655
primitive,1863,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.3,0.6582002022244692,0.0,0.0,0.15781,63.231,-0.1745
primitive,1864,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.3,0.6585642062689585,0.0,0.0,0.15792,63.231,-0.1715
primitive,1865,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.85,0.6585439838220424,0.0,0.0,0.15819,63.231,-0.1615
primitive,1866,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.9,0.6586450960566228,0.0,0.0,0.15782000000000002,63.231,-0.1865
primitive,1867,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6583013144590495,0.0,0.0,0.15819,63.231,-0.1445
primitive,1868,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.65896865520728,0.0,0.0,0.15833,63.231,-0.1595
primitive,1869,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6582002022244692,0.0,0.0,0.15868000000000002,63.231,-0.1685
primitive,1870,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6587664307381194,0.0,0.0,0.15866000000000002,63.231,-0.1785
primitive,1871,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.75,0.6583215369059655,0.0,0.0,0.15828,63.231,-0.2135
primitive,1872,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.0,0.6586653185035388,0.0,0.0,0.1579,63.231,-0.2035
primitive,1873,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6585035389282103,0.0,0.0,0.15758,63.231,-0.2035
primitive,1874,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.7,0.6590495449949443,0.0,0.0,0.15741000000000002,63.231,-0.1905
primitive,1875,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6585439838220425,0.0,0.0,0.15733,63.231,-0.1805
primitive,1876,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.6,0.6588068756319514,0.0,0.0,0.15726,63.231,-0.1895
primitive,1877,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6584630940343782,0.0,0.0,0.15728999999999999,63.231,-0.1845
primitive,1878,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6580586450960567,0.0,0.0,0.15719000000000002,63.231,-0.1925
primitive,1879,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.8,0.6581799797775529,0.0,0.0,0.15700999999999998,63.231,-0.1815
primitive,1880,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.9,0.6579979777553084,0.0,0.0,0.15728,63.231,-0.1675
primitive,1881,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.15,0.6579575328614763,0.0,0.0,0.15759,63.231,-0.1585
primitive,1882,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.7,0.6575935288169868,0.0,0.0,0.1577,63.231,-0.1845
primitive,1883,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.9,0.6579170879676439,0.0,0.0,0.15757,63.231,-0.1895
primitive,1884,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6576137512639029,0.0,0.0,0.15786,63.231,-0.1685
primitive,1885,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.85,0.6575126390293226,0.0,0.0,0.15759,63.231,-0.1855
primitive,1886,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.35,0.6576541961577351,0.0,0.0,0.15741000000000002,63.231,-0.1825
primitive,1887,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.75,0.6575530839231547,0.0,0.0,0.15778,63.231,-0.1665
primitive,1888,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6570273003033366,0.0,0.0,0.15792,63.231,-0.1695
primitive,1889,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6575530839231547,0.0,0.0,0.15771000000000002,63.231,-0.1955
primitive,1890,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.9,0.65737108190091,0.0,0.0,0.15783999999999998,63.231,-0.1905
primitive,1891,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.5,0.6573306370070778,0.0,0.0,0.15736,63.231,-0.1945
primitive,1892,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.05,0.6572901921132457,0.0,0.0,0.15711,63.231,-0.1815
primitive,1893,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6571284125379171,0.0,0.0,0.15712,63.231,-0.1815
primitive,1894,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6569868554095046,0.0,0.0,0.15735,63.231,-0.1905
primitive,1895,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6569666329625885,0.0,0.0,0.15726,63.231,-0.1845
primitive,1896,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.0,0.6569059656218401,0.0,0.0,0.15719000000000002,63.231,-0.1715
primitive,1897,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.656845298281092,0.0,0.0,0.15717,63.231,-0.1925
primitive,1898,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6568452982810921,0.0,0.0,0.15721,63.231,-0.1805
primitive,1899,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.5,0.656845298281092,0.0,0.0,0.15736,63.231,-0.1795
primitive,1900,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.5,0.6569868554095045,0.0,0.0,0.15736,63.231,-0.1775
primitive,1901,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6568655207280081,0.0,0.0,0.15703,63.231,-0.1865
primitive,1902,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.6,0.6571284125379171,0.0,0.0,0.15696,63.231,-0.1755
primitive,1903,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.2,0.6573710819009101,0.0,0.0,0.15685000000000002,63.231,-0.1965
primitive,1904,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6571486349848331,0.0,0.0,0.15688,63.231,-0.1785
primitive,1905,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.65,0.657087967644085,0.0,0.0,0.15681,63.231,-0.1735
primitive,1906,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6572093023255813,0.0,0.0,0.15679,63.231,-0.1765
primitive,1907,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6572093023255813,0.0,0.0,0.15685000000000002,63.231,-0.1695
primitive,1908,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.35,0.6572093023255815,0.0,0.0,0.15697,63.231,-0.1645
primitive,1909,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6572699696663296,0.0,0.0,0.15698,63.231,-0.1975
primitive,1910,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.6,0.6570273003033367,0.0,0.0,0.15703,63.231,-0.1715
primitive,1911,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6571890798786653,0.0,0.0,0.15698,63.231,-0.1945
primitive,1912,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6569059656218402,0.0,0.0,0.15692,63.231,-0.1715
primitive,1913,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6571688574317491,0.0,0.0,0.15666,63.231,-0.2005
primitive,1914,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.05,0.6566632962588472,0.0,0.0,0.15649,63.231,-0.1885
primitive,1915,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.5,0.6569261880687562,0.0,0.0,0.15623,63.231,-0.1875
primitive,1916,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.85,0.6569059656218402,0.0,0.0,0.15611999999999998,63.231,-0.1975
primitive,1917,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.8,0.6573104145601617,0.0,0.0,0.15573,63.231,-0.1835
primitive,1918,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6567644084934277,0.0,0.0,0.15530000000000002,63.231,-0.2025
primitive,1919,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6573508594539939,0.0,0.0,0.15515,63.231,-0.1835
primitive,1920,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.4,0.6569261880687562,0.0,0.0,0.15496,63.231,-0.1975
primitive,1921,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.7,0.6573104145601617,0.0,0.0,0.15552,63.231,-0.1575
primitive,1922,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.15,0.6569666329625885,0.0,0.0,0.15581,63.231,-0.1745
primitive,1923,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6571890798786653,0.0,0.0,0.15614,63.231,-0.1705
primitive,1924,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.65,0.6567644084934277,0.0,0.0,0.15619,63.231,-0.1855
primitive,1925,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.9,0.6569261880687562,0.0,0.0,0.15648,63.231,-0.1515
primitive,1926,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.25,0.6567846309403439,0.0,0.0,0.15672,63.231,-0.1655
primitive,1927,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6569666329625885,0.0,0.0,0.1566,63.231,-0.1965
primitive,1928,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.05,0.6570677451971687,0.0,0.0,0.15681,63.231,-0.1715
primitive,1929,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.35,0.6572901921132457,0.0,0.0,0.15675,63.231,-0.1875
primitive,1930,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.65,0.6571890798786651,0.0,0.0,0.15685000000000002,63.231,-0.1575
primitive,1931,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6575935288169867,0.0,0.0,0.15662,63.231,-0.1815
primitive,1932,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.25,0.6574115267947421,0.0,0.0,0.15656,63.231,-0.1905
primitive,1933,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.3,0.6575733063700708,0.0,0.0,0.15672,63.231,-0.1735
primitive,1934,0.0,49.45,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.8,0.6577350859453993,0.0,0.0,0.15685000000000002,63.231,-0.1555
primitive,1935,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.05,0.6578159757330637,0.0,0.0,0.15678,63.231,-0.1925
primitive,1936,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6575935288169867,0.0,0.0,0.15683,63.231,-0.1775
primitive,1937,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.95,0.6576744186046511,0.0,0.0,0.1566,63.231,-0.1895
primitive,1938,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.4,0.6576339737108191,0.0,0.0,0.15659,63.231,-0.1705
primitive,1939,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.45,0.6578564206268958,0.0,0.0,0.15686,63.231,-0.1685
primitive,1940,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.1,0.6575328614762387,0.0,0.0,0.15696000000000002,63.231,-0.1805
primitive,1941,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6577148634984833,0.0,0.0,0.15701,63.231,-0.1895
primitive,1942,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6577755308392316,0.0,0.0,0.15681,63.231,-0.2015
primitive,1943,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.05,0.6579777553083923,0.0,0.0,0.15706,63.231,-0.1565
primitive,1944,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.75,0.6578361981799798,0.0,0.0,0.15723,63.231,-0.1735
primitive,1945,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.2,0.6579373104145602,0.0,0.0,0.15747999999999998,63.231,-0.1595
primitive,1946,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.35,0.6576744186046511,0.0,0.0,0.1574,63.231,-0.1795
primitive,1947,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.15,0.6578766430738119,0.0,0.0,0.15743000000000001,63.231,-0.1895
primitive,1948,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.45,0.6578564206268958,0.0,0.0,0.15757,63.231,-0.1665
primitive,1949,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.95,0.6580384226491405,0.0,0.0,0.15786,63.231,-0.1505
primitive,1950,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.75,0.6577350859453993,0.0,0.0,0.15758,63.231,-0.2055
primitive,1951,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6577148634984833,0.0,0.0,0.15773,63.231,-0.1715
primitive,1952,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6576744186046511,0.0,0.0,0.15764,63.231,-0.1845
primitive,1953,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6578361981799797,0.0,0.0,0.15775,63.231,-0.1855
primitive,1954,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.2,0.6576946410515673,0.0,0.0,0.15754,63.231,-0.1995
primitive,1955,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6580788675429726,0.0,0.0,0.15731,63.231,-0.1965
primitive,1956,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.2,0.6580990899898888,0.0,0.0,0.15737,63.231,-0.1705
primitive,1957,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.5,0.6576744186046511,0.0,0.0,0.1572,63.231,-0.1865
primitive,1958,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.55,0.6581597573306369,0.0,0.0,0.15710000000000002,63.231,-0.1745
primitive,1959,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.95,0.6579575328614762,0.0,0.0,0.15742,63.231,-0.1655
primitive,1960,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.75,0.6580182002022245,0.0,0.0,0.15723,63.231,-0.1905
primitive,1961,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6580990899898888,0.0,0.0,0.15738,63.231,-0.1795
primitive,1962,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.85,0.6578564206268958,0.0,0.0,0.15747,63.231,-0.1625
primitive,1963,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,34.1,0.6579170879676441,0.0,0.0,0.15753999999999999,63.231,-0.1935
primitive,1964,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.05,0.6579170879676441,0.0,0.0,0.1575,63.231,-0.1925
primitive,1965,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.25,0.6578159757330637,0.0,0.0,0.15771,63.231,-0.1665
primitive,1966,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.2,0.6575530839231547,0.0,0.0,0.15823,63.231,-0.1455
primitive,1967,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6575328614762386,0.0,0.0,0.15835000000000002,63.231,-0.1715
primitive,1968,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,30.8,0.6573913043478261,0.0,0.0,0.15855,63.231,-0.1825
primitive,1969,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.75,0.6573104145601617,0.0,0.0,0.15854,63.231,-0.1845
primitive,1970,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.4,0.6577148634984833,0.0,0.0,0.15842,63.231,-0.2095
primitive,1971,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.95,0.6578159757330637,0.0,0.0,0.15826,63.231,-0.1735
primitive,1972,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.8,0.6576744186046511,0.0,0.0,0.15834,63.231,-0.1665
primitive,1973,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.3,0.6575328614762386,0.0,0.0,0.15823,63.231,-0.1815
primitive,1974,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.45,0.6574519716885743,0.0,0.0,0.15847999999999998,63.231,-0.1605
primitive,1975,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.15,0.6575530839231546,0.0,0.0,0.158,63.231,-0.1995
primitive,1976,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.15,0.6575126390293226,0.0,0.0,0.15771000000000002,63.231,-0.1945
primitive,1977,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6576541961577349,0.0,0.0,0.15777000000000002,63.231,-0.1905
primitive,1978,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.2,0.6573104145601617,0.0,0.0,0.15767,63.231,-0.1815
primitive,1979,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.45,0.6573508594539939,0.0,0.0,0.15781,63.231,-0.1735
primitive,1980,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.5,0.6572901921132457,0.0,0.0,0.15762,63.231,-0.1765
primitive,1981,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.9,0.6567846309403439,0.0,0.0,0.15771,63.231,-0.1725
primitive,1982,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.8,0.6570070778564205,0.0,0.0,0.15774999999999997,63.231,-0.1865
primitive,1983,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.35,0.6566228513650151,0.0,0.0,0.15777,63.231,-0.1715
primitive,1984,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.95,0.6562790697674419,0.0,0.0,0.15750999999999998,63.231,-0.1815
primitive,1985,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.65,0.6565217391304347,0.0,0.0,0.15767,63.231,-0.1765
primitive,1986,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.95,0.656582406471183,0.0,0.0,0.1575,63.231,-0.1945
primitive,1987,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.35,0.6567441860465116,0.0,0.0,0.1576,63.231,-0.1795
primitive,1988,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,31.9,0.6569464105156723,0.0,0.0,0.15752,63.231,-0.1785
primitive,1989,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.75,0.6570677451971689,0.0,0.0,0.15763,63.231,-0.1575
primitive,1990,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.75,0.6569261880687562,0.0,0.0,0.15776,63.231,-0.1675
primitive,1991,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,34.1,0.6569868554095045,0.0,0.0,0.15794,63.231,-0.1715
primitive,1992,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,31.55,0.6571284125379171,0.0,0.0,0.15826,63.231,-0.1695
primitive,1993,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,33.4,0.6568655207280081,0.0,0.0,0.15789,63.231,-0.1935
primitive,1994,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.35,0.6575126390293226,0.0,0.0,0.15817,63.231,-0.1455
primitive,1995,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.6,0.6572699696663296,0.0,0.0,0.15773,63.231,-0.2035
primitive,1996,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,30.9,0.6574924165824065,0.0,0.0,0.15761999999999998,63.231,-0.1905
primitive,1997,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.55,0.6572497472194135,0.0,0.0,0.15788,63.231,-0.1635
primitive,1998,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.54999999999998,0.0,0.0,1.0,1.0,32.05,0.6574924165824065,0.0,0.0,0.15767,63.231,-0.1875
primitive,1999,0.0,49.45,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,32.45,0.6568857431749242,0.0,0.0,0.1573,63.231,-0.1875
primitive,2000,0.0,49.45000000000001,0.0,0.0,0.0,50.55,85.55,0.0,0.0,1.0,1.0,33.1,0.6578361981799797,0.0,0.0,0.15721,63.231,-0.2145


==> data/Ness/sanctioning.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
sanctioning,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
sanctioning,1,18.0,82.0,7.0,11.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,30.0,0.3,0.0,0.0,0.33,0.3,-0.26
sanctioning,2,71.4,28.6,60.3,11.05,0.05,0.0,1.65,0.0,0.8753501400560223,0.12464985994397759,0.12464985994397759,14.55,0.14550000000000002,0.0,0.0,0.3165,0.877,-0.3
sanctioning,3,47.1,52.9,16.1,30.9,0.1,0.0,2.4,0.45,0.0732484076433121,0.9267515923566878,0.9267515923566879,83.45,0.83,0.0,0.0,0.332,0.9045,-0.119
sanctioning,4,61.15,38.85,30.35,29.9,0.9,0.0,5.1,0.45,0.5102207686017989,0.4897792313982011,0.4897792313982011,56.35,0.5589999999999999,0.0,0.0,0.3175,1.147,-0.142
sanctioning,5,52.2,47.6,18.45,32.55,1.2,0.2,6.05,0.85,0.24137931034482757,0.7586206896551724,0.7586206896551724,75.6,0.7489979959919839,0.0,0.0,0.337,1.2505,-0.049
sanctioning,6,57.5,42.1,24.55,32.0,0.95,0.4,7.75,0.7,0.41304347826086957,0.5869565217391305,0.5869565217391305,65.2,0.6475903614457832,0.0,0.0,0.3225,1.4345,-0.117
sanctioning,7,52.45,47.1,17.3,33.75,1.4,0.45,8.65,0.65,0.25357483317445184,0.746425166825548,0.7464251668255482,74.65,0.7433450527373179,0.0,0.0,0.324,1.544,-0.102
sanctioning,8,53.25,46.05,20.2,31.85,1.2,0.7,9.9,0.8,0.352112676056338,0.647887323943662,0.647887323943662,68.75,0.6842900302114804,0.0,0.0,0.33,1.6975,-0.1065
sanctioning,9,53.6,45.6,20.8,31.5,1.3,0.8,10.7,0.8,0.3414179104477612,0.6585820895522387,0.6585820895522388,69.9,0.6965725806451613,0.0,0.0,0.331,1.8545,-0.079
sanctioning,10,53.1,45.95,19.8,31.95,1.35,0.95,11.4,0.5,0.3229755178907721,0.6770244821092279,0.6770244821092278,71.2,0.7137809187279152,0.0,0.0,0.343,1.9965,-0.0695
sanctioning,11,52.0,46.85,19.05,31.7,1.25,1.15,11.95,0.5,0.32019230769230766,0.6798076923076923,0.6798076923076923,69.9,0.7020738492665656,0.0,0.0,0.3105,2.136,-0.129
sanctioning,12,53.2,45.3,19.75,32.45,1.0,1.5,12.9,0.25,0.3298872180451128,0.6701127819548871,0.6701127819548872,68.45,0.6923857868020304,0.0,0.0,0.3265,2.2815,-0.087
sanctioning,13,52.85,45.55,18.6,32.8,1.45,1.6,13.7,0.2,0.2961210974456008,0.7038789025543993,0.7038789025543992,70.9,0.7184959349593496,0.0,0.0,0.3405,2.408,-0.053
sanctioning,14,53.65,44.45,18.65,33.5,1.5,1.9,14.9,0.35,0.32152842497670087,0.6784715750232991,0.6784715750232991,69.95,0.709480122324159,0.0,0.0,0.331,2.544,-0.0945
sanctioning,15,56.05,41.6,21.05,33.65,1.35,2.35,15.3,0.45,0.3300624442462088,0.6699375557537912,0.6699375557537912,69.9,0.7112135176651305,0.0,0.0,0.3355,2.6955,-0.0645
sanctioning,16,51.35,46.2,16.35,33.35,1.65,2.45,16.05,0.6,0.2599805258033106,0.7400194741966893,0.7400194741966893,74.45,0.7570476678626344,0.0,0.0,0.3175,2.8,-0.082
sanctioning,17,51.1,46.4,18.6,30.85,1.65,2.5,16.4,0.55,0.3111545988258317,0.6888454011741684,0.6888454011741683,69.3,0.7051282051282052,0.0,0.0,0.3005,2.9295,-0.122
sanctioning,18,50.95,46.35,18.8,30.55,1.6,2.7,17.2,0.5,0.31108930323846906,0.6889106967615309,0.6889106967615309,69.25,0.7065775950668036,0.0,0.0,0.332,3.0605,-0.053
sanctioning,19,48.3,48.7,17.7,29.0,1.6,3.0,17.95,0.3,0.2971014492753623,0.7028985507246378,0.7028985507246377,69.3,0.711340206185567,0.0,0.0,0.317,3.1775,-0.099
sanctioning,20,50.75,46.05,20.15,29.4,1.2,3.2,18.45,0.55,0.3517241379310345,0.6482758620689655,0.6482758620689655,67.2,0.6885330578512397,0.0,0.0,0.34,3.321,-0.06
sanctioning,21,47.65,48.95,16.05,30.5,1.1,3.4,18.9,0.45,0.26337880377754463,0.7366211962224555,0.7366211962224554,69.85,0.7184265010351968,0.0,0.0,0.328,3.423,-0.071
sanctioning,22,48.9,47.55,18.35,29.65,0.9,3.55,19.15,0.3,0.34560327198364005,0.65439672801636,0.65439672801636,66.6,0.687402799377916,0.0,0.0,0.3225,3.564,-0.098
sanctioning,23,45.0,51.35,14.45,29.7,0.85,3.65,19.55,0.6,0.2566666666666667,0.7433333333333334,0.7433333333333333,69.15,0.7114686040477426,0.0,0.0,0.3225,3.658,-0.087
sanctioning,24,46.8,49.4,16.95,29.05,0.8,3.8,20.0,0.25,0.32264957264957267,0.6773504273504274,0.6773504273504274,66.15,0.6850311850311852,0.0,0.0,0.316,3.785,-0.092
sanctioning,25,46.25,49.9,17.5,27.85,0.9,3.85,20.3,0.25,0.3264864864864865,0.6735135135135135,0.6735135135135135,68.45,0.7093083723348934,0.0,0.0,0.2995,3.9115,-0.143
sanctioning,26,43.55,52.55,14.65,27.85,1.05,3.9,20.65,0.5,0.2985074626865672,0.7014925373134329,0.7014925373134329,68.8,0.7107180020811654,0.0,0.0,0.314,4.0175,-0.119
sanctioning,27,44.65,51.35,16.7,26.85,1.1,4.0,20.85,0.45,0.33146696528555436,0.6685330347144457,0.6685330347144457,65.35,0.6760416666666668,0.0,0.0,0.32,4.145,-0.1155
sanctioning,28,44.35,51.35,16.85,26.65,0.85,4.3,21.05,0.4,0.3314543404735062,0.6685456595264937,0.6685456595264938,66.0,0.6854754440961337,0.0,0.0,0.3145,4.269,-0.1205
sanctioning,29,42.0,53.65,15.35,25.55,1.1,4.35,21.3,0.4,0.30238095238095236,0.6976190476190476,0.6976190476190476,66.05,0.6863565081024569,0.0,0.0,0.338,4.3735,-0.068
sanctioning,30,40.6,54.75,15.35,24.4,0.85,4.65,21.65,0.25,0.33374384236453203,0.666256157635468,0.666256157635468,65.65,0.6858940744625066,0.0,0.0,0.3055,4.486,-0.147
sanctioning,31,42.0,53.25,16.25,24.95,0.8,4.75,22.1,0.25,0.3547619047619048,0.6452380952380953,0.6452380952380953,63.4,0.662992125984252,0.0,0.0,0.317,4.6105,-0.125
sanctioning,32,40.1,55.1,14.75,24.4,0.95,4.8,22.5,0.4,0.2855361596009975,0.7144638403990025,0.7144638403990025,66.3,0.6922268907563026,0.0,0.0,0.311,4.71,-0.122
sanctioning,33,42.55,52.5,18.35,23.3,0.9,4.95,22.65,0.3,0.37485311398354876,0.6251468860164513,0.6251468860164512,62.6,0.6554445028932141,0.0,0.0,0.312,4.849,-0.135
sanctioning,34,42.05,52.95,16.8,24.45,0.8,5.0,22.9,0.1,0.3246135552913199,0.6753864447086801,0.6753864447086801,65.8,0.6915789473684211,0.0,0.0,0.329,4.9635,-0.0875
sanctioning,35,42.7,52.25,17.3,24.55,0.85,5.05,23.15,0.25,0.3360655737704918,0.6639344262295082,0.6639344262295082,63.9,0.6703528172722485,0.0,0.0,0.3195,5.082,-0.1055
sanctioning,36,41.9,52.95,15.1,25.8,1.0,5.15,23.4,0.45,0.30787589498806683,0.6921241050119332,0.6921241050119332,64.65,0.6768581971534001,0.0,0.0,0.3135,5.1865,-0.1235
sanctioning,37,43.65,51.0,17.45,25.2,1.0,5.35,23.55,0.55,0.3539518900343643,0.6460481099656358,0.6460481099656358,64.8,0.6788166930797676,0.0,0.0,0.3135,5.318,-0.1375
sanctioning,38,40.95,53.55,14.05,25.85,1.05,5.5,23.8,0.7,0.26251526251526247,0.7374847374847374,0.7374847374847375,66.55,0.6968253968253968,0.0,0.0,0.3215,5.408,-0.098
sanctioning,39,41.55,52.65,15.85,24.85,0.85,5.8,24.4,0.75,0.3345367027677497,0.6654632972322503,0.6654632972322503,64.3,0.6746284501061571,0.0,0.0,0.3215,5.5215,-0.1155
sanctioning,40,37.65,56.45,12.1,24.9,0.65,5.9,24.55,0.7,0.22841965471447542,0.7715803452855247,0.7715803452855245,66.35,0.697662061636557,0.0,0.0,0.3055,5.594,-0.134
sanctioning,41,43.45,50.6,18.0,24.65,0.8,5.95,24.7,0.45,0.40161104718066737,0.5983889528193326,0.5983889528193326,61.9,0.6533758639021796,0.0,0.0,0.308,5.7395,-0.1425
sanctioning,42,41.55,52.4,14.7,25.8,1.05,6.05,24.85,0.45,0.28038507821901326,0.7196149217809867,0.7196149217809867,66.4,0.7019691325172965,0.0,0.0,0.3135,5.8405,-0.1215
sanctioning,43,40.05,53.75,14.5,24.35,1.2,6.2,25.1,0.5,0.32459425717852686,0.6754057428214733,0.6754057428214731,65.15,0.6892324093816632,0.0,0.0,0.2965,5.9495,-0.1555
sanctioning,44,43.05,50.55,17.3,24.6,1.15,6.4,25.4,0.25,0.3577235772357724,0.6422764227642277,0.6422764227642277,62.45,0.6645299145299146,0.0,0.0,0.3095,6.078,-0.1215
sanctioning,45,41.7,51.65,15.35,25.05,1.3,6.65,25.65,0.3,0.2865707434052757,0.7134292565947242,0.7134292565947242,65.45,0.6979110873058384,0.0,0.0,0.306,6.179,-0.1155
sanctioning,46,42.25,50.9,17.15,23.95,1.15,6.85,25.9,0.15,0.35857988165680477,0.6414201183431953,0.6414201183431952,63.9,0.6843800322061191,0.0,0.0,0.2965,6.305,-0.1445
sanctioning,47,41.4,51.6,15.0,25.2,1.2,7.0,26.15,0.3,0.32125603864734303,0.678743961352657,0.678743961352657,65.25,0.6983870967741935,0.0,0.0,0.3155,6.416,-0.108
sanctioning,48,41.95,50.8,15.5,25.25,1.2,7.25,26.35,0.3,0.33611442193087004,0.66388557806913,0.66388557806913,63.05,0.6765498652291105,0.0,0.0,0.293,6.5345,-0.153
sanctioning,49,41.85,50.65,15.45,25.15,1.25,7.5,26.6,0.5,0.3118279569892473,0.6881720430107526,0.6881720430107527,64.5,0.6918918918918919,0.0,0.0,0.3255,6.645,-0.0845
sanctioning,50,42.9,49.25,17.3,24.1,1.5,7.85,26.7,0.45,0.34382284382284384,0.6561771561771562,0.6561771561771562,63.75,0.6869234943027671,0.0,0.0,0.3055,6.7685,-0.1315
sanctioning,51,41.7,50.2,15.7,24.75,1.25,8.1,27.0,0.35,0.31534772182254195,0.684652278177458,0.684652278177458,64.5,0.6980413492927094,0.0,0.0,0.3065,6.875,-0.11
sanctioning,52,39.0,52.65,13.65,24.4,0.95,8.35,27.35,0.5,0.2717948717948718,0.7282051282051282,0.7282051282051282,63.55,0.6879432624113474,0.0,0.0,0.289,6.9595,-0.151
sanctioning,53,38.05,53.5,13.2,24.0,0.85,8.45,27.5,0.35,0.2943495400788436,0.7056504599211565,0.7056504599211564,61.3,0.6657564172583288,0.0,0.0,0.295,7.051,-0.1255
sanctioning,54,39.5,51.95,14.4,24.2,0.9,8.55,27.5,0.4,0.2974683544303797,0.7025316455696202,0.7025316455696202,62.45,0.6785128485511208,0.0,0.0,0.314,7.1535,-0.0935
sanctioning,55,35.35,56.05,10.95,23.3,1.1,8.6,27.7,0.35,0.21782178217821782,0.7821782178217821,0.7821782178217822,64.75,0.7045951859956237,0.0,0.0,0.289,7.217,-0.1325
sanctioning,56,37.15,54.2,12.9,22.85,1.4,8.65,27.9,0.35,0.33243606998654107,0.667563930013459,0.6675639300134589,59.45,0.6469622331691298,0.0,0.0,0.307,7.319,-0.1175
sanctioning,57,36.9,54.25,13.35,22.05,1.5,8.85,28.05,0.55,0.3035230352303523,0.6964769647696477,0.6964769647696477,62.1,0.6752605595172791,0.0,0.0,0.2955,7.4155,-0.143
sanctioning,58,35.95,54.95,13.85,20.8,1.3,9.1,28.15,0.4,0.33379694019471484,0.666203059805285,0.6662030598052852,61.65,0.6738173817381737,0.0,0.0,0.2875,7.5155,-0.17
sanctioning,59,33.6,57.15,11.55,20.8,1.25,9.25,28.45,0.45,0.29910714285714285,0.7008928571428571,0.7008928571428571,61.45,0.6721763085399449,0.0,0.0,0.301,7.598,-0.146
sanctioning,60,32.9,57.7,12.05,19.65,1.2,9.4,28.5,0.35,0.32826747720364746,0.6717325227963526,0.6717325227963525,59.35,0.6512141280353201,0.0,0.0,0.285,7.691,-0.192
sanctioning,61,32.9,57.55,11.4,20.4,1.1,9.55,28.7,0.35,0.303951367781155,0.6960486322188449,0.6960486322188449,59.6,0.6550580431177447,0.0,0.0,0.2895,7.773,-0.171
sanctioning,62,33.15,57.1,11.9,20.2,1.05,9.75,28.8,0.4,0.31221719457013575,0.6877828054298643,0.6877828054298643,59.3,0.6526315789473685,0.0,0.0,0.3045,7.862,-0.145
sanctioning,63,35.7,54.35,14.85,20.0,0.85,9.95,28.9,0.25,0.35154061624649857,0.6484593837535013,0.6484593837535014,58.75,0.6496390893947805,0.0,0.0,0.2935,7.968,-0.1485
sanctioning,64,34.25,55.8,12.95,20.3,1.0,9.95,28.9,0.4,0.291970802919708,0.708029197080292,0.708029197080292,59.6,0.65741254858412,0.0,0.0,0.3165,8.051,-0.091
sanctioning,65,33.3,56.7,12.3,19.9,1.1,10.0,29.1,0.45,0.3123123123123123,0.6876876876876877,0.6876876876876877,60.15,0.6633333333333333,0.0,0.0,0.284,8.136,-0.178
sanctioning,66,34.6,55.25,13.0,20.45,1.15,10.15,29.3,0.45,0.3164739884393063,0.6835260115606936,0.6835260115606936,59.45,0.6566499721758486,0.0,0.0,0.302,8.2275,-0.132
sanctioning,67,32.25,57.4,10.9,20.4,0.95,10.35,29.5,0.4,0.25426356589147286,0.7457364341085272,0.7457364341085271,58.25,0.6452872281093139,0.0,0.0,0.295,8.2935,-0.14
sanctioning,68,31.45,58.05,10.1,20.5,0.85,10.5,29.55,0.25,0.2766295707472178,0.7233704292527822,0.7233704292527822,58.7,0.653072625698324,0.0,0.0,0.3035,8.368,-0.1375
sanctioning,69,30.75,58.65,9.8,19.9,1.05,10.6,29.65,0.4,0.2764227642276423,0.7235772357723578,0.7235772357723578,58.1,0.645413870246085,0.0,0.0,0.2865,8.441,-0.1745
sanctioning,70,29.1,60.1,10.05,18.1,0.95,10.8,29.8,0.3,0.2903780068728522,0.7096219931271477,0.7096219931271478,57.7,0.6434977578475336,0.0,0.0,0.283,8.513,-0.178
sanctioning,71,26.4,62.65,7.95,17.65,0.8,10.95,29.85,0.35,0.24431818181818185,0.7556818181818182,0.7556818181818182,57.65,0.6434587310499719,0.0,0.0,0.2985,8.5685,-0.1575
sanctioning,72,25.95,62.9,9.75,15.55,0.65,11.15,29.95,0.2,0.32755298651252407,0.6724470134874759,0.6724470134874759,55.95,0.6274620146314013,0.0,0.0,0.2755,8.642,-0.2165
sanctioning,73,26.85,61.9,10.8,15.5,0.55,11.25,30.0,0.45,0.3445065176908752,0.6554934823091247,0.6554934823091247,55.15,0.6163380281690141,0.0,0.0,0.3035,8.7235,-0.1565
sanctioning,74,26.95,61.75,10.6,15.75,0.6,11.3,30.05,0.2,0.3413729128014842,0.6586270871985158,0.6586270871985158,55.45,0.6228861330326945,0.0,0.0,0.2735,8.8025,-0.2155
sanctioning,75,25.1,63.5,8.3,16.25,0.55,11.4,30.1,0.05,0.2450199203187251,0.7549800796812748,0.7549800796812749,55.2,0.6224604966139955,0.0,0.0,0.286,8.856,-0.177
sanctioning,76,29.35,59.15,12.85,15.95,0.55,11.5,30.1,0.25,0.41056218057921634,0.5894378194207837,0.5894378194207837,53.05,0.5966101694915253,0.0,0.0,0.294,8.9615,-0.1765
sanctioning,77,25.85,62.5,8.5,16.9,0.45,11.65,30.15,0.1,0.23404255319148934,0.7659574468085106,0.7659574468085106,56.25,0.6355404640633843,0.0,0.0,0.2835,9.013,-0.184
sanctioning,78,27.85,60.45,11.55,15.8,0.5,11.7,30.3,0.3,0.37881508078994613,0.6211849192100538,0.6211849192100538,54.45,0.6132502831257077,0.0,0.0,0.3135,9.102,-0.1375
sanctioning,79,25.75,62.5,8.9,16.15,0.7,11.75,30.3,0.3,0.22718446601941747,0.7728155339805824,0.7728155339805826,54.5,0.6141643059490085,0.0,0.0,0.304,9.152,-0.1395
sanctioning,80,28.95,59.0,12.7,15.7,0.55,12.05,30.45,0.25,0.3989637305699482,0.6010362694300517,0.6010362694300518,53.9,0.6100056850483229,0.0,0.0,0.2925,9.2485,-0.181
sanctioning,81,26.15,61.8,9.2,16.25,0.7,12.05,30.6,0.3,0.25047801147227533,0.7495219885277248,0.7495219885277247,56.85,0.6429789653212052,0.0,0.0,0.3055,9.3045,-0.131
sanctioning,82,28.95,58.85,12.25,16.25,0.45,12.2,30.65,0.2,0.379965457685665,0.6200345423143351,0.6200345423143351,55.4,0.6287015945330297,0.0,0.0,0.292,9.396,-0.165
sanctioning,83,28.55,59.2,11.25,16.9,0.4,12.25,30.7,0.25,0.30823117338003503,0.691768826619965,0.691768826619965,57.0,0.6467236467236467,0.0,0.0,0.295,9.4695,-0.1525
sanctioning,84,32.9,54.85,14.7,17.7,0.5,12.25,31.0,0.15,0.3829787234042553,0.6170212765957447,0.6170212765957447,56.8,0.6455840455840456,0.0,0.0,0.296,9.574,-0.149
sanctioning,85,30.9,56.8,11.35,18.85,0.7,12.3,31.1,0.15,0.25728155339805825,0.7427184466019418,0.7427184466019418,58.4,0.6641961231470924,0.0,0.0,0.302,9.639,-0.113
sanctioning,86,33.15,54.45,13.15,19.1,0.9,12.4,31.3,0.55,0.37104072398190047,0.6289592760180996,0.6289592760180995,57.3,0.6478310502283106,0.0,0.0,0.2965,9.74,-0.145
sanctioning,87,30.75,56.8,11.05,18.9,0.8,12.45,31.45,0.55,0.24552845528455283,0.7544715447154471,0.7544715447154472,58.6,0.663049685893775,0.0,0.0,0.294,9.802,-0.1195
sanctioning,88,33.6,53.85,13.95,18.65,1.0,12.55,31.6,0.2,0.37053571428571425,0.6294642857142857,0.6294642857142857,57.3,0.6529445397369925,0.0,0.0,0.2925,9.9035,-0.1545
sanctioning,89,30.3,56.9,9.35,20.15,0.8,12.8,31.8,0.5,0.2343234323432343,0.7656765676567656,0.7656765676567657,59.75,0.6794724770642202,0.0,0.0,0.294,9.961,-0.132
sanctioning,90,33.2,53.8,12.15,20.4,0.65,13.0,31.85,0.4,0.3433734939759036,0.6566265060240963,0.6566265060240963,56.4,0.6436781609195402,0.0,0.0,0.306,10.0555,-0.1115
sanctioning,91,28.65,58.2,8.1,19.9,0.65,13.15,32.0,0.3,0.19197207678883071,0.8080279232111692,0.8080279232111692,58.45,0.669545192861255,0.0,0.0,0.29,10.0995,-0.1275
sanctioning,92,29.75,57.1,11.05,17.65,1.05,13.15,32.15,0.5,0.33949579831932775,0.6605042016806723,0.6605042016806723,54.9,0.6263672999424295,0.0,0.0,0.2875,10.184,-0.1485
sanctioning,93,26.95,59.75,8.8,17.1,1.05,13.3,32.35,0.2,0.24675324675324678,0.7532467532467533,0.7532467532467533,56.8,0.6528258362168397,0.0,0.0,0.271,10.239,-0.188
sanctioning,94,27.0,59.45,9.9,16.15,0.95,13.55,32.4,0.25,0.3277777777777778,0.6722222222222222,0.6722222222222223,53.4,0.6148062463851938,0.0,0.0,0.2835,10.3155,-0.183
sanctioning,95,23.25,63.1,7.9,14.3,1.05,13.65,32.4,0.15,0.22365591397849463,0.7763440860215054,0.7763440860215054,56.0,0.6467863346844239,0.0,0.0,0.2855,10.3605,-0.1625
sanctioning,96,26.2,59.95,12.0,13.45,0.75,13.85,32.5,0.3,0.41030534351145037,0.5896946564885496,0.5896946564885496,51.5,0.5943122460824144,0.0,0.0,0.2755,10.4535,-0.2045
sanctioning,97,23.2,62.8,8.5,14.0,0.7,14.0,32.55,0.3,0.2974137931034483,0.7025862068965518,0.7025862068965517,55.05,0.6366279069767442,0.0,0.0,0.277,10.5085,-0.2015
sanctioning,98,23.3,62.6,8.95,13.8,0.55,14.1,32.7,0.2,0.33905579399141633,0.6609442060085837,0.6609442060085837,52.6,0.6100116414435389,0.0,0.0,0.269,10.575,-0.217
sanctioning,99,26.9,58.95,12.4,13.9,0.6,14.15,32.75,0.05,0.4089219330855019,0.5910780669144982,0.5910780669144982,51.7,0.6016307513104252,0.0,0.0,0.285,10.6695,-0.1745
sanctioning,100,26.35,59.35,10.25,15.5,0.6,14.3,32.8,0.1,0.32068311195445914,0.6793168880455407,0.6793168880455408,53.9,0.6277712952158693,0.0,0.0,0.266,10.737,-0.2125
sanctioning,101,26.9,58.8,10.5,15.55,0.85,14.3,32.9,0.2,0.2955390334572491,0.7044609665427509,0.7044609665427509,52.9,0.6149358226371063,0.0,0.0,0.297,10.802,-0.1255
sanctioning,102,27.45,58.25,10.0,16.4,1.05,14.3,33.0,0.25,0.3242258652094718,0.6757741347905283,0.6757741347905283,55.55,0.6452742123687281,0.0,0.0,0.2755,10.87,-0.1815
sanctioning,103,27.65,57.95,10.55,16.1,1.0,14.4,33.2,0.2,0.31464737793851716,0.6853526220614828,0.6853526220614828,53.3,0.6203271028037384,0.0,0.0,0.2845,10.9415,-0.159
sanctioning,104,27.0,58.35,10.45,15.5,1.05,14.65,33.3,0.2,0.32962962962962966,0.6703703703703704,0.6703703703703704,54.7,0.6385471587580551,0.0,0.0,0.2805,11.0135,-0.175
sanctioning,105,25.55,59.65,8.55,16.0,1.0,14.8,33.4,0.3,0.23874755381604695,0.7612524461839529,0.761252446183953,54.15,0.6320422535211268,0.0,0.0,0.2815,11.0625,-0.154
sanctioning,106,23.2,61.9,7.0,15.25,0.95,14.9,33.55,0.2,0.2478448275862069,0.7521551724137931,0.7521551724137931,53.8,0.6298472385428908,0.0,0.0,0.2655,11.1085,-0.203
sanctioning,107,25.3,59.6,9.7,14.75,0.85,15.1,33.6,0.35,0.3458498023715415,0.6541501976284585,0.6541501976284585,50.2,0.5871613663133097,0.0,0.0,0.283,11.1835,-0.174
sanctioning,108,22.65,62.2,7.15,14.5,1.0,15.15,33.7,0.35,0.20971302428256072,0.7902869757174393,0.7902869757174393,52.35,0.6128461991750148,0.0,0.0,0.276,11.221,-0.1755
sanctioning,109,22.9,61.9,8.4,13.4,1.1,15.2,33.8,0.15,0.3275109170305677,0.6724890829694323,0.6724890829694323,51.8,0.6090801886792453,0.0,0.0,0.277,11.283,-0.186
sanctioning,110,25.05,59.6,11.15,12.75,1.15,15.35,33.9,0.4,0.36127744510978044,0.6387225548902196,0.6387225548902196,49.9,0.5847607796810396,0.0,0.0,0.2805,11.3615,-0.1715
sanctioning,111,23.5,61.05,9.8,12.75,0.95,15.45,33.95,0.15,0.32127659574468087,0.6787234042553191,0.6787234042553192,52.55,0.6197516262566529,0.0,0.0,0.276,11.422,-0.1845
sanctioning,112,22.55,61.75,8.7,13.0,0.85,15.7,34.15,0.15,0.30598669623059865,0.6940133037694013,0.6940133037694013,50.45,0.5966785290628707,0.0,0.0,0.2725,11.477,-0.193
sanctioning,113,19.95,64.25,6.85,12.4,0.7,15.8,34.15,0.15,0.26065162907268175,0.7393483709273183,0.7393483709273183,51.65,0.6116389548693586,0.0,0.0,0.2855,11.519,-0.1635
sanctioning,114,21.75,62.4,8.8,12.2,0.75,15.85,34.2,0.2,0.35402298850574715,0.6459770114942529,0.6459770114942529,48.75,0.5769459298871062,0.0,0.0,0.257,11.5835,-0.22
sanctioning,115,19.8,64.2,6.8,12.3,0.7,16.0,34.2,0.15,0.26262626262626265,0.7373737373737373,0.7373737373737373,51.9,0.6160714285714286,0.0,0.0,0.27,11.628,-0.204
sanctioning,116,20.35,63.5,7.95,11.9,0.5,16.15,34.2,0.2,0.30466830466830463,0.6953316953316953,0.6953316953316954,49.3,0.5855694692903995,0.0,0.0,0.265,11.681,-0.2125
sanctioning,117,19.45,64.3,6.8,12.15,0.5,16.25,34.3,0.1,0.2930591259640103,0.7069408740359897,0.7069408740359897,50.7,0.6041791044776119,0.0,0.0,0.271,11.728,-0.207
sanctioning,118,19.8,63.85,7.1,12.25,0.45,16.35,34.4,0.15,0.3106060606060606,0.6893939393939393,0.6893939393939394,48.75,0.5809922295277944,0.0,0.0,0.2645,11.78,-0.216
sanctioning,119,19.15,64.45,6.9,11.95,0.3,16.4,34.4,0.2,0.26370757180156656,0.7362924281984334,0.7362924281984334,48.95,0.5831339712918661,0.0,0.0,0.285,11.824,-0.168
sanctioning,120,19.85,63.75,7.55,11.95,0.35,16.4,34.45,0.3,0.3375314861460957,0.6624685138539043,0.6624685138539043,48.05,0.5711722488038278,0.0,0.0,0.2975,11.881,-0.1525
sanctioning,121,19.45,64.05,7.45,11.6,0.4,16.5,34.45,0.25,0.30848329048843187,0.6915167095115681,0.6915167095115681,49.7,0.5922155688622754,0.0,0.0,0.2645,11.931,-0.21
sanctioning,122,20.6,62.8,8.55,11.6,0.45,16.6,34.45,0.2,0.34951456310679613,0.6504854368932038,0.6504854368932039,49.3,0.5887290167865707,0.0,0.0,0.2855,11.992,-0.171
sanctioning,123,19.45,63.9,7.1,11.8,0.55,16.65,34.55,0.1,0.2544987146529563,0.7455012853470437,0.7455012853470437,50.45,0.6040791841631674,0.0,0.0,0.265,12.0325,-0.2005
sanctioning,124,18.25,65.0,6.6,11.2,0.45,16.75,34.6,0.15,0.2958904109589041,0.7041095890410959,0.7041095890410959,49.0,0.5867867867867868,0.0,0.0,0.275,12.0735,-0.1905
sanctioning,125,17.65,65.4,6.65,10.6,0.4,16.95,34.7,0.2,0.30594900849858364,0.6940509915014165,0.6940509915014165,49.8,0.5972305839855508,0.0,0.0,0.264,12.1185,-0.2155
sanctioning,126,18.5,64.55,7.1,11.0,0.4,16.95,34.85,0.15,0.33513513513513515,0.664864864864865,0.6648648648648648,48.2,0.5785671282360024,0.0,0.0,0.2755,12.1715,-0.193
sanctioning,127,16.5,66.5,5.35,10.75,0.4,17.0,34.9,0.25,0.2393939393939394,0.7606060606060606,0.7606060606060606,49.45,0.5927710843373495,0.0,0.0,0.2665,12.205,-0.2105
sanctioning,128,15.8,67.1,4.95,10.45,0.4,17.1,34.95,0.1,0.2626582278481013,0.7373417721518988,0.7373417721518988,47.3,0.569360675512666,0.0,0.0,0.258,12.239,-0.2285
sanctioning,129,16.7,66.2,6.7,9.7,0.3,17.1,35.1,0.1,0.36227544910179643,0.6377245508982037,0.6377245508982036,46.9,0.5645355850422195,0.0,0.0,0.256,12.29,-0.238
sanctioning,130,16.05,66.8,5.5,10.25,0.3,17.15,35.1,0.2,0.29906542056074764,0.7009345794392523,0.7009345794392523,46.2,0.5552202776101388,0.0,0.0,0.2565,12.3295,-0.2385
sanctioning,131,15.0,67.85,4.9,9.7,0.4,17.15,35.1,0.0,0.27666666666666667,0.7233333333333333,0.7233333333333334,47.7,0.575739287869644,0.0,0.0,0.281,12.3655,-0.187
sanctioning,132,15.6,67.15,6.4,8.8,0.4,17.25,35.2,0.05,0.3461538461538462,0.6538461538461539,0.6538461538461539,45.4,0.5480362537764351,0.0,0.0,0.2755,12.4115,-0.202
sanctioning,133,15.35,67.2,5.85,9.25,0.25,17.45,35.25,0.05,0.32573289902280134,0.6742671009771987,0.6742671009771987,48.65,0.5887341005451242,0.0,0.0,0.26,12.4525,-0.239
sanctioning,134,14.4,68.05,4.6,9.55,0.25,17.55,35.25,0.15,0.2777777777777778,0.7222222222222222,0.7222222222222222,47.35,0.572468162522741,0.0,0.0,0.26,12.484,-0.2335
sanctioning,135,14.35,68.1,5.35,8.7,0.3,17.55,35.35,0.05,0.29965156794425085,0.7003484320557491,0.7003484320557491,45.05,0.545785324439054,0.0,0.0,0.25,12.52,-0.2485
sanctioning,136,14.55,67.9,5.45,8.65,0.45,17.55,35.35,0.3,0.3436426116838488,0.6563573883161512,0.6563573883161512,47.15,0.5682231655548817,0.0,0.0,0.2905,12.5625,-0.1805
sanctioning,137,14.2,68.25,5.15,8.5,0.55,17.55,35.5,0.1,0.3028169014084507,0.6971830985915494,0.6971830985915493,46.8,0.5664038811400849,0.0,0.0,0.268,12.5965,-0.216
sanctioning,138,14.5,67.85,5.5,8.6,0.4,17.65,35.6,0.05,0.3206896551724138,0.6793103448275862,0.6793103448275862,45.85,0.5561627200971463,0.0,0.0,0.2555,12.6345,-0.2445
sanctioning,139,13.0,69.3,4.65,8.0,0.35,17.7,35.6,0.2,0.2653846153846154,0.7346153846153847,0.7346153846153847,46.65,0.5643985419198057,0.0,0.0,0.2735,12.6625,-0.208
sanctioning,140,13.4,68.9,5.6,7.35,0.45,17.7,35.7,0.1,0.34328358208955223,0.6567164179104478,0.6567164179104478,47.25,0.5729040097205346,0.0,0.0,0.265,12.702,-0.2305
sanctioning,141,13.6,68.7,5.75,7.45,0.4,17.7,35.7,0.3,0.375,0.625,0.625,46.2,0.5577156743620899,0.0,0.0,0.2575,12.745,-0.2505
sanctioning,142,13.2,69.05,5.1,7.6,0.5,17.75,35.7,0.2,0.2878787878787879,0.7121212121212122,0.7121212121212122,45.85,0.555015197568389,0.0,0.0,0.271,12.778,-0.2215
sanctioning,143,13.65,68.45,5.25,8.0,0.4,17.9,35.75,0.05,0.2857142857142857,0.7142857142857143,0.7142857142857143,47.45,0.5773447015834348,0.0,0.0,0.2725,12.8105,-0.212
sanctioning,144,14.85,67.2,5.6,8.65,0.6,17.95,35.75,0.05,0.31986531986531985,0.6801346801346801,0.6801346801346801,46.0,0.5600243753808654,0.0,0.0,0.255,12.85,-0.2395
sanctioning,145,13.75,68.3,5.2,8.05,0.5,17.95,35.8,0.0,0.29818181818181816,0.7018181818181819,0.7018181818181818,46.8,0.5703839122486288,0.0,0.0,0.271,12.882,-0.207
sanctioning,146,12.95,69.1,5.2,7.25,0.5,17.95,35.8,0.25,0.30115830115830117,0.6988416988416989,0.6988416988416989,47.15,0.5716026812918952,0.0,0.0,0.2795,12.9155,-0.1965
sanctioning,147,13.6,68.4,6.1,7.1,0.4,18.0,35.8,0.4,0.39338235294117646,0.6066176470588236,0.6066176470588235,45.4,0.5487804878048781,0.0,0.0,0.2785,12.9595,-0.2045
sanctioning,148,12.15,69.8,5.15,6.6,0.4,18.05,35.85,0.25,0.3127572016460905,0.6872427983539094,0.6872427983539094,46.4,0.5631482611348383,0.0,0.0,0.2685,12.9925,-0.2305
sanctioning,149,11.15,70.75,4.25,6.5,0.4,18.1,35.85,0.25,0.25112107623318386,0.7488789237668161,0.7488789237668162,44.55,0.5409035409035409,0.0,0.0,0.2695,13.017,-0.2245
sanctioning,150,12.9,69.0,6.45,6.0,0.45,18.1,35.95,0.0,0.4844961240310077,0.5155038759689923,0.5155038759689923,46.1,0.5628815628815629,0.0,0.0,0.264,13.0695,-0.2445
sanctioning,151,11.9,69.95,4.95,6.5,0.45,18.15,36.0,0.15,0.28991596638655465,0.7100840336134453,0.7100840336134454,43.25,0.5265729993891264,0.0,0.0,0.2705,13.0985,-0.22
sanctioning,152,12.3,69.5,5.05,6.85,0.4,18.2,36.0,0.1,0.34552845528455284,0.6544715447154472,0.6544715447154471,44.0,0.5366748166259169,0.0,0.0,0.261,13.133,-0.239
sanctioning,153,11.45,70.3,3.8,7.2,0.45,18.25,36.0,0.05,0.24890829694323147,0.7510917030567685,0.7510917030567685,44.65,0.5455657492354741,0.0,0.0,0.266,13.1545,-0.2265
sanctioning,154,13.2,68.45,5.6,7.2,0.4,18.35,36.05,0.15,0.37500000000000006,0.625,0.625,44.8,0.546846295162278,0.0,0.0,0.278,13.1965,-0.2045
sanctioning,155,11.85,69.75,4.6,6.85,0.4,18.4,36.05,0.0,0.2742616033755274,0.7257383966244726,0.7257383966244726,46.45,0.5692401960784315,0.0,0.0,0.271,13.224,-0.214
sanctioning,156,12.9,68.6,6.05,6.6,0.25,18.5,36.15,0.1,0.45348837209302323,0.5465116279069767,0.5465116279069767,44.1,0.5398773006134969,0.0,0.0,0.271,13.274,-0.228
sanctioning,157,12.2,69.3,4.6,7.3,0.3,18.5,36.15,0.1,0.24590163934426232,0.7540983606557377,0.7540983606557377,45.85,0.5613496932515337,0.0,0.0,0.269,13.301,-0.2155
sanctioning,158,13.0,68.4,5.8,7.0,0.2,18.6,36.2,0.15,0.41923076923076924,0.5807692307692307,0.5807692307692308,43.2,0.5288697788697788,0.0,0.0,0.2635,13.349,-0.2325
sanctioning,159,12.5,68.85,4.6,7.65,0.25,18.65,36.2,0.15,0.284,0.716,0.716,44.9,0.5500921942224954,0.0,0.0,0.258,13.378,-0.236
sanctioning,160,11.9,69.35,4.6,7.1,0.2,18.75,36.2,0.1,0.3025210084033613,0.6974789915966387,0.6974789915966386,44.0,0.5403076923076923,0.0,0.0,0.2745,13.4065,-0.205
sanctioning,161,11.4,69.85,4.3,6.95,0.15,18.75,36.25,0.15,0.2850877192982456,0.7149122807017544,0.7149122807017544,44.3,0.5433846153846154,0.0,0.0,0.273,13.433,-0.205
sanctioning,162,11.7,69.5,4.75,6.7,0.25,18.8,36.25,0.1,0.35897435897435903,0.6410256410256411,0.6410256410256411,43.65,0.5363300492610837,0.0,0.0,0.255,13.469,-0.249
sanctioning,163,11.55,69.6,4.6,6.8,0.15,18.85,36.25,0.15,0.2857142857142857,0.7142857142857142,0.7142857142857143,45.55,0.5594577942082564,0.0,0.0,0.2625,13.4965,-0.228
sanctioning,164,10.85,70.3,4.45,6.2,0.2,18.85,36.25,0.05,0.3317972350230415,0.6682027649769585,0.6682027649769585,45.3,0.5576093653727665,0.0,0.0,0.2815,13.527,-0.1915
sanctioning,165,10.25,70.85,3.6,6.45,0.2,18.9,36.3,0.15,0.2682926829268293,0.7317073170731707,0.7317073170731707,43.2,0.530826140567201,0.0,0.0,0.258,13.5495,-0.2465
sanctioning,166,9.75,71.35,3.25,6.3,0.2,18.9,36.35,0.15,0.27692307692307694,0.7230769230769231,0.7230769230769231,44.45,0.5462392108508015,0.0,0.0,0.2735,13.5695,-0.212
sanctioning,167,11.4,69.65,5.25,5.9,0.25,18.95,36.35,0.15,0.41666666666666663,0.5833333333333334,0.5833333333333334,43.4,0.5336212214682294,0.0,0.0,0.2695,13.6115,-0.2295
sanctioning,168,9.5,71.55,3.35,5.9,0.25,18.95,36.4,0.4,0.23684210526315788,0.7631578947368421,0.7631578947368421,43.7,0.5342381246144355,0.0,0.0,0.264,13.6305,-0.2335
sanctioning,169,10.05,70.95,4.0,5.8,0.25,19.0,36.4,0.15,0.2935323383084577,0.7064676616915422,0.7064676616915423,43.1,0.530246913580247,0.0,0.0,0.251,13.6555,-0.2595
sanctioning,170,8.45,72.45,2.5,5.75,0.2,19.1,36.45,0.2,0.1775147928994083,0.8224852071005918,0.8224852071005917,42.65,0.5247218788627935,0.0,0.0,0.2825,13.6675,-0.1975
sanctioning,171,8.45,72.45,2.95,5.1,0.4,19.1,36.55,0.0,0.3136094674556213,0.6863905325443788,0.6863905325443787,42.7,0.5278121137206427,0.0,0.0,0.272,13.6895,-0.223
sanctioning,172,8.05,72.8,2.85,4.8,0.4,19.15,36.55,0.1,0.23602484472049687,0.7639751552795031,0.7639751552795031,44.35,0.5473098330241187,0.0,0.0,0.281,13.7065,-0.202
sanctioning,173,7.6,73.25,2.9,4.3,0.4,19.15,36.6,0.0,0.2894736842105263,0.7105263157894738,0.7105263157894737,41.9,0.518243661100804,0.0,0.0,0.267,13.7245,-0.233
sanctioning,174,7.0,73.85,2.4,4.15,0.45,19.15,36.6,0.05,0.2928571428571428,0.7071428571428572,0.7071428571428572,42.25,0.5219542362399506,0.0,0.0,0.257,13.741,-0.2595
sanctioning,175,8.05,72.75,3.75,3.85,0.45,19.2,36.75,0.05,0.42236024844720493,0.577639751552795,0.577639751552795,40.4,0.49938118811881194,0.0,0.0,0.2555,13.77,-0.2625
sanctioning,176,7.95,72.8,3.1,4.5,0.35,19.25,36.8,0.1,0.29559748427672955,0.7044025157232704,0.7044025157232704,44.0,0.5436532507739938,0.0,0.0,0.2775,13.789,-0.219
sanctioning,177,7.85,72.9,3.1,4.3,0.45,19.25,36.8,0.15,0.3375796178343949,0.6624203821656052,0.6624203821656051,41.7,0.5145510835913313,0.0,0.0,0.256,13.811,-0.2575
sanctioning,178,6.95,73.75,2.15,4.35,0.45,19.3,36.8,0.1,0.23741007194244604,0.7625899280575539,0.762589928057554,43.15,0.533457249070632,0.0,0.0,0.2615,13.824,-0.2535
sanctioning,179,6.55,74.05,1.95,4.25,0.35,19.4,36.85,0.15,0.24427480916030536,0.7557251908396947,0.7557251908396947,40.8,0.5043424317617866,0.0,0.0,0.2495,13.8375,-0.279
sanctioning,180,7.4,73.15,3.0,4.1,0.3,19.45,36.9,0.1,0.36486486486486486,0.6351351351351351,0.6351351351351351,43.35,0.536933581626319,0.0,0.0,0.267,13.86,-0.239
sanctioning,181,7.1,73.4,2.85,4.0,0.25,19.5,36.9,0.15,0.3098591549295775,0.6901408450704226,0.6901408450704225,40.75,0.5043478260869565,0.0,0.0,0.256,13.8785,-0.2595
sanctioning,182,6.75,73.75,2.7,3.8,0.25,19.5,36.9,0.05,0.28888888888888886,0.7111111111111111,0.7111111111111111,42.05,0.5217391304347826,0.0,0.0,0.2635,13.8945,-0.2435
sanctioning,183,5.7,74.7,1.4,4.1,0.2,19.6,36.95,0.15,0.11403508771929824,0.8859649122807017,0.8859649122807017,42.15,0.5223880597014925,0.0,0.0,0.262,13.9,-0.2485
sanctioning,184,6.35,74.05,2.2,3.85,0.3,19.6,36.95,0.15,0.30708661417322836,0.6929133858267718,0.6929133858267716,40.4,0.5006218905472637,0.0,0.0,0.2665,13.9155,-0.2395
sanctioning,185,5.35,75.0,1.7,3.45,0.2,19.65,37.0,0.05,0.19626168224299068,0.8037383177570093,0.8037383177570093,41.45,0.5152457996266335,0.0,0.0,0.275,13.9245,-0.2245
sanctioning,186,5.35,75.0,2.05,3.05,0.25,19.65,37.05,0.1,0.3457943925233645,0.6542056074766356,0.6542056074766355,40.9,0.507778469197262,0.0,0.0,0.2565,13.94,-0.2675
sanctioning,187,5.75,74.6,2.55,2.9,0.3,19.65,37.05,0.05,0.391304347826087,0.6086956521739131,0.6086956521739131,40.3,0.5009334163036715,0.0,0.0,0.2635,13.959,-0.2515
sanctioning,188,5.1,75.2,1.65,3.25,0.2,19.7,37.1,0.05,0.29411764705882354,0.7058823529411765,0.7058823529411765,41.1,0.5112079701120796,0.0,0.0,0.281,13.97,-0.216
sanctioning,189,6.0,74.3,2.8,2.95,0.25,19.7,37.1,0.0,0.39999999999999997,0.6,0.6,38.95,0.48505603985056045,0.0,0.0,0.2735,13.9905,-0.23
sanctioning,190,5.3,74.95,1.7,3.35,0.25,19.75,37.1,0.05,0.24528301886792456,0.7547169811320755,0.7547169811320755,41.9,0.5214953271028038,0.0,0.0,0.259,14.0,-0.2595
sanctioning,191,6.1,74.15,2.75,3.1,0.25,19.75,37.1,0.1,0.3852459016393443,0.6147540983606558,0.6147540983606558,39.65,0.4928348909657321,0.0,0.0,0.264,14.0205,-0.246
sanctioning,192,5.65,74.55,2.35,2.95,0.35,19.8,37.1,0.05,0.29203539823008845,0.7079646017699115,0.7079646017699115,42.7,0.5317955112219451,0.0,0.0,0.2675,14.0345,-0.2395
sanctioning,193,5.95,74.25,2.65,3.0,0.3,19.8,37.15,0.05,0.37815126050420167,0.6218487394957983,0.6218487394957983,39.1,0.48690773067331666,0.0,0.0,0.254,14.0535,-0.2685
sanctioning,194,5.5,74.7,2.05,3.15,0.3,19.8,37.15,0.0,0.3,0.7000000000000001,0.7,42.05,0.5243142144638403,0.0,0.0,0.251,14.066,-0.2725
sanctioning,195,5.05,75.05,1.9,2.9,0.25,19.9,37.2,0.1,0.2871287128712871,0.712871287128713,0.7128712871287128,40.35,0.5024968789013733,0.0,0.0,0.273,14.0775,-0.231
sanctioning,196,5.3,74.8,2.05,2.95,0.3,19.9,37.2,0.1,0.33018867924528306,0.6698113207547169,0.6698113207547169,41.3,0.5143570536828964,0.0,0.0,0.2565,14.09,-0.265
sanctioning,197,3.85,76.15,0.75,2.8,0.3,20.0,37.2,0.1,0.0909090909090909,0.9090909090909091,0.9090909090909091,39.4,0.49124999999999996,0.0,0.0,0.25,14.0925,-0.2795
sanctioning,198,4.4,75.6,1.55,2.55,0.3,20.0,37.2,0.15,0.32954545454545453,0.6704545454545454,0.6704545454545454,41.0,0.510625,0.0,0.0,0.2655,14.105,-0.25
sanctioning,199,3.6,76.35,1.2,2.15,0.25,20.05,37.25,0.15,0.16666666666666666,0.8333333333333333,0.8333333333333334,42.0,0.5234521575984992,0.0,0.0,0.268,14.1095,-0.242
sanctioning,200,4.2,75.7,1.95,2.05,0.2,20.1,37.25,0.1,0.44047619047619047,0.5595238095238095,0.5595238095238095,39.3,0.490613266583229,0.0,0.0,0.2775,14.1255,-0.231
sanctioning,201,4.7,75.1,2.05,2.5,0.15,20.2,37.25,0.1,0.3191489361702127,0.6808510638297872,0.6808510638297872,38.5,0.48120300751879697,0.0,0.0,0.257,14.1385,-0.2645
sanctioning,202,3.65,76.1,1.1,2.45,0.1,20.25,37.25,0.0,0.1917808219178082,0.8082191780821919,0.8082191780821918,40.75,0.5109717868338558,0.0,0.0,0.2815,14.1435,-0.2165
sanctioning,203,3.6,76.1,1.45,2.1,0.05,20.3,37.25,0.05,0.38888888888888884,0.6111111111111112,0.6111111111111112,40.45,0.5069008782936011,0.0,0.0,0.258,14.155,-0.2655
sanctioning,204,3.05,76.65,0.95,2.05,0.05,20.3,37.25,0.0,0.1475409836065574,0.8524590163934427,0.8524590163934426,38.1,0.4780426599749059,0.0,0.0,0.2445,14.159,-0.2885
sanctioning,205,3.55,76.15,1.45,2.05,0.05,20.3,37.25,0.0,0.39436619718309857,0.6056338028169014,0.6056338028169014,37.9,0.47553324968632366,0.0,0.0,0.258,14.1705,-0.2645
sanctioning,206,3.2,76.5,1.1,2.0,0.1,20.3,37.25,0.0,0.28125,0.7187499999999999,0.71875,39.75,0.4987452948557089,0.0,0.0,0.2565,14.178,-0.268
sanctioning,207,2.95,76.75,1.0,1.8,0.15,20.3,37.25,0.0,0.3559322033898305,0.6440677966101694,0.6440677966101694,40.15,0.5037641154328732,0.0,0.0,0.265,14.185,-0.253
sanctioning,208,2.85,76.85,0.85,1.9,0.1,20.3,37.25,0.05,0.3157894736842105,0.6842105263157895,0.6842105263157895,38.7,0.48494353826850695,0.0,0.0,0.2695,14.192,-0.2455
sanctioning,209,3.15,76.55,1.0,2.05,0.1,20.3,37.3,0.0,0.34920634920634924,0.6507936507936507,0.6507936507936508,38.25,0.47992471769134254,0.0,0.0,0.247,14.2005,-0.2875
sanctioning,210,2.6,77.05,0.7,1.85,0.05,20.35,37.3,0.05,0.1923076923076923,0.8076923076923077,0.8076923076923077,39.05,0.48964218455743885,0.0,0.0,0.2595,14.204,-0.263
sanctioning,211,1.9,77.75,0.35,1.5,0.05,20.35,37.35,0.0,0.15789473684210525,0.8421052631578948,0.8421052631578947,40.3,0.5059635907093534,0.0,0.0,0.2545,14.206,-0.2735
sanctioning,212,3.1,76.55,1.45,1.55,0.1,20.35,37.35,0.0,0.46774193548387094,0.532258064516129,0.532258064516129,38.1,0.47834274952919026,0.0,0.0,0.262,14.219,-0.261
sanctioning,213,2.6,77.05,1.15,1.4,0.05,20.35,37.35,0.05,0.28846153846153844,0.7115384615384616,0.7115384615384616,40.3,0.5053358443188952,0.0,0.0,0.265,14.2255,-0.2525
sanctioning,214,2.15,77.5,0.55,1.55,0.05,20.35,37.35,0.0,0.13953488372093023,0.8604651162790699,0.8604651162790697,41.65,0.5229127432517262,0.0,0.0,0.263,14.227,-0.256
sanctioning,215,2.5,77.15,1.0,1.5,0.0,20.35,37.35,0.0,0.42000000000000004,0.58,0.58,36.45,0.4576271186440678,0.0,0.0,0.2695,14.235,-0.2465
sanctioning,216,2.75,76.9,0.95,1.8,0.0,20.35,37.35,0.0,0.34545454545454546,0.6545454545454545,0.6545454545454545,39.7,0.49843063402385435,0.0,0.0,0.263,14.243,-0.259
sanctioning,217,2.45,77.2,0.65,1.8,0.0,20.35,37.35,0.0,0.24489795918367344,0.7551020408163265,0.7551020408163265,39.95,0.5015693659761457,0.0,0.0,0.259,14.2475,-0.2665
sanctioning,218,2.5,77.15,0.9,1.45,0.15,20.35,37.35,0.0,0.32,0.6799999999999999,0.68,39.35,0.49403640929064657,0.0,0.0,0.256,14.254,-0.275
sanctioning,219,2.4,77.25,0.8,1.5,0.1,20.35,37.45,0.05,0.3125,0.6875,0.6875,38.05,0.4770872567482737,0.0,0.0,0.277,14.2595,-0.233
sanctioning,220,2.25,77.35,1.05,1.1,0.1,20.4,37.45,0.05,0.4222222222222222,0.5777777777777778,0.5777777777777777,39.3,0.49309045226130654,0.0,0.0,0.2525,14.268,-0.2835
sanctioning,221,2.65,76.9,1.75,0.85,0.05,20.45,37.45,0.0,0.5471698113207547,0.4528301886792453,0.4528301886792453,39.65,0.4984286612193588,0.0,0.0,0.273,14.2805,-0.242
sanctioning,222,2.05,77.45,0.8,1.25,0.0,20.5,37.45,0.05,0.17073170731707318,0.8292682926829269,0.8292682926829268,40.6,0.510062893081761,0.0,0.0,0.2675,14.2835,-0.252
sanctioning,223,2.35,77.15,0.95,1.4,0.0,20.5,37.45,0.0,0.3829787234042553,0.6170212765957447,0.6170212765957447,38.7,0.48679245283018874,0.0,0.0,0.26,14.291,-0.264
sanctioning,224,1.6,77.9,0.2,1.4,0.0,20.5,37.45,0.0,0.0,1.0,1.0,39.35,0.4949685534591195,0.0,0.0,0.2675,14.291,-0.248
sanctioning,225,1.85,77.65,0.7,1.15,0.0,20.5,37.45,0.0,0.35135135135135137,0.6486486486486486,0.6486486486486487,37.5,0.4716981132075472,0.0,0.0,0.251,14.297,-0.2825
sanctioning,226,1.3,78.2,0.2,1.05,0.05,20.5,37.45,0.0,0.0,1.0,1.0,38.55,0.48490566037735844,0.0,0.0,0.2725,14.297,-0.239
sanctioning,227,1.05,78.45,0.15,0.85,0.05,20.5,37.5,0.0,0.047619047619047616,0.9523809523809523,0.9523809523809523,38.55,0.48490566037735844,0.0,0.0,0.251,14.297,-0.2845
sanctioning,228,1.3,78.2,0.45,0.8,0.05,20.5,37.5,0.0,0.3076923076923077,0.6923076923076923,0.6923076923076923,37.8,0.4754716981132075,0.0,0.0,0.252,14.3005,-0.284
sanctioning,229,1.05,78.45,0.1,0.9,0.05,20.5,37.5,0.0,0.047619047619047616,0.9523809523809523,0.9523809523809523,38.7,0.48679245283018874,0.0,0.0,0.257,14.3005,-0.2735
sanctioning,230,0.85,78.65,0.1,0.7,0.05,20.5,37.5,0.0,0.0,1.0,1.0,38.65,0.4861635220125786,0.0,0.0,0.2565,14.3005,-0.2745
sanctioning,231,1.2,78.3,0.55,0.6,0.05,20.5,37.5,0.0,0.45833333333333337,0.5416666666666667,0.5416666666666666,38.85,0.48867924528301887,0.0,0.0,0.257,14.3055,-0.2765
sanctioning,232,0.9,78.6,0.15,0.7,0.05,20.5,37.5,0.0,0.05555555555555556,0.9444444444444444,0.9444444444444444,38.95,0.48993710691823905,0.0,0.0,0.262,14.3055,-0.2645
sanctioning,233,1.05,78.45,0.3,0.7,0.05,20.5,37.5,0.0,0.2857142857142857,0.7142857142857143,0.7142857142857143,38.6,0.48553459119496856,0.0,0.0,0.27,14.308,-0.249
sanctioning,234,0.75,78.7,0.05,0.7,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.3,0.5072372561359345,0.0,0.0,0.249,14.308,-0.2925
sanctioning,235,0.5,78.95,0.0,0.5,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.2545,14.308,-0.281
sanctioning,236,0.4,79.05,0.0,0.4,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.47199496538703584,0.0,0.0,0.271,14.308,-0.2485
sanctioning,237,0.25,79.2,0.0,0.25,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.15,0.45500314663310254,0.0,0.0,0.264,14.308,-0.2645
sanctioning,238,0.2,79.25,0.0,0.2,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25,14.308,-0.2925
sanctioning,239,0.1,79.35,0.0,0.1,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.48143486469477664,0.0,0.0,0.2625,14.308,-0.2685
sanctioning,240,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.45814977973568277,0.0,0.0,0.261,14.308,-0.272
sanctioning,241,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.47514159848961607,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,242,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.26,14.308,-0.274
sanctioning,243,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.47010698552548774,0.0,0.0,0.268,14.308,-0.258
sanctioning,244,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.46255506607929514,0.0,0.0,0.2805,14.308,-0.233
sanctioning,245,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.48521082441787283,0.0,0.0,0.251,14.308,-0.292
sanctioning,246,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.264,14.308,-0.266
sanctioning,247,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.266,14.308,-0.262
sanctioning,248,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.2615,14.308,-0.271
sanctioning,249,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.249,14.308,-0.296
sanctioning,250,0.05,79.4,0.0,0.05,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.47073631214600375,0.0,0.0,0.268,14.308,-0.2585
sanctioning,251,0.05,79.4,0.0,0.0,0.05,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.48269351793580867,0.0,0.0,0.262,14.308,-0.2705
sanctioning,252,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,253,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,254,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.1,0.4543738200125865,0.0,0.0,0.242,14.308,-0.3105
sanctioning,255,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.263,14.308,-0.2685
sanctioning,256,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.253,14.308,-0.2885
sanctioning,257,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.257,14.308,-0.2805
sanctioning,258,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.266,14.308,-0.2625
sanctioning,259,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.243,14.308,-0.3085
sanctioning,260,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,261,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.95,0.45248584015103843,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,262,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.272,14.308,-0.2505
sanctioning,263,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.262,14.308,-0.2705
sanctioning,264,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.27,14.308,-0.2545
sanctioning,265,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.254,14.308,-0.2865
sanctioning,266,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.257,14.308,-0.2805
sanctioning,267,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,268,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.266,14.308,-0.2625
sanctioning,269,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.265,14.308,-0.2645
sanctioning,270,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,271,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,272,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.2,0.4430459408432977,0.0,0.0,0.272,14.308,-0.2505
sanctioning,273,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.264,14.308,-0.2665
sanctioning,274,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,275,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.264,14.308,-0.2665
sanctioning,276,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,277,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.1,0.4543738200125865,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,278,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,279,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.249,14.308,-0.2965
sanctioning,280,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.261,14.308,-0.2725
sanctioning,281,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,282,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.272,14.308,-0.2505
sanctioning,283,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,284,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,285,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.237,14.308,-0.3205
sanctioning,286,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,287,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,288,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,289,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.246,14.308,-0.3025
sanctioning,290,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.261,14.308,-0.2725
sanctioning,291,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.246,14.308,-0.3025
sanctioning,292,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,293,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,294,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.251,14.308,-0.2925
sanctioning,295,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,296,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.4,0.49590937696664567,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,297,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.265,14.308,-0.2645
sanctioning,298,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,299,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.253,14.308,-0.2885
sanctioning,300,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.267,14.308,-0.2605
sanctioning,301,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,302,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.266,14.308,-0.2625
sanctioning,303,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2405,14.308,-0.3135
sanctioning,304,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,305,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,306,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,307,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2765,14.308,-0.2415
sanctioning,308,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,309,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.251,14.308,-0.2925
sanctioning,310,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,311,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,312,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,313,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.3,0.4443045940843297,0.0,0.0,0.277,14.308,-0.2405
sanctioning,314,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,315,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.252,14.308,-0.2905
sanctioning,316,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.256,14.308,-0.2825
sanctioning,317,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.75,0.44996853366897416,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,318,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.248,14.308,-0.2985
sanctioning,319,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,320,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.65,0.4990560100692259,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,321,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.28,14.308,-0.2345
sanctioning,322,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.45,0.49653870358716173,0.0,0.0,0.249,14.308,-0.2965
sanctioning,323,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.25,0.4436752674638137,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,324,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.238,14.308,-0.3185
sanctioning,325,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,326,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,327,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,328,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,329,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,330,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.247,14.308,-0.3005
sanctioning,331,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,332,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2905,14.308,-0.2135
sanctioning,333,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,334,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,335,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.246,14.308,-0.3025
sanctioning,336,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.266,14.308,-0.2625
sanctioning,337,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.266,14.308,-0.2625
sanctioning,338,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2365,14.308,-0.3215
sanctioning,339,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.248,14.308,-0.2985
sanctioning,340,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,341,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.251,14.308,-0.2925
sanctioning,342,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.245,14.308,-0.3045
sanctioning,343,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,344,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,345,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.254,14.308,-0.2865
sanctioning,346,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.261,14.308,-0.2725
sanctioning,347,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,348,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,349,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,350,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,351,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.255,14.308,-0.2845
sanctioning,352,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,353,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,354,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,355,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.244,14.308,-0.3065
sanctioning,356,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.262,14.308,-0.2705
sanctioning,357,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.259,14.308,-0.2765
sanctioning,358,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,359,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,360,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.243,14.308,-0.3085
sanctioning,361,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,362,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,363,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.4,0.44556324732536184,0.0,0.0,0.276,14.308,-0.2425
sanctioning,364,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,365,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.272,14.308,-0.2505
sanctioning,366,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.25,0.5066079295154184,0.0,0.0,0.258,14.308,-0.2785
sanctioning,367,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.251,14.308,-0.2925
sanctioning,368,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.26,14.308,-0.2745
sanctioning,369,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,370,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.259,14.308,-0.2765
sanctioning,371,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.263,14.308,-0.2685
sanctioning,372,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,373,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.265,14.308,-0.2645
sanctioning,374,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.268,14.308,-0.2585
sanctioning,375,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.266,14.308,-0.2625
sanctioning,376,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,377,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,378,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.264,14.308,-0.2665
sanctioning,379,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.262,14.308,-0.2705
sanctioning,380,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.277,14.308,-0.2405
sanctioning,381,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.249,14.308,-0.2965
sanctioning,382,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,383,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.264,14.308,-0.2665
sanctioning,384,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.248,14.308,-0.2985
sanctioning,385,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,386,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.256,14.308,-0.2825
sanctioning,387,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.253,14.308,-0.2885
sanctioning,388,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,389,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.244,14.308,-0.3065
sanctioning,390,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.262,14.308,-0.2705
sanctioning,391,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.255,14.308,-0.2845
sanctioning,392,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,393,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,394,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,395,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.265,14.308,-0.2645
sanctioning,396,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,397,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.263,14.308,-0.2685
sanctioning,398,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,399,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.273,14.308,-0.2485
sanctioning,400,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.45,0.5091252359974827,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,401,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.246,14.308,-0.3025
sanctioning,402,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.277,14.308,-0.2405
sanctioning,403,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.3,0.4443045940843297,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,404,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,405,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,406,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,407,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.262,14.308,-0.2705
sanctioning,408,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,409,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.1,0.4543738200125865,0.0,0.0,0.261,14.308,-0.2725
sanctioning,410,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.268,14.308,-0.2585
sanctioning,411,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.254,14.308,-0.2865
sanctioning,412,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,413,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,414,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,415,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,416,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.264,14.308,-0.2665
sanctioning,417,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,418,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,419,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.254,14.308,-0.2865
sanctioning,420,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,421,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2815,14.308,-0.2315
sanctioning,422,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.55,0.49779735682819376,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,423,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.273,14.308,-0.2485
sanctioning,424,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.258,14.308,-0.2785
sanctioning,425,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,426,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,427,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.256,14.308,-0.2825
sanctioning,428,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.276,14.308,-0.2425
sanctioning,429,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.242,14.308,-0.3105
sanctioning,430,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.248,14.308,-0.2985
sanctioning,431,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.267,14.308,-0.2605
sanctioning,432,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.255,14.308,-0.2845
sanctioning,433,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,434,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.25,14.308,-0.2945
sanctioning,435,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.265,14.308,-0.2645
sanctioning,436,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,437,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,438,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,439,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.269,14.308,-0.2565
sanctioning,440,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,441,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,442,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.258,14.308,-0.2785
sanctioning,443,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.249,14.308,-0.2965
sanctioning,444,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.275,14.308,-0.2445
sanctioning,445,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.253,14.308,-0.2885
sanctioning,446,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.264,14.308,-0.2665
sanctioning,447,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.248,14.308,-0.2985
sanctioning,448,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,449,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.281,14.308,-0.2325
sanctioning,450,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,451,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,452,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.261,14.308,-0.2725
sanctioning,453,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,454,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,455,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.245,14.308,-0.3045
sanctioning,456,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,457,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.249,14.308,-0.2965
sanctioning,458,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.249,14.308,-0.2965
sanctioning,459,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,460,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,461,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,462,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,463,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.262,14.308,-0.2705
sanctioning,464,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,465,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.264,14.308,-0.2665
sanctioning,466,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.251,14.308,-0.2925
sanctioning,467,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,468,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.269,14.308,-0.2565
sanctioning,469,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.257,14.308,-0.2805
sanctioning,470,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.251,14.308,-0.2925
sanctioning,471,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,472,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,473,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,474,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,475,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.265,14.308,-0.2645
sanctioning,476,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,477,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.266,14.308,-0.2625
sanctioning,478,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.264,14.308,-0.2665
sanctioning,479,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.253,14.308,-0.2885
sanctioning,480,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.258,14.308,-0.2785
sanctioning,481,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,482,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.262,14.308,-0.2705
sanctioning,483,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.4,0.49590937696664567,0.0,0.0,0.256,14.308,-0.2825
sanctioning,484,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,485,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.257,14.308,-0.2805
sanctioning,486,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,487,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,488,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,489,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,490,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.247,14.308,-0.3005
sanctioning,491,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.275,14.308,-0.2445
sanctioning,492,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,493,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.27,14.308,-0.2545
sanctioning,494,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,495,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.255,14.308,-0.2845
sanctioning,496,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.256,14.308,-0.2825
sanctioning,497,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.251,14.308,-0.2925
sanctioning,498,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,499,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2815,14.308,-0.2315
sanctioning,500,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.256,14.308,-0.2825
sanctioning,501,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.26,14.308,-0.2745
sanctioning,502,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.275,14.308,-0.2445
sanctioning,503,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.8,0.45059786028949017,0.0,0.0,0.261,14.308,-0.2725
sanctioning,504,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,505,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.264,14.308,-0.2665
sanctioning,506,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,507,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.256,14.308,-0.2825
sanctioning,508,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.251,14.308,-0.2925
sanctioning,509,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,510,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.271,14.308,-0.2525
sanctioning,511,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,512,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.251,14.308,-0.2925
sanctioning,513,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.266,14.308,-0.2625
sanctioning,514,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,515,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.6,0.44808055380742606,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,516,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,517,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.269,14.308,-0.2565
sanctioning,518,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.275,14.308,-0.2445
sanctioning,519,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,520,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,521,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,522,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.248,14.308,-0.2985
sanctioning,523,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.258,14.308,-0.2785
sanctioning,524,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,525,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,526,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.261,14.308,-0.2725
sanctioning,527,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,528,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.244,14.308,-0.3065
sanctioning,529,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.258,14.308,-0.2785
sanctioning,530,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,531,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.265,14.308,-0.2645
sanctioning,532,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.25,0.5066079295154184,0.0,0.0,0.259,14.308,-0.2765
sanctioning,533,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,534,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.251,14.308,-0.2925
sanctioning,535,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.257,14.308,-0.2805
sanctioning,536,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2415,14.308,-0.3115
sanctioning,537,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.267,14.308,-0.2605
sanctioning,538,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,539,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.263,14.308,-0.2685
sanctioning,540,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.258,14.308,-0.2785
sanctioning,541,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,542,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,543,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,544,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,545,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.2775,14.308,-0.2395
sanctioning,546,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,547,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,548,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,549,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.258,14.308,-0.2785
sanctioning,550,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,551,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,552,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.258,14.308,-0.2785
sanctioning,553,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,554,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.253,14.308,-0.2885
sanctioning,555,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,556,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,557,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.75,0.500314663310258,0.0,0.0,0.245,14.308,-0.3045
sanctioning,558,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.261,14.308,-0.2725
sanctioning,559,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,560,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.276,14.308,-0.2425
sanctioning,561,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,562,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.261,14.308,-0.2725
sanctioning,563,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.27,14.308,-0.2545
sanctioning,564,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,565,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,566,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.254,14.308,-0.2865
sanctioning,567,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.26,14.308,-0.2745
sanctioning,568,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,569,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,570,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.25,14.308,-0.2945
sanctioning,571,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.265,14.308,-0.2645
sanctioning,572,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.45,0.49653870358716173,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,573,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,574,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,575,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.275,14.308,-0.2445
sanctioning,576,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.251,14.308,-0.2925
sanctioning,577,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,578,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,579,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,580,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.255,14.308,-0.2845
sanctioning,581,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.256,14.308,-0.2825
sanctioning,582,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.245,14.308,-0.3045
sanctioning,583,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2835,14.308,-0.2275
sanctioning,584,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,585,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.269,14.308,-0.2565
sanctioning,586,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.247,14.308,-0.3005
sanctioning,587,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2395,14.308,-0.3155
sanctioning,588,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,589,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2775,14.308,-0.2395
sanctioning,590,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,591,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.247,14.308,-0.3005
sanctioning,592,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.249,14.308,-0.2965
sanctioning,593,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.256,14.308,-0.2825
sanctioning,594,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.272,14.308,-0.2505
sanctioning,595,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,596,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,597,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,598,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.248,14.308,-0.2985
sanctioning,599,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.252,14.308,-0.2905
sanctioning,600,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,601,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.26,14.308,-0.2745
sanctioning,602,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.4,0.49590937696664567,0.0,0.0,0.2415,14.308,-0.3115
sanctioning,603,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.264,14.308,-0.2665
sanctioning,604,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.245,14.308,-0.3045
sanctioning,605,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.249,14.308,-0.2965
sanctioning,606,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,607,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,608,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,609,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.253,14.308,-0.2885
sanctioning,610,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,611,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,612,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.265,14.308,-0.2645
sanctioning,613,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.262,14.308,-0.2705
sanctioning,614,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.265,14.308,-0.2645
sanctioning,615,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.254,14.308,-0.2865
sanctioning,616,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,617,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,618,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.9,0.4518565135305223,0.0,0.0,0.261,14.308,-0.2725
sanctioning,619,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.259,14.308,-0.2765
sanctioning,620,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,621,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,622,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,623,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.265,14.308,-0.2645
sanctioning,624,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,625,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.259,14.308,-0.2765
sanctioning,626,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,627,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,628,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,629,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.261,14.308,-0.2725
sanctioning,630,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,631,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.263,14.308,-0.2685
sanctioning,632,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.262,14.308,-0.2705
sanctioning,633,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.65,0.4487098804279421,0.0,0.0,0.264,14.308,-0.2665
sanctioning,634,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.45,0.49653870358716173,0.0,0.0,0.258,14.308,-0.2785
sanctioning,635,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,636,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.261,14.308,-0.2725
sanctioning,637,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.264,14.308,-0.2665
sanctioning,638,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,639,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.255,14.308,-0.2845
sanctioning,640,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,641,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,642,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.274,14.308,-0.2465
sanctioning,643,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.25,14.308,-0.2945
sanctioning,644,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.26,14.308,-0.2745
sanctioning,645,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,646,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.265,14.308,-0.2645
sanctioning,647,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.273,14.308,-0.2485
sanctioning,648,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.258,14.308,-0.2785
sanctioning,649,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.251,14.308,-0.2925
sanctioning,650,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.262,14.308,-0.2705
sanctioning,651,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.269,14.308,-0.2565
sanctioning,652,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.267,14.308,-0.2605
sanctioning,653,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.257,14.308,-0.2805
sanctioning,654,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.263,14.308,-0.2685
sanctioning,655,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.262,14.308,-0.2705
sanctioning,656,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.258,14.308,-0.2785
sanctioning,657,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,658,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.268,14.308,-0.2585
sanctioning,659,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,660,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,661,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.248,14.308,-0.2985
sanctioning,662,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.259,14.308,-0.2765
sanctioning,663,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.254,14.308,-0.2865
sanctioning,664,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.25,14.308,-0.2945
sanctioning,665,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.255,14.308,-0.2845
sanctioning,666,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,667,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,668,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,669,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.256,14.308,-0.2825
sanctioning,670,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.273,14.308,-0.2485
sanctioning,671,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.1,0.4417872876022656,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,672,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,673,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.265,14.308,-0.2645
sanctioning,674,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.264,14.308,-0.2665
sanctioning,675,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,676,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.252,14.308,-0.2905
sanctioning,677,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.256,14.308,-0.2825
sanctioning,678,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,679,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,680,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,681,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.262,14.308,-0.2705
sanctioning,682,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.247,14.308,-0.3005
sanctioning,683,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.251,14.308,-0.2925
sanctioning,684,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.256,14.308,-0.2825
sanctioning,685,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.265,14.308,-0.2645
sanctioning,686,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,687,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,688,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.25,14.308,-0.2945
sanctioning,689,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.25,14.308,-0.2945
sanctioning,690,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,691,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,692,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.257,14.308,-0.2805
sanctioning,693,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,694,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,695,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,696,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.269,14.308,-0.2565
sanctioning,697,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,698,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.8,0.500943989930774,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,699,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,700,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.262,14.308,-0.2705
sanctioning,701,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.261,14.308,-0.2725
sanctioning,702,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,703,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.273,14.308,-0.2485
sanctioning,704,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,705,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.4,0.44556324732536184,0.0,0.0,0.258,14.308,-0.2785
sanctioning,706,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,707,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,708,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.244,14.308,-0.3065
sanctioning,709,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,710,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.262,14.308,-0.2705
sanctioning,711,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,712,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,713,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,714,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,715,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,33.9,0.4266834487098804,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,716,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.257,14.308,-0.2805
sanctioning,717,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,718,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.255,14.308,-0.2845
sanctioning,719,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.261,14.308,-0.2725
sanctioning,720,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.248,14.308,-0.2985
sanctioning,721,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,722,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.25,14.308,-0.2945
sanctioning,723,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.253,14.308,-0.2885
sanctioning,724,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,725,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,34.8,0.43801132787916924,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,726,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,727,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.258,14.308,-0.2785
sanctioning,728,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.255,14.308,-0.2845
sanctioning,729,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.252,14.308,-0.2905
sanctioning,730,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.259,14.308,-0.2765
sanctioning,731,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.276,14.308,-0.2425
sanctioning,732,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.15,0.45500314663310254,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,733,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.254,14.308,-0.2865
sanctioning,734,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.263,14.308,-0.2685
sanctioning,735,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,736,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,737,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.244,14.308,-0.3065
sanctioning,738,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,739,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.265,14.308,-0.2645
sanctioning,740,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,741,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.255,14.308,-0.2845
sanctioning,742,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.267,14.308,-0.2605
sanctioning,743,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,744,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.261,14.308,-0.2725
sanctioning,745,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.267,14.308,-0.2605
sanctioning,746,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.261,14.308,-0.2725
sanctioning,747,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.247,14.308,-0.3005
sanctioning,748,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,749,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,750,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.25,14.308,-0.2945
sanctioning,751,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,752,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,753,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,754,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,755,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.252,14.308,-0.2905
sanctioning,756,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,757,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.256,14.308,-0.2825
sanctioning,758,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,759,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.266,14.308,-0.2625
sanctioning,760,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,761,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.263,14.308,-0.2685
sanctioning,762,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,763,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.243,14.308,-0.3085
sanctioning,764,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.26,14.308,-0.2745
sanctioning,765,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,766,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.279,14.308,-0.2365
sanctioning,767,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.262,14.308,-0.2705
sanctioning,768,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.267,14.308,-0.2605
sanctioning,769,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.276,14.308,-0.2425
sanctioning,770,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.264,14.308,-0.2665
sanctioning,771,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.258,14.308,-0.2785
sanctioning,772,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.277,14.308,-0.2405
sanctioning,773,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,774,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.253,14.308,-0.2885
sanctioning,775,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,776,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.269,14.308,-0.2565
sanctioning,777,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.254,14.308,-0.2865
sanctioning,778,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.265,14.308,-0.2645
sanctioning,779,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,780,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,781,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,782,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,783,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.254,14.308,-0.2865
sanctioning,784,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,785,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,786,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.27,14.308,-0.2545
sanctioning,787,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.255,14.308,-0.2845
sanctioning,788,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,789,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.248,14.308,-0.2985
sanctioning,790,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,791,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,792,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,793,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.243,14.308,-0.3085
sanctioning,794,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.265,14.308,-0.2645
sanctioning,795,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,796,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.15,0.45500314663310254,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,797,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.264,14.308,-0.2665
sanctioning,798,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.244,14.308,-0.3065
sanctioning,799,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,800,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.262,14.308,-0.2705
sanctioning,801,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.263,14.308,-0.2685
sanctioning,802,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,803,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.256,14.308,-0.2825
sanctioning,804,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.246,14.308,-0.3025
sanctioning,805,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.258,14.308,-0.2785
sanctioning,806,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,807,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.262,14.308,-0.2705
sanctioning,808,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.255,14.308,-0.2845
sanctioning,809,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,810,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,811,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,812,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,813,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,34.95,0.43989930774071745,0.0,0.0,0.258,14.308,-0.2785
sanctioning,814,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.249,14.308,-0.2965
sanctioning,815,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.258,14.308,-0.2785
sanctioning,816,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,817,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,818,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.254,14.308,-0.2865
sanctioning,819,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,820,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.25,14.308,-0.2945
sanctioning,821,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,822,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,823,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.266,14.308,-0.2625
sanctioning,824,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,825,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,826,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,827,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.268,14.308,-0.2585
sanctioning,828,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.5,0.49716803020767775,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,829,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,830,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.256,14.308,-0.2825
sanctioning,831,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.26,14.308,-0.2745
sanctioning,832,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.265,14.308,-0.2645
sanctioning,833,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.274,14.308,-0.2465
sanctioning,834,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,835,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,836,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.244,14.308,-0.3065
sanctioning,837,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.284,14.308,-0.2265
sanctioning,838,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.269,14.308,-0.2565
sanctioning,839,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.238,14.308,-0.3185
sanctioning,840,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.65,0.4487098804279421,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,841,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,842,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.238,14.308,-0.3185
sanctioning,843,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.254,14.308,-0.2865
sanctioning,844,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.254,14.308,-0.2865
sanctioning,845,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.267,14.308,-0.2605
sanctioning,846,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,847,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.244,14.308,-0.3065
sanctioning,848,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,849,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,850,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,851,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.275,14.308,-0.2445
sanctioning,852,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,853,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,854,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.252,14.308,-0.2905
sanctioning,855,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.261,14.308,-0.2725
sanctioning,856,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.251,14.308,-0.2925
sanctioning,857,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,858,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.258,14.308,-0.2785
sanctioning,859,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.5,0.49716803020767775,0.0,0.0,0.262,14.308,-0.2705
sanctioning,860,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.252,14.308,-0.2905
sanctioning,861,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,862,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.264,14.308,-0.2665
sanctioning,863,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.268,14.308,-0.2585
sanctioning,864,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,865,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.267,14.308,-0.2605
sanctioning,866,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.45,0.5091252359974827,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,867,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,868,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.257,14.308,-0.2805
sanctioning,869,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,870,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.55,0.49779735682819376,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,871,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.255,14.308,-0.2845
sanctioning,872,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,873,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,874,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.257,14.308,-0.2805
sanctioning,875,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,876,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.259,14.308,-0.2765
sanctioning,877,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.8,0.45059786028949017,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,878,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,879,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.251,14.308,-0.2925
sanctioning,880,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.15,0.45500314663310254,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,881,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.264,14.308,-0.2665
sanctioning,882,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.257,14.308,-0.2805
sanctioning,883,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,884,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,885,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,886,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,887,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,888,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.269,14.308,-0.2565
sanctioning,889,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,890,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.261,14.308,-0.2725
sanctioning,891,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,892,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,893,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.261,14.308,-0.2725
sanctioning,894,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,895,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,896,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.25,14.308,-0.2945
sanctioning,897,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.252,14.308,-0.2905
sanctioning,898,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.4,0.49590937696664567,0.0,0.0,0.262,14.308,-0.2705
sanctioning,899,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.7,0.44933920704845814,0.0,0.0,0.265,14.308,-0.2645
sanctioning,900,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,901,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.264,14.308,-0.2665
sanctioning,902,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.26,14.308,-0.2745
sanctioning,903,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.252,14.308,-0.2905
sanctioning,904,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,905,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,906,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,907,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.253,14.308,-0.2885
sanctioning,908,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.275,14.308,-0.2445
sanctioning,909,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,910,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.253,14.308,-0.2885
sanctioning,911,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,912,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.264,14.308,-0.2665
sanctioning,913,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.26,14.308,-0.2745
sanctioning,914,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,915,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,916,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,917,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.263,14.308,-0.2685
sanctioning,918,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,919,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,920,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,921,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,922,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.258,14.308,-0.2785
sanctioning,923,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,924,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,925,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,926,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.1,0.4543738200125865,0.0,0.0,0.268,14.308,-0.2585
sanctioning,927,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.05,0.5040906230333543,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,928,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,929,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,930,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.251,14.308,-0.2925
sanctioning,931,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.65,0.5116425424795469,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,932,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,933,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.7,0.499685336689742,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,934,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.255,14.308,-0.2845
sanctioning,935,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,936,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,937,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.263,14.308,-0.2685
sanctioning,938,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.248,14.308,-0.2985
sanctioning,939,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,940,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.241,14.308,-0.3125
sanctioning,941,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.268,14.308,-0.2585
sanctioning,942,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,943,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.251,14.308,-0.2925
sanctioning,944,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,945,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,946,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.251,14.308,-0.2925
sanctioning,947,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,948,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.85,0.5015733165512901,0.0,0.0,0.245,14.308,-0.3045
sanctioning,949,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.274,14.308,-0.2465
sanctioning,950,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.284,14.308,-0.2265
sanctioning,951,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,952,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,953,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,954,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2765,14.308,-0.2415
sanctioning,955,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,956,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,957,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.262,14.308,-0.2705
sanctioning,958,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,959,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,960,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,961,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.261,14.308,-0.2725
sanctioning,962,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.271,14.308,-0.2525
sanctioning,963,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.263,14.308,-0.2685
sanctioning,964,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,965,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,966,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,967,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,968,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,969,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.274,14.308,-0.2465
sanctioning,970,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,971,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.257,14.308,-0.2805
sanctioning,972,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.264,14.308,-0.2665
sanctioning,973,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.265,14.308,-0.2645
sanctioning,974,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.272,14.308,-0.2505
sanctioning,975,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.266,14.308,-0.2625
sanctioning,976,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,977,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,978,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,979,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.266,14.308,-0.2625
sanctioning,980,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.264,14.308,-0.2665
sanctioning,981,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.264,14.308,-0.2665
sanctioning,982,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.256,14.308,-0.2825
sanctioning,983,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.251,14.308,-0.2925
sanctioning,984,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.5,0.5097545626179987,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,985,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,986,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.256,14.308,-0.2825
sanctioning,987,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.245,14.308,-0.3045
sanctioning,988,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.251,14.308,-0.2925
sanctioning,989,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.26,14.308,-0.2745
sanctioning,990,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,991,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,992,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.266,14.308,-0.2625
sanctioning,993,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.26,14.308,-0.2745
sanctioning,994,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,995,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.242,14.308,-0.3105
sanctioning,996,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,997,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.255,14.308,-0.2845
sanctioning,998,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.271,14.308,-0.2525
sanctioning,999,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1000,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1001,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1002,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1003,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1004,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1005,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1006,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1007,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1008,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.4,0.49590937696664567,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1009,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1010,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1011,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1012,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1013,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2375,14.308,-0.3195
sanctioning,1014,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.2405,14.308,-0.3135
sanctioning,1015,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1016,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1017,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1018,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1019,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1020,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1021,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1022,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1023,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1024,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1025,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1026,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1027,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1028,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1029,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1030,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1031,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1032,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1033,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1034,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1035,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.8,0.45059786028949017,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1036,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1037,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1038,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.4,0.49590937696664567,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1039,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.2,0.45563247325361866,0.0,0.0,0.2815,14.308,-0.2315
sanctioning,1040,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1041,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1042,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.0,0.5034612964128382,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1043,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1044,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.5,0.49716803020767775,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1045,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1046,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.238,14.308,-0.3185
sanctioning,1047,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1048,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1049,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.85,0.4512271869100063,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1050,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1051,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1052,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.65,0.4990560100692259,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1053,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1054,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1055,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1056,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1057,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1058,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1059,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2285,14.308,-0.3375
sanctioning,1060,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1061,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1062,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1063,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1064,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1065,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1066,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1067,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2815,14.308,-0.2315
sanctioning,1068,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1069,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1070,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1071,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1072,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1073,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1074,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1075,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1076,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1077,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1078,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1079,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1080,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1081,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1082,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1083,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.15,0.45500314663310254,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1084,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1085,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1086,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1087,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1088,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1089,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.279,14.308,-0.2365
sanctioning,1090,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1091,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1092,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1093,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1094,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1095,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1096,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1097,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1098,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1099,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1100,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1101,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1102,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.5,0.49716803020767775,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,1103,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.55,0.44745122718690994,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1104,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1105,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.242,14.308,-0.3105
sanctioning,1106,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1107,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1108,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1109,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1110,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1111,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1112,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.95,0.5028319697923223,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1113,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1114,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1115,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1116,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1117,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1118,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2365,14.308,-0.3215
sanctioning,1119,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1120,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1121,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.29,14.308,-0.2145
sanctioning,1122,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1123,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1124,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.238,14.308,-0.3185
sanctioning,1125,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1126,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1127,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1128,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1129,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1130,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1131,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,1132,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1133,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2285,14.308,-0.3375
sanctioning,1134,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1135,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1136,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1137,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1138,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1139,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1140,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1141,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1142,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1143,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1144,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.238,14.308,-0.3185
sanctioning,1145,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1146,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1147,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1148,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1149,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,1150,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1151,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,1152,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1153,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1154,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1155,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1156,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.238,14.308,-0.3185
sanctioning,1157,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1158,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1159,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.7,0.44933920704845814,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1160,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1161,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1162,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1163,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1164,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1165,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1166,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1167,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1168,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1169,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1170,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1171,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1172,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1173,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1174,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.85,0.5015733165512901,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1175,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1176,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1177,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.75,0.44996853366897416,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1178,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,1179,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1180,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1181,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1182,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1183,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1184,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1185,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1186,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1187,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1188,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1189,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1190,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1191,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1192,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1193,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1194,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1195,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1196,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1197,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1198,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2385,14.308,-0.3175
sanctioning,1199,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1200,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1201,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1202,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1203,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1204,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1205,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1206,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1207,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1208,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1209,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1210,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1211,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1212,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1213,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1214,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1215,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1216,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1217,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1218,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1219,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1220,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1221,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.25,0.4436752674638137,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1222,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1223,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1224,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1225,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1226,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.274,14.308,-0.2465
sanctioning,1227,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1228,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1229,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1230,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1231,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1232,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,1233,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1234,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1235,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1236,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.278,14.308,-0.2385
sanctioning,1237,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1238,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1239,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.8,0.45059786028949017,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1240,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1241,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1242,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,1243,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1244,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.3,0.49465072372561353,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1245,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.274,14.308,-0.2465
sanctioning,1246,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1247,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1248,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1249,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.85,0.4512271869100063,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1250,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1251,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1252,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1253,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1254,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1255,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1256,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1257,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1258,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1259,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1260,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1261,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1262,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1263,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1264,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1265,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.245,14.308,-0.3045
sanctioning,1266,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,1267,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1268,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1269,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,1270,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1271,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1272,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1273,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1274,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1275,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1276,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1277,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1278,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1279,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,1280,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1281,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1282,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1283,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,1284,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1285,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1286,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.45,0.49653870358716173,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1287,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1288,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1289,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1290,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1291,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1292,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1293,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,1294,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1295,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,1296,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1297,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1298,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1299,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1300,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1301,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.45,0.4461925739458779,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1302,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.3,0.49465072372561353,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1303,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.275,14.308,-0.2445
sanctioning,1304,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1305,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1306,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1307,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.238,14.308,-0.3185
sanctioning,1308,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1309,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.95,0.5028319697923223,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1310,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1311,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1312,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1313,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1314,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.28,14.308,-0.2345
sanctioning,1315,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1316,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1317,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1318,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1319,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1320,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1321,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1322,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1323,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1324,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1325,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.276,14.308,-0.2425
sanctioning,1326,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1327,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1328,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1329,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1330,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1331,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1332,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.05,0.5040906230333543,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1333,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1334,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.75,0.500314663310258,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1335,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1336,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1337,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1338,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1339,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1340,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1341,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1342,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1343,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.275,14.308,-0.2445
sanctioning,1344,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1345,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1346,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1347,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1348,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1349,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1350,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.272,14.308,-0.2505
sanctioning,1351,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1352,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1353,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1354,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.15,0.45500314663310254,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1355,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1356,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1357,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,1358,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1359,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1360,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1361,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1362,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.5,0.49716803020767775,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1363,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1364,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1365,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1366,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1367,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2775,14.308,-0.2395
sanctioning,1368,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.241,14.308,-0.3125
sanctioning,1369,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1370,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1371,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1372,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1373,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.65,0.4487098804279421,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1374,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.281,14.308,-0.2325
sanctioning,1375,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1376,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1377,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1378,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1379,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1380,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1381,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.272,14.308,-0.2505
sanctioning,1382,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1383,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1384,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1385,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1386,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1387,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1388,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1389,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1390,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1391,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1392,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1393,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1394,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1395,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1396,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1397,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.75,0.44996853366897416,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1398,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1399,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1400,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1401,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1402,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1403,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1404,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1405,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1406,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1407,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1408,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1409,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1410,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1411,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1412,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1413,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1414,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1415,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1416,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1417,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1418,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1419,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1420,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1421,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1422,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1423,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1424,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1425,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.245,14.308,-0.3045
sanctioning,1426,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1427,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.5,0.49716803020767775,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1428,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2785,14.308,-0.2375
sanctioning,1429,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1430,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2355,14.308,-0.3235
sanctioning,1431,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1432,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1433,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.6,0.4984266834487099,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1434,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1435,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1436,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2395,14.308,-0.3155
sanctioning,1437,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2325,14.308,-0.3295
sanctioning,1438,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1439,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1440,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1441,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1442,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1443,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1444,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1445,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1446,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1447,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1448,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1449,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1450,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1451,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1452,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1453,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1454,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,1455,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.9,0.5022026431718062,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1456,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1457,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1458,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.45,0.4461925739458779,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1459,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1460,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1461,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1462,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1463,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1464,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2805,14.308,-0.2335
sanctioning,1465,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1466,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1467,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1468,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1469,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1470,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1471,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1472,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1473,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.2,0.45563247325361866,0.0,0.0,0.2335,14.308,-0.3275
sanctioning,1474,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1475,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1476,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.238,14.308,-0.3185
sanctioning,1477,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1478,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.75,0.500314663310258,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1479,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1480,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1481,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1482,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1483,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1484,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1485,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.227,14.308,-0.3405
sanctioning,1486,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1487,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1488,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1489,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1490,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1491,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1492,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2355,14.308,-0.3235
sanctioning,1493,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.234,14.308,-0.3265
sanctioning,1494,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1495,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1496,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1497,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2415,14.308,-0.3115
sanctioning,1498,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1499,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2745,14.308,-0.2455
sanctioning,1500,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.243,14.308,-0.3085
sanctioning,1501,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2435,14.308,-0.3075
sanctioning,1502,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.2415,14.308,-0.3115
sanctioning,1503,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.239,14.308,-0.3165
sanctioning,1504,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1505,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1506,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1507,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1508,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1509,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1510,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1511,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1512,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1513,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.6,0.44808055380742606,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1514,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.7,0.499685336689742,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1515,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1516,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1517,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1518,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1519,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.55,0.49779735682819376,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1520,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1521,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1522,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1523,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1524,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1525,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1526,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1527,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.2,0.45563247325361866,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1528,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1529,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1530,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1531,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1532,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1533,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1534,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.3,0.49465072372561353,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1535,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1536,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1537,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1538,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1539,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1540,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1541,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1542,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1543,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1544,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,1545,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,1546,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1547,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1548,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.6,0.460667086217747,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1549,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1550,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1551,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1552,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1553,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1554,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1555,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.243,14.308,-0.3085
sanctioning,1556,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1557,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1558,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1559,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,1560,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1561,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1562,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1563,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1564,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.75,0.500314663310258,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1565,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1566,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1567,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1568,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1569,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1570,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1571,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1572,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1573,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.242,14.308,-0.3105
sanctioning,1574,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1575,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1576,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2805,14.308,-0.2335
sanctioning,1577,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1578,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.272,14.308,-0.2505
sanctioning,1579,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1580,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1581,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1582,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1583,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1584,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1585,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1586,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1587,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1588,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1589,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1590,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1591,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,1592,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1593,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1594,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.234,14.308,-0.3265
sanctioning,1595,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1596,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1597,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1598,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.245,14.308,-0.3045
sanctioning,1599,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.65,0.4864694776589049,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1600,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1601,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1602,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1603,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1604,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2825,14.308,-0.2295
sanctioning,1605,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1606,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1607,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1608,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.3,0.49465072372561353,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1609,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1610,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,1611,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2385,14.308,-0.3175
sanctioning,1612,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1613,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1614,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1615,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1616,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1617,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1618,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1619,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1620,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,1621,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1622,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1623,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1624,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1625,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1626,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1627,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2375,14.308,-0.3195
sanctioning,1628,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1629,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.45,0.49653870358716173,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1630,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1631,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1632,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1633,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1634,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.278,14.308,-0.2385
sanctioning,1635,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1636,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1637,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,1638,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1639,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1640,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.95,0.49024543738200127,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1641,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1642,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1643,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.272,14.308,-0.2505
sanctioning,1644,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.245,14.308,-0.3045
sanctioning,1645,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1646,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1647,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2355,14.308,-0.3235
sanctioning,1648,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1649,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1650,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1651,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1652,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1653,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1654,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1655,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1656,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1657,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1658,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1659,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.9,0.4518565135305223,0.0,0.0,0.2685,14.308,-0.2575
sanctioning,1660,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1661,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1662,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1663,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2355,14.308,-0.3235
sanctioning,1664,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1665,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1666,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1667,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1668,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1669,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1670,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.2415,14.308,-0.3115
sanctioning,1671,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.6,0.5110132158590308,0.0,0.0,0.274,14.308,-0.2465
sanctioning,1672,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1673,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.8,0.500943989930774,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1674,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1675,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1676,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1677,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1678,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1679,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1680,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1681,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1682,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.244,14.308,-0.3065
sanctioning,1683,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1684,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1685,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.244,14.308,-0.3065
sanctioning,1686,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1687,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1688,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1689,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1690,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1691,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1692,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1693,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1694,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1695,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1696,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1697,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2735,14.308,-0.2475
sanctioning,1698,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.282,14.308,-0.2305
sanctioning,1699,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1700,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.2,0.45563247325361866,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1701,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1702,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1703,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1704,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1705,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1706,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1707,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1708,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1709,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1710,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.7,0.499685336689742,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1711,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1712,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.75,0.500314663310258,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1713,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1714,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2815,14.308,-0.2315
sanctioning,1715,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1716,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2405,14.308,-0.3135
sanctioning,1717,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1718,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2425,14.308,-0.3095
sanctioning,1719,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,1720,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1721,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1722,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1723,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1724,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1725,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1726,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1727,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1728,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1729,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1730,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.276,14.308,-0.2425
sanctioning,1731,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1732,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1733,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1734,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1735,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1736,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.277,14.308,-0.2405
sanctioning,1737,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1738,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1739,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.275,14.308,-0.2445
sanctioning,1740,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1741,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1742,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1743,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1744,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1745,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1746,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1747,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1748,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1749,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2335,14.308,-0.3275
sanctioning,1750,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1751,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1752,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1753,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2395,14.308,-0.3155
sanctioning,1754,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1755,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1756,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2825,14.308,-0.2295
sanctioning,1757,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1758,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1759,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1760,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1761,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.245,14.308,-0.3045
sanctioning,1762,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1763,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1764,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.8,0.500943989930774,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1765,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1766,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.275,14.308,-0.2445
sanctioning,1767,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1768,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1769,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1770,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1771,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1772,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.65,0.4990560100692259,0.0,0.0,0.243,14.308,-0.3085
sanctioning,1773,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1774,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1775,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.3,0.4694776589049716,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1776,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1777,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1778,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1779,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1780,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1781,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.278,14.308,-0.2385
sanctioning,1782,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.7,0.499685336689742,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1783,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1784,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1785,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1786,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2365,14.308,-0.3215
sanctioning,1787,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1788,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1789,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1790,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1791,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.2,0.45563247325361866,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1792,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1793,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1794,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1795,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1796,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.7,0.48709880427942104,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1797,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.2,0.4933920704845815,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1798,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1799,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1800,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1801,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1802,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1803,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.244,14.308,-0.3065
sanctioning,1804,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1805,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1806,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.272,14.308,-0.2505
sanctioning,1807,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1808,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.05,0.4915040906230333,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1809,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.25,0.4562617998741347,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1810,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.85,0.5015733165512901,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1811,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1812,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1813,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1814,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1815,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1816,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1817,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1818,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1819,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1820,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2785,14.308,-0.2375
sanctioning,1821,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1822,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1823,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1824,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,1825,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.65,0.4487098804279421,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1826,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2755,14.308,-0.2435
sanctioning,1827,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1828,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1829,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.2465,14.308,-0.3015
sanctioning,1830,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1831,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.268,14.308,-0.2585
sanctioning,1832,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1833,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1834,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1835,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.55,0.4600377595972309,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1836,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1837,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,40.7,0.512271869100063,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1838,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1839,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.279,14.308,-0.2365
sanctioning,1840,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1841,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.9,0.4518565135305223,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1842,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.2445,14.308,-0.3055
sanctioning,1843,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.9,0.4518565135305223,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1844,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1845,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.35,0.47010698552548774,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1846,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1847,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1848,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1849,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1850,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1851,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1852,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1853,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1854,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1855,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1856,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1857,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.45,0.4587791063561989,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1858,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.277,14.308,-0.2405
sanctioning,1859,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1860,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1861,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1862,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1863,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2395,14.308,-0.3155
sanctioning,1864,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1865,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1866,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1867,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1868,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1869,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.95,0.47765890497168034,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1870,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.8,0.500943989930774,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1871,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1872,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1873,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1874,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1875,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.85,0.4638137193203273,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1876,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.29,14.308,-0.2145
sanctioning,1877,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1878,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.272,14.308,-0.2505
sanctioning,1879,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1880,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.75,0.46255506607929514,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1881,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1882,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.05,0.45374449339207046,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1883,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1884,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1885,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1886,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1887,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1888,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1889,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1890,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.253,14.308,-0.2885
sanctioning,1891,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.85,0.4512271869100063,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1892,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1893,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2605,14.308,-0.2735
sanctioning,1894,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1895,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.7,0.44933920704845814,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1896,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1897,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2715,14.308,-0.2515
sanctioning,1898,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1899,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.55,0.47262429200755185,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1900,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.2475,14.308,-0.2995
sanctioning,1901,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1902,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1903,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1904,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.15,0.49276274386406543,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1905,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1906,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1907,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1908,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.2,0.4808055380742606,0.0,0.0,0.273,14.308,-0.2485
sanctioning,1909,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1910,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2615,14.308,-0.2715
sanctioning,1911,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.2,0.45563247325361866,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1912,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.0,0.4908747640025173,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1913,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.25,0.4688483322844556,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1914,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1915,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.259,14.308,-0.2765
sanctioning,1916,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.45,0.4839521711768408,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1917,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.7,0.4619257394587791,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1918,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.4,0.4833228445563247,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1919,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1920,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.245,14.308,-0.3045
sanctioning,1921,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.251,14.308,-0.2925
sanctioning,1922,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1923,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1924,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2645,14.308,-0.2655
sanctioning,1925,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1926,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2595,14.308,-0.2755
sanctioning,1927,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1928,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.255,14.308,-0.2845
sanctioning,1929,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.246,14.308,-0.3025
sanctioning,1930,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2575,14.308,-0.2795
sanctioning,1931,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1932,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.75,0.48772813089993705,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1933,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.227,14.308,-0.3405
sanctioning,1934,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1935,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.258,14.308,-0.2785
sanctioning,1936,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2515,14.308,-0.2915
sanctioning,1937,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.2635,14.308,-0.2675
sanctioning,1938,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1939,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.4,0.45814977973568277,0.0,0.0,0.261,14.308,-0.2725
sanctioning,1940,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1941,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.35,0.45752045311516676,0.0,0.0,0.247,14.308,-0.3005
sanctioning,1942,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.276,14.308,-0.2425
sanctioning,1943,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1944,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1945,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.256,14.308,-0.2825
sanctioning,1946,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2695,14.308,-0.2555
sanctioning,1947,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1948,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.263,14.308,-0.2685
sanctioning,1949,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1950,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1951,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2485,14.308,-0.2975
sanctioning,1952,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.254,14.308,-0.2865
sanctioning,1953,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1954,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.27,14.308,-0.2545
sanctioning,1955,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1956,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.25,0.4814348646947766,0.0,0.0,0.2505,14.308,-0.2935
sanctioning,1957,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.35,0.49528005034612965,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1958,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.8,0.4757709251101321,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1959,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.5,0.4594084329767149,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1960,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.6,0.473253618628068,0.0,0.0,0.2895,14.308,-0.2155
sanctioning,1961,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.75,0.47514159848961607,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1962,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.2455,14.308,-0.3035
sanctioning,1963,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.1,0.4921334172435494,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1964,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.45,0.4713656387665198,0.0,0.0,0.2765,14.308,-0.2415
sanctioning,1965,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2565,14.308,-0.2815
sanctioning,1966,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.0,0.45311516677155445,0.0,0.0,0.269,14.308,-0.2565
sanctioning,1967,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.35,0.48269351793580867,0.0,0.0,0.262,14.308,-0.2705
sanctioning,1968,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.15,0.4675896790434235,0.0,0.0,0.266,14.308,-0.2625
sanctioning,1969,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.9,0.4896161107614852,0.0,0.0,0.2525,14.308,-0.2895
sanctioning,1970,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.26,14.308,-0.2745
sanctioning,1971,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.4,0.47073631214600375,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1972,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.85,0.4764002517306482,0.0,0.0,0.2495,14.308,-0.2955
sanctioning,1973,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.1,0.47954688483322844,0.0,0.0,0.28,14.308,-0.2345
sanctioning,1974,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2705,14.308,-0.2535
sanctioning,1975,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.65,0.461296412838263,0.0,0.0,0.2555,14.308,-0.2835
sanctioning,1976,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.3,0.4820641913152926,0.0,0.0,0.2655,14.308,-0.2635
sanctioning,1977,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.9,0.4770295783511642,0.0,0.0,0.2535,14.308,-0.2875
sanctioning,1978,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1979,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.5,0.4845814977973568,0.0,0.0,0.2725,14.308,-0.2495
sanctioning,1980,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.0,0.4657016991818754,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1981,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.8,0.46318439269981115,0.0,0.0,0.264,14.308,-0.2665
sanctioning,1982,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.55,0.48521082441787283,0.0,0.0,0.2625,14.308,-0.2695
sanctioning,1983,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.95,0.46507237256135936,0.0,0.0,0.25,14.308,-0.2945
sanctioning,1984,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.8,0.48835745752045306,0.0,0.0,0.249,14.308,-0.2965
sanctioning,1985,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.9,0.46444304594084324,0.0,0.0,0.28,14.308,-0.2345
sanctioning,1986,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.05,0.4663310258023914,0.0,0.0,0.267,14.308,-0.2605
sanctioning,1987,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.0,0.47828823159219636,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1988,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.6,0.4858401510383889,0.0,0.0,0.265,14.308,-0.2645
sanctioning,1989,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.15,0.48017621145374445,0.0,0.0,0.248,14.308,-0.2985
sanctioning,1990,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.85,0.4889867841409692,0.0,0.0,0.2665,14.308,-0.2615
sanctioning,1991,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,39.25,0.4940213971050975,0.0,0.0,0.2675,14.308,-0.2595
sanctioning,1992,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.2,0.4682190056639396,0.0,0.0,0.274,14.308,-0.2465
sanctioning,1993,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,36.3,0.4568911264946507,0.0,0.0,0.277,14.308,-0.2405
sanctioning,1994,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.65,0.473882945248584,0.0,0.0,0.2545,14.308,-0.2855
sanctioning,1995,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.1,0.4669603524229075,0.0,0.0,0.2585,14.308,-0.2775
sanctioning,1996,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.252,14.308,-0.2905
sanctioning,1997,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,38.05,0.47891755821271237,0.0,0.0,0.271,14.308,-0.2525
sanctioning,1998,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.5,0.47199496538703584,0.0,0.0,0.257,14.308,-0.2805
sanctioning,1999,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,35.9,0.4518565135305223,0.0,0.0,0.257,14.308,-0.2805
sanctioning,2000,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0,1,1,37.7,0.47451227186910006,0.0,0.0,0.248,14.308,-0.2985

==> data/Ness/sanctioning_rolling_50.csv <==
type,steps,infected,healthy,asymptomatic,mild,critical,deceased,vaccinated,forced_quarantine,violation,isolation,robustness,stay_home,voluntarily_stay_home_infected,self_directed_emotion,other_directed_emotion,desire_satisfaction,total_number_infections,reward
sanctioning,0,30.0,70.0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
sanctioning,1,18.0,82.0,7.0,11.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,30.0,0.3,0.0,0.0,0.33,0.3,-0.26
sanctioning,2,44.7,68.65,33.65,11.025,0.025,0.0,0.825,0.0,0.8753501400560223,0.5623249299719888,0.1246498599439775,14.55,0.1455,0.0,0.0,0.32325000000000004,0.5885,-0.3
sanctioning,3,45.5,63.93333333333334,27.8,17.650000000000002,0.05000000000000001,0.0,1.3499999999999999,0.15,0.0732484076433121,0.6838004841002218,0.926751592356688,83.45,0.83,0.0,0.0,0.32616666666666666,0.6938333333333334,-0.119
sanctioning,4,49.4125,60.596875,28.4375,20.7125,0.2625,0.0,2.2874999999999996,0.225,0.5102207686017989,0.6352951709247165,0.4897792313982011,56.35,0.5589999999999999,0.0,0.0,0.324,0.807125,-0.142
sanctioning,5,49.970000000000006,58.4755,26.439999999999998,23.08,0.45,0.04,3.04,0.35,0.2413793103448275,0.6599602746708078,0.7586206896551724,75.6,0.7489979959919839,0.0,0.0,0.3266,0.8958,-0.049
sanctioning,6,51.225,56.842083333333335,26.125,24.566666666666663,0.5333333333333333,0.10000000000000002,3.8249999999999997,0.4083333333333334,0.4130434782608695,0.6477929825155282,0.5869565217391305,65.2,0.6475903614457832,0.0,0.0,0.3259166666666667,0.9855833333333334,-0.117
sanctioning,7,51.4,55.643214285714286,24.864285714285717,25.878571428571426,0.6571428571428571,0.15,4.514285714285714,0.4428571428571429,0.2535748331744518,0.6618832945598168,0.7464251668255482,74.65,0.7433450527373179,0.0,0.0,0.3256428571428572,1.065357142857143,-0.102
sanctioning,8,51.63125,54.7065625,24.28125,26.625,0.725,0.21875,5.1875,0.4875,0.352112676056338,0.6601337982327974,0.647887323943662,68.75,0.6842900302114804,0.0,0.0,0.3261875,1.144375,-0.1065
sanctioning,9,51.85,53.94657407407407,23.894444444444446,27.166666666666668,0.7888888888888889,0.2833333333333333,5.800000000000001,0.5222222222222223,0.3414179104477612,0.6599613861571798,0.6585820895522388,69.9,0.6965725806451613,0.0,0.0,0.32672222222222225,1.2232777777777777,-0.079
sanctioning,10,51.975,53.31941666666667,23.485,27.645,0.845,0.35,6.36,0.52,0.3229755178907721,0.6616676957523846,0.6770244821092278,71.2,0.7137809187279152,0.0,0.0,0.32835000000000003,1.3006,-0.0695
sanctioning,11,51.97727272727273,52.7994696969697,23.081818181818182,28.013636363636362,0.8818181818181817,0.4227272727272728,6.868181818181818,0.5181818181818182,0.3201923076923076,0.6633167863483217,0.6798076923076923,69.9,0.7020738492665656,0.0,0.0,0.32672727272727276,1.3765454545454545,-0.129
sanctioning,12,52.07916666666667,52.350208333333335,22.804166666666664,28.383333333333336,0.8916666666666666,0.5125000000000001,7.370833333333334,0.49583333333333335,0.3298872180451128,0.6638831193155355,0.6701127819548872,68.45,0.6923857868020304,0.0,0.0,0.3267083333333333,1.4519583333333335,-0.087
sanctioning,13,52.13846153846154,51.959068047337276,22.48076923076923,28.72307692307692,0.9346153846153846,0.5961538461538461,7.857692307692308,0.4730769230769231,0.2961210974456008,0.6669597180262172,0.7038789025543992,70.9,0.7184959349593496,0.0,0.0,0.32776923076923076,1.5254999999999999,-0.053
sanctioning,14,52.246428571428574,51.609440737833594,22.207142857142856,29.064285714285713,0.975,0.6892857142857143,8.360714285714286,0.4642857142857143,0.3215284249767008,0.6677819935260089,0.6784715750232991,69.95,0.709480122324159,0.0,0.0,0.328,1.59825,-0.0945
sanctioning,15,52.5,51.28214468864469,22.13,29.37,1.0,0.8,8.823333333333332,0.4633333333333333,0.3300624442462088,0.6679256976745277,0.6699375557537912,69.9,0.7112135176651305,0.0,0.0,0.3285,1.6714,-0.0645
sanctioning,16,52.428125,50.99380752060439,21.76875,29.61875,1.040625,0.903125,9.275,0.471875,0.2599805258033106,0.6724315587071628,0.7400194741966893,74.45,0.7570476678626344,0.0,0.0,0.3278125,1.7419375,-0.082
sanctioning,17,52.35,50.738462441537706,21.58235294117647,29.691176470588236,1.076470588235294,0.9970588235294118,9.694117647058825,0.4764705882352941,0.3111545988258317,0.6733970788522807,0.6888454011741683,69.3,0.7051282051282052,0.0,0.0,0.32620588235294123,1.8117941176470589,-0.122
sanctioning,18,52.27222222222222,50.51055403429178,21.427777777777777,29.738888888888887,1.1055555555555554,1.0916666666666666,10.11111111111111,0.47777777777777775,0.311089303238469,0.6742589465139058,0.6889106967615309,69.25,0.7065775950668036,0.0,0.0,0.3265277777777778,1.8811666666666664,-0.053
sanctioning,19,52.06315789473685,50.312353129439856,21.23157894736842,29.7,1.131578947368421,1.1921052631578946,10.523684210526316,0.46842105263157896,0.2971014492753623,0.6757662941039443,0.7028985507246377,69.3,0.711340206185567,0.0,0.0,0.3260263157894737,1.9493947368421052,-0.099
sanctioning,20,51.9975,50.132235472967864,21.177500000000002,29.685000000000002,1.135,1.2925,10.92,0.4725,0.3517241379310345,0.6743917725021953,0.6482758620689655,67.2,0.6885330578512397,0.0,0.0,0.32672500000000004,2.017975,-0.06
sanctioning,21,51.790476190476184,49.974351244096376,20.933333333333334,29.723809523809525,1.1333333333333333,1.3928571428571428,11.299999999999999,0.4714285714285714,0.2633788037775446,0.6773550783936363,0.7366211962224554,69.85,0.7184265010351968,0.0,0.0,0.32678571428571435,2.0848809523809524,-0.071
sanctioning,22,51.65909090909091,49.83233527845564,20.81590909090909,29.720454545454547,1.1227272727272728,1.4909090909090907,11.656818181818181,0.4636363636363636,0.34560327198364,0.6763115170128511,0.65439672801636,66.6,0.687402799377916,0.0,0.0,0.3265909090909091,2.1521136363636364,-0.098
sanctioning,23,51.369565217391305,49.71117514347552,20.539130434782606,29.719565217391303,1.1108695652173914,1.5847826086956522,12.0,0.46956521739130436,0.2566666666666667,0.679225509026785,0.7433333333333333,69.15,0.7114686040477426,0.0,0.0,0.3264130434782609,2.217586956521739,-0.087
sanctioning,24,51.17916666666667,49.6041990958307,20.389583333333334,29.691666666666666,1.0979166666666667,1.6770833333333333,12.333333333333334,0.4604166666666667,0.3226495726495726,0.6791473806236036,0.6773504273504274,66.15,0.6850311850311852,0.0,0.0,0.32597916666666665,2.2828958333333333,-0.092
sanctioning,25,50.982,49.51019113199748,20.274,29.618000000000002,1.09,1.764,12.652000000000001,0.452,0.3264864864864865,0.6789220259391999,0.6735135135135135,68.45,0.7093083723348934,0.0,0.0,0.32492000000000004,2.34804,-0.143
sanctioning,26,50.69615384615384,49.431248869524204,20.057692307692307,29.549999999999997,1.0884615384615386,1.8461538461538463,12.959615384615384,0.4538461538461539,0.2985074626865672,0.6797901225305165,0.7014925373134329,68.8,0.7107180020811654,0.0,0.0,0.32450000000000007,2.41225,-0.119
sanctioning,27,50.47222222222222,49.36349342442523,19.933333333333334,29.45,1.0888888888888888,1.9259259259259258,13.251851851851852,0.4537037037037037,0.3314669652855543,0.6793731933521435,0.6685330347144457,65.35,0.6760416666666668,0.0,0.0,0.3243333333333333,2.476425925925926,-0.1155
sanctioning,28,50.253571428571426,49.305358455185555,19.823214285714283,29.349999999999998,1.0803571428571428,2.0107142857142857,13.530357142857143,0.4517857142857143,0.3314543404735062,0.6789864957155132,0.6685456595264938,66.0,0.6854754440961337,0.0,0.0,0.3239821428571429,2.5404464285714283,-0.1205
sanctioning,29,49.96896551724138,49.25826523853825,19.66896551724138,29.21896551724138,1.0810344827586207,2.0913793103448275,13.798275862068964,0.45,0.3023809523809523,0.6796289975052903,0.6976190476190476,66.05,0.6863565081024569,0.0,0.0,0.3244655172413793,2.6036551724137933,-0.068
sanctioning,30,49.656666666666666,49.221878619475866,19.525,29.058333333333334,1.0733333333333335,2.1766666666666667,14.06,0.44333333333333336,0.333743842364532,0.6791832361762962,0.666256157635468,65.65,0.6858940744625066,0.0,0.0,0.3238333333333333,2.6664000000000003,-0.147
sanctioning,31,49.40967741935484,49.19312915308278,19.419354838709676,28.925806451612903,1.064516129032258,2.259677419354839,14.319354838709677,0.4370967741935484,0.3547619047619048,0.6780882316299026,0.6452380952380953,63.4,0.662992125984252,0.0,0.0,0.32361290322580644,2.729112903225807,-0.125
sanctioning,32,49.11875,49.17278722642394,19.2734375,28.784375,1.0609375,2.3390625,14.575,0.43593750000000003,0.2855361596009975,0.679224969403937,0.7144638403990025,66.3,0.6922268907563026,0.0,0.0,0.32321875,2.791015625,-0.122
sanctioning,33,48.919696969696965,49.1573124987178,19.245454545454546,28.618181818181817,1.0560606060606061,2.418181818181818,14.81969696969697,0.4318181818181818,0.3748531139835487,0.6775862396043162,0.6251468860164512,62.6,0.6554445028932141,0.0,0.0,0.32287878787878793,2.853378787878788,-0.135
sanctioning,34,48.71764705882353,49.14645728681779,19.173529411764704,28.495588235294118,1.048529411764706,2.4941176470588236,15.05735294117647,0.42205882352941176,0.3246135552913199,0.6775215397544445,0.6753864447086801,65.8,0.6915789473684211,0.0,0.0,0.3230588235294118,2.9154411764705883,-0.0875
sanctioning,35,48.54571428571428,49.139048303112794,19.12,28.38285714285714,1.042857142857143,2.567142857142857,15.28857142857143,0.41714285714285715,0.3360655737704918,0.6771333365108749,0.6639344262295082,63.9,0.6703528172722485,0.0,0.0,0.32295714285714283,2.977342857142857,-0.1055
sanctioning,36,48.361111111111114,49.135185850248554,19.008333333333333,28.311111111111114,1.0416666666666667,2.638888888888889,15.51388888888889,0.41805555555555557,0.3078758949880668,0.6775497467470154,0.6921241050119332,64.65,0.6768581971534001,0.0,0.0,0.32269444444444445,3.0387083333333336,-0.1235
sanctioning,37,48.233783783783785,49.13299309900005,18.966216216216218,28.22702702702703,1.0405405405405406,2.712162162162162,15.73108108108108,0.4216216216216216,0.3539518900343643,0.6766983511583294,0.6460481099656358,64.8,0.6788166930797676,0.0,0.0,0.32244594594594594,3.100310810810811,-0.1375
sanctioning,38,48.04210526315789,49.13402929168565,18.836842105263155,28.164473684210527,1.0407894736842105,2.7855263157894736,15.94342105263158,0.42894736842105263,0.2625152625152624,0.6782979929037612,0.7374847374847375,66.55,0.6968253968253968,0.0,0.0,0.32242105263157894,3.1610394736842107,-0.098
sanctioning,39,47.87564102564103,49.13729875757931,18.76025641025641,28.079487179487177,1.0358974358974358,2.862820512820513,16.16025641025641,0.4371794871794872,0.3345367027677497,0.6779688981429534,0.6654632972322503,64.3,0.6746284501061571,0.0,0.0,0.3223974358974359,3.221564102564103,-0.1155
sanctioning,40,47.62,49.144897538639825,18.59375,28.0,1.0262499999999999,2.9387499999999998,16.369999999999997,0.44375,0.2284196547144754,0.6803091843215177,0.7715803452855245,66.35,0.697662061636557,0.0,0.0,0.321975,3.2808750000000004,-0.134
sanctioning,41,47.51829268292683,49.152814969285735,18.579268292682926,27.918292682926833,1.0207317073170732,3.0121951219512195,16.573170731707318,0.44390243902439025,0.4016110471806673,0.678311129894635,0.5983889528193326,61.9,0.6533758639021796,0.0,0.0,0.3216341463414634,3.3408414634146344,-0.1425
sanctioning,42,47.37619047619047,49.1620166536905,18.486904761904764,27.867857142857144,1.0214285714285714,3.0845238095238097,16.770238095238096,0.444047619047619,0.2803850782190132,0.6792945535109768,0.7196149217809867,66.4,0.7019691325172965,0.0,0.0,0.3214404761904762,3.4003571428571426,-0.1215
sanctioning,43,47.20581395348837,49.17306764551922,18.394186046511628,27.786046511627905,1.0255813953488373,3.1569767441860463,16.963953488372095,0.4453488372093023,0.3245942571785268,0.6792041160530813,0.6754057428214731,65.15,0.6892324093816632,0.0,0.0,0.3208604651162791,3.459639534883721,-0.1555
sanctioning,44,47.11136363636364,49.184087802335924,18.369318181818183,27.713636363636365,1.0284090909090908,3.2306818181818184,17.15568181818182,0.44090909090909086,0.3577235772357724,0.6783648502965165,0.6422764227642277,62.45,0.6645299145299146,0.0,0.0,0.32060227272727276,3.519147727272727,-0.1215
sanctioning,45,46.99111111111111,49.19560190055562,18.302222222222223,27.654444444444444,1.0344444444444443,3.306666666666667,17.344444444444445,0.43777777777777777,0.2865707434052757,0.6791440593253655,0.7134292565947242,65.45,0.6979110873058384,0.0,0.0,0.3202777777777778,3.5782555555555557,-0.1155
sanctioning,46,46.88804347826087,49.207181443360184,18.277173913043477,27.573913043478264,1.0369565217391306,3.383695652173913,17.530434782608694,0.4315217391304348,0.3585798816568047,0.67832397365184,0.6414201183431952,63.9,0.6843800322061191,0.0,0.0,0.3197608695652174,3.6375326086956523,-0.1445
sanctioning,47,46.77127659574468,49.219115563850025,18.20744680851064,27.523404255319146,1.0404255319148936,3.4606382978723405,17.71382978723404,0.42872340425531913,0.321256038647343,0.6783329095603681,0.678743961352657,65.25,0.6983870967741935,0.0,0.0,0.3196702127659574,3.696648936170213,-0.108
sanctioning,48,46.67083333333333,49.231000309047594,18.151041666666668,27.476041666666664,1.04375,3.5395833333333333,17.89375,0.42604166666666665,0.33611442193087,0.6780319234876339,0.66388557806913,63.05,0.6765498652291105,0.0,0.0,0.31911458333333337,3.755770833333333,-0.153
sanctioning,49,46.57244897959184,49.242758320233214,18.09591836734694,27.428571428571427,1.0479591836734694,3.6204081632653065,18.071428571428573,0.42755102040816323,0.3118279569892473,0.6782388647023916,0.6881720430107527,64.5,0.6918918918918919,0.0,0.0,0.3192448979591837,3.814734693877551,-0.0845
sanctioning,50,46.498999999999995,49.253823153828556,18.08,27.362,1.057,3.705,18.244,0.428,0.3438228438228438,0.6777976305318867,0.6561771561771562,63.75,0.6869234943027671,0.0,0.0,0.31897000000000003,3.8738099999999998,-0.1315
sanctioning,51,46.973,48.59702315382855,18.254,27.636999999999997,1.082,3.867,18.784000000000002,0.435,0.3153477218225419,0.6714906760954359,0.684652278177458,64.5,0.6980413492927094,0.0,0.0,0.3185,4.00531,-0.11
sanctioning,52,46.325,48.483843153828545,17.321,27.904,1.1,4.034,19.298,0.445,0.2717948717948718,0.6835617814606588,0.7282051282051282,63.55,0.6879432624113474,0.0,0.0,0.31795,4.12696,-0.151
sanctioning,53,46.144,48.38690315382854,17.262999999999998,27.766,1.115,4.203,19.8,0.44300000000000006,0.2943495400788436,0.6791397588119483,0.7056504599211564,61.3,0.6657564172583288,0.0,0.0,0.31721,4.24989,-0.1255
sanctioning,54,45.71099999999999,48.37345315382855,16.944000000000003,27.652,1.115,4.374,20.248,0.442,0.2974683544303797,0.6833948070953767,0.7025316455696202,62.45,0.6785128485511208,0.0,0.0,0.31714000000000003,4.37002,-0.0935
sanctioning,55,45.374,48.37533315382855,16.793999999999997,27.467,1.113,4.542000000000001,20.680999999999997,0.43200000000000005,0.2178217821782178,0.683865957658709,0.7821782178217822,64.75,0.7045951859956237,0.0,0.0,0.31617999999999996,4.489349999999999,-0.1325
sanctioning,56,44.967,48.40835315382856,16.561,27.283999999999995,1.1219999999999999,4.707,21.084,0.425,0.332436069986541,0.6854781058241954,0.6675639300134589,59.45,0.6469622331691298,0.0,0.0,0.31587,4.6070400000000005,-0.1175
sanctioning,57,44.65599999999999,48.448733153828556,16.482,27.05,1.1239999999999999,4.875,21.472,0.423,0.3035230352303523,0.6844791417830776,0.6964769647696477,62.1,0.6752605595172791,0.0,0.0,0.3153,4.72447,-0.143
sanctioning,58,44.31,48.49867315382855,16.355,26.829,1.1260000000000001,5.043,21.837,0.415,0.3337969401947148,0.6848454565003099,0.6662030598052852,61.65,0.6738173817381737,0.0,0.0,0.31445,4.8408299999999995,-0.17
sanctioning,59,43.91,48.55889982049521,16.17,26.615,1.125,5.212,22.191999999999997,0.40800000000000003,0.2991071428571428,0.6856916718521222,0.7008928571428571,61.45,0.6721763085399449,0.0,0.0,0.31385,4.9557,-0.146
sanctioning,60,43.506,48.62765982049522,16.015,26.369,1.1219999999999999,5.381,22.534000000000002,0.405,0.3282674772036474,0.6855858326658648,0.6717325227963525,59.35,0.6512141280353201,0.0,0.0,0.31268999999999997,5.06959,-0.192
sanctioning,61,43.123999999999995,48.70219982049522,15.862,26.142999999999997,1.119,5.549000000000001,22.869,0.402,0.303951367781155,0.6859106514640878,0.6960486322188449,59.6,0.6550580431177447,0.0,0.0,0.31227,5.18233,-0.171
sanctioning,62,42.723,48.785293153828555,15.705,25.898000000000003,1.12,5.714000000000001,23.186999999999998,0.405,0.3122171945701357,0.6862640519335873,0.6877828054298643,59.3,0.6526315789473685,0.0,0.0,0.31183,5.29394,-0.145
sanctioning,63,42.38,48.87476546152086,15.63,25.642,1.1079999999999999,5.881,23.491,0.406,0.3515406162464985,0.6851556615575695,0.6484593837535014,58.75,0.6496390893947805,0.0,0.0,0.31089,5.40514,-0.1485
sanctioning,64,41.992000000000004,48.97279974723514,15.516000000000002,25.377999999999997,1.0979999999999999,6.042000000000001,23.771,0.40700000000000003,0.291970802919708,0.6857468139987094,0.708029197080292,59.6,0.65741254858412,0.0,0.0,0.3106,5.515280000000001,-0.091
sanctioning,65,41.537,49.08415974723514,15.341,25.103,1.093,6.195,24.047000000000004,0.40700000000000003,0.3123123123123123,0.6861018166373871,0.6876876876876877,60.15,0.6633333333333333,0.0,0.0,0.30957,5.62409,-0.178
sanctioning,66,41.202,49.19976474723514,15.274000000000001,24.845,1.083,6.349,24.311999999999998,0.40399999999999997,0.3164739884393063,0.6849719473846673,0.6835260115606936,59.45,0.6566499721758486,0.0,0.0,0.30926,5.73264,-0.132
sanctioning,67,40.825,49.320085923705726,15.12,24.636,1.069,6.506,24.574,0.40099999999999997,0.2542635658914728,0.6861097680433546,0.7457364341085271,58.25,0.6452872281093139,0.0,0.0,0.30915,5.839919999999999,-0.14
sanctioning,68,40.435,49.44542370148351,14.946,24.435,1.054,6.662000000000001,24.820999999999998,0.39599999999999996,0.2766295707472178,0.6867989626931795,0.7233704292527822,58.7,0.653072625698324,0.0,0.0,0.30858,5.94607,-0.1375
sanctioning,69,40.084,49.572568964641405,14.788,24.253,1.043,6.814000000000001,25.055,0.398,0.2764227642276423,0.6872125363941339,0.7235772357723578,58.1,0.645413870246085,0.0,0.0,0.30797,6.05134,-0.1745
sanctioning,70,39.650999999999996,49.7060289646414,14.586000000000002,24.026999999999997,1.038,6.965999999999999,25.281999999999996,0.393,0.2903780068728522,0.6884394590152975,0.7096219931271478,57.7,0.6434977578475336,0.0,0.0,0.30683,6.155179999999999,-0.178
sanctioning,71,39.226000000000006,49.84283563130807,14.424,23.77,1.032,7.117000000000001,25.500999999999998,0.391,0.2443181818181818,0.6888206714544849,0.7556818181818182,57.65,0.6434587310499719,0.0,0.0,0.30624,6.258089999999999,-0.1575
sanctioning,72,38.766999999999996,49.98511563130807,14.251999999999999,23.488000000000003,1.027,7.269,25.717,0.389,0.327552986512524,0.6891816771639071,0.6724470134874759,55.95,0.6274620146314013,0.0,0.0,0.30529999999999996,6.35965,-0.2165
sanctioning,73,38.404,50.12770258782981,14.179,23.204,1.0210000000000001,7.421,25.926,0.386,0.3445065176908752,0.6874248801434228,0.6554934823091247,55.15,0.6163380281690141,0.0,0.0,0.30492,6.46096,-0.1565
sanctioning,74,38.007000000000005,50.273267587829814,14.052,22.938000000000002,1.0170000000000001,7.571000000000001,26.127,0.385,0.3413729128014842,0.6870504133403847,0.6586270871985158,55.45,0.6228861330326945,0.0,0.0,0.30406999999999995,6.561310000000001,-0.2155
sanctioning,75,37.584,50.422067587829815,13.868,22.706,1.01,7.7219999999999995,26.323,0.381,0.2450199203187251,0.6886797446637399,0.7549800796812749,55.2,0.6224604966139955,0.0,0.0,0.3038,6.6602,-0.177
sanctioning,76,37.3,50.569433741675965,13.832,22.468000000000004,1.0,7.874,26.511999999999997,0.376,0.4105621805792163,0.6864386503058868,0.5894378194207837,53.05,0.5966101694915253,0.0,0.0,0.3034,6.75908,-0.1765
sanctioning,77,36.924,50.71837670463893,13.668,22.268999999999995,0.987,8.027000000000001,26.698,0.369,0.2340425531914893,0.6883871385477682,0.7659574468085106,56.25,0.6355404640633843,0.0,0.0,0.30267,6.85644,-0.184
sanctioning,78,36.594,50.868282418924636,13.562000000000001,22.052000000000003,0.98,8.175,26.883000000000003,0.36700000000000005,0.3788150807899461,0.6874399237414395,0.6211849192100538,54.45,0.6132502831257077,0.0,0.0,0.30265000000000003,6.953100000000001,-0.1375
sanctioning,79,36.269,51.01764931547636,13.433,21.864,0.972,8.323,27.063,0.365,0.2271844660194174,0.6889438534686702,0.7728155339805826,54.5,0.6141643059490085,0.0,0.0,0.30197,7.04867,-0.1395
sanctioning,80,36.036,51.164175982143036,13.38,21.69,0.966,8.471,27.239,0.365,0.3989637305699482,0.6876394557045619,0.6010362694300518,53.9,0.6100056850483229,0.0,0.0,0.30171,7.14392,-0.181
sanctioning,81,35.719,51.31084307891722,13.239,21.516,0.9640000000000001,8.616999999999999,27.408999999999995,0.366,0.2504780114722753,0.6897251335703545,0.7495219885277247,56.85,0.6429789653212052,0.0,0.0,0.30147999999999997,7.2378,-0.131
sanctioning,82,35.496,51.45477932891722,13.189,21.353,0.954,8.765,27.572,0.36200000000000004,0.379965457685665,0.6878365476086611,0.6200345423143351,55.4,0.6287015945330297,0.0,0.0,0.3011,7.33152,-0.165
sanctioning,83,35.216,51.598996904674806,13.047,21.225,0.944,8.911,27.733,0.361,0.308231173380035,0.6891689864207313,0.691768826619965,57.0,0.6467236467236467,0.0,0.0,0.30075999999999997,7.42393,-0.1525
sanctioning,84,35.032999999999994,51.74145219879245,13.005,21.09,0.938,9.056000000000001,27.895,0.36199999999999993,0.3829787234042553,0.6880016830584726,0.6170212765957447,56.8,0.6455840455840456,0.0,0.0,0.3001,7.51614,-0.149
sanctioning,85,34.797000000000004,51.88374934164959,12.886,20.976,0.935,9.200999999999999,28.054000000000002,0.36,0.2572815533980582,0.6895773634659212,0.7427184466019418,58.4,0.6641961231470924,0.0,0.0,0.29975,7.607279999999999,-0.113
sanctioning,86,34.622,52.024389341649595,12.847000000000001,20.842,0.9329999999999999,9.346,28.212,0.36200000000000004,0.3710407239819004,0.6883140668860446,0.6289592760180995,57.3,0.6478310502283106,0.0,0.0,0.29941,7.69835,-0.145
sanctioning,87,34.364,52.1662682605685,12.719000000000001,20.715999999999998,0.929,9.488,28.37,0.36199999999999993,0.2455284552845528,0.6904825355810408,0.7544715447154472,58.6,0.663049685893775,0.0,0.0,0.29901999999999995,7.78803,-0.1195
sanctioning,88,34.217000000000006,52.305900892147456,12.717,20.572,0.9280000000000002,9.629,28.526000000000003,0.35200000000000004,0.3705357142857142,0.688322126545632,0.6294642857142857,57.3,0.6529445397369925,0.0,0.0,0.29844,7.87794,-0.1545
sanctioning,89,33.992,52.44545012291668,12.587,20.477999999999998,0.927,9.769,28.674,0.34700000000000003,0.2343234323432343,0.6903263919541222,0.7656765676567657,59.75,0.6794724770642202,0.0,0.0,0.29789,7.96673,-0.132
sanctioning,90,33.903,52.58034512291669,12.588,20.387999999999998,0.927,9.911,28.82,0.341,0.3433734939759036,0.6880273151688935,0.6566265060240963,56.4,0.6436781609195402,0.0,0.0,0.2979,8.05596,-0.1115
sanctioning,91,33.607,52.71771487901426,12.39,20.293,0.9239999999999999,10.055,28.965999999999998,0.338,0.1919720767888307,0.6922200945767303,0.8080279232111692,58.45,0.669545192861255,0.0,0.0,0.29753999999999997,8.14316,-0.1275
sanctioning,92,33.371,52.85556916472853,12.316999999999998,20.13,0.924,10.197,29.112000000000002,0.3390000000000001,0.3394957983193277,0.6910378801747241,0.6605042016806723,54.9,0.6263672999424295,0.0,0.0,0.29702,8.230030000000001,-0.1485
sanctioning,93,33.109,52.99386497868202,12.203,19.985,0.9209999999999999,10.339,29.256999999999998,0.333,0.2467532467532467,0.6925947003832296,0.7532467532467533,56.8,0.6528258362168397,0.0,0.0,0.29651,8.31582,-0.188
sanctioning,94,32.788,53.13530588777294,12.055,19.816,0.917,10.482000000000001,29.397000000000002,0.333,0.3277777777777778,0.6931936163723895,0.6722222222222223,53.4,0.6148062463851938,0.0,0.0,0.29599,8.40057,-0.183
sanctioning,95,32.419000000000004,53.28044144332849,11.905999999999999,19.601,0.912,10.622,29.531999999999996,0.33,0.2236559139784946,0.694451912960925,0.7763440860215054,56.0,0.6467863346844239,0.0,0.0,0.29558,8.4842,-0.1625
sanctioning,96,32.098,53.42867622593718,11.802999999999999,19.391,0.9039999999999999,10.762,29.663999999999998,0.33299999999999996,0.4103053435114503,0.6934174037238323,0.5896946564885496,51.5,0.5943122460824144,0.0,0.0,0.29516000000000003,8.567169999999999,-0.2045
sanctioning,97,31.734,53.58059452380952,11.673,19.166999999999998,0.894,10.902000000000001,29.792,0.333,0.2974137931034483,0.69389424863471,0.7025862068965517,55.05,0.6366279069767442,0.0,0.0,0.29439,8.64902,-0.2015
sanctioning,98,31.361,53.736802857142855,11.542,18.938,0.8809999999999999,11.039000000000001,29.918999999999997,0.331,0.3390557939914163,0.6938354211934993,0.6609442060085837,52.6,0.6100116414435389,0.0,0.0,0.29391,8.72983,-0.217
sanctioning,99,31.062,53.89598,11.481,18.713,0.868,11.172,30.041999999999998,0.322,0.4089219330855019,0.691893541671574,0.5910780669144982,51.7,0.6016307513104252,0.0,0.0,0.29309999999999997,8.810319999999999,-0.1745
sanctioning,100,30.730999999999998,54.05942,11.34,18.541,0.85,11.300999999999998,30.164,0.315,0.3206831119544591,0.6923563363089419,0.6793168880455408,53.9,0.6277712952158693,0.0,0.0,0.29230999999999996,8.88969,-0.2125
sanctioning,101,30.435,54.239020000000004,11.235999999999999,18.357,0.8420000000000001,11.425,30.281999999999996,0.312,0.2955390334572491,0.6927525100762476,0.7044609665427509,52.9,0.6149358226371063,0.0,0.0,0.29211999999999994,8.96823,-0.1255
sanctioning,102,30.203999999999997,54.41124,11.163,18.197,0.8440000000000001,11.543999999999999,30.395,0.307,0.3242258652094718,0.6917038902079556,0.6757741347905283,55.55,0.6452742123687281,0.0,0.0,0.29185,9.04644,-0.1815
sanctioning,103,29.996,54.585,11.11,18.038999999999998,0.847,11.663,30.509,0.30400000000000005,0.3146473779385171,0.6912979334507622,0.6853526220614828,53.3,0.6203271028037384,0.0,0.0,0.29163999999999995,9.12425,-0.159
sanctioning,104,29.746,54.756080000000004,11.030999999999999,17.865,0.85,11.785,30.625,0.3,0.3296296296296296,0.6906547079467771,0.6703703703703704,54.7,0.6385471587580551,0.0,0.0,0.29096999999999995,9.201450000000001,-0.175
sanctioning,105,29.55,54.925219999999996,10.982999999999999,17.718999999999998,0.848,11.909,30.739,0.29900000000000004,0.2387475538160469,0.6902361925140207,0.761252446183953,54.15,0.6320422535211268,0.0,0.0,0.29082,9.27836,-0.154
sanctioning,106,29.271,55.09259999999999,10.865,17.566999999999997,0.8390000000000001,12.033999999999999,30.851999999999997,0.29600000000000004,0.2478448275862069,0.6919280173620272,0.7521551724137931,53.8,0.6298472385428908,0.0,0.0,0.28998999999999997,9.35415,-0.203
sanctioning,107,29.039,55.25926,10.792,17.421,0.8260000000000001,12.159,30.962999999999997,0.292,0.3458498023715415,0.6910814820192034,0.6541501976284585,50.2,0.5871613663133097,0.0,0.0,0.28974,9.42951,-0.174
sanctioning,108,28.773000000000003,55.42526,10.658,17.294999999999998,0.82,12.28,31.074,0.29100000000000004,0.2097130242825607,0.6935631603374466,0.7902869757174393,52.35,0.6128461991750148,0.0,0.0,0.28951,9.50362,-0.1755
sanctioning,109,28.558999999999997,55.58854,10.595,17.147000000000002,0.8170000000000001,12.399000000000001,31.180999999999997,0.285,0.3275109170305677,0.6929950848539781,0.6724890829694323,51.8,0.6090801886792453,0.0,0.0,0.28903,9.57732,-0.186
sanctioning,110,28.402,55.747879999999995,10.577,17.009,0.8160000000000001,12.518000000000002,31.289,0.286,0.3612774451097804,0.6923348854958554,0.6387225548902196,49.9,0.5847607796810396,0.0,0.0,0.28894,9.65073,-0.1715
sanctioning,111,28.214000000000002,55.904340000000005,10.545,16.856,0.813,12.636,31.394000000000002,0.282,0.3212765957446808,0.691988380936585,0.6787234042553192,52.55,0.6197516262566529,0.0,0.0,0.28867,9.72371,-0.1845
sanctioning,112,28.002000000000002,56.05794,10.481000000000002,16.712,0.8089999999999999,12.755,31.500999999999998,0.27699999999999997,0.3059866962305986,0.6921129909033756,0.6940133037694013,50.45,0.5966785290628707,0.0,0.0,0.28802999999999995,9.79601,-0.193
sanctioning,113,27.687,56.211980000000004,10.321,16.56,0.806,12.872,31.605999999999998,0.275,0.2606516290726817,0.693930770646852,0.7393483709273183,51.65,0.6116389548693586,0.0,0.0,0.28787,9.86703,-0.1635
sanctioning,114,27.437,56.36412,10.238000000000001,16.398,0.801,12.99,31.712000000000003,0.271,0.3540229885057471,0.6926897269351312,0.6459770114942529,48.75,0.5769459298871062,0.0,0.0,0.28668,9.93768,-0.22
sanctioning,115,27.167,56.513220000000004,10.128,16.246,0.7929999999999999,13.11,31.814,0.265,0.2626262626262626,0.6936834479288523,0.7373737373737373,51.9,0.6160714285714286,0.0,0.0,0.2864,10.00752,-0.204
sanctioning,116,26.881999999999998,56.662,10.027000000000001,16.075,0.78,13.23,31.912,0.26,0.3046683046683046,0.6939195616042723,0.6953316953316954,49.3,0.5855694692903995,0.0,0.0,0.28565999999999997,10.07659,-0.2125
sanctioning,117,26.625999999999998,56.80914,9.945,15.91,0.7709999999999999,13.347999999999999,32.008,0.254,0.2930591259640103,0.6931436504028214,0.7069408740359897,50.7,0.6041791044776119,0.0,0.0,0.28518,10.14528,-0.207
sanctioning,118,26.392999999999997,56.95392,9.885,15.745,0.763,13.465,32.105,0.252,0.3106060606060606,0.6924641206056446,0.6893939393939394,48.75,0.5809922295277944,0.0,0.0,0.2844,10.21352,-0.216
sanctioning,119,26.160999999999998,57.09704,9.827,15.585999999999999,0.748,13.581,32.2,0.248,0.2637075718015665,0.6927184244541661,0.7362924281984334,48.95,0.5831339712918661,0.0,0.0,0.28437,10.281179999999999,-0.168
sanctioning,120,25.976,57.236000000000004,9.777,15.463,0.736,13.693,32.293,0.248,0.3375314861460957,0.6917753548687012,0.6624685138539043,48.05,0.5711722488038278,0.0,0.0,0.28466,10.34854,-0.1525
sanctioning,121,25.837,57.370039999999996,9.767000000000001,15.342,0.728,13.803999999999998,32.385,0.24599999999999997,0.3084832904884318,0.6904920526952962,0.6915167095115681,49.7,0.5922155688622754,0.0,0.0,0.28398,10.41579,-0.21
sanctioning,122,25.73,57.4979,9.743,15.263,0.7240000000000001,13.913,32.475,0.24600000000000002,0.3495145631067961,0.6900528211634109,0.6504854368932039,49.3,0.5887290167865707,0.0,0.0,0.28418000000000004,10.48279,-0.171
sanctioning,123,25.581999999999997,57.622339999999994,9.669,15.188999999999998,0.7239999999999999,14.020999999999999,32.566,0.23900000000000002,0.2544987146529563,0.6918529772241692,0.7455012853470437,50.45,0.6040791841631674,0.0,0.0,0.28341,10.548969999999999,-0.2005
sanctioning,124,25.407999999999998,57.74314,9.589,15.097999999999999,0.721,14.13,32.657000000000004,0.23800000000000002,0.2958904109589041,0.6927626272610208,0.7041095890410959,49.0,0.5867867867867868,0.0,0.0,0.28344,10.614389999999998,-0.1905
sanctioning,125,25.259,57.85925999999999,9.556000000000001,14.985,0.718,14.241,32.749,0.24100000000000002,0.3059490084985836,0.6915440454974237,0.6940509915014165,49.8,0.5972305839855508,0.0,0.0,0.283,10.67964,-0.2155
sanctioning,126,25.042,57.9749,9.441,14.886,0.715,14.35,32.844,0.23900000000000002,0.3351351351351351,0.6930525864063053,0.6648648648648648,48.2,0.5785671282360024,0.0,0.0,0.28263,10.74384,-0.193
sanctioning,127,24.855,58.08768,9.378,14.763,0.7140000000000001,14.457,32.939,0.242,0.2393939393939394,0.6929455586822563,0.7606060606060606,49.45,0.5927710843373495,0.0,0.0,0.28229000000000004,10.807679999999998,-0.2105
sanctioning,128,24.614,58.19948,9.245999999999999,14.655999999999999,0.7120000000000001,14.565,33.032,0.23800000000000002,0.2626582278481013,0.6952686957410932,0.7373417721518988,47.3,0.569360675512666,0.0,0.0,0.28118,10.87042,-0.2285
sanctioning,129,24.433000000000003,58.309219999999996,9.202,14.527000000000001,0.704,14.672,33.128,0.23399999999999999,0.3622754491017964,0.6925668760794456,0.6377245508982036,46.9,0.5645355850422195,0.0,0.0,0.28022,10.93318,-0.238
sanctioning,130,24.175,58.420379999999994,9.058,14.418,0.6990000000000001,14.774,33.221,0.233,0.2990654205607476,0.6945648422796296,0.7009345794392523,46.2,0.5552202776101388,0.0,0.0,0.27949999999999997,10.9948,-0.2385
sanctioning,131,23.951999999999998,58.53054,8.972000000000001,14.287,0.693,14.876000000000001,33.31100000000001,0.22700000000000004,0.2766666666666666,0.6940410691757417,0.7233333333333334,47.7,0.575739287869644,0.0,0.0,0.27901,11.05602,-0.187
sanctioning,132,23.685,58.642520000000005,8.855,14.138,0.6920000000000001,14.977,33.402,0.22399999999999998,0.3461538461538462,0.694717301406378,0.6538461538461539,45.4,0.5480362537764351,0.0,0.0,0.27868000000000004,11.11633,-0.202
sanctioning,133,23.421,58.75502,8.747,13.985,0.6890000000000001,15.081,33.492999999999995,0.22,0.3257328990228013,0.6943672668935228,0.6742671009771987,48.65,0.5887341005451242,0.0,0.0,0.27798,11.175990000000002,-0.239
sanctioning,134,23.051,58.87204,8.545,13.821999999999997,0.684,15.187000000000001,33.577999999999996,0.22,0.2777777777777778,0.6964712858060524,0.7222222222222222,47.35,0.572468162522741,0.0,0.0,0.27726,11.234189999999998,-0.2335
sanctioning,135,22.72,58.991760000000006,8.425,13.619000000000002,0.6759999999999999,15.292,33.663000000000004,0.218,0.2996515679442508,0.6956238855151285,0.7003484320557491,45.05,0.545785324439054,0.0,0.0,0.27622,11.29181,-0.2485
sanctioning,136,22.348000000000003,59.11625999999999,8.270999999999999,13.41,0.667,15.395,33.744,0.213,0.3436426116838488,0.6961718477610895,0.6563573883161512,47.15,0.5682231655548817,0.0,0.0,0.2761,11.34826,-0.1805
sanctioning,137,22.017000000000003,59.24302000000001,8.153,13.202,0.6619999999999999,15.497,33.825,0.204,0.3028169014084507,0.6950260788386116,0.6971830985915493,46.8,0.5664038811400849,0.0,0.0,0.27558000000000005,11.404150000000001,-0.216
sanctioning,138,21.635,59.37526,7.984,13.001,0.65,15.599,33.905,0.201,0.3206896551724138,0.6960230000208776,0.6793103448275862,45.85,0.5561627200971463,0.0,0.0,0.27484000000000003,11.458770000000001,-0.2445
sanctioning,139,21.289,59.51076,7.89,12.758,0.6409999999999999,15.697000000000001,33.981,0.195,0.2653846153846154,0.69540177636005,0.7346153846153847,46.65,0.5643985419198057,0.0,0.0,0.27443,11.5128,-0.208
sanctioning,140,20.892999999999997,59.65336,7.7589999999999995,12.497,0.637,15.790999999999999,34.058,0.18899999999999997,0.3432835820895522,0.6954035745977769,0.6567164179104478,47.25,0.5729040097205346,0.0,0.0,0.27361,11.565729999999999,-0.2305
sanctioning,141,20.592,59.79711999999999,7.712000000000001,12.248,0.632,15.882,34.132000000000005,0.18900000000000003,0.375,0.6917430161335535,0.625,46.2,0.5577156743620899,0.0,0.0,0.27296,11.618639999999997,-0.2505
sanctioning,142,20.261,59.94378,7.593,12.047,0.621,15.974,34.203,0.183,0.2878787878787879,0.6927753563423644,0.7121212121212122,45.85,0.555015197568389,0.0,0.0,0.27263000000000004,11.67052,-0.2215
sanctioning,143,19.995,60.09152,7.521999999999999,11.865,0.608,16.066,34.271,0.18,0.2857142857142857,0.6919961355631438,0.7142857142857143,47.45,0.5773447015834348,0.0,0.0,0.27265999999999996,11.72195,-0.212
sanctioning,144,19.752,60.23879999999999,7.436,11.715,0.601,16.154,34.338,0.176,0.3198653198653198,0.6921543847213928,0.6801346801346801,46.0,0.5600243753808654,0.0,0.0,0.27209,11.77264,-0.2395
sanctioning,145,19.562,60.38358,7.382,11.59,0.59,16.24,34.406000000000006,0.17299999999999996,0.2981818181818181,0.6906638666373265,0.7018181818181818,46.8,0.5703839122486288,0.0,0.0,0.2718,11.82307,-0.207
sanctioning,146,19.297,60.528400000000005,7.245999999999999,11.466000000000001,0.585,16.322,34.472,0.17200000000000004,0.3011583011583011,0.6928468074843893,0.6988416988416989,47.15,0.5716026812918952,0.0,0.0,0.27188,11.87231,-0.1965
sanctioning,147,19.105,60.67098,7.1979999999999995,11.328000000000001,0.579,16.402,34.537,0.174,0.3933823529411764,0.6909274362876349,0.6066176470588235,45.4,0.5487804878048781,0.0,0.0,0.27191000000000004,11.921330000000001,-0.2045
sanctioning,148,18.882,60.81172000000001,7.121999999999999,11.184,0.576,16.480999999999998,34.6,0.175,0.3127572016460905,0.6914534081345413,0.6872427983539094,46.4,0.5631482611348383,0.0,0.0,0.27190000000000003,11.969679999999999,-0.2305
sanctioning,149,18.567,60.953860000000006,6.959,11.036,0.5720000000000001,16.56,34.662000000000006,0.179,0.2511210762331838,0.6946094252715876,0.7488789237668162,44.55,0.5409035409035409,0.0,0.0,0.27159,12.01663,-0.2245
sanctioning,150,18.298,61.095819999999996,6.883000000000001,10.845999999999998,0.569,16.636000000000003,34.725,0.177,0.4844961240310077,0.6913331650300566,0.5155038759689923,46.1,0.5628815628815629,0.0,0.0,0.27155,12.063279999999999,-0.2445
sanctioning,151,17.998,61.2388,6.772,10.665,0.561,16.713,34.787000000000006,0.17600000000000002,0.2899159663865546,0.6914456263714706,0.7100840336134454,43.25,0.5265729993891264,0.0,0.0,0.27102,12.109210000000001,-0.22
sanctioning,152,17.695,61.38404,6.673000000000001,10.473999999999998,0.548,16.791,34.847,0.17300000000000001,0.3455284552845528,0.691019574569969,0.6544715447154471,44.0,0.5366748166259169,0.0,0.0,0.27073,12.154470000000002,-0.239
sanctioning,153,17.371,61.53244000000001,6.537999999999999,10.296,0.537,16.868000000000002,34.903,0.17,0.2489082969432314,0.6923343561898746,0.7510917030567685,44.65,0.5455657492354741,0.0,0.0,0.27036,12.198730000000001,-0.2265
sanctioning,154,17.095,61.68232,6.441,10.13,0.524,16.941999999999997,34.958,0.169,0.375,0.6914269487824671,0.625,44.8,0.546846295162278,0.0,0.0,0.27031000000000005,12.24239,-0.2045
sanctioning,155,16.821,61.834799999999994,6.362,9.947,0.512,17.014,35.010999999999996,0.163,0.2742616033755274,0.6907166677912775,0.7257383966244726,46.45,0.5692401960784315,0.0,0.0,0.2701,12.28562,-0.214
sanctioning,156,16.615,61.98688,6.343,9.774,0.49800000000000005,17.086000000000002,35.063,0.161,0.4534883720930232,0.6866037969011414,0.5465116279069767,44.1,0.5398773006134969,0.0,0.0,0.27021,12.32893,-0.228
sanctioning,157,16.353,62.140699999999995,6.2410000000000005,9.625,0.48699999999999993,17.154,35.114000000000004,0.156,0.2459016393442623,0.6886027601616869,0.7540983606557377,45.85,0.5613496932515337,0.0,0.0,0.26993,12.371279999999999,-0.2155
sanctioning,158,16.16,62.2941,6.2139999999999995,9.475,0.47100000000000003,17.223,35.164,0.15200000000000002,0.4192307692307692,0.6844124052627226,0.5807692307692308,43.2,0.5288697788697788,0.0,0.0,0.26968000000000003,12.41384,-0.2325
sanctioning,159,15.952,62.44838,6.138,9.36,0.45400000000000007,17.292,35.212,0.152,0.284,0.6852826236033341,0.716,44.9,0.5500921942224954,0.0,0.0,0.2693,12.45574,-0.236
sanctioning,160,15.689,62.6058,6.007000000000001,9.247,0.435,17.36,35.258,0.14600000000000002,0.3025210084033613,0.6864577523374625,0.6974789915966386,44.0,0.5403076923076923,0.0,0.0,0.26918,12.49664,-0.205
sanctioning,161,15.447000000000001,62.765339999999995,5.897,9.131,0.419,17.426000000000002,35.304,0.146,0.2850877192982456,0.6871815298663911,0.7149122807017544,44.3,0.5433846153846154,0.0,0.0,0.26911999999999997,12.53686,-0.205
sanctioning,162,15.23,62.92612,5.8180000000000005,9.005,0.407,17.488,35.346000000000004,0.145,0.358974358974359,0.6861217766115161,0.6410256410256411,43.65,0.5363300492610837,0.0,0.0,0.26877,12.576699999999999,-0.249
sanctioning,163,15.062000000000001,63.08508,5.773,8.892999999999999,0.396,17.549,35.388000000000005,0.145,0.2857142857142857,0.6856205234786837,0.7142857142857143,45.55,0.5594577942082564,0.0,0.0,0.26831,12.61625,-0.228
sanctioning,164,14.844000000000001,63.24456,5.686,8.773,0.385,17.609,35.429,0.14200000000000002,0.3317972350230415,0.6860650385483379,0.6682027649769585,45.3,0.5576093653727665,0.0,0.0,0.26880000000000004,12.65512,-0.1915
sanctioning,165,14.652999999999999,63.4037,5.621999999999999,8.655999999999999,0.375,17.667,35.471,0.142,0.2682926829268293,0.6859517101423266,0.7317073170731707,43.2,0.530826140567201,0.0,0.0,0.26856,12.69355,-0.2465
sanctioning,166,14.441,63.56268,5.528,8.544,0.369,17.722,35.514,0.14100000000000001,0.2769230769230769,0.6865066146972312,0.7230769230769231,44.45,0.5462392108508015,0.0,0.0,0.26873,12.73132,-0.212
sanctioning,167,14.28,63.72104,5.496999999999999,8.419,0.364,17.776,35.555,0.142,0.4166666666666666,0.684034463883178,0.5833333333333334,43.4,0.5336212214682294,0.0,0.0,0.2687,12.768989999999999,-0.2295
sanctioning,168,14.074000000000002,63.88016,5.422000000000001,8.292,0.36,17.828,35.595,0.14700000000000002,0.2368421052631578,0.6855097429900361,0.7631578947368421,43.7,0.5342381246144355,0.0,0.0,0.26869,12.806,-0.2335
sanctioning,169,13.891999999999998,64.03956,5.364,8.169,0.359,17.88,35.635,0.14600000000000002,0.2935323383084577,0.6849132476598982,0.7064676616915423,43.1,0.530246913580247,0.0,0.0,0.26800999999999997,12.84263,-0.2595
sanctioning,170,13.664000000000001,64.20098,5.263000000000001,8.045,0.35600000000000004,17.934,35.675,0.14400000000000002,0.1775147928994083,0.6881135815248319,0.8224852071005917,42.65,0.5247218788627935,0.0,0.0,0.26771,12.87836,-0.1975
sanctioning,171,13.444,64.3652,5.172999999999999,7.915,0.35600000000000004,17.986,35.717000000000006,0.139,0.3136094674556213,0.6880110579854882,0.6863905325443787,42.7,0.5278121137206427,0.0,0.0,0.26786,12.913530000000002,-0.223
sanctioning,172,13.193,64.53346,5.059,7.779,0.355,18.037,35.759,0.137,0.2360248447204968,0.6902808523532141,0.7639751552795031,44.35,0.5473098330241187,0.0,0.0,0.26777,12.947820000000002,-0.202
sanctioning,173,12.956000000000001,64.70466,4.975,7.629,0.35200000000000004,18.087,35.8,0.135,0.2894736842105263,0.6895813529620629,0.7105263157894737,41.9,0.518243661100804,0.0,0.0,0.26781000000000005,12.98166,-0.233
sanctioning,174,12.731000000000002,64.8781,4.891,7.4879999999999995,0.35200000000000004,18.135,35.84,0.133,0.2928571428571428,0.6896420183240981,0.7071428571428572,42.25,0.5219542362399506,0.0,0.0,0.26745,13.01501,-0.2595
sanctioning,175,12.538999999999998,65.05372,4.833,7.353,0.353,18.18,35.881,0.13,0.4223602484472049,0.6873137935251257,0.577639751552795,40.4,0.4993811881188119,0.0,0.0,0.26728,13.04804,-0.2625
sanctioning,176,12.328,65.23048,4.753,7.223,0.35200000000000004,18.226,35.92,0.129,0.2955974842767295,0.6881045465422937,0.7044025157232704,44.0,0.5436532507739938,0.0,0.0,0.26732,13.08039,-0.219
sanctioning,177,12.155,65.4082,4.708,7.093999999999999,0.35300000000000004,18.271,35.958,0.127,0.3375796178343949,0.6861408329734846,0.6624203821656051,41.7,0.5145510835913313,0.0,0.0,0.26710999999999996,13.11251,-0.2575
sanctioning,178,11.978,65.58592,4.652,6.9719999999999995,0.354,18.315,35.995,0.127,0.237410071942446,0.6866457960915977,0.762589928057554,43.15,0.533457249070632,0.0,0.0,0.26718,13.144210000000001,-0.2535
sanctioning,179,11.775,65.7653,4.5569999999999995,6.8629999999999995,0.355,18.361,36.03,0.128,0.2442748091603053,0.6890058088904276,0.7557251908396947,40.8,0.5043424317617866,0.0,0.0,0.26705,13.17516,-0.279
sanctioning,180,11.602,65.94409999999999,4.507,6.74,0.355,18.407,36.066,0.126,0.3648648648648648,0.6876898200043452,0.6351351351351351,43.35,0.536933581626319,0.0,0.0,0.26726000000000005,13.20577,-0.239
sanctioning,181,11.444,66.12270000000001,4.465999999999999,6.626,0.35200000000000004,18.453999999999997,36.102,0.129,0.3098591549295775,0.6870259702390871,0.6901408450704225,40.75,0.5043478260869565,0.0,0.0,0.26676,13.236030000000001,-0.2595
sanctioning,182,11.267000000000001,66.30062,4.3919999999999995,6.526,0.34900000000000003,18.499,36.136,0.129,0.2888888888888888,0.6881712693843862,0.7111111111111111,42.05,0.5217391304347826,0.0,0.0,0.26652000000000003,13.26569,-0.2435
sanctioning,183,11.073999999999998,66.47834,4.303,6.422999999999999,0.34800000000000003,18.542,36.17,0.131,0.1140350877192982,0.692405225610456,0.8859649122807017,42.15,0.5223880597014925,0.0,0.0,0.26655999999999996,13.29464,-0.2485
sanctioning,184,10.913,66.65318,4.255,6.309,0.34900000000000003,18.583,36.204,0.131,0.3070866141732283,0.6918190488825472,0.6929133858267716,40.4,0.5006218905472637,0.0,0.0,0.26669,13.32327,-0.2395
sanctioning,185,10.732999999999999,66.82625999999999,4.1819999999999995,6.204,0.34700000000000003,18.625,36.236999999999995,0.131,0.1962616822429906,0.6938868465965724,0.8037383177570093,41.45,0.5152457996266335,0.0,0.0,0.26719000000000004,13.35136,-0.2245
sanctioning,186,10.549000000000001,66.99680000000001,4.114,6.0920000000000005,0.343,18.667,36.271,0.127,0.3457943925233645,0.6938438109797821,0.6542056074766355,40.9,0.507778469197262,0.0,0.0,0.26651,13.378909999999998,-0.2675
sanctioning,187,10.38,67.1653,4.062,5.98,0.33799999999999997,18.709,36.302,0.126,0.391304347826087,0.6920740620514294,0.6086956521739131,40.3,0.5009334163036715,0.0,0.0,0.26642,13.40616,-0.2515
sanctioning,188,10.192,67.33113999999999,3.9849999999999994,5.872999999999999,0.3340000000000001,18.75,36.332,0.126,0.2941176470588235,0.6926055022137011,0.7058823529411765,41.1,0.5112079701120796,0.0,0.0,0.26693,13.432869999999998,-0.216
sanctioning,189,10.052,67.49402,3.948,5.772,0.332,18.79,36.361999999999995,0.12200000000000001,0.3999999999999999,0.6899131945213935,0.6,38.95,0.4850560398505604,0.0,0.0,0.26693,13.45943,-0.23
sanctioning,190,9.889999999999999,67.65328,3.869999999999999,5.691999999999999,0.32800000000000007,18.831000000000003,36.39,0.12100000000000001,0.2452830188679245,0.6918732057858261,0.7547169811320755,41.9,0.5214953271028038,0.0,0.0,0.26681,13.48539,-0.2595
sanctioning,191,9.74,67.81052,3.8099999999999996,5.605,0.325,18.872,36.418,0.11699999999999999,0.3852459016393443,0.6916682877530392,0.6147540983606558,39.65,0.4928348909657321,0.0,0.0,0.26694,13.510900000000001,-0.246
sanctioning,192,9.589,67.96518,3.755,5.5120000000000005,0.322,18.913,36.446,0.114,0.2920353982300884,0.6915851555460131,0.7079646017699115,42.7,0.5317955112219451,0.0,0.0,0.26687,13.53603,-0.2395
sanctioning,193,9.435,68.11868,3.7029999999999994,5.412000000000001,0.32,18.951,36.474000000000004,0.114,0.3781512605042016,0.6897364160502149,0.6218487394957983,39.1,0.4869077306733166,0.0,0.0,0.2665,13.560889999999999,-0.2685
sanctioning,194,9.248000000000001,68.27208,3.6319999999999997,5.302,0.314,18.988,36.501999999999995,0.113,0.3,0.6901337224475212,0.7,42.05,0.5243142144638403,0.0,0.0,0.26642,13.58521,-0.2725
sanctioning,195,9.074,68.42609999999999,3.5660000000000003,5.199,0.309,19.027,36.53,0.115,0.2871287128712871,0.6903547845537318,0.7128712871287128,40.35,0.5024968789013733,0.0,0.0,0.26646000000000003,13.60912,-0.231
sanctioning,196,8.921,68.57874,3.5029999999999997,5.113,0.305,19.066,36.558,0.11199999999999999,0.330188679245283,0.6897741769919922,0.6698113207547169,41.3,0.5143570536828964,0.0,0.0,0.266,13.632610000000001,-0.265
sanctioning,197,8.726,68.73224,3.3959999999999995,5.027,0.303,19.105999999999998,36.586,0.106,0.0909090909090909,0.6958236422326338,0.9090909090909092,39.4,0.4912499999999999,0.0,0.0,0.26543,13.65527,-0.2795
sanctioning,198,8.571,68.88518,3.324,4.946,0.301,19.145,36.613,0.10400000000000002,0.3295454545454545,0.6954878771746467,0.6704545454545454,41.0,0.510625,0.0,0.0,0.26537,13.677520000000001,-0.25
sanctioning,199,8.42,69.03564,3.2629999999999995,4.859,0.298,19.184,36.641,0.10200000000000001,0.1666666666666666,0.697176965365977,0.8333333333333334,42.0,0.5234521575984992,0.0,0.0,0.26534,13.699369999999998,-0.242
sanctioning,200,8.246,69.18492,3.173,4.78,0.293,19.224,36.667,0.10399999999999998,0.4404761904761904,0.6980573640370733,0.5595238095238095,39.3,0.490613266583229,0.0,0.0,0.26561,13.720490000000002,-0.231
sanctioning,201,8.101999999999999,69.3318,3.1149999999999993,4.7,0.287,19.265,36.692,0.10300000000000001,0.3191489361702127,0.6974727046414002,0.6808510638297872,38.5,0.4812030075187969,0.0,0.0,0.26533999999999996,13.74129,-0.2645
sanctioning,202,7.928999999999999,69.47682,3.036,4.612,0.281,19.305999999999997,36.717,0.10100000000000002,0.1917808219178082,0.700547657308735,0.8082191780821918,40.75,0.5109717868338558,0.0,0.0,0.26575000000000004,13.761499999999998,-0.2165
sanctioning,203,7.771999999999999,69.61922,2.989,4.51,0.273,19.346999999999998,36.742,0.10099999999999999,0.3888888888888888,0.6977480454698219,0.6111111111111112,40.45,0.5069008782936011,0.0,0.0,0.26559,13.781509999999999,-0.2655
sanctioning,204,7.569,69.76086000000001,2.8959999999999995,4.407,0.26599999999999996,19.386000000000003,36.766,0.098,0.1475409836065574,0.7022972257976907,0.8524590163934426,38.1,0.4780426599749059,0.0,0.0,0.26492,13.800759999999999,-0.2885
sanctioning,205,7.4030000000000005,69.90102,2.833,4.311,0.259,19.424,36.79,0.098,0.3943661971830985,0.6998951339215393,0.6056338028169014,37.9,0.4755332496863236,0.0,0.0,0.26466,13.819690000000001,-0.2645
sanctioning,206,7.209,70.04166000000001,2.734,4.218999999999999,0.256,19.46,36.812,0.096,0.28125,0.7033399013633997,0.71875,39.75,0.4987452948557089,0.0,0.0,0.26437,13.83777,-0.268
sanctioning,207,7.024,70.1814,2.662,4.109,0.253,19.496,36.834,0.094,0.3559322033898305,0.7011392900824884,0.6440677966101694,40.15,0.5037641154328732,0.0,0.0,0.26429,13.855449999999998,-0.253
sanctioning,208,6.821000000000001,70.32204,2.563,4.007,0.251,19.53,36.855,0.092,0.3157894736842105,0.7032081159934197,0.6842105263157895,38.7,0.4849435382685069,0.0,0.0,0.26441,13.87231,-0.2455
sanctioning,209,6.6339999999999995,70.46298,2.491,3.895,0.248,19.563,36.876999999999995,0.08900000000000001,0.3492063492063492,0.7019039890092925,0.6507936507936508,38.25,0.4799247176913425,0.0,0.0,0.26419,13.88876,-0.2875
sanctioning,210,6.4479999999999995,70.6031,2.413,3.79,0.245,19.595,36.898999999999994,0.08800000000000001,0.1923076923076923,0.704108255331206,0.8076923076923077,39.05,0.4896421845574388,0.0,0.0,0.26389,13.90471,-0.263
sanctioning,211,6.257999999999999,70.74286000000001,2.334,3.681,0.24299999999999997,19.627,36.921,0.08500000000000002,0.1578947368421052,0.7066521149803288,0.8421052631578947,40.3,0.5059635907093534,0.0,0.0,0.26352000000000003,13.920169999999999,-0.2735
sanctioning,212,6.086,70.88234,2.268,3.5780000000000003,0.24,19.658,36.943,0.083,0.4677419354838709,0.7044767634501384,0.532258064516129,38.1,0.4783427495291902,0.0,0.0,0.26366,13.935170000000001,-0.261
sanctioning,213,5.907,71.02266,2.199,3.47,0.23800000000000002,19.688,36.965,0.08100000000000002,0.2884615384615384,0.7044218183951937,0.7115384615384616,40.3,0.5053358443188952,0.0,0.0,0.26371,13.949750000000002,-0.2525
sanctioning,214,5.733,71.1627,2.121,3.3770000000000007,0.235,19.718,36.986999999999995,0.07999999999999999,0.1395348837209302,0.7082670654212357,0.8604651162790697,41.65,0.5229127432517262,0.0,0.0,0.26334,13.96375,-0.256
sanctioning,215,5.577999999999999,71.3026,2.069,3.278,0.231,19.747,37.008,0.077,0.42,0.7052329190797723,0.58,36.45,0.4576271186440678,0.0,0.0,0.26357,13.97746,-0.2465
sanctioning,216,5.438,71.44158,2.023,3.188,0.22699999999999998,19.776,37.028,0.07400000000000001,0.3454545454545454,0.7038622897091429,0.6545454545454545,39.7,0.4984306340238543,0.0,0.0,0.26336000000000004,13.990929999999999,-0.259
sanctioning,217,5.2589999999999995,71.58144,1.9310000000000003,3.1060000000000003,0.222,19.804,37.047999999999995,0.071,0.2448979591836734,0.7072976638588028,0.7551020408163265,39.95,0.5015693659761457,0.0,0.0,0.26315,14.00365,-0.2665
sanctioning,218,5.119,71.72046,1.882,3.017,0.22,19.832,37.067,0.063,0.32,0.705634505964066,0.68,39.35,0.4940364092906465,0.0,0.0,0.26299,14.01612,-0.275
sanctioning,219,4.966,71.85940000000001,1.8179999999999998,2.9309999999999996,0.217,19.859,37.088,0.061000000000000006,0.3125,0.7052551527302352,0.6875,38.05,0.4770872567482737,0.0,0.0,0.26351,14.028200000000002,-0.233
sanctioning,220,4.842,71.99682,1.7890000000000001,2.8379999999999996,0.215,19.885,37.108,0.057999999999999996,0.4222222222222222,0.700361004143779,0.5777777777777777,39.3,0.4930904522613065,0.0,0.0,0.26291,14.040210000000002,-0.2835
sanctioning,221,4.726,72.13266,1.765,2.753,0.20800000000000002,19.912,37.126,0.057999999999999996,0.5471698113207547,0.6956897972664763,0.4528301886792453,39.65,0.4984286612193588,0.0,0.0,0.26293,14.05203,-0.242
sanctioning,222,4.606,72.26635999999999,1.724,2.6820000000000004,0.2,19.939,37.144,0.057,0.1707317073170731,0.6969956600145447,0.8292682926829268,40.6,0.510062893081761,0.0,0.0,0.26266,14.06357,-0.252
sanctioning,223,4.501,72.39788,1.685,2.6239999999999997,0.19200000000000003,19.966,37.161,0.05700000000000001,0.3829787234042553,0.69512555923067,0.6170212765957447,38.7,0.4867924528301887,0.0,0.0,0.26252000000000003,14.0749,-0.264
sanctioning,224,4.393,72.52748,1.641,2.569,0.183,19.993000000000002,37.178000000000004,0.05600000000000001,0.0,0.7009827020878129,1.0,39.35,0.4949685534591195,0.0,0.0,0.26273,14.085900000000002,-0.248
sanctioning,225,4.269,72.65610000000001,1.58,2.515,0.17400000000000002,20.019000000000002,37.192,0.05500000000000001,0.3513513513513513,0.7024028800297301,0.6486486486486487,37.5,0.4716981132075472,0.0,0.0,0.26264000000000004,14.09644,-0.2825
sanctioning,226,4.136,72.78358,1.5219999999999998,2.4459999999999997,0.168,20.044,37.205,0.053000000000000005,0.0,0.7083148297152647,1.0,38.55,0.4849056603773584,0.0,0.0,0.26254,14.106599999999998,-0.239
sanctioning,227,4.0,72.91072,1.463,2.3770000000000002,0.16,20.069000000000003,37.219,0.05000000000000001,0.0476190476190476,0.7141140411195716,0.9523809523809524,38.55,0.4849056603773584,0.0,0.0,0.26244,14.11632,-0.2845
sanctioning,228,3.887,73.03698,1.4289999999999998,2.306,0.15200000000000002,20.093000000000004,37.233000000000004,0.04800000000000001,0.3076923076923077,0.7127083964045744,0.6923076923076923,37.8,0.4754716981132075,0.0,0.0,0.26225000000000004,14.12585,-0.284
sanctioning,229,3.7769999999999997,73.16186,1.392,2.239,0.146,20.115,37.246,0.04500000000000001,0.0476190476190476,0.7166415116353995,0.9523809523809524,38.7,0.4867924528301887,0.0,0.0,0.26239999999999997,14.13511,-0.2735
sanctioning,230,3.6460000000000004,73.2864,1.3339999999999999,2.171,0.141,20.136000000000003,37.258,0.04300000000000001,0.0,0.7239388089326968,1.0,38.65,0.4861635220125786,0.0,0.0,0.26219000000000003,14.143920000000001,-0.2745
sanctioning,231,3.528,73.41068,1.2879999999999998,2.103,0.13699999999999998,20.156000000000002,37.27,0.04000000000000001,0.4583333333333333,0.7209693253646217,0.5416666666666666,38.85,0.4886792452830188,0.0,0.0,0.26221,14.152459999999998,-0.2765
sanctioning,232,3.411,73.53425999999999,1.237,2.041,0.133,20.176000000000002,37.282,0.03900000000000001,0.0555555555555555,0.7256359920312883,0.9444444444444444,38.95,0.489937106918239,0.0,0.0,0.26218,14.16068,-0.2645
sanctioning,233,3.3179999999999996,73.65634,1.2149999999999999,1.9729999999999999,0.13,20.194000000000003,37.293,0.036000000000000004,0.2857142857142857,0.7222024080713887,0.7142857142857143,38.6,0.4855345911949685,0.0,0.0,0.26234,14.16884,-0.249
sanctioning,234,3.2059999999999995,73.77788,1.172,1.91,0.124,20.213,37.304,0.033,0.0,0.7283441403548531,1.0,40.3,0.5072372561359345,0.0,0.0,0.26199,14.17669,-0.2925
sanctioning,235,3.109,73.89824,1.138,1.851,0.12,20.230999999999998,37.314,0.032,0.0,0.7322693739997129,1.0,36.85,0.4638137193203273,0.0,0.0,0.26158000000000003,14.18436,-0.281
sanctioning,236,3.01,74.01738,1.097,1.798,0.115,20.249000000000002,37.323,0.03,0.0,0.7391852618501802,1.0,37.5,0.4719949653870358,0.0,0.0,0.26187,14.19172,-0.2485
sanctioning,237,2.9,74.13582000000001,1.046,1.745,0.109,20.267,37.332,0.029000000000000005,0.0,0.747011348806702,1.0,36.15,0.4550031466331025,0.0,0.0,0.26188,14.198699999999999,-0.2645
sanctioning,238,2.8020000000000005,74.25294,1.013,1.6839999999999997,0.105,20.284000000000002,37.34,0.028000000000000004,0.0,0.7528937017478785,1.0,37.05,0.4663310258023914,0.0,0.0,0.26126,14.20546,-0.2925
sanctioning,239,2.684,74.37008,0.9570000000000001,1.6270000000000002,0.1,20.301,37.348,0.028000000000000004,0.0,0.7608937017478784,1.0,38.25,0.4814348646947766,0.0,0.0,0.26104,14.21181,-0.2685
sanctioning,240,2.5789999999999997,74.48658,0.9229999999999999,1.561,0.095,20.317,37.356,0.027000000000000003,0.0,0.7657993621252369,1.0,36.4,0.4581497797356827,0.0,0.0,0.26108000000000003,14.217970000000001,-0.272
sanctioning,241,2.458,74.60300000000001,0.868,1.5,0.09,20.333,37.364000000000004,0.025,0.0,0.7735042801580237,1.0,37.75,0.475141598489616,0.0,0.0,0.26109000000000004,14.223719999999998,-0.2655
sanctioning,242,2.346,74.71916,0.821,1.442,0.083,20.348,37.372,0.024000000000000004,0.0,0.7793449881226256,1.0,39.0,0.4908747640025173,0.0,0.0,0.26094,14.22919,-0.274
sanctioning,243,2.2279999999999998,74.83506,0.768,1.383,0.077,20.363000000000003,37.379,0.023000000000000003,0.0,0.7869080133327097,1.0,37.35,0.4701069855254877,0.0,0.0,0.26122,14.234280000000002,-0.258
sanctioning,244,2.119,74.94984000000001,0.727,1.321,0.07100000000000001,20.378,37.385999999999996,0.023000000000000003,0.0,0.7929080133327097,1.0,36.75,0.4625550660792951,0.0,0.0,0.26181,14.23912,-0.233
sanctioning,245,2.019,75.06366,0.6890000000000001,1.264,0.066,20.391000000000002,37.391999999999996,0.021,0.0,0.7986505875901354,1.0,38.55,0.4852108244178728,0.0,0.0,0.26137,14.243730000000001,-0.292
sanctioning,246,1.9140000000000001,75.17704,0.648,1.206,0.06,20.404,37.398,0.019000000000000003,0.0,0.805254361175041,1.0,36.5,0.4594084329767149,0.0,0.0,0.26152000000000003,14.24809,-0.266
sanctioning,247,1.8379999999999999,75.28862,0.633,1.151,0.054000000000000006,20.415,37.404,0.017000000000000005,0.0,0.8070725429932228,1.0,38.45,0.4839521711768408,0.0,0.0,0.26184,14.2524,-0.262
sanctioning,248,1.751,75.3994,0.602,1.101,0.04800000000000001,20.426000000000002,37.41,0.014000000000000004,0.0,0.8136634520841319,1.0,37.0,0.4657016991818754,0.0,0.0,0.26176,14.256459999999999,-0.271
sanctioning,249,1.68,75.50916,0.5780000000000001,1.0590000000000002,0.04300000000000001,20.436,37.415,0.011000000000000003,0.0,0.8169967854174652,1.0,38.3,0.4820641913152926,0.0,0.0,0.26138,14.260430000000001,-0.296
sanctioning,250,1.5970000000000002,75.61772,0.539,1.0190000000000001,0.039,20.445000000000004,37.42,0.009000000000000003,0.0,0.8258063092269892,1.0,37.4,0.4707363121460037,0.0,0.0,0.26119,14.26408,-0.2585
sanctioning,251,1.504,75.72594,0.49800000000000005,0.9690000000000001,0.037000000000000005,20.452,37.425,0.007000000000000002,0.0,0.8321892879503934,1.0,38.35,0.4826935179358086,0.0,0.0,0.26129,14.267470000000001,-0.2705
sanctioning,252,1.431,75.83286,0.47600000000000003,0.92,0.035,20.458,37.43,0.007000000000000002,0.0,0.8360249043887495,1.0,37.3,0.4694776589049716,0.0,0.0,0.26073,14.270760000000001,-0.2875
sanctioning,253,1.359,75.9388,0.447,0.878,0.034,20.463,37.435,0.006000000000000002,0.0,0.8438026821665272,1.0,38.3,0.4820641913152926,0.0,0.0,0.2609,14.27382,-0.2615
sanctioning,254,1.298,76.04258,0.42800000000000005,0.8370000000000001,0.033,20.468,37.44,0.006000000000000002,0.0,0.8467535018386585,1.0,36.1,0.4543738200125865,0.0,0.0,0.26085,14.276800000000001,-0.3105
sanctioning,255,1.227,76.14512,0.3990000000000001,0.7959999999999999,0.032,20.473000000000003,37.445,0.006000000000000002,0.0,0.8546408257823204,1.0,38.2,0.4808055380742606,0.0,0.0,0.26095,14.279549999999999,-0.2685
sanctioning,256,1.163,76.24568000000001,0.377,0.7559999999999999,0.03,20.477999999999998,37.45,0.006000000000000002,0.0,0.8602658257823204,1.0,37.8,0.4757709251101321,0.0,0.0,0.26088,14.28215,-0.2885
sanctioning,257,1.104,76.34434,0.35700000000000004,0.72,0.027000000000000003,20.483,37.455,0.006000000000000002,0.0,0.8673844698501171,1.0,36.7,0.4619257394587791,0.0,0.0,0.26072,14.28461,-0.2805
sanctioning,258,1.047,76.44066000000001,0.34,0.682,0.025,20.488000000000003,37.46,0.005000000000000002,0.0,0.8737002593238011,1.0,38.05,0.4789175582127123,0.0,0.0,0.26065,14.28693,-0.2625
sanctioning,259,0.9840000000000001,76.53505999999999,0.31999999999999995,0.6409999999999999,0.023,20.493000000000002,37.464,0.005000000000000002,0.0,0.8806843863079282,1.0,37.15,0.4675896790434235,0.0,0.0,0.26057,14.289080000000002,-0.3085
sanctioning,260,0.932,76.62734,0.306,0.604,0.022000000000000002,20.497,37.468,0.004000000000000003,0.0,0.884530540154082,1.0,37.95,0.4776589049716803,0.0,0.0,0.26056999999999997,14.29116,-0.2755
sanctioning,261,0.894,76.71714,0.299,0.574,0.021,20.501000000000005,37.471,0.004000000000000003,0.0,0.8876884348909242,1.0,35.95,0.4524858401510384,0.0,0.0,0.26079,14.293200000000002,-0.2635
sanctioning,262,0.8320000000000001,76.80528,0.27,0.5429999999999999,0.019,20.505,37.474000000000004,0.004000000000000003,0.0,0.8970432736006017,1.0,38.1,0.4795468848332284,0.0,0.0,0.26099000000000006,14.29498,-0.2505
sanctioning,263,0.78,76.8914,0.247,0.515,0.018000000000000002,20.509,37.477,0.0030000000000000027,0.0,0.9028125043698323,1.0,37.25,0.4688483322844556,0.0,0.0,0.26093,14.29663,-0.2705
sanctioning,264,0.737,76.97542,0.236,0.484,0.017,20.513,37.48,0.0030000000000000027,0.0,0.9056032020442509,1.0,38.8,0.488357457520453,0.0,0.0,0.26107,14.298250000000001,-0.2545
sanctioning,265,0.687,77.05784,0.21599999999999997,0.45399999999999996,0.017,20.517,37.483000000000004,0.0030000000000000027,0.0,0.914003202044251,1.0,39.25,0.4940213971050975,0.0,0.0,0.26076,14.29971,-0.2865
sanctioning,266,0.632,77.13906,0.19699999999999998,0.418,0.017,20.521000000000004,37.486,0.0030000000000000027,0.0,0.9209122929533419,1.0,38.0,0.4782882315921963,0.0,0.0,0.26064,14.301010000000002,-0.2805
sanctioning,267,0.583,77.21816,0.184,0.382,0.017,20.525,37.489000000000004,0.0030000000000000027,0.0,0.9258102521370154,1.0,38.15,0.4801762114537444,0.0,0.0,0.26065,14.30222,-0.2755
sanctioning,268,0.5329999999999999,77.29594,0.16599999999999998,0.353,0.013999999999999999,20.529,37.492,0.0030000000000000027,0.0,0.9322102521370154,1.0,37.8,0.4757709251101321,0.0,0.0,0.26085,14.3033,-0.2625
sanctioning,269,0.485,77.37208,0.15,0.32299999999999995,0.012,20.533,37.492999999999995,0.002000000000000002,0.0,0.9384602521370153,1.0,37.25,0.4688483322844556,0.0,0.0,0.26061,14.304269999999999,-0.2645
sanctioning,270,0.44,77.4471,0.12899999999999998,0.301,0.01,20.535999999999998,37.494,0.0010000000000000022,0.0,0.9469046965814597,1.0,37.65,0.473882945248584,0.0,0.0,0.26089,14.305069999999999,-0.2615
sanctioning,271,0.387,77.52136,0.09399999999999999,0.284,0.009000000000000001,20.538,37.495,0.0010000000000000022,0.0,0.9578480928078749,1.0,39.0,0.4908747640025173,0.0,0.0,0.26056,14.30562,-0.2815
sanctioning,272,0.34600000000000003,77.59456,0.078,0.259,0.009000000000000001,20.539,37.496,0.0,0.0,0.9612627269542163,1.0,35.2,0.4430459408432977,0.0,0.0,0.26065,14.306109999999999,-0.2505
sanctioning,273,0.299,77.66712,0.059000000000000004,0.231,0.009000000000000001,20.54,37.497,0.0,0.0,0.9689223014223015,1.0,37.35,0.4701069855254877,0.0,0.0,0.26073,14.30645,-0.2665
sanctioning,274,0.267,77.73868,0.055,0.203,0.009000000000000001,20.541,37.498,0.0,0.0,0.9689223014223015,1.0,38.0,0.4782882315921963,0.0,0.0,0.26051,14.30679,-0.2815
sanctioning,275,0.23,77.809,0.040999999999999995,0.18,0.009000000000000001,20.541999999999998,37.499,0.0,0.0,0.9759493284493285,1.0,36.65,0.461296412838263,0.0,0.0,0.26077,14.30701,-0.2665
sanctioning,276,0.204,77.87766,0.037000000000000005,0.159,0.008,20.543000000000003,37.5,0.0,0.0,0.9759493284493285,1.0,38.3,0.4820641913152926,0.0,0.0,0.26071,14.307230000000002,-0.2555
sanctioning,277,0.183,77.9445,0.034,0.142,0.006999999999999999,20.544,37.5,0.0,0.0,0.9769017094017094,1.0,36.1,0.4543738200125865,0.0,0.0,0.26108,14.307450000000001,-0.2555
sanctioning,278,0.157,78.01006000000001,0.025,0.126,0.006000000000000001,20.545,37.5,0.0,0.0,0.9830555555555556,1.0,37.7,0.4745122718691,0.0,0.0,0.26093000000000005,14.3076,-0.3055
sanctioning,279,0.136,78.07426,0.023,0.10800000000000001,0.005,20.546,37.5,0.0,0.0,0.9840079365079366,1.0,36.55,0.4600377595972309,0.0,0.0,0.26077,14.30775,-0.2965
sanctioning,280,0.11900000000000001,78.13658000000001,0.021,0.094,0.004,20.546999999999997,37.5,0.0,0.0,0.9840079365079365,1.0,38.8,0.488357457520453,0.0,0.0,0.26086000000000004,14.3079,-0.2725
sanctioning,281,0.095,78.1974,0.009999999999999998,0.08199999999999999,0.0030000000000000005,20.548000000000002,37.5,0.0,0.0,0.9931746031746032,1.0,36.95,0.4650723725613593,0.0,0.0,0.26073,14.30795,-0.2935
sanctioning,282,0.07700000000000001,78.25662,0.006999999999999999,0.068,0.002,20.549,37.5,0.0,0.0,0.9942857142857143,1.0,38.85,0.4889867841409692,0.0,0.0,0.26093,14.308,-0.2505
sanctioning,283,0.05600000000000001,78.31474,0.000999999999999999,0.054000000000000006,0.001,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26086000000000004,14.308,-0.2615
sanctioning,284,0.04100000000000001,78.3713,0.0,0.04,0.001,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.26091000000000003,14.308,-0.2915
sanctioning,285,0.031,78.42648,0.0,0.03,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26056,14.308,-0.3205
sanctioning,286,0.023,78.48020000000001,0.0,0.022000000000000002,0.001,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.26019000000000003,14.308,-0.2895
sanctioning,287,0.018000000000000002,78.53218,0.0,0.017,0.001,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.26034,14.308,-0.2515
sanctioning,288,0.013999999999999999,78.58262,0.0,0.013000000000000003,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26049,14.308,-0.2795
sanctioning,289,0.012,78.63108,0.0,0.011000000000000001,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26016,14.308,-0.3025
sanctioning,290,0.011000000000000001,78.67778,0.0,0.010000000000000002,0.001,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.26016,14.308,-0.2725
sanctioning,291,0.01,78.72240000000001,0.0,0.009000000000000001,0.001,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25978999999999997,14.308,-0.3025
sanctioning,292,0.009000000000000001,78.7651,0.0,0.008,0.001,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25989999999999996,14.308,-0.2635
sanctioning,293,0.008,78.80576,0.0,0.006999999999999999,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25981000000000004,14.308,-0.2675
sanctioning,294,0.006999999999999999,78.84456,0.0,0.006,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25922,14.308,-0.2925
sanctioning,295,0.006000000000000001,78.88164,0.0,0.005,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25955,14.308,-0.2595
sanctioning,296,0.005,78.9169,0.0,0.004,0.001,20.55,37.5,0.0,0.0,1.0,1.0,39.4,0.4959093769666456,0.0,0.0,0.25946,14.308,-0.2755
sanctioning,297,0.004,78.95088000000001,0.0,0.0030000000000000005,0.001,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25944,14.308,-0.2645
sanctioning,298,0.0030000000000000005,78.98336,0.0,0.002,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25922,14.308,-0.2935
sanctioning,299,0.002,79.01464000000001,0.0,0.001,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.2593,14.308,-0.2885
sanctioning,300,0.001,79.04446,0.0,0.0,0.001,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25928,14.308,-0.2605
sanctioning,301,0.0,79.07258,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25915000000000005,14.308,-0.2835
sanctioning,302,0.0,79.09935999999999,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.2594,14.308,-0.2625
sanctioning,303,0.0,79.12480000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25888,14.308,-0.3135
sanctioning,304,0.0,79.14912,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25921,14.308,-0.2775
sanctioning,305,0.0,79.17212,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25904,14.308,-0.2855
sanctioning,306,0.0,79.19394,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25909,14.308,-0.2835
sanctioning,307,0.0,79.21468,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25948,14.308,-0.2415
sanctioning,308,0.0,79.23438,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25947000000000003,14.308,-0.2635
sanctioning,309,0.0,79.25292,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25963,14.308,-0.2925
sanctioning,310,0.0,79.2705,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25957,14.308,-0.2815
sanctioning,311,0.0,79.2874,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25953,14.308,-0.2675
sanctioning,312,0.0,79.30314,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25939999999999996,14.308,-0.2635
sanctioning,313,0.0,79.31792,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.3,0.4443045940843297,0.0,0.0,0.25970000000000004,14.308,-0.2405
sanctioning,314,0.0,79.33192,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25943,14.308,-0.2815
sanctioning,315,0.0,79.34500000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25939,14.308,-0.2905
sanctioning,316,0.0,79.35706,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25937,14.308,-0.2825
sanctioning,317,0.0,79.36822000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.75,0.4499685336689741,0.0,0.0,0.25909,14.308,-0.3035
sanctioning,318,0.0,79.37846,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25872999999999996,14.308,-0.2985
sanctioning,319,0.0,79.38782,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25880000000000003,14.308,-0.2575
sanctioning,320,0.0,79.39634000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.65,0.4990560100692259,0.0,0.0,0.2586,14.308,-0.2815
sanctioning,321,0.0,79.40384,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25907,14.308,-0.2345
sanctioning,322,0.0,79.41054,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.45,0.4965387035871617,0.0,0.0,0.25861,14.308,-0.2965
sanctioning,323,0.0,79.41632,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.25,0.4436752674638137,0.0,0.0,0.25852,14.308,-0.2755
sanctioning,324,0.0,79.42148,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25815,14.308,-0.3185
sanctioning,325,0.0,79.42592,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25801999999999997,14.308,-0.2795
sanctioning,326,0.0,79.42986,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25784,14.308,-0.2735
sanctioning,327,0.0,79.4334,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25780000000000003,14.308,-0.2595
sanctioning,328,0.0,79.43644,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25808,14.308,-0.2775
sanctioning,329,0.0,79.43908,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25857,14.308,-0.2475
sanctioning,330,0.0,79.4414,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25829,14.308,-0.3005
sanctioning,331,0.0,79.44326,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25835,14.308,-0.2875
sanctioning,332,0.0,79.44478000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25872,14.308,-0.2135
sanctioning,333,0.0,79.4459,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25838,14.308,-0.2955
sanctioning,334,0.0,79.44672,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25848,14.308,-0.2815
sanctioning,335,0.0,79.44734,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25866,14.308,-0.3025
sanctioning,336,0.0,79.4478,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25893,14.308,-0.2625
sanctioning,337,0.0,79.44816,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25882,14.308,-0.2625
sanctioning,338,0.0,79.44844,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.2584,14.308,-0.3215
sanctioning,339,0.0,79.44868000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25844,14.308,-0.2985
sanctioning,340,0.0,79.44890000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25825000000000004,14.308,-0.2915
sanctioning,341,0.0,79.4491,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25835,14.308,-0.2925
sanctioning,342,0.0,79.44928,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25794,14.308,-0.3045
sanctioning,343,0.0,79.44944000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.2577,14.308,-0.2915
sanctioning,344,0.0,79.44958,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25765,14.308,-0.2975
sanctioning,345,0.0,79.4497,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25738000000000005,14.308,-0.2865
sanctioning,346,0.0,79.44980000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25740999999999997,14.308,-0.2725
sanctioning,347,0.0,79.44988000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25732,14.308,-0.2735
sanctioning,348,0.0,79.44994000000001,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25762,14.308,-0.2635
sanctioning,349,0.0,79.44998,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25767,14.308,-0.2835
sanctioning,350,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25732000000000005,14.308,-0.2955
sanctioning,351,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25731,14.308,-0.2845
sanctioning,352,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25718,14.308,-0.2755
sanctioning,353,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25758000000000003,14.308,-0.2735
sanctioning,354,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25758000000000003,14.308,-0.2775
sanctioning,355,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25737000000000004,14.308,-0.3065
sanctioning,356,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25750000000000006,14.308,-0.2705
sanctioning,357,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25715,14.308,-0.2765
sanctioning,358,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25711,14.308,-0.2675
sanctioning,359,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25722,14.308,-0.2815
sanctioning,360,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25695,14.308,-0.3085
sanctioning,361,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25707,14.308,-0.2555
sanctioning,362,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.25689000000000006,14.308,-0.2815
sanctioning,363,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.4,0.4455632473253618,0.0,0.0,0.25687,14.308,-0.2425
sanctioning,364,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25693,14.308,-0.2755
sanctioning,365,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25733,14.308,-0.2505
sanctioning,366,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.25,0.5066079295154184,0.0,0.0,0.25737000000000004,14.308,-0.2785
sanctioning,367,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25748,14.308,-0.2925
sanctioning,368,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25772,14.308,-0.2745
sanctioning,369,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.2576,14.308,-0.2695
sanctioning,370,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25765,14.308,-0.2765
sanctioning,371,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.25731,14.308,-0.2685
sanctioning,372,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25744000000000006,14.308,-0.2835
sanctioning,373,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25755,14.308,-0.2645
sanctioning,374,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25815,14.308,-0.2585
sanctioning,375,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25832,14.308,-0.2625
sanctioning,376,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25817999999999997,14.308,-0.2875
sanctioning,377,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25816,14.308,-0.2615
sanctioning,378,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25827,14.308,-0.2665
sanctioning,379,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25804,14.308,-0.2705
sanctioning,380,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25864,14.308,-0.2405
sanctioning,381,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25855,14.308,-0.2965
sanctioning,382,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25777,14.308,-0.2915
sanctioning,383,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25806,14.308,-0.2665
sanctioning,384,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25789,14.308,-0.2985
sanctioning,385,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25792000000000004,14.308,-0.2995
sanctioning,386,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25772,14.308,-0.2825
sanctioning,387,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25746,14.308,-0.2885
sanctioning,388,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25774,14.308,-0.2935
sanctioning,389,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25766,14.308,-0.3065
sanctioning,390,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25787,14.308,-0.2705
sanctioning,391,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25795,14.308,-0.2845
sanctioning,392,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25824,14.308,-0.2755
sanctioning,393,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25838,14.308,-0.2775
sanctioning,394,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25826,14.308,-0.3095
sanctioning,395,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25848,14.308,-0.2645
sanctioning,396,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25837,14.308,-0.2835
sanctioning,397,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25842,14.308,-0.2685
sanctioning,398,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25818,14.308,-0.2875
sanctioning,399,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25853000000000004,14.308,-0.2485
sanctioning,400,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.45,0.5091252359974827,0.0,0.0,0.25901,14.308,-0.2475
sanctioning,401,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25883,14.308,-0.3025
sanctioning,402,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25917999999999997,14.308,-0.2405
sanctioning,403,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.3,0.4443045940843297,0.0,0.0,0.2591,14.308,-0.2815
sanctioning,404,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25888,14.308,-0.2995
sanctioning,405,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25949,14.308,-0.2455
sanctioning,406,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25932,14.308,-0.2875
sanctioning,407,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25938,14.308,-0.2705
sanctioning,408,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25962,14.308,-0.2435
sanctioning,409,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.1,0.4543738200125865,0.0,0.0,0.25971,14.308,-0.2725
sanctioning,410,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26021,14.308,-0.2585
sanctioning,411,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.2599,14.308,-0.2865
sanctioning,412,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25998,14.308,-0.2735
sanctioning,413,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25977,14.308,-0.2635
sanctioning,414,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25967,14.308,-0.2855
sanctioning,415,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25974,14.308,-0.2435
sanctioning,416,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25986,14.308,-0.2665
sanctioning,417,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26007,14.308,-0.2715
sanctioning,418,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26002000000000003,14.308,-0.2795
sanctioning,419,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25985,14.308,-0.2865
sanctioning,420,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25964000000000004,14.308,-0.2975
sanctioning,421,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26001,14.308,-0.2315
sanctioning,422,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.55,0.4977973568281937,0.0,0.0,0.26029,14.308,-0.2555
sanctioning,423,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26045,14.308,-0.2485
sanctioning,424,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.26025,14.308,-0.2785
sanctioning,425,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.26018,14.308,-0.2695
sanctioning,426,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26,14.308,-0.3055
sanctioning,427,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25979,14.308,-0.2825
sanctioning,428,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26003000000000004,14.308,-0.2425
sanctioning,429,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25963,14.308,-0.3105
sanctioning,430,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25905,14.308,-0.2985
sanctioning,431,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25941000000000003,14.308,-0.2605
sanctioning,432,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25948,14.308,-0.2845
sanctioning,433,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25928999999999996,14.308,-0.2855
sanctioning,434,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25933,14.308,-0.2945
sanctioning,435,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25968,14.308,-0.2645
sanctioning,436,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25969000000000003,14.308,-0.2815
sanctioning,437,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25986,14.308,-0.2715
sanctioning,438,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25994000000000006,14.308,-0.2855
sanctioning,439,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26044,14.308,-0.2565
sanctioning,440,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.26061,14.308,-0.2535
sanctioning,441,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26068,14.308,-0.2775
sanctioning,442,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.26065,14.308,-0.2785
sanctioning,443,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26046,14.308,-0.2965
sanctioning,444,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.25,0.4940213971050975,0.0,0.0,0.26111000000000006,14.308,-0.2445
sanctioning,445,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.26087,14.308,-0.2885
sanctioning,446,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.26104000000000005,14.308,-0.2665
sanctioning,447,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.26074,14.308,-0.2985
sanctioning,448,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.26108,14.308,-0.2535
sanctioning,449,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.26124,14.308,-0.2325
sanctioning,450,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26094,14.308,-0.2775
sanctioning,451,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26153,14.308,-0.2435
sanctioning,452,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26121,14.308,-0.2725
sanctioning,453,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.26151,14.308,-0.2515
sanctioning,454,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26177,14.308,-0.2735
sanctioning,455,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.25,0.4940213971050975,0.0,0.0,0.26117999999999997,14.308,-0.3045
sanctioning,456,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26128,14.308,-0.2775
sanctioning,457,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26102000000000003,14.308,-0.2965
sanctioning,458,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.26049000000000005,14.308,-0.2965
sanctioning,459,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.26034,14.308,-0.2875
sanctioning,460,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26044999999999996,14.308,-0.2475
sanctioning,461,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.25,0.4940213971050975,0.0,0.0,0.2605,14.308,-0.2815
sanctioning,462,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.26036,14.308,-0.2875
sanctioning,463,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26029,14.308,-0.2705
sanctioning,464,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.26009,14.308,-0.3055
sanctioning,465,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25986,14.308,-0.2665
sanctioning,466,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.2596,14.308,-0.2925
sanctioning,467,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25964,14.308,-0.2675
sanctioning,468,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25987,14.308,-0.2565
sanctioning,469,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25993,14.308,-0.2805
sanctioning,470,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25998,14.308,-0.2925
sanctioning,471,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.2593,14.308,-0.2995
sanctioning,472,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25917999999999997,14.308,-0.2675
sanctioning,473,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25913,14.308,-0.2535
sanctioning,474,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25904000000000005,14.308,-0.2875
sanctioning,475,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25909,14.308,-0.2645
sanctioning,476,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25959,14.308,-0.2555
sanctioning,477,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25978999999999997,14.308,-0.2625
sanctioning,478,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25955,14.308,-0.2665
sanctioning,479,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25977,14.308,-0.2885
sanctioning,480,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25997,14.308,-0.2785
sanctioning,481,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25994,14.308,-0.2635
sanctioning,482,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.26008000000000003,14.308,-0.2705
sanctioning,483,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.4,0.4959093769666456,0.0,0.0,0.26011,14.308,-0.2825
sanctioning,484,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.26048000000000004,14.308,-0.2575
sanctioning,485,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.26032,14.308,-0.2805
sanctioning,486,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.2603,14.308,-0.2835
sanctioning,487,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.26016,14.308,-0.2855
sanctioning,488,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26004,14.308,-0.2975
sanctioning,489,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.26005,14.308,-0.2555
sanctioning,490,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25958000000000003,14.308,-0.3005
sanctioning,491,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25991,14.308,-0.2445
sanctioning,492,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25974,14.308,-0.2955
sanctioning,493,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26016,14.308,-0.2545
sanctioning,494,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25991,14.308,-0.2695
sanctioning,495,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25995,14.308,-0.2845
sanctioning,496,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25978999999999997,14.308,-0.2825
sanctioning,497,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25985,14.308,-0.2925
sanctioning,498,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25969000000000003,14.308,-0.2695
sanctioning,499,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.2597,14.308,-0.2315
sanctioning,500,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25965,14.308,-0.2825
sanctioning,501,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25934,14.308,-0.2745
sanctioning,502,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25962,14.308,-0.2445
sanctioning,503,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.8,0.4505978602894901,0.0,0.0,0.25941000000000003,14.308,-0.2725
sanctioning,504,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25947,14.308,-0.2675
sanctioning,505,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25985,14.308,-0.2665
sanctioning,506,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25987000000000005,14.308,-0.2755
sanctioning,507,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.26001,14.308,-0.2825
sanctioning,508,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.26005,14.308,-0.2925
sanctioning,509,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.26023,14.308,-0.2695
sanctioning,510,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.26018,14.308,-0.2525
sanctioning,511,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26030000000000003,14.308,-0.2695
sanctioning,512,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.26025000000000004,14.308,-0.2925
sanctioning,513,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26033,14.308,-0.2625
sanctioning,514,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26051,14.308,-0.2875
sanctioning,515,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.6,0.448080553807426,0.0,0.0,0.26054,14.308,-0.2635
sanctioning,516,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26085,14.308,-0.2615
sanctioning,517,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26096,14.308,-0.2565
sanctioning,518,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26108,14.308,-0.2445
sanctioning,519,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26117,14.308,-0.2715
sanctioning,520,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.26166,14.308,-0.2435
sanctioning,521,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.26178,14.308,-0.2875
sanctioning,522,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26147000000000004,14.308,-0.2985
sanctioning,523,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.26122,14.308,-0.2785
sanctioning,524,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26144,14.308,-0.2655
sanctioning,525,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26147000000000004,14.308,-0.2615
sanctioning,526,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26130000000000003,14.308,-0.2725
sanctioning,527,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.26119,14.308,-0.2735
sanctioning,528,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26079,14.308,-0.3065
sanctioning,529,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26089,14.308,-0.2785
sanctioning,530,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26076,14.308,-0.2915
sanctioning,531,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.26075000000000004,14.308,-0.2645
sanctioning,532,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.25,0.5066079295154184,0.0,0.0,0.26069,14.308,-0.2765
sanctioning,533,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.26062,14.308,-0.2895
sanctioning,534,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26027,14.308,-0.2925
sanctioning,535,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26027,14.308,-0.2805
sanctioning,536,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25999,14.308,-0.3115
sanctioning,537,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.26024,14.308,-0.2605
sanctioning,538,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.26042000000000004,14.308,-0.2795
sanctioning,539,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.26029,14.308,-0.2685
sanctioning,540,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26051,14.308,-0.2785
sanctioning,541,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.26016,14.308,-0.2795
sanctioning,542,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.26032,14.308,-0.2795
sanctioning,543,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26009000000000004,14.308,-0.2775
sanctioning,544,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.26029,14.308,-0.2495
sanctioning,545,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.26074,14.308,-0.2395
sanctioning,546,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26083,14.308,-0.2735
sanctioning,547,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.2611,14.308,-0.2655
sanctioning,548,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26098000000000005,14.308,-0.2815
sanctioning,549,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.26051,14.308,-0.2785
sanctioning,550,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.2606,14.308,-0.2735
sanctioning,551,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26031000000000004,14.308,-0.3035
sanctioning,552,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25997,14.308,-0.2785
sanctioning,553,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26,14.308,-0.2695
sanctioning,554,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25979,14.308,-0.2885
sanctioning,555,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25944,14.308,-0.3015
sanctioning,556,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25932,14.308,-0.2875
sanctioning,557,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.75,0.500314663310258,0.0,0.0,0.2591,14.308,-0.3045
sanctioning,558,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25930000000000003,14.308,-0.2725
sanctioning,559,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25923999999999997,14.308,-0.2755
sanctioning,560,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25934,14.308,-0.2425
sanctioning,561,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25917999999999997,14.308,-0.2855
sanctioning,562,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25938,14.308,-0.2725
sanctioning,563,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25946,14.308,-0.2545
sanctioning,564,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25936,14.308,-0.2975
sanctioning,565,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25916,14.308,-0.2835
sanctioning,566,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25891,14.308,-0.2865
sanctioning,567,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25872999999999996,14.308,-0.2745
sanctioning,568,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25832,14.308,-0.2855
sanctioning,569,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25842000000000004,14.308,-0.2615
sanctioning,570,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25791000000000003,14.308,-0.2945
sanctioning,571,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25814,14.308,-0.2645
sanctioning,572,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.45,0.4965387035871617,0.0,0.0,0.25805,14.308,-0.3075
sanctioning,573,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25802,14.308,-0.2815
sanctioning,574,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.2581,14.308,-0.2575
sanctioning,575,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25827,14.308,-0.2445
sanctioning,576,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.25806999999999997,14.308,-0.2925
sanctioning,577,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25831000000000004,14.308,-0.2495
sanctioning,578,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25860000000000005,14.308,-0.2775
sanctioning,579,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25835,14.308,-0.3035
sanctioning,580,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25842,14.308,-0.2845
sanctioning,581,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25823999999999997,14.308,-0.2825
sanctioning,582,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25796,14.308,-0.3045
sanctioning,583,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25858000000000003,14.308,-0.2275
sanctioning,584,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25856999999999997,14.308,-0.2935
sanctioning,585,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25881,14.308,-0.2565
sanctioning,586,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25892,14.308,-0.3005
sanctioning,587,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25837000000000004,14.308,-0.3155
sanctioning,588,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25862999999999997,14.308,-0.2535
sanctioning,589,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25892000000000004,14.308,-0.2395
sanctioning,590,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25909,14.308,-0.2615
sanctioning,591,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25888,14.308,-0.3005
sanctioning,592,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25871,14.308,-0.2965
sanctioning,593,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25866,14.308,-0.2825
sanctioning,594,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25865000000000005,14.308,-0.2505
sanctioning,595,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25817,14.308,-0.2875
sanctioning,596,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25827,14.308,-0.2635
sanctioning,597,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25821,14.308,-0.2715
sanctioning,598,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25804,14.308,-0.2985
sanctioning,599,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25792000000000004,14.308,-0.2905
sanctioning,600,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.2576,14.308,-0.3055
sanctioning,601,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25789,14.308,-0.2745
sanctioning,602,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.4,0.4959093769666456,0.0,0.0,0.25756,14.308,-0.3115
sanctioning,603,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25759,14.308,-0.2665
sanctioning,604,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25743,14.308,-0.3045
sanctioning,605,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25748,14.308,-0.2965
sanctioning,606,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25762,14.308,-0.2735
sanctioning,607,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25767,14.308,-0.2995
sanctioning,608,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25794,14.308,-0.2455
sanctioning,609,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25781000000000004,14.308,-0.2885
sanctioning,610,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25724,14.308,-0.2995
sanctioning,611,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25726000000000004,14.308,-0.2835
sanctioning,612,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25733999999999996,14.308,-0.2645
sanctioning,613,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25718,14.308,-0.2705
sanctioning,614,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25751,14.308,-0.2645
sanctioning,615,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25748,14.308,-0.2865
sanctioning,616,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25773,14.308,-0.2615
sanctioning,617,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25752,14.308,-0.2955
sanctioning,618,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.9,0.4518565135305223,0.0,0.0,0.25765,14.308,-0.2725
sanctioning,619,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.2575,14.308,-0.2765
sanctioning,620,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25789,14.308,-0.2555
sanctioning,621,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.2579,14.308,-0.2635
sanctioning,622,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25801999999999997,14.308,-0.2955
sanctioning,623,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25819,14.308,-0.2645
sanctioning,624,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25777,14.308,-0.2995
sanctioning,625,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25745,14.308,-0.2765
sanctioning,626,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25756,14.308,-0.2815
sanctioning,627,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25732,14.308,-0.2735
sanctioning,628,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25745999999999997,14.308,-0.2635
sanctioning,629,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25777,14.308,-0.2725
sanctioning,630,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25806,14.308,-0.2555
sanctioning,631,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.2582,14.308,-0.2685
sanctioning,632,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25854,14.308,-0.2705
sanctioning,633,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.65,0.4487098804279421,0.0,0.0,0.25815,14.308,-0.2665
sanctioning,634,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.45,0.4965387035871617,0.0,0.0,0.25830000000000003,14.308,-0.2785
sanctioning,635,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25817,14.308,-0.2695
sanctioning,636,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25845,14.308,-0.2725
sanctioning,637,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25894,14.308,-0.2665
sanctioning,638,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25878,14.308,-0.2695
sanctioning,639,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25833,14.308,-0.2845
sanctioning,640,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25833,14.308,-0.2615
sanctioning,641,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25874,14.308,-0.2595
sanctioning,642,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25923999999999997,14.308,-0.2465
sanctioning,643,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25912,14.308,-0.2945
sanctioning,644,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25888,14.308,-0.2745
sanctioning,645,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25918,14.308,-0.2575
sanctioning,646,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25916999999999996,14.308,-0.2645
sanctioning,647,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.2594,14.308,-0.2485
sanctioning,648,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.2596,14.308,-0.2785
sanctioning,649,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25958,14.308,-0.2925
sanctioning,650,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25993,14.308,-0.2705
sanctioning,651,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26011,14.308,-0.2565
sanctioning,652,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.26061999999999996,14.308,-0.2605
sanctioning,653,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.26048000000000004,14.308,-0.2805
sanctioning,654,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26084,14.308,-0.2685
sanctioning,655,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.2611,14.308,-0.2705
sanctioning,656,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26105,14.308,-0.2785
sanctioning,657,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.26125,14.308,-0.2795
sanctioning,658,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26111999999999996,14.308,-0.2585
sanctioning,659,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.26111,14.308,-0.2895
sanctioning,660,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26133,14.308,-0.2775
sanctioning,661,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.26117999999999997,14.308,-0.2985
sanctioning,662,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26106,14.308,-0.2765
sanctioning,663,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.2609,14.308,-0.2865
sanctioning,664,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.2606,14.308,-0.2945
sanctioning,665,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.26062,14.308,-0.2845
sanctioning,666,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26073999999999997,14.308,-0.2495
sanctioning,667,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26092000000000004,14.308,-0.2775
sanctioning,668,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26085,14.308,-0.2795
sanctioning,669,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26079,14.308,-0.2825
sanctioning,670,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.26086,14.308,-0.2485
sanctioning,671,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.1,0.4417872876022656,0.0,0.0,0.26068,14.308,-0.2815
sanctioning,672,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26112,14.308,-0.2515
sanctioning,673,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.26112,14.308,-0.2645
sanctioning,674,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26145,14.308,-0.2665
sanctioning,675,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26146,14.308,-0.2755
sanctioning,676,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.26137,14.308,-0.2905
sanctioning,677,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26128,14.308,-0.2825
sanctioning,678,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26126,14.308,-0.2655
sanctioning,679,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.26151,14.308,-0.2475
sanctioning,680,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.26141000000000003,14.308,-0.2655
sanctioning,681,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.26139,14.308,-0.2705
sanctioning,682,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.26109000000000004,14.308,-0.3005
sanctioning,683,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.26083,14.308,-0.2925
sanctioning,684,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.26079,14.308,-0.2825
sanctioning,685,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.26084,14.308,-0.2645
sanctioning,686,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.26089,14.308,-0.2675
sanctioning,687,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.26066,14.308,-0.2895
sanctioning,688,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26041000000000003,14.308,-0.2945
sanctioning,689,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.26031000000000004,14.308,-0.2945
sanctioning,690,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26015,14.308,-0.2775
sanctioning,691,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25987000000000005,14.308,-0.2875
sanctioning,692,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25953000000000004,14.308,-0.2805
sanctioning,693,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25948,14.308,-0.2995
sanctioning,694,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25945,14.308,-0.2775
sanctioning,695,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25925,14.308,-0.2775
sanctioning,696,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25933000000000006,14.308,-0.2565
sanctioning,697,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25886,14.308,-0.2955
sanctioning,698,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.8,0.500943989930774,0.0,0.0,0.25905,14.308,-0.2595
sanctioning,699,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25896,14.308,-0.3015
sanctioning,700,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25896,14.308,-0.2705
sanctioning,701,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25880000000000003,14.308,-0.2725
sanctioning,702,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25869000000000003,14.308,-0.2715
sanctioning,703,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25901,14.308,-0.2485
sanctioning,704,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.2591,14.308,-0.2595
sanctioning,705,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.4,0.4455632473253618,0.0,0.0,0.25902000000000003,14.308,-0.2785
sanctioning,706,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25929,14.308,-0.2515
sanctioning,707,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25923,14.308,-0.2855
sanctioning,708,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25875000000000004,14.308,-0.3065
sanctioning,709,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25907,14.308,-0.2575
sanctioning,710,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25914000000000004,14.308,-0.2705
sanctioning,711,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25947000000000003,14.308,-0.2655
sanctioning,712,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25956,14.308,-0.2675
sanctioning,713,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25967,14.308,-0.2755
sanctioning,714,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26006,14.308,-0.2555
sanctioning,715,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,33.9,0.4266834487098804,0.0,0.0,0.26011,14.308,-0.2795
sanctioning,716,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25980000000000003,14.308,-0.2805
sanctioning,717,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25964,14.308,-0.2935
sanctioning,718,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25959000000000004,14.308,-0.2845
sanctioning,719,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25969000000000003,14.308,-0.2725
sanctioning,720,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25919000000000003,14.308,-0.2985
sanctioning,721,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25935,14.308,-0.2655
sanctioning,722,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25892000000000004,14.308,-0.2945
sanctioning,723,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25868,14.308,-0.2885
sanctioning,724,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25859000000000004,14.308,-0.2755
sanctioning,725,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,34.8,0.4380113278791692,0.0,0.0,0.25871,14.308,-0.2635
sanctioning,726,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25896,14.308,-0.2655
sanctioning,727,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.259,14.308,-0.2785
sanctioning,728,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25881,14.308,-0.2845
sanctioning,729,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25838,14.308,-0.2905
sanctioning,730,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25827,14.308,-0.2765
sanctioning,731,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25855,14.308,-0.2425
sanctioning,732,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.15,0.4550031466331025,0.0,0.0,0.25876,14.308,-0.2795
sanctioning,733,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25882,14.308,-0.2865
sanctioning,734,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25896,14.308,-0.2685
sanctioning,735,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25893,14.308,-0.2675
sanctioning,736,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25856999999999997,14.308,-0.3035
sanctioning,737,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.2584,14.308,-0.3065
sanctioning,738,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25867,14.308,-0.2675
sanctioning,739,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25897,14.308,-0.2645
sanctioning,740,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25885,14.308,-0.2895
sanctioning,741,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25888,14.308,-0.2845
sanctioning,742,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25908000000000003,14.308,-0.2605
sanctioning,743,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25938,14.308,-0.2695
sanctioning,744,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25943,14.308,-0.2725
sanctioning,745,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.2596,14.308,-0.2605
sanctioning,746,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25944,14.308,-0.2725
sanctioning,747,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25939,14.308,-0.3005
sanctioning,748,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25919000000000003,14.308,-0.2795
sanctioning,749,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25947000000000003,14.308,-0.2735
sanctioning,750,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25923,14.308,-0.2945
sanctioning,751,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25916,14.308,-0.2795
sanctioning,752,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25923999999999997,14.308,-0.2635
sanctioning,753,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25862999999999997,14.308,-0.3095
sanctioning,754,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25851,14.308,-0.2715
sanctioning,755,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25839,14.308,-0.2905
sanctioning,756,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25817,14.308,-0.2735
sanctioning,757,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.2582,14.308,-0.2825
sanctioning,758,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25843,14.308,-0.2835
sanctioning,759,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25838,14.308,-0.2625
sanctioning,760,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25849,14.308,-0.2595
sanctioning,761,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25846,14.308,-0.2685
sanctioning,762,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25838,14.308,-0.2755
sanctioning,763,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25805,14.308,-0.3085
sanctioning,764,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25786,14.308,-0.2745
sanctioning,765,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25786000000000003,14.308,-0.2795
sanctioning,766,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.2583,14.308,-0.2365
sanctioning,767,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25853000000000004,14.308,-0.2705
sanctioning,768,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25877,14.308,-0.2605
sanctioning,769,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25907,14.308,-0.2425
sanctioning,770,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25939,14.308,-0.2665
sanctioning,771,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25926,14.308,-0.2785
sanctioning,772,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25980000000000003,14.308,-0.2405
sanctioning,773,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25969,14.308,-0.2995
sanctioning,774,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25956,14.308,-0.2885
sanctioning,775,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25964000000000004,14.308,-0.2555
sanctioning,776,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25973,14.308,-0.2565
sanctioning,777,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25965,14.308,-0.2865
sanctioning,778,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25985,14.308,-0.2645
sanctioning,779,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26012,14.308,-0.2635
sanctioning,780,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25997,14.308,-0.2915
sanctioning,781,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25984,14.308,-0.2555
sanctioning,782,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25992,14.308,-0.2715
sanctioning,783,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25992,14.308,-0.2865
sanctioning,784,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25967,14.308,-0.2935
sanctioning,785,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25947,14.308,-0.2875
sanctioning,786,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25996,14.308,-0.2545
sanctioning,787,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26018,14.308,-0.2845
sanctioning,788,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25976,14.308,-0.3095
sanctioning,789,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25942,14.308,-0.2985
sanctioning,790,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25988,14.308,-0.2435
sanctioning,791,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.26019000000000003,14.308,-0.2535
sanctioning,792,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.2601,14.308,-0.2695
sanctioning,793,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25971,14.308,-0.3085
sanctioning,794,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25978999999999997,14.308,-0.2645
sanctioning,795,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25992,14.308,-0.2475
sanctioning,796,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.15,0.4550031466331025,0.0,0.0,0.26003,14.308,-0.2615
sanctioning,797,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26037000000000005,14.308,-0.2665
sanctioning,798,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.2601,14.308,-0.3065
sanctioning,799,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26002000000000003,14.308,-0.2815
sanctioning,800,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.26026,14.308,-0.2705
sanctioning,801,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.26037,14.308,-0.2685
sanctioning,802,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26037000000000005,14.308,-0.2635
sanctioning,803,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.26064000000000004,14.308,-0.2825
sanctioning,804,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.26033,14.308,-0.3025
sanctioning,805,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.26045,14.308,-0.2785
sanctioning,806,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26061,14.308,-0.2575
sanctioning,807,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26073,14.308,-0.2705
sanctioning,808,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.26072,14.308,-0.2845
sanctioning,809,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26085,14.308,-0.2495
sanctioning,810,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26073,14.308,-0.2715
sanctioning,811,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.26072,14.308,-0.2695
sanctioning,812,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.26066,14.308,-0.2815
sanctioning,813,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,34.95,0.4398993077407174,0.0,0.0,0.26096,14.308,-0.2785
sanctioning,814,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26074,14.308,-0.2965
sanctioning,815,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26075000000000004,14.308,-0.2785
sanctioning,816,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.26022,14.308,-0.2895
sanctioning,817,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.26023,14.308,-0.2695
sanctioning,818,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25997000000000003,14.308,-0.2865
sanctioning,819,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.2595,14.308,-0.2895
sanctioning,820,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25922,14.308,-0.2945
sanctioning,821,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25895,14.308,-0.3055
sanctioning,822,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25852,14.308,-0.2835
sanctioning,823,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25889,14.308,-0.2625
sanctioning,824,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25906,14.308,-0.2715
sanctioning,825,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.2588,14.308,-0.2815
sanctioning,826,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25855,14.308,-0.2815
sanctioning,827,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25883,14.308,-0.2585
sanctioning,828,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.5,0.4971680302076777,0.0,0.0,0.25848,14.308,-0.2995
sanctioning,829,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25848000000000004,14.308,-0.2635
sanctioning,830,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25857,14.308,-0.2825
sanctioning,831,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25838,14.308,-0.2745
sanctioning,832,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25845,14.308,-0.2645
sanctioning,833,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25885,14.308,-0.2465
sanctioning,834,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25915,14.308,-0.2635
sanctioning,835,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.25911,14.308,-0.2915
sanctioning,836,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25859,14.308,-0.3065
sanctioning,837,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25917,14.308,-0.2265
sanctioning,838,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25970000000000004,14.308,-0.2565
sanctioning,839,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.2595,14.308,-0.3185
sanctioning,840,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.65,0.4487098804279421,0.0,0.0,0.25914000000000004,14.308,-0.2795
sanctioning,841,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.2586,14.308,-0.3075
sanctioning,842,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25811000000000006,14.308,-0.3185
sanctioning,843,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25833,14.308,-0.2865
sanctioning,844,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25811,14.308,-0.2865
sanctioning,845,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25798,14.308,-0.2605
sanctioning,846,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25762,14.308,-0.2975
sanctioning,847,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25722,14.308,-0.3065
sanctioning,848,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25739,14.308,-0.2895
sanctioning,849,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25761,14.308,-0.2595
sanctioning,850,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25738000000000005,14.308,-0.2935
sanctioning,851,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25762,14.308,-0.2445
sanctioning,852,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25745999999999997,14.308,-0.2795
sanctioning,853,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25737,14.308,-0.2915
sanctioning,854,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25749,14.308,-0.2905
sanctioning,855,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25755,14.308,-0.2725
sanctioning,856,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25720000000000004,14.308,-0.2925
sanctioning,857,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25715,14.308,-0.2755
sanctioning,858,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25721000000000005,14.308,-0.2785
sanctioning,859,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.5,0.4971680302076777,0.0,0.0,0.257,14.308,-0.2705
sanctioning,860,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25681,14.308,-0.2905
sanctioning,861,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25661,14.308,-0.2895
sanctioning,862,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25676000000000004,14.308,-0.2665
sanctioning,863,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25696,14.308,-0.2585
sanctioning,864,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25725000000000003,14.308,-0.2675
sanctioning,865,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25743,14.308,-0.2605
sanctioning,866,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.45,0.5091252359974827,0.0,0.0,0.25733,14.308,-0.2995
sanctioning,867,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25741,14.308,-0.2615
sanctioning,868,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25747,14.308,-0.2805
sanctioning,869,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25751,14.308,-0.2855
sanctioning,870,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.55,0.4977973568281937,0.0,0.0,0.25751999999999997,14.308,-0.2935
sanctioning,871,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25773,14.308,-0.2845
sanctioning,872,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25783,14.308,-0.2735
sanctioning,873,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.258,14.308,-0.2455
sanctioning,874,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25791000000000003,14.308,-0.2805
sanctioning,875,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25819000000000003,14.308,-0.2535
sanctioning,876,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25824,14.308,-0.2765
sanctioning,877,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.8,0.4505978602894901,0.0,0.0,0.25819,14.308,-0.2635
sanctioning,878,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25845,14.308,-0.2735
sanctioning,879,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25816,14.308,-0.2925
sanctioning,880,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.15,0.4550031466331025,0.0,0.0,0.25791000000000003,14.308,-0.3075
sanctioning,881,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25799,14.308,-0.2665
sanctioning,882,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25783,14.308,-0.2805
sanctioning,883,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25728,14.308,-0.3015
sanctioning,884,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25716,14.308,-0.2755
sanctioning,885,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25736000000000003,14.308,-0.2715
sanctioning,886,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25767,14.308,-0.2755
sanctioning,887,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25706,14.308,-0.2875
sanctioning,888,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25706,14.308,-0.2565
sanctioning,889,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25743000000000005,14.308,-0.2815
sanctioning,890,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.2575,14.308,-0.2725
sanctioning,891,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.2581,14.308,-0.2475
sanctioning,892,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25862999999999997,14.308,-0.2655
sanctioning,893,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25877,14.308,-0.2725
sanctioning,894,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25878,14.308,-0.2855
sanctioning,895,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25845,14.308,-0.2935
sanctioning,896,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25848,14.308,-0.2945
sanctioning,897,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25864,14.308,-0.2905
sanctioning,898,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.4,0.4959093769666456,0.0,0.0,0.25883,14.308,-0.2705
sanctioning,899,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.7,0.4493392070484581,0.0,0.0,0.25878,14.308,-0.2645
sanctioning,900,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25876,14.308,-0.2955
sanctioning,901,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25854000000000005,14.308,-0.2665
sanctioning,902,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25859000000000004,14.308,-0.2745
sanctioning,903,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25860000000000005,14.308,-0.2905
sanctioning,904,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.25871,14.308,-0.2795
sanctioning,905,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25854000000000005,14.308,-0.2895
sanctioning,906,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25862999999999997,14.308,-0.2835
sanctioning,907,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.2585,14.308,-0.2885
sanctioning,908,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25884,14.308,-0.2445
sanctioning,909,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25907,14.308,-0.2475
sanctioning,910,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25909,14.308,-0.2885
sanctioning,911,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25925,14.308,-0.2735
sanctioning,912,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25925,14.308,-0.2665
sanctioning,913,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25909000000000004,14.308,-0.2745
sanctioning,914,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25903,14.308,-0.2735
sanctioning,915,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25896,14.308,-0.2675
sanctioning,916,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.2594,14.308,-0.2555
sanctioning,917,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25933,14.308,-0.2685
sanctioning,918,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25968,14.308,-0.2455
sanctioning,919,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25980000000000003,14.308,-0.2735
sanctioning,920,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.26016,14.308,-0.2575
sanctioning,921,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.26023,14.308,-0.2775
sanctioning,922,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.26018,14.308,-0.2785
sanctioning,923,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25992,14.308,-0.2715
sanctioning,924,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25991,14.308,-0.2815
sanctioning,925,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25967,14.308,-0.2775
sanctioning,926,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.1,0.4543738200125865,0.0,0.0,0.25984999999999997,14.308,-0.2585
sanctioning,927,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.05,0.5040906230333543,0.0,0.0,0.25975000000000004,14.308,-0.2735
sanctioning,928,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25971,14.308,-0.2775
sanctioning,929,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.2599,14.308,-0.2735
sanctioning,930,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.26005,14.308,-0.2925
sanctioning,931,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.65,0.5116425424795469,0.0,0.0,0.26022,14.308,-0.2495
sanctioning,932,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26017,14.308,-0.2855
sanctioning,933,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.7,0.499685336689742,0.0,0.0,0.26043,14.308,-0.2755
sanctioning,934,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.26034,14.308,-0.2845
sanctioning,935,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26014000000000004,14.308,-0.2915
sanctioning,936,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.26026,14.308,-0.2635
sanctioning,937,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26045,14.308,-0.2685
sanctioning,938,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.26003,14.308,-0.2985
sanctioning,939,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25989,14.308,-0.2955
sanctioning,940,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25949,14.308,-0.3125
sanctioning,941,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25938,14.308,-0.2585
sanctioning,942,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25906,14.308,-0.2975
sanctioning,943,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25886000000000003,14.308,-0.2925
sanctioning,944,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25880000000000003,14.308,-0.2915
sanctioning,945,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25904,14.308,-0.2695
sanctioning,946,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25906,14.308,-0.2925
sanctioning,947,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25928999999999996,14.308,-0.2675
sanctioning,948,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.85,0.5015733165512901,0.0,0.0,0.25895,14.308,-0.3045
sanctioning,949,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25913,14.308,-0.2465
sanctioning,950,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25982000000000005,14.308,-0.2265
sanctioning,951,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25978999999999997,14.308,-0.2695
sanctioning,952,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25946,14.308,-0.3075
sanctioning,953,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25977,14.308,-0.2595
sanctioning,954,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26015,14.308,-0.2415
sanctioning,955,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.26011,14.308,-0.2935
sanctioning,956,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26001,14.308,-0.2935
sanctioning,957,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.26019,14.308,-0.2705
sanctioning,958,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.25974,14.308,-0.2895
sanctioning,959,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25946,14.308,-0.2755
sanctioning,960,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25951,14.308,-0.2835
sanctioning,961,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25952000000000003,14.308,-0.2725
sanctioning,962,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25966,14.308,-0.2525
sanctioning,963,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25972,14.308,-0.2685
sanctioning,964,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25996,14.308,-0.2495
sanctioning,965,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25986,14.308,-0.2775
sanctioning,966,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25946,14.308,-0.2955
sanctioning,967,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25941,14.308,-0.2735
sanctioning,968,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25899,14.308,-0.2875
sanctioning,969,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25926,14.308,-0.2465
sanctioning,970,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25898,14.308,-0.2855
sanctioning,971,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25895,14.308,-0.2805
sanctioning,972,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25907,14.308,-0.2665
sanctioning,973,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25914000000000004,14.308,-0.2645
sanctioning,974,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25945,14.308,-0.2505
sanctioning,975,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.2596,14.308,-0.2625
sanctioning,976,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25953000000000004,14.308,-0.2655
sanctioning,977,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25951,14.308,-0.2755
sanctioning,978,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25969000000000003,14.308,-0.2595
sanctioning,979,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25980000000000003,14.308,-0.2625
sanctioning,980,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26006,14.308,-0.2665
sanctioning,981,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25989,14.308,-0.2665
sanctioning,982,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25992,14.308,-0.2825
sanctioning,983,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25975000000000004,14.308,-0.2925
sanctioning,984,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.5,0.5097545626179987,0.0,0.0,0.25954,14.308,-0.3055
sanctioning,985,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25995999999999997,14.308,-0.2495
sanctioning,986,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25977,14.308,-0.2825
sanctioning,987,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25941000000000003,14.308,-0.3045
sanctioning,988,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25947000000000003,14.308,-0.2925
sanctioning,989,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25968,14.308,-0.2745
sanctioning,990,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25981000000000004,14.308,-0.2995
sanctioning,991,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25964,14.308,-0.2755
sanctioning,992,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.25999,14.308,-0.2625
sanctioning,993,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26017,14.308,-0.2745
sanctioning,994,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26045,14.308,-0.2635
sanctioning,995,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26004,14.308,-0.3105
sanctioning,996,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.26037,14.308,-0.2595
sanctioning,997,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.26020000000000004,14.308,-0.2845
sanctioning,998,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.26072,14.308,-0.2525
sanctioning,999,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.26044,14.308,-0.2745
sanctioning,1000,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25999,14.308,-0.2715
sanctioning,1001,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26025000000000004,14.308,-0.2435
sanctioning,1002,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.26067,14.308,-0.2655
sanctioning,1003,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.26035,14.308,-0.2915
sanctioning,1004,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26,14.308,-0.2765
sanctioning,1005,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26018,14.308,-0.2755
sanctioning,1006,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26034,14.308,-0.2775
sanctioning,1007,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.26014,14.308,-0.2905
sanctioning,1008,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.4,0.4959093769666456,0.0,0.0,0.26011,14.308,-0.2925
sanctioning,1009,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25985,14.308,-0.3015
sanctioning,1010,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25982000000000005,14.308,-0.2865
sanctioning,1011,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.26,14.308,-0.2545
sanctioning,1012,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25975000000000004,14.308,-0.2775
sanctioning,1013,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25923999999999997,14.308,-0.3195
sanctioning,1014,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.2586,14.308,-0.3135
sanctioning,1015,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25871,14.308,-0.2665
sanctioning,1016,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25865,14.308,-0.3015
sanctioning,1017,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.25873,14.308,-0.2655
sanctioning,1018,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25868,14.308,-0.2925
sanctioning,1019,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25853000000000004,14.308,-0.2615
sanctioning,1020,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25895,14.308,-0.2435
sanctioning,1021,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25883,14.308,-0.2925
sanctioning,1022,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25875,14.308,-0.2745
sanctioning,1023,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25884999999999997,14.308,-0.2545
sanctioning,1024,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25872000000000006,14.308,-0.2635
sanctioning,1025,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25855000000000006,14.308,-0.2795
sanctioning,1026,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25853,14.308,-0.2675
sanctioning,1027,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25828,14.308,-0.3005
sanctioning,1028,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25795999999999997,14.308,-0.2915
sanctioning,1029,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.2577,14.308,-0.2885
sanctioning,1030,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25751,14.308,-0.2855
sanctioning,1031,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25755,14.308,-0.2625
sanctioning,1032,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25767,14.308,-0.2705
sanctioning,1033,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25762,14.308,-0.2975
sanctioning,1034,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25803,14.308,-0.2645
sanctioning,1035,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.8,0.4505978602894901,0.0,0.0,0.25797000000000003,14.308,-0.2555
sanctioning,1036,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25801999999999997,14.308,-0.2775
sanctioning,1037,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25834,14.308,-0.2725
sanctioning,1038,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.4,0.4959093769666456,0.0,0.0,0.25852,14.308,-0.2745
sanctioning,1039,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.2,0.4556324732536186,0.0,0.0,0.25895,14.308,-0.2315
sanctioning,1040,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25904,14.308,-0.2905
sanctioning,1041,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25877,14.308,-0.3025
sanctioning,1042,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.0,0.5034612964128382,0.0,0.0,0.25875,14.308,-0.2645
sanctioning,1043,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25847000000000003,14.308,-0.3025
sanctioning,1044,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.5,0.4971680302076777,0.0,0.0,0.25823999999999997,14.308,-0.2865
sanctioning,1045,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25862,14.308,-0.2725
sanctioning,1046,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25803,14.308,-0.3185
sanctioning,1047,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25804,14.308,-0.2835
sanctioning,1048,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.25767,14.308,-0.2895
sanctioning,1049,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.85,0.4512271869100063,0.0,0.0,0.25788,14.308,-0.2535
sanctioning,1050,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.2579,14.308,-0.2695
sanctioning,1051,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25744,14.308,-0.2895
sanctioning,1052,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.65,0.4990560100692259,0.0,0.0,0.2574,14.308,-0.2695
sanctioning,1053,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25751999999999997,14.308,-0.2795
sanctioning,1054,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25745999999999997,14.308,-0.2825
sanctioning,1055,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25744,14.308,-0.2775
sanctioning,1056,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25764000000000004,14.308,-0.2575
sanctioning,1057,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25782,14.308,-0.2725
sanctioning,1058,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25780000000000003,14.308,-0.2945
sanctioning,1059,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25744,14.308,-0.3375
sanctioning,1060,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25749,14.308,-0.2815
sanctioning,1061,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25729,14.308,-0.2745
sanctioning,1062,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25744000000000006,14.308,-0.2625
sanctioning,1063,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.2582,14.308,-0.2435
sanctioning,1064,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25871,14.308,-0.2625
sanctioning,1065,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25846,14.308,-0.2915
sanctioning,1066,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25899,14.308,-0.2485
sanctioning,1067,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25933,14.308,-0.2315
sanctioning,1068,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25965,14.308,-0.2605
sanctioning,1069,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25962,14.308,-0.2645
sanctioning,1070,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25915,14.308,-0.2905
sanctioning,1071,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25917999999999997,14.308,-0.2895
sanctioning,1072,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25913,14.308,-0.2795
sanctioning,1073,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25882,14.308,-0.2855
sanctioning,1074,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25875,14.308,-0.2705
sanctioning,1075,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25884,14.308,-0.2705
sanctioning,1076,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25866000000000006,14.308,-0.2855
sanctioning,1077,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25891000000000003,14.308,-0.2755
sanctioning,1078,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.2589,14.308,-0.2925
sanctioning,1079,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25897000000000003,14.308,-0.2815
sanctioning,1080,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25914000000000004,14.308,-0.2685
sanctioning,1081,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25892000000000004,14.308,-0.2845
sanctioning,1082,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.25891000000000003,14.308,-0.2715
sanctioning,1083,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.15,0.4550031466331025,0.0,0.0,0.25895,14.308,-0.2935
sanctioning,1084,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25893,14.308,-0.2665
sanctioning,1085,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25843,14.308,-0.3055
sanctioning,1086,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25855,14.308,-0.2655
sanctioning,1087,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.25869,14.308,-0.2585
sanctioning,1088,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25855,14.308,-0.2885
sanctioning,1089,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.2585,14.308,-0.2365
sanctioning,1090,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25897000000000003,14.308,-0.2435
sanctioning,1091,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25922,14.308,-0.2775
sanctioning,1092,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25922,14.308,-0.2645
sanctioning,1093,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25942,14.308,-0.2825
sanctioning,1094,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25926000000000005,14.308,-0.3025
sanctioning,1095,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25925,14.308,-0.2735
sanctioning,1096,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25987000000000005,14.308,-0.2565
sanctioning,1097,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26003,14.308,-0.2675
sanctioning,1098,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26025,14.308,-0.2675
sanctioning,1099,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25995,14.308,-0.2835
sanctioning,1100,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.25983,14.308,-0.2815
sanctioning,1101,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25980000000000003,14.308,-0.2925
sanctioning,1102,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.5,0.4971680302076777,0.0,0.0,0.26004,14.308,-0.2455
sanctioning,1103,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.55,0.4474512271869099,0.0,0.0,0.26007,14.308,-0.2765
sanctioning,1104,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25997,14.308,-0.2925
sanctioning,1105,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25964000000000004,14.308,-0.3105
sanctioning,1106,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25933,14.308,-0.2885
sanctioning,1107,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25934,14.308,-0.2715
sanctioning,1108,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25966,14.308,-0.2625
sanctioning,1109,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26037,14.308,-0.2665
sanctioning,1110,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26030000000000003,14.308,-0.2885
sanctioning,1111,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.2603,14.308,-0.2745
sanctioning,1112,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.95,0.5028319697923223,0.0,0.0,0.26032999999999995,14.308,-0.2595
sanctioning,1113,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25984999999999997,14.308,-0.2915
sanctioning,1114,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.25975000000000004,14.308,-0.2725
sanctioning,1115,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25986,14.308,-0.2805
sanctioning,1116,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25941000000000003,14.308,-0.2935
sanctioning,1117,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25903,14.308,-0.2695
sanctioning,1118,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25842,14.308,-0.3215
sanctioning,1119,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25858000000000003,14.308,-0.2485
sanctioning,1120,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25866,14.308,-0.2825
sanctioning,1121,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25941000000000003,14.308,-0.2145
sanctioning,1122,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25963,14.308,-0.2575
sanctioning,1123,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25971,14.308,-0.2775
sanctioning,1124,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25923,14.308,-0.3185
sanctioning,1125,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25926,14.308,-0.2675
sanctioning,1126,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25922999999999996,14.308,-0.2885
sanctioning,1127,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25942,14.308,-0.2565
sanctioning,1128,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25962,14.308,-0.2725
sanctioning,1129,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25984999999999997,14.308,-0.2585
sanctioning,1130,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25976,14.308,-0.2775
sanctioning,1131,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25953000000000004,14.308,-0.3075
sanctioning,1132,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25969,14.308,-0.2555
sanctioning,1133,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25925,14.308,-0.3375
sanctioning,1134,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.2591,14.308,-0.2815
sanctioning,1135,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25951,14.308,-0.2645
sanctioning,1136,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25956,14.308,-0.2605
sanctioning,1137,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25942,14.308,-0.2725
sanctioning,1138,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25942,14.308,-0.2885
sanctioning,1139,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25906,14.308,-0.2725
sanctioning,1140,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.2589,14.308,-0.2595
sanctioning,1141,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25901,14.308,-0.2665
sanctioning,1142,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25887,14.308,-0.2785
sanctioning,1143,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25895,14.308,-0.2745
sanctioning,1144,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25879,14.308,-0.3185
sanctioning,1145,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25883,14.308,-0.2695
sanctioning,1146,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.2586,14.308,-0.2795
sanctioning,1147,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25864,14.308,-0.2635
sanctioning,1148,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25857,14.308,-0.2745
sanctioning,1149,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25833,14.308,-0.3075
sanctioning,1150,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25846,14.308,-0.2685
sanctioning,1151,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25831000000000004,14.308,-0.3075
sanctioning,1152,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25785,14.308,-0.2915
sanctioning,1153,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25788,14.308,-0.2735
sanctioning,1154,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25794000000000006,14.308,-0.2865
sanctioning,1155,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25815,14.308,-0.2895
sanctioning,1156,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25785,14.308,-0.3185
sanctioning,1157,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25766,14.308,-0.2905
sanctioning,1158,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25738,14.308,-0.2905
sanctioning,1159,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.7,0.4493392070484581,0.0,0.0,0.25745,14.308,-0.2595
sanctioning,1160,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25778,14.308,-0.2555
sanctioning,1161,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25776000000000004,14.308,-0.2765
sanctioning,1162,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25758000000000003,14.308,-0.2775
sanctioning,1163,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25781000000000004,14.308,-0.2685
sanctioning,1164,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25761,14.308,-0.2925
sanctioning,1165,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25759,14.308,-0.2825
sanctioning,1166,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25781,14.308,-0.2715
sanctioning,1167,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25772,14.308,-0.2785
sanctioning,1168,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25799000000000005,14.308,-0.2945
sanctioning,1169,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25750999999999996,14.308,-0.2965
sanctioning,1170,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.2576,14.308,-0.2735
sanctioning,1171,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25684,14.308,-0.2905
sanctioning,1172,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25674,14.308,-0.2675
sanctioning,1173,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25654000000000005,14.308,-0.2975
sanctioning,1174,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.85,0.5015733165512901,0.0,0.0,0.25683999999999996,14.308,-0.2885
sanctioning,1175,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25658000000000003,14.308,-0.2935
sanctioning,1176,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25651,14.308,-0.2955
sanctioning,1177,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.75,0.4499685336689741,0.0,0.0,0.25614000000000003,14.308,-0.2935
sanctioning,1178,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25639,14.308,-0.2475
sanctioning,1179,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25644,14.308,-0.2535
sanctioning,1180,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.25644,14.308,-0.2775
sanctioning,1181,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25690999999999997,14.308,-0.2605
sanctioning,1182,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25672000000000006,14.308,-0.2745
sanctioning,1183,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.2575,14.308,-0.2595
sanctioning,1184,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25775,14.308,-0.2565
sanctioning,1185,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25777,14.308,-0.2625
sanctioning,1186,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25748,14.308,-0.2895
sanctioning,1187,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25759,14.308,-0.2615
sanctioning,1188,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25794,14.308,-0.2535
sanctioning,1189,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.2577,14.308,-0.2965
sanctioning,1190,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25744,14.308,-0.2855
sanctioning,1191,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25725000000000003,14.308,-0.2855
sanctioning,1192,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25716,14.308,-0.2875
sanctioning,1193,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25712,14.308,-0.2785
sanctioning,1194,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25751999999999997,14.308,-0.2785
sanctioning,1195,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25767,14.308,-0.2545
sanctioning,1196,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25749,14.308,-0.2975
sanctioning,1197,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25730000000000003,14.308,-0.2825
sanctioning,1198,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25687,14.308,-0.3175
sanctioning,1199,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25736000000000003,14.308,-0.2585
sanctioning,1200,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25736000000000003,14.308,-0.2685
sanctioning,1201,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25762999999999997,14.308,-0.2805
sanctioning,1202,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25782,14.308,-0.2725
sanctioning,1203,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25796,14.308,-0.2595
sanctioning,1204,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25839,14.308,-0.2435
sanctioning,1205,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25848,14.308,-0.2805
sanctioning,1206,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25902000000000003,14.308,-0.2645
sanctioning,1207,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25931,14.308,-0.2615
sanctioning,1208,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25916,14.308,-0.3055
sanctioning,1209,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25880000000000003,14.308,-0.2955
sanctioning,1210,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25854,14.308,-0.2815
sanctioning,1211,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.25873999999999997,14.308,-0.2565
sanctioning,1212,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25882,14.308,-0.2695
sanctioning,1213,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25864,14.308,-0.2865
sanctioning,1214,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25872,14.308,-0.2845
sanctioning,1215,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25881,14.308,-0.2735
sanctioning,1216,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25889,14.308,-0.2635
sanctioning,1217,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25915,14.308,-0.2525
sanctioning,1218,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25917999999999997,14.308,-0.2915
sanctioning,1219,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25952000000000003,14.308,-0.2625
sanctioning,1220,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25957,14.308,-0.2685
sanctioning,1221,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.25,0.4436752674638137,0.0,0.0,0.25957,14.308,-0.2905
sanctioning,1222,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25939999999999996,14.308,-0.2845
sanctioning,1223,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25948,14.308,-0.2895
sanctioning,1224,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25958,14.308,-0.2785
sanctioning,1225,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25967,14.308,-0.2845
sanctioning,1226,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.26016,14.308,-0.2465
sanctioning,1227,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.26025000000000004,14.308,-0.2845
sanctioning,1228,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.2602,14.308,-0.2525
sanctioning,1229,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25991,14.308,-0.2825
sanctioning,1230,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.26009,14.308,-0.2595
sanctioning,1231,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.26003000000000004,14.308,-0.2665
sanctioning,1232,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25978,14.308,-0.2995
sanctioning,1233,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25978,14.308,-0.2595
sanctioning,1234,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25956,14.308,-0.2785
sanctioning,1235,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25953000000000004,14.308,-0.2655
sanctioning,1236,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.26004,14.308,-0.2385
sanctioning,1237,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25986,14.308,-0.2795
sanctioning,1238,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25947000000000003,14.308,-0.2925
sanctioning,1239,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.8,0.4505978602894901,0.0,0.0,0.25968,14.308,-0.2755
sanctioning,1240,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25976,14.308,-0.2775
sanctioning,1241,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25982,14.308,-0.2795
sanctioning,1242,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26022,14.308,-0.2475
sanctioning,1243,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.26005,14.308,-0.2955
sanctioning,1244,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.3,0.4946507237256135,0.0,0.0,0.25997000000000003,14.308,-0.2865
sanctioning,1245,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26005,14.308,-0.2465
sanctioning,1246,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26033,14.308,-0.2695
sanctioning,1247,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26064,14.308,-0.2515
sanctioning,1248,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26113000000000003,14.308,-0.2685
sanctioning,1249,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.85,0.4512271869100063,0.0,0.0,0.26083,14.308,-0.2885
sanctioning,1250,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26085,14.308,-0.2665
sanctioning,1251,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.26068,14.308,-0.2975
sanctioning,1252,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26086,14.308,-0.2545
sanctioning,1253,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26071,14.308,-0.2745
sanctioning,1254,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26058,14.308,-0.2565
sanctioning,1255,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26082,14.308,-0.2565
sanctioning,1256,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.26069000000000003,14.308,-0.2775
sanctioning,1257,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26034,14.308,-0.2965
sanctioning,1258,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.26036000000000004,14.308,-0.3035
sanctioning,1259,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26049,14.308,-0.2825
sanctioning,1260,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26044,14.308,-0.2865
sanctioning,1261,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26042000000000004,14.308,-0.2585
sanctioning,1262,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26047,14.308,-0.2645
sanctioning,1263,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26045999999999997,14.308,-0.2875
sanctioning,1264,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26074,14.308,-0.2565
sanctioning,1265,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.26043000000000005,14.308,-0.3045
sanctioning,1266,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.26059,14.308,-0.2475
sanctioning,1267,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.26051,14.308,-0.2605
sanctioning,1268,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.26077,14.308,-0.2655
sanctioning,1269,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.26094,14.308,-0.2455
sanctioning,1270,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.26103000000000004,14.308,-0.2595
sanctioning,1271,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26134,14.308,-0.2595
sanctioning,1272,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26155,14.308,-0.2635
sanctioning,1273,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.2616,14.308,-0.2845
sanctioning,1274,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26170000000000004,14.308,-0.2685
sanctioning,1275,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26163000000000003,14.308,-0.2915
sanctioning,1276,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26158000000000003,14.308,-0.2515
sanctioning,1277,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26163000000000003,14.308,-0.2795
sanctioning,1278,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.26134,14.308,-0.2815
sanctioning,1279,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26107,14.308,-0.3095
sanctioning,1280,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26084,14.308,-0.2825
sanctioning,1281,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26049,14.308,-0.3015
sanctioning,1282,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.26085,14.308,-0.2635
sanctioning,1283,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.26097000000000004,14.308,-0.2475
sanctioning,1284,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26077,14.308,-0.2985
sanctioning,1285,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.26052,14.308,-0.2905
sanctioning,1286,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.45,0.4965387035871617,0.0,0.0,0.26016,14.308,-0.2745
sanctioning,1287,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25994000000000006,14.308,-0.3015
sanctioning,1288,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26012,14.308,-0.2745
sanctioning,1289,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.26012,14.308,-0.2755
sanctioning,1290,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.26013000000000003,14.308,-0.2765
sanctioning,1291,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.26014000000000004,14.308,-0.2785
sanctioning,1292,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25988,14.308,-0.2735
sanctioning,1293,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25976000000000005,14.308,-0.3075
sanctioning,1294,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25977,14.308,-0.2855
sanctioning,1295,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25914000000000004,14.308,-0.3095
sanctioning,1296,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25928,14.308,-0.2555
sanctioning,1297,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25897,14.308,-0.2825
sanctioning,1298,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25873,14.308,-0.2925
sanctioning,1299,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25869,14.308,-0.2925
sanctioning,1300,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25843,14.308,-0.2925
sanctioning,1301,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.45,0.4461925739458779,0.0,0.0,0.25838,14.308,-0.3025
sanctioning,1302,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.3,0.4946507237256135,0.0,0.0,0.25797000000000003,14.308,-0.2955
sanctioning,1303,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25827,14.308,-0.2445
sanctioning,1304,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.2579,14.308,-0.2935
sanctioning,1305,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25770000000000004,14.308,-0.2765
sanctioning,1306,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25767,14.308,-0.2805
sanctioning,1307,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25745,14.308,-0.3185
sanctioning,1308,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25757,14.308,-0.2915
sanctioning,1309,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.95,0.5028319697923223,0.0,0.0,0.25780000000000003,14.308,-0.2595
sanctioning,1310,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25814000000000004,14.308,-0.2525
sanctioning,1311,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25824,14.308,-0.2485
sanctioning,1312,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25791000000000003,14.308,-0.2975
sanctioning,1313,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.2582,14.308,-0.2585
sanctioning,1314,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25842000000000004,14.308,-0.2345
sanctioning,1315,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25873999999999997,14.308,-0.2725
sanctioning,1316,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25844,14.308,-0.2775
sanctioning,1317,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25804000000000005,14.308,-0.3005
sanctioning,1318,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25788,14.308,-0.2815
sanctioning,1319,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25772,14.308,-0.2615
sanctioning,1320,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25772,14.308,-0.2595
sanctioning,1321,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25763,14.308,-0.2685
sanctioning,1322,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25762,14.308,-0.2645
sanctioning,1323,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25787,14.308,-0.2595
sanctioning,1324,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25769000000000003,14.308,-0.2865
sanctioning,1325,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25818,14.308,-0.2425
sanctioning,1326,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25821,14.308,-0.2485
sanctioning,1327,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25822,14.308,-0.2785
sanctioning,1328,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25836,14.308,-0.2675
sanctioning,1329,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25853000000000004,14.308,-0.2925
sanctioning,1330,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25866,14.308,-0.2695
sanctioning,1331,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25886,14.308,-0.2815
sanctioning,1332,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.05,0.5040906230333543,0.0,0.0,0.25872000000000006,14.308,-0.2775
sanctioning,1333,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25839,14.308,-0.2805
sanctioning,1334,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.75,0.500314663310258,0.0,0.0,0.25832,14.308,-0.3055
sanctioning,1335,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25838,14.308,-0.2845
sanctioning,1336,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.2582,14.308,-0.2925
sanctioning,1337,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25866,14.308,-0.2555
sanctioning,1338,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25872,14.308,-0.2685
sanctioning,1339,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25842000000000004,14.308,-0.3055
sanctioning,1340,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25856,14.308,-0.2625
sanctioning,1341,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25853,14.308,-0.2815
sanctioning,1342,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25857,14.308,-0.2695
sanctioning,1343,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25920000000000004,14.308,-0.2445
sanctioning,1344,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.2593,14.308,-0.2755
sanctioning,1345,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25963,14.308,-0.2765
sanctioning,1346,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25931,14.308,-0.2875
sanctioning,1347,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25941000000000003,14.308,-0.2725
sanctioning,1348,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25957,14.308,-0.2765
sanctioning,1349,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25969000000000003,14.308,-0.2805
sanctioning,1350,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26011,14.308,-0.2505
sanctioning,1351,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26038,14.308,-0.2755
sanctioning,1352,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26075000000000004,14.308,-0.2585
sanctioning,1353,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.26032000000000005,14.308,-0.2875
sanctioning,1354,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.15,0.4550031466331025,0.0,0.0,0.26024,14.308,-0.3015
sanctioning,1355,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.26028,14.308,-0.2725
sanctioning,1356,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26029,14.308,-0.2795
sanctioning,1357,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26048000000000004,14.308,-0.2995
sanctioning,1358,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.26083,14.308,-0.2565
sanctioning,1359,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.2605,14.308,-0.2925
sanctioning,1360,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26033,14.308,-0.2695
sanctioning,1361,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.2601,14.308,-0.2715
sanctioning,1362,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.5,0.4971680302076777,0.0,0.0,0.26016,14.308,-0.2915
sanctioning,1363,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26018,14.308,-0.2565
sanctioning,1364,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25978999999999997,14.308,-0.2735
sanctioning,1365,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25983,14.308,-0.2685
sanctioning,1366,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25958000000000003,14.308,-0.3025
sanctioning,1367,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26019,14.308,-0.2395
sanctioning,1368,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25988,14.308,-0.3125
sanctioning,1369,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25962,14.308,-0.2875
sanctioning,1370,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25937,14.308,-0.2845
sanctioning,1371,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25945,14.308,-0.2605
sanctioning,1372,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25957,14.308,-0.2525
sanctioning,1373,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.65,0.4487098804279421,0.0,0.0,0.25944,14.308,-0.2725
sanctioning,1374,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25998,14.308,-0.2325
sanctioning,1375,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25986,14.308,-0.2545
sanctioning,1376,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25957,14.308,-0.2775
sanctioning,1377,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25965000000000005,14.308,-0.2705
sanctioning,1378,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25942,14.308,-0.2905
sanctioning,1379,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25937,14.308,-0.2975
sanctioning,1380,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25901,14.308,-0.3055
sanctioning,1381,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25932,14.308,-0.2505
sanctioning,1382,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25912,14.308,-0.2975
sanctioning,1383,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25936,14.308,-0.2565
sanctioning,1384,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25973,14.308,-0.2685
sanctioning,1385,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25967,14.308,-0.2905
sanctioning,1386,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25987000000000005,14.308,-0.2725
sanctioning,1387,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25955,14.308,-0.2875
sanctioning,1388,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25970000000000004,14.308,-0.2535
sanctioning,1389,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.26011,14.308,-0.2645
sanctioning,1390,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25993,14.308,-0.2805
sanctioning,1391,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.26022,14.308,-0.2525
sanctioning,1392,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26026,14.308,-0.2655
sanctioning,1393,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25987,14.308,-0.2835
sanctioning,1394,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25979,14.308,-0.2835
sanctioning,1395,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26,14.308,-0.2555
sanctioning,1396,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26030000000000003,14.308,-0.2575
sanctioning,1397,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.75,0.4499685336689741,0.0,0.0,0.26023,14.308,-0.2795
sanctioning,1398,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26005,14.308,-0.2945
sanctioning,1399,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.26026,14.308,-0.2595
sanctioning,1400,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26001,14.308,-0.2755
sanctioning,1401,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25980000000000003,14.308,-0.2965
sanctioning,1402,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25982,14.308,-0.2565
sanctioning,1403,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25983000000000006,14.308,-0.2865
sanctioning,1404,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.26004,14.308,-0.2805
sanctioning,1405,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25998,14.308,-0.2785
sanctioning,1406,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.26021,14.308,-0.2565
sanctioning,1407,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.26058,14.308,-0.2625
sanctioning,1408,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.26044,14.308,-0.2705
sanctioning,1409,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.2605,14.308,-0.2865
sanctioning,1410,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26044999999999996,14.308,-0.2745
sanctioning,1411,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26061,14.308,-0.2555
sanctioning,1412,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.26062,14.308,-0.2905
sanctioning,1413,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.26032,14.308,-0.2865
sanctioning,1414,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.26029,14.308,-0.2765
sanctioning,1415,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.26034,14.308,-0.2635
sanctioning,1416,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.26052000000000003,14.308,-0.2845
sanctioning,1417,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.26030000000000003,14.308,-0.2615
sanctioning,1418,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26069000000000003,14.308,-0.2735
sanctioning,1419,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26086000000000004,14.308,-0.2705
sanctioning,1420,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.26079,14.308,-0.2915
sanctioning,1421,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26053,14.308,-0.2865
sanctioning,1422,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.26036000000000004,14.308,-0.2695
sanctioning,1423,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.26039,14.308,-0.2695
sanctioning,1424,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26019,14.308,-0.2525
sanctioning,1425,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25969000000000003,14.308,-0.3045
sanctioning,1426,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25973,14.308,-0.2735
sanctioning,1427,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.5,0.4971680302076777,0.0,0.0,0.25955,14.308,-0.2885
sanctioning,1428,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.26008000000000003,14.308,-0.2375
sanctioning,1429,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26028,14.308,-0.2775
sanctioning,1430,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.2601,14.308,-0.3235
sanctioning,1431,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25958000000000003,14.308,-0.3025
sanctioning,1432,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25965,14.308,-0.2905
sanctioning,1433,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.6,0.4984266834487099,0.0,0.0,0.25932,14.308,-0.2895
sanctioning,1434,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25929,14.308,-0.2715
sanctioning,1435,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25958,14.308,-0.2615
sanctioning,1436,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25915000000000005,14.308,-0.3155
sanctioning,1437,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25873,14.308,-0.3295
sanctioning,1438,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25843,14.308,-0.2835
sanctioning,1439,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25848000000000004,14.308,-0.2595
sanctioning,1440,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.2587,14.308,-0.2585
sanctioning,1441,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25837,14.308,-0.2855
sanctioning,1442,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25822,14.308,-0.2805
sanctioning,1443,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.2584,14.308,-0.2655
sanctioning,1444,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25821,14.308,-0.3025
sanctioning,1445,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25784,14.308,-0.2925
sanctioning,1446,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25767,14.308,-0.2745
sanctioning,1447,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25759,14.308,-0.2875
sanctioning,1448,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25775000000000003,14.308,-0.2785
sanctioning,1449,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25771,14.308,-0.2635
sanctioning,1450,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25748,14.308,-0.2985
sanctioning,1451,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25758000000000003,14.308,-0.2865
sanctioning,1452,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.2574,14.308,-0.2745
sanctioning,1453,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25751999999999997,14.308,-0.2745
sanctioning,1454,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25725000000000003,14.308,-0.3075
sanctioning,1455,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.9,0.5022026431718062,0.0,0.0,0.25735,14.308,-0.2685
sanctioning,1456,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25699,14.308,-0.2925
sanctioning,1457,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25693,14.308,-0.2685
sanctioning,1458,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.45,0.4461925739458779,0.0,0.0,0.25695,14.308,-0.2685
sanctioning,1459,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25696,14.308,-0.2855
sanctioning,1460,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25709000000000004,14.308,-0.2615
sanctioning,1461,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25682000000000005,14.308,-0.2825
sanctioning,1462,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25706,14.308,-0.2665
sanctioning,1463,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25707,14.308,-0.2855
sanctioning,1464,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.2575,14.308,-0.2335
sanctioning,1465,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25723,14.308,-0.2905
sanctioning,1466,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25716,14.308,-0.2915
sanctioning,1467,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25677,14.308,-0.3005
sanctioning,1468,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25689,14.308,-0.2615
sanctioning,1469,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25687,14.308,-0.2725
sanctioning,1470,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25693,14.308,-0.2855
sanctioning,1471,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25703,14.308,-0.2765
sanctioning,1472,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25712,14.308,-0.2605
sanctioning,1473,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.2,0.4556324732536186,0.0,0.0,0.25654,14.308,-0.3275
sanctioning,1474,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25609000000000004,14.308,-0.2975
sanctioning,1475,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.2562,14.308,-0.2935
sanctioning,1476,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25575,14.308,-0.3185
sanctioning,1477,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.2559,14.308,-0.2735
sanctioning,1478,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.75,0.500314663310258,0.0,0.0,0.25556999999999996,14.308,-0.2705
sanctioning,1479,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.2554,14.308,-0.2945
sanctioning,1480,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25578,14.308,-0.2855
sanctioning,1481,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25599,14.308,-0.2815
sanctioning,1482,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25617,14.308,-0.2725
sanctioning,1483,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25619,14.308,-0.2875
sanctioning,1484,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.2563,14.308,-0.2605
sanctioning,1485,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25551,14.308,-0.3405
sanctioning,1486,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25577,14.308,-0.2895
sanctioning,1487,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25617999999999996,14.308,-0.2885
sanctioning,1488,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25631,14.308,-0.2705
sanctioning,1489,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25606,14.308,-0.2845
sanctioning,1490,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.2558,14.308,-0.2845
sanctioning,1491,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25602,14.308,-0.2635
sanctioning,1492,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25559,14.308,-0.3235
sanctioning,1493,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25498,14.308,-0.3265
sanctioning,1494,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25522,14.308,-0.2785
sanctioning,1495,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.2553,14.308,-0.2845
sanctioning,1496,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25522,14.308,-0.2825
sanctioning,1497,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25498,14.308,-0.3115
sanctioning,1498,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25506,14.308,-0.2705
sanctioning,1499,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25524,14.308,-0.2455
sanctioning,1500,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25514,14.308,-0.3085
sanctioning,1501,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25493,14.308,-0.3075
sanctioning,1502,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.25456,14.308,-0.3115
sanctioning,1503,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25414000000000003,14.308,-0.3165
sanctioning,1504,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25434999999999997,14.308,-0.2865
sanctioning,1505,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25442,14.308,-0.2615
sanctioning,1506,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25467,14.308,-0.2675
sanctioning,1507,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25471,14.308,-0.2645
sanctioning,1508,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25456,14.308,-0.2835
sanctioning,1509,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25439,14.308,-0.3025
sanctioning,1510,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25404,14.308,-0.2965
sanctioning,1511,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25414000000000003,14.308,-0.2725
sanctioning,1512,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25382,14.308,-0.2985
sanctioning,1513,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.6,0.448080553807426,0.0,0.0,0.2539,14.308,-0.2775
sanctioning,1514,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.7,0.499685336689742,0.0,0.0,0.25358,14.308,-0.2655
sanctioning,1515,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25345,14.308,-0.3035
sanctioning,1516,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25353000000000003,14.308,-0.2835
sanctioning,1517,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25365000000000004,14.308,-0.2885
sanctioning,1518,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25344,14.308,-0.2825
sanctioning,1519,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.55,0.4977973568281937,0.0,0.0,0.25343,14.308,-0.2735
sanctioning,1520,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.2534,14.308,-0.2885
sanctioning,1521,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25341,14.308,-0.2755
sanctioning,1522,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25336,14.308,-0.2655
sanctioning,1523,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25408000000000003,14.308,-0.2555
sanctioning,1524,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25427,14.308,-0.2785
sanctioning,1525,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25453,14.308,-0.2675
sanctioning,1526,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25468,14.308,-0.3035
sanctioning,1527,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.2,0.4556324732536186,0.0,0.0,0.2547,14.308,-0.2715
sanctioning,1528,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25437,14.308,-0.3035
sanctioning,1529,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25436000000000003,14.308,-0.2955
sanctioning,1530,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.2544,14.308,-0.2815
sanctioning,1531,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25466,14.308,-0.2555
sanctioning,1532,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.25468,14.308,-0.2705
sanctioning,1533,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25503,14.308,-0.2525
sanctioning,1534,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.3,0.4946507237256135,0.0,0.0,0.25498,14.308,-0.2655
sanctioning,1535,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25562,14.308,-0.2765
sanctioning,1536,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25594,14.308,-0.2575
sanctioning,1537,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25613,14.308,-0.2695
sanctioning,1538,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25612999999999997,14.308,-0.2705
sanctioning,1539,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25623999999999997,14.308,-0.2735
sanctioning,1540,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25617,14.308,-0.2915
sanctioning,1541,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25619000000000003,14.308,-0.2615
sanctioning,1542,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25673,14.308,-0.2695
sanctioning,1543,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25727000000000005,14.308,-0.2725
sanctioning,1544,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.25,0.4940213971050975,0.0,0.0,0.25696,14.308,-0.3095
sanctioning,1545,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25731,14.308,-0.2495
sanctioning,1546,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25747000000000003,14.308,-0.2665
sanctioning,1547,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25766,14.308,-0.2925
sanctioning,1548,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.6,0.460667086217747,0.0,0.0,0.25744,14.308,-0.2925
sanctioning,1549,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25699,14.308,-0.2905
sanctioning,1550,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.25726,14.308,-0.2815
sanctioning,1551,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25732000000000005,14.308,-0.3015
sanctioning,1552,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25759,14.308,-0.2845
sanctioning,1553,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25784,14.308,-0.2915
sanctioning,1554,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25787000000000004,14.308,-0.2835
sanctioning,1555,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25739999999999996,14.308,-0.3085
sanctioning,1556,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25737000000000004,14.308,-0.2705
sanctioning,1557,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25749,14.308,-0.2525
sanctioning,1558,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25770000000000004,14.308,-0.2625
sanctioning,1559,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25763,14.308,-0.3095
sanctioning,1560,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25782,14.308,-0.2775
sanctioning,1561,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25778,14.308,-0.2765
sanctioning,1562,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25803,14.308,-0.2735
sanctioning,1563,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25837,14.308,-0.2435
sanctioning,1564,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.75,0.500314663310258,0.0,0.0,0.25816,14.308,-0.2865
sanctioning,1565,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25868,14.308,-0.2515
sanctioning,1566,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25875,14.308,-0.2765
sanctioning,1567,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25902000000000003,14.308,-0.2615
sanctioning,1568,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25908000000000003,14.308,-0.2765
sanctioning,1569,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25904,14.308,-0.2775
sanctioning,1570,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25926,14.308,-0.2665
sanctioning,1571,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25919000000000003,14.308,-0.2825
sanctioning,1572,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25909000000000004,14.308,-0.2755
sanctioning,1573,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25854,14.308,-0.3105
sanctioning,1574,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25847000000000003,14.308,-0.2855
sanctioning,1575,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25845,14.308,-0.2695
sanctioning,1576,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25915,14.308,-0.2335
sanctioning,1577,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25920000000000004,14.308,-0.2665
sanctioning,1578,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25973,14.308,-0.2505
sanctioning,1579,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25986,14.308,-0.2825
sanctioning,1580,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25997,14.308,-0.2705
sanctioning,1581,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25962,14.308,-0.2905
sanctioning,1582,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25957,14.308,-0.2755
sanctioning,1583,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25923,14.308,-0.2865
sanctioning,1584,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25914000000000004,14.308,-0.2745
sanctioning,1585,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25933,14.308,-0.2575
sanctioning,1586,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25913,14.308,-0.2775
sanctioning,1587,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25895,14.308,-0.2875
sanctioning,1588,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25892000000000004,14.308,-0.2735
sanctioning,1589,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25874,14.308,-0.2915
sanctioning,1590,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25884,14.308,-0.2815
sanctioning,1591,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25846,14.308,-0.2995
sanctioning,1592,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25852,14.308,-0.2635
sanctioning,1593,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25849999999999995,14.308,-0.2745
sanctioning,1594,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25833,14.308,-0.3265
sanctioning,1595,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.2581,14.308,-0.2725
sanctioning,1596,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25788999999999995,14.308,-0.2875
sanctioning,1597,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25781,14.308,-0.3005
sanctioning,1598,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25769000000000003,14.308,-0.3045
sanctioning,1599,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.65,0.4864694776589049,0.0,0.0,0.25806999999999997,14.308,-0.2525
sanctioning,1600,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25809,14.308,-0.2795
sanctioning,1601,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25852,14.308,-0.2585
sanctioning,1602,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25871,14.308,-0.2655
sanctioning,1603,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25903000000000004,14.308,-0.2595
sanctioning,1604,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25957,14.308,-0.2295
sanctioning,1605,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25971000000000005,14.308,-0.2945
sanctioning,1606,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25978,14.308,-0.2635
sanctioning,1607,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25947,14.308,-0.2835
sanctioning,1608,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.3,0.4946507237256135,0.0,0.0,0.25921,14.308,-0.2885
sanctioning,1609,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25968,14.308,-0.2625
sanctioning,1610,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25936,14.308,-0.3095
sanctioning,1611,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25895,14.308,-0.3175
sanctioning,1612,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25902000000000003,14.308,-0.2665
sanctioning,1613,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.2587,14.308,-0.2755
sanctioning,1614,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25869000000000003,14.308,-0.2875
sanctioning,1615,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25865,14.308,-0.2555
sanctioning,1616,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25871,14.308,-0.2705
sanctioning,1617,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.2585,14.308,-0.2825
sanctioning,1618,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25832,14.308,-0.2945
sanctioning,1619,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25839,14.308,-0.2705
sanctioning,1620,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25856,14.308,-0.2495
sanctioning,1621,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25884,14.308,-0.2545
sanctioning,1622,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25902000000000003,14.308,-0.2575
sanctioning,1623,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25933,14.308,-0.2795
sanctioning,1624,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25928,14.308,-0.2905
sanctioning,1625,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25909000000000004,14.308,-0.2885
sanctioning,1626,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25881,14.308,-0.2615
sanctioning,1627,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25828,14.308,-0.3195
sanctioning,1628,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25809,14.308,-0.2695
sanctioning,1629,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.45,0.4965387035871617,0.0,0.0,0.25798,14.308,-0.2935
sanctioning,1630,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25785,14.308,-0.2835
sanctioning,1631,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.2579,14.308,-0.2855
sanctioning,1632,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25762,14.308,-0.3035
sanctioning,1633,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25762999999999997,14.308,-0.2855
sanctioning,1634,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25799,14.308,-0.2385
sanctioning,1635,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25764000000000004,14.308,-0.2925
sanctioning,1636,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25752,14.308,-0.2895
sanctioning,1637,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.2574,14.308,-0.2995
sanctioning,1638,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25731,14.308,-0.2825
sanctioning,1639,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25727,14.308,-0.2955
sanctioning,1640,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.95,0.4902454373820012,0.0,0.0,0.25720000000000004,14.308,-0.2885
sanctioning,1641,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25738,14.308,-0.2815
sanctioning,1642,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25728,14.308,-0.2735
sanctioning,1643,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25752,14.308,-0.2505
sanctioning,1644,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25774,14.308,-0.3045
sanctioning,1645,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25780000000000003,14.308,-0.2665
sanctioning,1646,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25778,14.308,-0.2895
sanctioning,1647,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25755,14.308,-0.3235
sanctioning,1648,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25776,14.308,-0.2835
sanctioning,1649,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25775000000000003,14.308,-0.2535
sanctioning,1650,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25774,14.308,-0.2805
sanctioning,1651,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.2576,14.308,-0.2725
sanctioning,1652,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25756,14.308,-0.2695
sanctioning,1653,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25764,14.308,-0.2515
sanctioning,1654,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25698,14.308,-0.2955
sanctioning,1655,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25695,14.308,-0.2975
sanctioning,1656,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25678,14.308,-0.2805
sanctioning,1657,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.25691,14.308,-0.2705
sanctioning,1658,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25679,14.308,-0.3005
sanctioning,1659,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.9,0.4518565135305223,0.0,0.0,0.25684,14.308,-0.2575
sanctioning,1660,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25706,14.308,-0.2875
sanctioning,1661,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25740999999999997,14.308,-0.2825
sanctioning,1662,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25711,14.308,-0.2965
sanctioning,1663,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25663,14.308,-0.3235
sanctioning,1664,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.2567,14.308,-0.2805
sanctioning,1665,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25671,14.308,-0.2545
sanctioning,1666,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25668,14.308,-0.2735
sanctioning,1667,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25668,14.308,-0.2825
sanctioning,1668,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25672,14.308,-0.2905
sanctioning,1669,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25664,14.308,-0.2785
sanctioning,1670,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25602,14.308,-0.3115
sanctioning,1671,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.6,0.5110132158590308,0.0,0.0,0.25610000000000005,14.308,-0.2465
sanctioning,1672,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.256,14.308,-0.2675
sanctioning,1673,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.8,0.500943989930774,0.0,0.0,0.25617,14.308,-0.2625
sanctioning,1674,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25636,14.308,-0.2715
sanctioning,1675,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25634,14.308,-0.2905
sanctioning,1676,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25622999999999996,14.308,-0.2725
sanctioning,1677,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25642000000000004,14.308,-0.3005
sanctioning,1678,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25631,14.308,-0.2805
sanctioning,1679,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25672,14.308,-0.2525
sanctioning,1680,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.2567,14.308,-0.2855
sanctioning,1681,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25703000000000004,14.308,-0.2525
sanctioning,1682,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.257,14.308,-0.3065
sanctioning,1683,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25684,14.308,-0.3015
sanctioning,1684,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25643,14.308,-0.2795
sanctioning,1685,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25628999999999996,14.308,-0.3065
sanctioning,1686,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25628,14.308,-0.2905
sanctioning,1687,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25647000000000003,14.308,-0.2805
sanctioning,1688,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25648000000000004,14.308,-0.2815
sanctioning,1689,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25652,14.308,-0.2915
sanctioning,1690,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25686,14.308,-0.2545
sanctioning,1691,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25691,14.308,-0.2765
sanctioning,1692,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25713,14.308,-0.2515
sanctioning,1693,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25697,14.308,-0.2665
sanctioning,1694,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.25736000000000003,14.308,-0.2655
sanctioning,1695,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25701,14.308,-0.3015
sanctioning,1696,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25704,14.308,-0.2865
sanctioning,1697,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25780000000000003,14.308,-0.2475
sanctioning,1698,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25833,14.308,-0.2305
sanctioning,1699,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25793,14.308,-0.2935
sanctioning,1700,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.2,0.4556324732536186,0.0,0.0,0.25808,14.308,-0.2655
sanctioning,1701,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25811,14.308,-0.2695
sanctioning,1702,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25792000000000004,14.308,-0.2885
sanctioning,1703,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25743000000000005,14.308,-0.3005
sanctioning,1704,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.2578,14.308,-0.2585
sanctioning,1705,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25786,14.308,-0.2915
sanctioning,1706,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25795,14.308,-0.2715
sanctioning,1707,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25803,14.308,-0.2625
sanctioning,1708,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25823999999999997,14.308,-0.2795
sanctioning,1709,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25798000000000004,14.308,-0.2835
sanctioning,1710,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.7,0.499685336689742,0.0,0.0,0.25803,14.308,-0.2825
sanctioning,1711,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25830000000000003,14.308,-0.2555
sanctioning,1712,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.75,0.500314663310258,0.0,0.0,0.25856999999999997,14.308,-0.2695
sanctioning,1713,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25917,14.308,-0.2635
sanctioning,1714,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25966,14.308,-0.2315
sanctioning,1715,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25972,14.308,-0.2485
sanctioning,1716,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25932,14.308,-0.3135
sanctioning,1717,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25943,14.308,-0.2715
sanctioning,1718,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25923999999999997,14.308,-0.3095
sanctioning,1719,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25953000000000004,14.308,-0.2495
sanctioning,1720,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25959,14.308,-0.3055
sanctioning,1721,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25951,14.308,-0.2545
sanctioning,1722,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25941000000000003,14.308,-0.2775
sanctioning,1723,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.25922,14.308,-0.2815
sanctioning,1724,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.259,14.308,-0.2935
sanctioning,1725,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.2591,14.308,-0.2805
sanctioning,1726,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25913,14.308,-0.2695
sanctioning,1727,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25941,14.308,-0.2725
sanctioning,1728,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25951,14.308,-0.2705
sanctioning,1729,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25925,14.308,-0.2785
sanctioning,1730,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25968,14.308,-0.2425
sanctioning,1731,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25933,14.308,-0.2875
sanctioning,1732,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25938,14.308,-0.3015
sanctioning,1733,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25959000000000004,14.308,-0.2805
sanctioning,1734,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25958000000000003,14.308,-0.2805
sanctioning,1735,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25979,14.308,-0.2855
sanctioning,1736,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.26029,14.308,-0.2405
sanctioning,1737,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26015,14.308,-0.2945
sanctioning,1738,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.26008,14.308,-0.2885
sanctioning,1739,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26055,14.308,-0.2445
sanctioning,1740,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.26043,14.308,-0.2665
sanctioning,1741,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.26024,14.308,-0.2955
sanctioning,1742,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25981000000000004,14.308,-0.2945
sanctioning,1743,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25977,14.308,-0.2705
sanctioning,1744,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25980000000000003,14.308,-0.2625
sanctioning,1745,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.26011,14.308,-0.2705
sanctioning,1746,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.26019000000000003,14.308,-0.2785
sanctioning,1747,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25972,14.308,-0.2945
sanctioning,1748,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25926,14.308,-0.2765
sanctioning,1749,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25892000000000004,14.308,-0.3275
sanctioning,1750,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25885,14.308,-0.2725
sanctioning,1751,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25877,14.308,-0.2775
sanctioning,1752,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25875,14.308,-0.2905
sanctioning,1753,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.2586,14.308,-0.3155
sanctioning,1754,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25866000000000006,14.308,-0.2525
sanctioning,1755,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25867,14.308,-0.2905
sanctioning,1756,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25909,14.308,-0.2295
sanctioning,1757,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25882,14.308,-0.2895
sanctioning,1758,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25899,14.308,-0.2625
sanctioning,1759,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.2593,14.308,-0.2525
sanctioning,1760,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25954,14.308,-0.2585
sanctioning,1761,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25905,14.308,-0.3045
sanctioning,1762,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25901,14.308,-0.2735
sanctioning,1763,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.25883,14.308,-0.2815
sanctioning,1764,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.8,0.500943989930774,0.0,0.0,0.25854000000000005,14.308,-0.2605
sanctioning,1765,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25815,14.308,-0.2875
sanctioning,1766,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25884,14.308,-0.2445
sanctioning,1767,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25899,14.308,-0.2565
sanctioning,1768,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25947000000000003,14.308,-0.2615
sanctioning,1769,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.25931,14.308,-0.2655
sanctioning,1770,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.2594,14.308,-0.2965
sanctioning,1771,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.25945999999999997,14.308,-0.2485
sanctioning,1772,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.65,0.4990560100692259,0.0,0.0,0.25915,14.308,-0.3085
sanctioning,1773,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25908000000000003,14.308,-0.2885
sanctioning,1774,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25946,14.308,-0.2555
sanctioning,1775,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.3,0.4694776589049716,0.0,0.0,0.25959000000000004,14.308,-0.2675
sanctioning,1776,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25931,14.308,-0.2975
sanctioning,1777,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25949,14.308,-0.2545
sanctioning,1778,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25931,14.308,-0.2885
sanctioning,1779,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25929,14.308,-0.2805
sanctioning,1780,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25907,14.308,-0.2645
sanctioning,1781,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25956,14.308,-0.2385
sanctioning,1782,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.7,0.499685336689742,0.0,0.0,0.25996,14.308,-0.2615
sanctioning,1783,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26003,14.308,-0.2735
sanctioning,1784,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25995,14.308,-0.2885
sanctioning,1785,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25993,14.308,-0.2875
sanctioning,1786,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25912,14.308,-0.3215
sanctioning,1787,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.25936,14.308,-0.2705
sanctioning,1788,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25966,14.308,-0.2585
sanctioning,1789,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25929,14.308,-0.2815
sanctioning,1790,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25919000000000003,14.308,-0.2765
sanctioning,1791,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.2,0.4556324732536186,0.0,0.0,0.25947,14.308,-0.2675
sanctioning,1792,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25973,14.308,-0.2685
sanctioning,1793,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25962,14.308,-0.2815
sanctioning,1794,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25946,14.308,-0.2785
sanctioning,1795,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25947000000000003,14.308,-0.2695
sanctioning,1796,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.7,0.487098804279421,0.0,0.0,0.25949,14.308,-0.2765
sanctioning,1797,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.2,0.4933920704845815,0.0,0.0,0.25989999999999996,14.308,-0.2535
sanctioning,1798,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25971000000000005,14.308,-0.2955
sanctioning,1799,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26016,14.308,-0.2825
sanctioning,1800,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.26037000000000005,14.308,-0.2515
sanctioning,1801,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26046,14.308,-0.2685
sanctioning,1802,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.2605,14.308,-0.2865
sanctioning,1803,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26059,14.308,-0.3065
sanctioning,1804,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.2601,14.308,-0.3015
sanctioning,1805,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26041000000000003,14.308,-0.2595
sanctioning,1806,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.2602,14.308,-0.2505
sanctioning,1807,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26025000000000004,14.308,-0.2845
sanctioning,1808,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.05,0.4915040906230333,0.0,0.0,0.26021,14.308,-0.2665
sanctioning,1809,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.25,0.4562617998741347,0.0,0.0,0.26017,14.308,-0.2565
sanctioning,1810,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.85,0.5015733165512901,0.0,0.0,0.25996,14.308,-0.2795
sanctioning,1811,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.26017,14.308,-0.2835
sanctioning,1812,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.26031,14.308,-0.2595
sanctioning,1813,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.25,0.4940213971050975,0.0,0.0,0.26038,14.308,-0.2745
sanctioning,1814,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.26034,14.308,-0.2645
sanctioning,1815,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.26037000000000005,14.308,-0.2845
sanctioning,1816,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26013000000000003,14.308,-0.2685
sanctioning,1817,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.2601,14.308,-0.2595
sanctioning,1818,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.25999,14.308,-0.2725
sanctioning,1819,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25987,14.308,-0.2775
sanctioning,1820,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26046,14.308,-0.2375
sanctioning,1821,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26017,14.308,-0.2775
sanctioning,1822,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26061,14.308,-0.2645
sanctioning,1823,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26067,14.308,-0.2825
sanctioning,1824,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.26023,14.308,-0.2995
sanctioning,1825,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.65,0.4487098804279421,0.0,0.0,0.25998,14.308,-0.2925
sanctioning,1826,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.26052,14.308,-0.2435
sanctioning,1827,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26019,14.308,-0.2875
sanctioning,1828,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.26009,14.308,-0.2985
sanctioning,1829,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25988,14.308,-0.3015
sanctioning,1830,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25959,14.308,-0.2935
sanctioning,1831,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25939,14.308,-0.2585
sanctioning,1832,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25928,14.308,-0.2725
sanctioning,1833,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25909,14.308,-0.2925
sanctioning,1834,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.25923999999999997,14.308,-0.2735
sanctioning,1835,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.55,0.4600377595972309,0.0,0.0,0.25917,14.308,-0.2945
sanctioning,1836,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25944,14.308,-0.2945
sanctioning,1837,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,40.7,0.512271869100063,0.0,0.0,0.25943,14.308,-0.2715
sanctioning,1838,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25914000000000004,14.308,-0.2875
sanctioning,1839,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25959000000000004,14.308,-0.2365
sanctioning,1840,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25932,14.308,-0.3035
sanctioning,1841,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.9,0.4518565135305223,0.0,0.0,0.25914000000000004,14.308,-0.2855
sanctioning,1842,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25877,14.308,-0.3055
sanctioning,1843,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.9,0.4518565135305223,0.0,0.0,0.25898,14.308,-0.2605
sanctioning,1844,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25895,14.308,-0.2815
sanctioning,1845,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.35,0.4701069855254877,0.0,0.0,0.2589,14.308,-0.2745
sanctioning,1846,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25895,14.308,-0.2715
sanctioning,1847,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.2585,14.308,-0.2985
sanctioning,1848,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.25875,14.308,-0.2705
sanctioning,1849,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.25881000000000004,14.308,-0.2765
sanctioning,1850,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.2587,14.308,-0.2625
sanctioning,1851,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25854,14.308,-0.2845
sanctioning,1852,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25862999999999997,14.308,-0.2775
sanctioning,1853,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25887,14.308,-0.2825
sanctioning,1854,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.25917999999999997,14.308,-0.2705
sanctioning,1855,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25899,14.308,-0.2785
sanctioning,1856,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.25894,14.308,-0.2555
sanctioning,1857,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.45,0.4587791063561989,0.0,0.0,0.25904,14.308,-0.2745
sanctioning,1858,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25930000000000003,14.308,-0.2405
sanctioning,1859,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25920000000000004,14.308,-0.2665
sanctioning,1860,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25908000000000003,14.308,-0.2915
sanctioning,1861,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.25895,14.308,-0.2965
sanctioning,1862,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25885,14.308,-0.2695
sanctioning,1863,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25844,14.308,-0.3155
sanctioning,1864,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.25815,14.308,-0.2935
sanctioning,1865,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25837,14.308,-0.2625
sanctioning,1866,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25815,14.308,-0.2905
sanctioning,1867,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25817999999999997,14.308,-0.2565
sanctioning,1868,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.25804000000000005,14.308,-0.2865
sanctioning,1869,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.95,0.4776589049716803,0.0,0.0,0.25779,14.308,-0.3025
sanctioning,1870,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.8,0.500943989930774,0.0,0.0,0.25736000000000003,14.308,-0.2805
sanctioning,1871,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25737000000000004,14.308,-0.2765
sanctioning,1872,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.25726,14.308,-0.2755
sanctioning,1873,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25723,14.308,-0.2855
sanctioning,1874,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.2576,14.308,-0.2625
sanctioning,1875,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.85,0.4638137193203273,0.0,0.0,0.25779,14.308,-0.2735
sanctioning,1876,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25808,14.308,-0.2145
sanctioning,1877,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25839,14.308,-0.2565
sanctioning,1878,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25887,14.308,-0.2505
sanctioning,1879,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25903000000000004,14.308,-0.2855
sanctioning,1880,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.75,0.4625550660792951,0.0,0.0,0.25922,14.308,-0.2745
sanctioning,1881,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.25908,14.308,-0.2725
sanctioning,1882,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.05,0.4537444933920704,0.0,0.0,0.25896,14.308,-0.2845
sanctioning,1883,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.259,14.308,-0.2885
sanctioning,1884,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25921,14.308,-0.2525
sanctioning,1885,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25941000000000003,14.308,-0.2745
sanctioning,1886,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25949,14.308,-0.2865
sanctioning,1887,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25944,14.308,-0.2765
sanctioning,1888,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25983,14.308,-0.2485
sanctioning,1889,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25956,14.308,-0.2635
sanctioning,1890,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.25971,14.308,-0.2885
sanctioning,1891,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.85,0.4512271869100063,0.0,0.0,0.25976,14.308,-0.2805
sanctioning,1892,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26014,14.308,-0.2675
sanctioning,1893,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26001,14.308,-0.2735
sanctioning,1894,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.26011,14.308,-0.2715
sanctioning,1895,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.7,0.4493392070484581,0.0,0.0,0.26016,14.308,-0.2695
sanctioning,1896,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25991,14.308,-0.2965
sanctioning,1897,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.26038,14.308,-0.2515
sanctioning,1898,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.26026,14.308,-0.2825
sanctioning,1899,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.55,0.4726242920075518,0.0,0.0,0.26038,14.308,-0.2645
sanctioning,1900,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26000999999999996,14.308,-0.2995
sanctioning,1901,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26014000000000004,14.308,-0.2715
sanctioning,1902,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.26039,14.308,-0.2525
sanctioning,1903,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.26031000000000004,14.308,-0.2905
sanctioning,1904,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.15,0.4927627438640654,0.0,0.0,0.26042000000000004,14.308,-0.2595
sanctioning,1905,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26052000000000003,14.308,-0.2685
sanctioning,1906,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.26035,14.308,-0.2725
sanctioning,1907,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.26035,14.308,-0.2745
sanctioning,1908,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.2,0.4808055380742606,0.0,0.0,0.26027,14.308,-0.2485
sanctioning,1909,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.26019000000000003,14.308,-0.2745
sanctioning,1910,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26039,14.308,-0.2715
sanctioning,1911,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.2,0.4556324732536186,0.0,0.0,0.26063,14.308,-0.2725
sanctioning,1912,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.0,0.4908747640025173,0.0,0.0,0.26032,14.308,-0.3005
sanctioning,1913,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.25,0.4688483322844556,0.0,0.0,0.26068,14.308,-0.2795
sanctioning,1914,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.26100999999999996,14.308,-0.2605
sanctioning,1915,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26087,14.308,-0.2765
sanctioning,1916,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.45,0.4839521711768408,0.0,0.0,0.2611,14.308,-0.2675
sanctioning,1917,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.7,0.4619257394587791,0.0,0.0,0.26102000000000003,14.308,-0.2645
sanctioning,1918,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.4,0.4833228445563247,0.0,0.0,0.26096,14.308,-0.2925
sanctioning,1919,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.26138,14.308,-0.2605
sanctioning,1920,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26114,14.308,-0.3045
sanctioning,1921,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26098000000000005,14.308,-0.2925
sanctioning,1922,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26118,14.308,-0.2555
sanctioning,1923,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.26134,14.308,-0.2695
sanctioning,1924,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.26131,14.308,-0.2655
sanctioning,1925,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26144,14.308,-0.2605
sanctioning,1926,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26083,14.308,-0.2755
sanctioning,1927,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.26044,14.308,-0.2955
sanctioning,1928,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.2601,14.308,-0.2845
sanctioning,1929,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25993,14.308,-0.3025
sanctioning,1930,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.25988,14.308,-0.2795
sanctioning,1931,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25977000000000006,14.308,-0.2835
sanctioning,1932,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.75,0.487728130899937,0.0,0.0,0.26001,14.308,-0.2605
sanctioning,1933,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.25949,14.308,-0.3405
sanctioning,1934,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25903000000000004,14.308,-0.2985
sanctioning,1935,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.25899,14.308,-0.2785
sanctioning,1936,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.25894,14.308,-0.2915
sanctioning,1937,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25903,14.308,-0.2675
sanctioning,1938,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25869,14.308,-0.2825
sanctioning,1939,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.4,0.4581497797356827,0.0,0.0,0.25860000000000005,14.308,-0.2725
sanctioning,1940,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25887,14.308,-0.2615
sanctioning,1941,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.35,0.4575204531151667,0.0,0.0,0.25867,14.308,-0.3005
sanctioning,1942,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.25892,14.308,-0.2425
sanctioning,1943,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25878,14.308,-0.2875
sanctioning,1944,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.25889,14.308,-0.2605
sanctioning,1945,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25876,14.308,-0.2825
sanctioning,1946,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25917,14.308,-0.2555
sanctioning,1947,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25898000000000004,14.308,-0.2705
sanctioning,1948,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.25912,14.308,-0.2685
sanctioning,1949,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25907,14.308,-0.2695
sanctioning,1950,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25903,14.308,-0.3035
sanctioning,1951,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25877,14.308,-0.2975
sanctioning,1952,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25843,14.308,-0.2865
sanctioning,1953,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25837,14.308,-0.2965
sanctioning,1954,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.25842,14.308,-0.2545
sanctioning,1955,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25821,14.308,-0.2895
sanctioning,1956,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.25,0.4814348646947766,0.0,0.0,0.258,14.308,-0.2935
sanctioning,1957,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.35,0.4952800503461296,0.0,0.0,0.258,14.308,-0.2745
sanctioning,1958,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.8,0.4757709251101321,0.0,0.0,0.25744999999999996,14.308,-0.3035
sanctioning,1959,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.5,0.4594084329767149,0.0,0.0,0.25739,14.308,-0.2805
sanctioning,1960,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.6,0.473253618628068,0.0,0.0,0.25794999999999996,14.308,-0.2155
sanctioning,1961,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.75,0.475141598489616,0.0,0.0,0.25772,14.308,-0.2955
sanctioning,1962,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25769000000000003,14.308,-0.3035
sanctioning,1963,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.1,0.4921334172435494,0.0,0.0,0.25771,14.308,-0.2775
sanctioning,1964,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.45,0.4713656387665198,0.0,0.0,0.2579,14.308,-0.2415
sanctioning,1965,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25785,14.308,-0.2815
sanctioning,1966,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.0,0.4531151667715544,0.0,0.0,0.25795999999999997,14.308,-0.2565
sanctioning,1967,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.35,0.4826935179358086,0.0,0.0,0.2579,14.308,-0.2705
sanctioning,1968,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.15,0.4675896790434235,0.0,0.0,0.2582,14.308,-0.2625
sanctioning,1969,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.9,0.4896161107614852,0.0,0.0,0.25791000000000003,14.308,-0.2895
sanctioning,1970,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.25821,14.308,-0.2745
sanctioning,1971,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.4,0.4707363121460037,0.0,0.0,0.2585,14.308,-0.2635
sanctioning,1972,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.85,0.4764002517306482,0.0,0.0,0.2581,14.308,-0.2955
sanctioning,1973,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.1,0.4795468848332284,0.0,0.0,0.25845,14.308,-0.2345
sanctioning,1974,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.25856999999999997,14.308,-0.2535
sanctioning,1975,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.65,0.461296412838263,0.0,0.0,0.25834,14.308,-0.2835
sanctioning,1976,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.3,0.4820641913152926,0.0,0.0,0.25846,14.308,-0.2635
sanctioning,1977,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.9,0.4770295783511642,0.0,0.0,0.25854000000000005,14.308,-0.2875
sanctioning,1978,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.25873999999999997,14.308,-0.2645
sanctioning,1979,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.5,0.4845814977973568,0.0,0.0,0.25927,14.308,-0.2495
sanctioning,1980,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.0,0.4657016991818754,0.0,0.0,0.25921000000000005,14.308,-0.2855
sanctioning,1981,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.8,0.4631843926998111,0.0,0.0,0.25938,14.308,-0.2665
sanctioning,1982,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.55,0.4852108244178728,0.0,0.0,0.25929,14.308,-0.2695
sanctioning,1983,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.95,0.4650723725613593,0.0,0.0,0.25975000000000004,14.308,-0.2945
sanctioning,1984,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.8,0.488357457520453,0.0,0.0,0.25977,14.308,-0.2965
sanctioning,1985,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.9,0.4644430459408432,0.0,0.0,0.26021,14.308,-0.2345
sanctioning,1986,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.05,0.4663310258023914,0.0,0.0,0.26052,14.308,-0.2605
sanctioning,1987,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.0,0.4782882315921963,0.0,0.0,0.26058000000000003,14.308,-0.2615
sanctioning,1988,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.6,0.4858401510383889,0.0,0.0,0.26076,14.308,-0.2645
sanctioning,1989,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.15,0.4801762114537444,0.0,0.0,0.2605,14.308,-0.2985
sanctioning,1990,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.85,0.4889867841409692,0.0,0.0,0.2605,14.308,-0.2615
sanctioning,1991,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,39.25,0.4940213971050975,0.0,0.0,0.26091000000000003,14.308,-0.2595
sanctioning,1992,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.2,0.4682190056639396,0.0,0.0,0.26087000000000005,14.308,-0.2465
sanctioning,1993,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,36.3,0.4568911264946507,0.0,0.0,0.26134,14.308,-0.2405
sanctioning,1994,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.65,0.473882945248584,0.0,0.0,0.26109000000000004,14.308,-0.2855
sanctioning,1995,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.1,0.4669603524229075,0.0,0.0,0.26114,14.308,-0.2775
sanctioning,1996,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26079,14.308,-0.2905
sanctioning,1997,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,38.05,0.4789175582127123,0.0,0.0,0.26097,14.308,-0.2525
sanctioning,1998,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.5,0.4719949653870358,0.0,0.0,0.26085,14.308,-0.2805
sanctioning,1999,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,35.9,0.4518565135305223,0.0,0.0,0.26074,14.308,-0.2805
sanctioning,2000,0.0,79.45,0.0,0.0,0.0,20.55,37.5,0.0,0.0,1.0,1.0,37.7,0.4745122718691,0.0,0.0,0.26079,14.308,-0.2985

